Deep Uzawa for PDE constrained optimisation

In this work, we present a numerical solver for optimal control problems constrained by linear and semi-linear second-order elliptic PDEs. The approach is based on recasting the problem and includes an extension of Uzawa's algorithm to build approximating sequences for these constrained optimal control problems. We prove strong convergence of the iterative scheme in their respective norms, and this convergence is generalised to a class of restricted function spaces. We showcase the algorithm by demonstrating its use numerically with neural network methods that we coin Deep Uzawa Algorithms and show they perform favourably compared with some existing Deep Neural Network approaches.

==> Plots/1D_Allen_Cahn_Step_fun_alpha_vary/Vary_alpha_0_eps_0.1/Control.csv <==
8.515641093254089355e-04
5.764298141002655029e-03
1.067126542329788208e-02
1.556550711393356323e-02
2.043937146663665771e-02
2.528494596481323242e-02
3.009391203522682190e-02
3.485753014683723450e-02
3.956661000847816467e-02
4.421182721853256226e-02
4.878347367048263550e-02
5.327152088284492493e-02
5.766599625349044800e-02
6.195648014545440674e-02
6.613259017467498779e-02
7.018385082483291626e-02
7.409965991973876953e-02
7.786975800991058350e-02
8.148378133773803711e-02
8.493162691593170166e-02
8.820329606533050537e-02
9.128923714160919189e-02
9.418007731437683105e-02
9.686702489852905273e-02
9.934154152870178223e-02
1.015958040952682495e-01
1.036222726106643677e-01
1.054142713546752930e-01
1.069656312465667725e-01
1.082708388566970825e-01
1.093250215053558350e-01
1.101243868470191956e-01
1.106654405593872070e-01
1.109458580613136292e-01
1.109637171030044556e-01
1.107182428240776062e-01
1.102093607187271118e-01
1.094376891851425171e-01
1.084048599004745483e-01
1.071130335330963135e-01
1.055652499198913574e-01
1.037655472755432129e-01
1.017183661460876465e-01
9.942893683910369873e-02
9.690340608358383179e-02
9.414823353290557861e-02
9.117075800895690918e-02
8.797890692949295044e-02
8.458089083433151245e-02
8.098581433296203613e-02
7.720298320055007935e-02
7.324232161045074463e-02
6.911380589008331299e-02
6.482826918363571167e-02
6.039650738239288330e-02
5.582986027002334595e-02
5.113967508077621460e-02
4.633739963173866272e-02
4.143511503934860229e-02
3.644454106688499451e-02
3.137777373194694519e-02
2.624686062335968018e-02
2.106389403343200684e-02
1.584090292453765869e-02
1.059011369943618774e-02
5.323283374309539795e-03
5.231797695159912109e-05
-5.210787057876586914e-03
-1.045439392328262329e-02
-1.566735655069351196e-02
-2.083805948495864868e-02
-2.595578134059906006e-02
-3.100939840078353882e-02
-3.598832339048385620e-02
-4.088216274976730347e-02
-4.568087309598922729e-02
-5.037487298250198364e-02
-5.495428293943405151e-02
-5.941011756658554077e-02
-6.373339146375656128e-02
-6.791581958532333374e-02
-7.194878906011581421e-02
-7.582461088895797729e-02
-7.953574508428573608e-02
-8.307497948408126831e-02
-8.643568307161331177e-02
-8.961110562086105347e-02
-9.259536117315292358e-02
-9.538265317678451538e-02
-9.796785563230514526e-02
-1.003457680344581604e-01
-1.025119945406913757e-01
-1.044623628258705139e-01
-1.061930879950523376e-01
-1.077008321881294250e-01
-1.089827343821525574e-01
-1.100358590483665466e-01
-1.108585223555564880e-01
-1.114488467574119568e-01
-1.118051931262016296e-01
-1.119270548224449158e-01
-1.118136271834373474e-01
-1.114651188254356384e-01
-1.108817085623741150e-01
-1.100641861557960510e-01
-1.090139672160148621e-01
-1.077324375510215759e-01
-1.062217280268669128e-01
-1.044844314455986023e-01
-1.025235578417778015e-01
-1.003425493836402893e-01
-9.794499725103378296e-02
-9.533541649580001831e-02
-9.251859039068222046e-02
-8.949946612119674683e-02
-8.628391474485397339e-02
-8.287782222032546997e-02
-7.928775995969772339e-02
-7.552065700292587280e-02
-7.158394902944564819e-02
-6.748514622449874878e-02
-6.323292106389999390e-02
-5.883558839559555054e-02
-5.430222302675247192e-02
-4.964216798543930054e-02
-4.486512392759323120e-02
-3.998146206140518188e-02
-3.500114381313323975e-02
-2.993555366992950439e-02
-2.479543536901473999e-02
-1.959215849637985229e-02
-1.433739811182022095e-02
-9.042732417583465576e-03
-3.720656037330627441e-03
1.617074012756347656e-03
6.957806646823883057e-03
1.228921860456466675e-02
1.759869605302810669e-02
2.287393808364868164e-02
2.810193225741386414e-02
3.327068686485290527e-02
3.836735710501670837e-02
4.337974637746810913e-02
4.829557985067367554e-02
5.310300737619400024e-02
5.779030546545982361e-02
6.234566122293472290e-02
6.675820797681808472e-02
7.101704180240631104e-02
7.511170208454132080e-02
7.903215289115905762e-02
8.276876062154769897e-02
8.631272614002227783e-02
8.965532481670379639e-02
9.278856217861175537e-02
9.570506215095520020e-02
9.839802235364913940e-02
1.008612811565399170e-01
1.030892357230186462e-01
1.050769314169883728e-01
1.068203449249267578e-01
1.083157658576965332e-01
1.095603182911872864e-01
1.105520129203796387e-01
1.112891510128974915e-01
1.117708086967468262e-01
1.119971200823783875e-01
1.119684204459190369e-01
1.116857603192329407e-01
1.111510843038558960e-01
1.103664189577102661e-01
1.093350499868392944e-01
1.080601587891578674e-01
1.065458953380584717e-01
1.047967672348022461e-01
1.028175279498100281e-01
1.006136685609817505e-01
9.819102287292480469e-02
9.555563330650329590e-02
9.271382540464401245e-02
8.967240899801254272e-02
8.643838018178939819e-02
8.301877975463867188e-02
7.942099869251251221e-02
7.565265893936157227e-02
7.172100245952606201e-02
6.763388216495513916e-02
6.339915841817855835e-02
5.902398377656936646e-02
5.451639741659164429e-02
4.988409578800201416e-02
4.513402283191680908e-02
4.027404263615608215e-02
3.531109541654586792e-02
3.025250136852264404e-02
2.510515600442886353e-02
1.987589150667190552e-02
1.457086950540542603e-02
9.196802973747253418e-03
3.759540617465972900e-03
-1.734875142574310303e-03


==> Plots/1D_Allen_Cahn_Step_fun_alpha_vary/Vary_alpha_0_eps_0.1/Loss.csv <==
3.051887817382812500e+02,6.978600025177001953e+00,2.963939819335937500e+02,1.816203594207763672e+00,0.000000000000000000e+00
-9.102653503417968750e+01,7.086103916168212891e+00,4.310680770874023438e+01,2.105517578125000000e+01,-1.622746276855468750e+02
-7.951002120971679688e+00,6.995514392852783203e+00,1.466575336456298828e+01,4.571578979492187500e+00,-3.418384933471679688e+01
4.485360622406005859e+00,6.960908889770507812e+00,1.733263969421386719e+00,6.096242070198059082e-01,-4.818436145782470703e+00
6.864268302917480469e+00,6.975030899047851562e+00,2.309241443872451782e-01,6.410192251205444336e-01,-9.827060103416442871e-01
7.119600772857666016e+00,6.996374607086181641e+00,2.459806799888610840e-01,2.553088366985321045e-01,-3.780634105205535889e-01
6.916591644287109375e+00,7.014489173889160156e+00,2.400822490453720093e-01,1.466576904058456421e-01,-4.846373200416564941e-01
6.747145652770996094e+00,7.039698123931884766e+00,1.699822992086410522e-01,8.921898156404495239e-02,-5.517537593841552734e-01
6.658708572387695312e+00,7.066612243652343750e+00,9.032699465751647949e-02,8.696368336677551270e-02,-5.851939916610717773e-01
6.604959964752197266e+00,7.092316627502441406e+00,5.410160124301910400e-02,1.051734164357185364e-01,-6.466318368911743164e-01
6.584848880767822266e+00,7.115835189819335938e+00,4.611238464713096619e-02,1.326212882995605469e-01,-7.097200751304626465e-01
6.650550365447998047e+00,7.137208461761474609e+00,5.044205859303474426e-02,1.595694869756698608e-01,-6.966696977615356445e-01
7.632224082946777344e+00,7.155444145202636719e+00,8.473401069641113281e-01,1.575798392295837402e-01,-5.281398296356201172e-01
6.590070247650146484e+00,7.150848388671875000e+00,4.841029942035675049e-01,2.146621942520141602e-01,-1.259543538093566895e+00
7.093235492706298828e+00,7.136989116668701172e+00,3.612303361296653748e-02,9.703540056943893433e-02,-1.769117712974548340e-01
7.097646713256835938e+00,7.126348018646240234e+00,3.850544616580009460e-02,5.901540070772171021e-02,-1.262219846248626709e-01
7.100982666015625000e+00,7.104839801788330078e+00,2.460991404950618744e-02,1.615639962255954742e-02,-4.462342336773872375e-02
7.139118194580078125e+00,7.081420421600341797e+00,1.344987899065017700e-01,3.109912155196070671e-03,-7.991079986095428467e-02
7.016918659210205078e+00,7.057225227355957031e+00,3.158473595976829529e-02,2.207246422767639160e-02,-9.396370500326156616e-02
7.111299037933349609e+00,7.034626960754394531e+00,7.007052749395370483e-02,2.619246486574411392e-03,3.982108086347579956e-03
6.988169670104980469e+00,7.022904872894287109e+00,1.799116283655166626e-02,2.073194645345211029e-02,-7.345809042453765869e-02
7.028256893157958984e+00,7.013160705566406250e+00,2.316515147686004639e-02,3.955219406634569168e-03,-1.202460378408432007e-02
7.178579807281494141e+00,7.005310058593750000e+00,1.709441989660263062e-01,7.804208435118198395e-04,1.544723636470735073e-03
7.008578300476074219e+00,7.006370067596435547e+00,1.187734752893447876e-01,3.327007219195365906e-02,-1.498351544141769409e-01
7.072575569152832031e+00,7.010152339935302734e+00,2.363783493638038635e-02,3.410147037357091904e-03,3.537532687187194824e-02
7.262460708618164062e+00,7.014874458312988281e+00,1.580519378185272217e-01,1.223830226808786392e-02,7.729563117027282715e-02
6.929209709167480469e+00,7.018136501312255859e+00,1.334104090929031372e-01,5.953315272927284241e-02,-2.818703353404998779e-01
7.055704116821289062e+00,7.024989604949951172e+00,1.572416722774505615e-02,1.791086606681346893e-02,-2.920773113146424294e-03
7.546625137329101562e+00,7.034072875976562500e+00,6.587242484092712402e-01,1.526545081287622452e-02,-1.614372879266738892e-01
6.837762355804443359e+00,7.027825832366943359e+00,3.115088641643524170e-01,1.104687601327896118e-01,-6.120411753654479980e-01
7.030794143676757812e+00,7.026875495910644531e+00,1.087816245853900909e-02,4.556711390614509583e-02,-5.252666026353836060e-02
7.044214725494384766e+00,7.028033733367919922e+00,1.358477212488651276e-02,8.182173594832420349e-03,-5.585450679063796997e-03
7.186741352081298828e+00,7.022371768951416016e+00,1.605349183082580566e-01,7.214280311018228531e-03,-3.379365662112832069e-03
6.976494312286376953e+00,7.020082473754882812e+00,2.145437523722648621e-02,4.882105439901351929e-02,-1.138636246323585510e-01
7.271927833557128906e+00,7.015611648559570312e+00,2.057137936353683472e-01,8.348322473466396332e-03,4.225379973649978638e-02
6.925587654113769531e+00,7.015747547149658203e+00,1.004779264330863953e-01,6.235940009355545044e-02,-2.529970407485961914e-01
7.035722732543945312e+00,7.014106750488281250e+00,1.387870963662862778e-02,5.369846243411302567e-03,2.367575652897357941e-03
7.041943550109863281e+00,7.014420032501220703e+00,2.014453150331974030e-02,1.296163257211446762e-02,-5.582714919000864029e-03
7.034949779510498047e+00,7.014434814453125000e+00,2.604490891098976135e-02,1.673960126936435699e-02,-2.226904965937137604e-02
7.029340744018554688e+00,7.014124870300292969e+00,1.544983219355344772e-02,1.492360327392816544e-02,-1.515791565179824829e-02
7.066911220550537109e+00,7.010597229003906250e+00,5.163552984595298767e-02,1.536140963435173035e-02,-1.068283338099718094e-02
7.265677928924560547e+00,7.006287574768066406e+00,1.782076954841613770e-01,2.753865346312522888e-02,5.364380776882171631e-02
6.908414363861083984e+00,7.004211902618408203e+00,8.061432838439941406e-02,8.421721309423446655e-02,-2.606291472911834717e-01
7.049986839294433594e+00,6.998555183410644531e+00,4.059195145964622498e-02,2.034035697579383850e-02,-9.500330314040184021e-03
7.027193546295166016e+00,6.996049404144287109e+00,3.909489884972572327e-02,1.914989016950130463e-02,-2.710066549479961395e-02
7.024729251861572266e+00,6.992012023925781250e+00,1.843160577118396759e-02,2.383510954678058624e-02,-9.549714624881744385e-03
7.331889629364013672e+00,6.990544319152832031e+00,3.149773180484771729e-01,2.006049640476703644e-02,6.307517644017934799e-03
6.892890453338623047e+00,6.983685970306396484e+00,2.042405754327774048e-01,9.608472883701324463e-02,-3.911208808422088623e-01
7.017195224761962891e+00,6.984566211700439453e+00,2.409132011234760284e-02,2.215949818491935730e-02,-1.362190023064613342e-02
7.025738239288330078e+00,6.981355667114257812e+00,2.274462021887302399e-02,2.125947736203670502e-02,3.783907450269907713e-04
7.081095218658447266e+00,6.981584072113037109e+00,8.027620613574981689e-02,2.067209593951702118e-02,-1.437138183973729610e-03
6.998693943023681641e+00,6.982543945312500000e+00,3.080894239246845245e-02,3.121400251984596252e-02,-4.587302356958389282e-02
7.089149951934814453e+00,6.982803821563720703e+00,7.841837406158447266e-02,2.530694194138050079e-02,2.620934508740901947e-03
7.000109195709228516e+00,6.984134197235107422e+00,2.318489551544189453e-02,3.772103413939476013e-02,-4.493085294961929321e-02
7.049221038818359375e+00,6.984689712524414062e+00,6.077653914690017700e-02,2.464368194341659546e-02,-2.088932134211063385e-02
7.013648986816406250e+00,6.983086585998535156e+00,2.981943264603614807e-02,3.144730255007743835e-02,-3.070460259914398193e-02
7.031631469726562500e+00,6.983049392700195312e+00,2.579916641116142273e-02,2.355805598199367523e-02,-7.753457175567746162e-04
7.172211170196533203e+00,6.983537673950195312e+00,1.988323628902435303e-01,2.368182688951492310e-02,-3.384075686335563660e-02
6.953012943267822266e+00,6.979457855224609375e+00,4.647596925497055054e-02,6.059384346008300781e-02,-1.335148364305496216e-01
7.025295734405517578e+00,6.981140613555908203e+00,2.249851636588573456e-02,1.914617232978343964e-02,2.510640304535627365e-03
7.029258251190185547e+00,6.981017112731933594e+00,2.507272176444530487e-02,2.246272377669811249e-02,7.059194031171500683e-04
7.038517951965332031e+00,6.980165958404541016e+00,3.089390508830547333e-02,2.269732393324375153e-02,4.760891199111938477e-03
7.019392490386962891e+00,6.981275081634521484e+00,2.924269437789916992e-02,2.638864517211914062e-02,-1.751371845602989197e-02
7.027083873748779297e+00,6.982314586639404297e+00,2.241985127329826355e-02,2.354643307626247406e-02,-1.196639379486441612e-03
7.029344558715820312e+00,6.980842113494873047e+00,2.456389181315898895e-02,2.206175588071346283e-02,1.876852707937359810e-03
7.025082111358642578e+00,6.981267452239990234e+00,2.224882319569587708e-02,2.312403358519077301e-02,-1.558082876726984978e-03
7.042578697204589844e+00,6.980844020843505859e+00,3.530527651309967041e-02,2.278567850589752197e-02,3.643380245193839073e-03
7.026925563812255859e+00,6.981047630310058594e+00,4.968471825122833252e-02,2.778887376189231873e-02,-3.159519284963607788e-02
7.026265144348144531e+00,6.980836868286132812e+00,2.296485751867294312e-02,2.471550367772579193e-02,-2.251991303637623787e-03
7.028653621673583984e+00,6.980249404907226562e+00,2.407755143940448761e-02,2.395621128380298615e-02,3.706587594933807850e-04
7.034976005554199219e+00,6.981315135955810547e+00,2.733271010220050812e-02,2.369196526706218719e-02,2.635849639773368835e-03
7.164824962615966797e+00,6.980408668518066406e+00,2.127117365598678589e-01,2.521587535738945007e-02,-5.351169407367706299e-02
6.961264133453369141e+00,6.982233047485351562e+00,1.001860499382019043e-01,5.273333936929702759e-02,-1.738883852958679199e-01
7.023996353149414062e+00,6.982060909271240234e+00,2.921357750892639160e-02,2.626212313771247864e-02,-1.354036666452884674e-02
7.024909973144531250e+00,6.983586788177490234e+00,2.110364660620689392e-02,2.171638980507850647e-02,-1.497364020906388760e-03
7.036543846130371094e+00,6.982855796813964844e+00,3.041571006178855896e-02,2.233716472983360291e-02,9.356873342767357826e-04
7.037754058837890625e+00,6.981905937194824219e+00,2.829174138605594635e-02,2.482394501566886902e-02,2.732223831117153168e-03
7.017545223236083984e+00,6.981884956359863281e+00,3.131876140832901001e-02,2.678843215107917786e-02,-2.244674600660800934e-02
7.025411128997802734e+00,6.982155799865722656e+00,2.219239063560962677e-02,2.250248007476329803e-02,-1.439639716409146786e-03
7.229709148406982422e+00,6.981972694396972656e+00,2.300290167331695557e-01,2.287438698112964630e-02,-5.166860297322273254e-03
6.933756828308105469e+00,6.981608390808105469e+00,1.288623511791229248e-01,7.275598496198654175e-02,-2.494699209928512573e-01
7.024538516998291016e+00,6.981264114379882812e+00,2.238528802990913391e-02,1.948691718280315399e-02,1.402208348736166954e-03
7.025100231170654297e+00,6.979500293731689453e+00,2.359926514327526093e-02,2.114614099264144897e-02,8.544041775166988373e-04
7.028533458709716797e+00,6.981196880340576172e+00,2.505263313651084900e-02,2.251109667122364044e-02,-2.271291014039888978e-04
7.102058887481689453e+00,6.983352661132812500e+00,1.143434792757034302e-01,2.253791876137256622e-02,-1.817511953413486481e-02
6.996689319610595703e+00,6.983053684234619141e+00,2.320457994937896729e-02,4.268532618880271912e-02,-5.225462093949317932e-02
7.021404266357421875e+00,6.979966640472412109e+00,3.044760040938854218e-02,2.314522117376327515e-02,-1.215493679046630859e-02
7.029522895812988281e+00,6.979664325714111328e+00,2.517810650169849396e-02,2.023728564381599426e-02,4.443105310201644897e-03
7.089132308959960938e+00,6.983454704284667969e+00,1.058200448751449585e-01,2.370677888393402100e-02,-2.384952828288078308e-02
6.997227668762207031e+00,6.981970787048339844e+00,5.676262453198432922e-02,3.870948404073715210e-02,-8.021534234285354614e-02
7.024767398834228516e+00,6.982321739196777344e+00,2.245475910604000092e-02,1.855587214231491089e-02,1.435197191312909126e-03
7.043479919433593750e+00,6.981652736663818359e+00,4.017119109630584717e-02,2.206301502883434296e-02,-4.067961417604237795e-04
7.019354820251464844e+00,6.982256412506103516e+00,2.198783867061138153e-02,2.763081341981887817e-02,-1.252049952745437622e-02
7.025145530700683594e+00,6.980597496032714844e+00,2.537542022764682770e-02,2.280575782060623169e-02,-3.633051412180066109e-03
7.093196868896484375e+00,6.980721473693847656e+00,8.308286964893341064e-02,2.302822843194007874e-02,6.364260800182819366e-03
6.995108604431152344e+00,6.980976581573486328e+00,2.807099185883998871e-02,3.702736273407936096e-02,-5.096631497144699097e-02
7.026139259338378906e+00,6.982262611389160156e+00,2.670864388346672058e-02,2.432014606893062592e-02,-7.151971571147441864e-03
7.056622505187988281e+00,6.981007575988769531e+00,6.383533030748367310e-02,2.287107147276401520e-02,-1.109133101999759674e-02
7.013835430145263672e+00,6.980321407318115234e+00,2.363424375653266907e-02,2.731307223439216614e-02,-1.743349432945251465e-02
7.025279045104980469e+00,6.983103752136230469e+00,2.668005041778087616e-02,2.456287108361721039e-02,-9.067496284842491150e-03
7.027121067047119141e+00,6.982438564300537109e+00,2.644176408648490906e-02,2.293884754180908203e-02,-4.697910044342279434e-03
7.083590984344482422e+00,6.980838775634765625e+00,7.004781067371368408e-02,2.388000674545764923e-02,8.824297226965427399e-03
7.001547336578369141e+00,6.980835914611816406e+00,2.511853165924549103e-02,3.649818897247314453e-02,-4.090507328510284424e-02
7.023784160614013672e+00,6.982064247131347656e+00,2.317268587648868561e-02,2.306243404746055603e-02,-4.515360575169324875e-03
7.032354831695556641e+00,6.981788158416748047e+00,2.783168666064739227e-02,2.223275415599346161e-02,5.028021987527608871e-04
7.024500370025634766e+00,6.982260704040527344e+00,2.216295711696147919e-02,2.452789247035980225e-02,-4.451433196663856506e-03
7.030745506286621094e+00,6.981132984161376953e+00,2.593248896300792694e-02,2.322160825133323669e-02,4.586973227560520172e-04
7.070213317871093750e+00,6.980025768280029297e+00,8.800987154245376587e-02,2.312132529914379120e-02,-2.094363793730735779e-02
7.004893779754638672e+00,6.980137825012207031e+00,2.763103134930133820e-02,3.084560483694076538e-02,-3.372067213058471680e-02
7.025207519531250000e+00,6.983479499816894531e+00,2.263636700809001923e-02,2.403780631721019745e-02,-4.946418572217226028e-03
7.164378643035888672e+00,6.981238365173339844e+00,1.516870111227035522e-01,2.227807417511940002e-02,9.174834936857223511e-03
6.960166454315185547e+00,6.983812808990478516e+00,8.437428623437881470e-02,5.656987801194190979e-02,-1.645909696817398071e-01
7.029252052307128906e+00,6.983686923980712891e+00,2.281496860086917877e-02,2.172689512372016907e-02,1.023138524033129215e-03
7.023926258087158203e+00,6.980786323547363281e+00,2.308771200478076935e-02,2.260845340788364410e-02,-2.556076273322105408e-03
7.052805900573730469e+00,6.981980800628662109e+00,4.892155155539512634e-02,2.199670299887657166e-02,-9.289364970754832029e-05
7.014039039611816406e+00,6.980601310729980469e+00,3.819616138935089111e-02,2.875547669827938080e-02,-3.351414203643798828e-02
7.027022838592529297e+00,6.979724884033203125e+00,2.650057524442672729e-02,1.964457519352436066e-02,1.152661861851811409e-03
7.028738021850585938e+00,6.981432914733886719e+00,2.375764586031436920e-02,2.328100614249706268e-02,2.667393709998577833e-04
7.026377677917480469e+00,6.982476711273193359e+00,2.218670211732387543e-02,2.300732024013996124e-02,-1.293380279093980789e-03
7.057514667510986328e+00,6.983845233917236328e+00,4.535461589694023132e-02,2.337507344782352448e-02,4.939433187246322632e-03
7.009303092956542969e+00,6.981699943542480469e+00,2.867655456066131592e-02,3.032503463327884674e-02,-3.139809891581535339e-02
7.025822162628173828e+00,6.979972362518310547e+00,2.294031158089637756e-02,2.096579410135746002e-02,1.944057759828865528e-03
7.048805236816406250e+00,6.980400085449218750e+00,4.665130376815795898e-02,2.199730649590492249e-02,-2.434665657347068191e-04
7.015457153320312500e+00,6.980296134948730469e+00,2.465310133993625641e-02,2.744437195360660553e-02,-1.693641021847724915e-02
7.026180744171142578e+00,6.983533382415771484e+00,2.178945764899253845e-02,2.169787511229515076e-02,-8.403182146139442921e-04
7.053825855255126953e+00,6.983148574829101562e+00,5.406264588236808777e-02,2.409620583057403564e-02,-7.481717038899660110e-03
7.011388301849365234e+00,6.983264923095703125e+00,2.752231620252132416e-02,2.946697175502777100e-02,-2.886585518717765808e-02
7.025817871093750000e+00,6.980001449584960938e+00,2.295733615756034851e-02,2.134548313915729523e-02,1.513401279225945473e-03
7.050754547119140625e+00,6.980498313903808594e+00,4.601563140749931335e-02,2.267653495073318481e-02,1.563990372233092785e-03
7.015174388885498047e+00,6.980054855346679688e+00,3.188450261950492859e-02,2.673509530723094940e-02,-2.350052446126937866e-02
7.025494575500488281e+00,6.981189250946044922e+00,2.256435714662075043e-02,2.167251333594322205e-02,6.817945541115477681e-05
7.029250144958496094e+00,6.982159614562988281e+00,2.493507415056228638e-02,2.292795851826667786e-02,-7.725317263975739479e-04
7.031252384185791016e+00,6.980398178100585938e+00,3.539890795946121216e-02,2.346230112016201019e-02,-8.006833493709564209e-03
7.023932933807373047e+00,6.979564666748046875e+00,2.474958449602127075e-02,2.359108068048954010e-02,-3.972305450588464737e-03
7.027081489562988281e+00,6.983410358428955078e+00,2.512815408408641815e-02,2.275732904672622681e-02,-4.214526154100894928e-03
7.027663707733154297e+00,6.982565402984619141e+00,2.253527566790580750e-02,2.310183085501194000e-02,-5.388989811763167381e-04
7.097523212432861328e+00,6.982280254364013672e+00,8.098130673170089722e-02,2.370096743106842041e-02,1.056044828146696091e-02
6.989354133605957031e+00,6.981443881988525391e+00,3.953128308057785034e-02,3.953486308455467224e-02,-7.115600258111953735e-02
7.027621269226074219e+00,6.978175163269042969e+00,2.688269503414630890e-02,2.025532908737659454e-02,2.307847375050187111e-03
7.024940013885498047e+00,6.980841159820556641e+00,2.252149954438209534e-02,2.215692587196826935e-02,-5.793138989247381687e-04
7.036587715148925781e+00,6.984094619750976562e+00,3.248530626296997070e-02,2.276165783405303955e-02,-2.754012122750282288e-03
7.020388603210449219e+00,6.981256484985351562e+00,2.546736039221286774e-02,2.656266279518604279e-02,-1.289802789688110352e-02
7.025847434997558594e+00,6.980524539947509766e+00,2.279789559543132782e-02,2.189996466040611267e-02,6.246266420930624008e-04
7.046394824981689453e+00,6.978882312774658203e+00,4.177174717187881470e-02,2.292468771338462830e-02,2.815891057252883911e-03
7.015894889831542969e+00,6.981381416320800781e+00,2.753076702356338501e-02,2.795957401394844055e-02,-2.097658254206180573e-02
7.026025295257568359e+00,6.980673313140869141e+00,2.347357198596000671e-02,2.178604714572429657e-02,9.217247861670330167e-05
7.034792423248291016e+00,6.980159282684326172e+00,3.020703420042991638e-02,2.298422902822494507e-02,1.441729953512549400e-03
7.021995544433593750e+00,6.980753898620605469e+00,2.728837169706821442e-02,2.375116758048534393e-02,-9.798249229788780212e-03
7.027038097381591797e+00,6.981153011322021484e+00,2.306269668042659760e-02,2.298532985150814056e-02,-1.632016064831987023e-04
7.035667419433593750e+00,6.981766223907470703e+00,3.710959479212760925e-02,2.272685803472995758e-02,-5.935019347816705704e-03
7.020150661468505859e+00,6.981471538543701172e+00,2.425575256347656250e-02,2.462558262050151825e-02,-1.020231191068887711e-02
7.026991367340087891e+00,6.980495452880859375e+00,2.418128959834575653e-02,2.286306954920291901e-02,-5.484596476890146732e-04
7.025940895080566406e+00,6.980744361877441406e+00,2.515385299921035767e-02,2.274681814014911652e-02,-2.704186132177710533e-03
7.027754306793212891e+00,6.979991436004638672e+00,2.410170249640941620e-02,2.273292653262615204e-02,9.283248218707740307e-04
7.035576820373535156e+00,6.981328964233398438e+00,2.866374887526035309e-02,2.282785065472126007e-02,2.756694797426462173e-03
7.022931098937988281e+00,6.980825424194335938e+00,2.242470532655715942e-02,2.593962661921977997e-02,-6.258694455027580261e-03
7.032339096069335938e+00,6.979506015777587891e+00,2.709476649761199951e-02,2.256975509226322174e-02,3.168792696669697762e-03
7.021750926971435547e+00,6.980791568756103516e+00,2.371538430452346802e-02,2.485249936580657959e-02,-7.608194369822740555e-03
7.028858184814453125e+00,6.979981899261474609e+00,2.700840495526790619e-02,2.202886901795864105e-02,-1.611220213817432523e-04
7.024919986724853516e+00,6.979979515075683594e+00,2.729894779622554779e-02,2.325022965669631958e-02,-5.608651787042617798e-03
7.025104999542236328e+00,6.982823371887207031e+00,2.259206399321556091e-02,2.245549671351909637e-02,-2.766196383163332939e-03
7.026000976562500000e+00,6.981301307678222656e+00,2.306353673338890076e-02,2.329785190522670746e-02,-1.661697169765830040e-03
7.030587196350097656e+00,6.983615398406982422e+00,2.854354493319988251e-02,2.283181622624397278e-02,-4.403459373861551285e-03
7.022726058959960938e+00,6.979365348815917969e+00,2.415431849658489227e-02,2.324847504496574402e-02,-4.042024258524179459e-03
7.027503967285156250e+00,6.979138851165771484e+00,2.559676021337509155e-02,2.218757010996341705e-02,5.808470887131989002e-04
7.030064582824707031e+00,6.979374885559082031e+00,2.592574991285800934e-02,2.234707213938236237e-02,2.416986040771007538e-03
7.025568962097167969e+00,6.981276988983154297e+00,2.269307337701320648e-02,2.349253185093402863e-02,-1.893494627438485622e-03
7.025640487670898438e+00,6.981571674346923828e+00,2.228353731334209442e-02,2.485015802085399628e-02,-3.064899006858468056e-03
7.082465648651123047e+00,6.982127666473388672e+00,9.120846539735794067e-02,2.262956276535987854e-02,-1.350031979382038116e-02
6.998486518859863281e+00,6.982656002044677734e+00,2.940577827394008636e-02,3.595584630966186523e-02,-4.953079298138618469e-02
7.024211406707763672e+00,6.980923175811767578e+00,2.254546806216239929e-02,2.302589081227779388e-02,-2.283015055581927299e-03
7.025091171264648438e+00,6.978491783142089844e+00,2.356689237058162689e-02,2.182986028492450714e-02,1.202693092636764050e-03
7.031512737274169922e+00,6.979290008544921875e+00,3.017438761889934540e-02,2.213629521429538727e-02,-8.772119326749816537e-05
7.022773742675781250e+00,6.981038093566894531e+00,2.439456805586814880e-02,2.466692402958869934e-02,-7.325812242925167084e-03
7.025464534759521484e+00,6.981041431427001953e+00,2.342261560261249542e-02,2.277605235576629639e-02,-1.775915850885212421e-03
7.025895118713378906e+00,6.979490280151367188e+00,2.371713519096374512e-02,2.251012623310089111e-02,1.779734884621575475e-04
7.024867534637451172e+00,6.980245113372802734e+00,2.328865230083465576e-02,2.297628857195377350e-02,-1.642594812437891960e-03
7.026297092437744141e+00,6.981134891510009766e+00,2.304091118276119232e-02,2.192936465144157410e-02,1.922139927046373487e-04
7.024554252624511719e+00,6.981663227081298828e+00,2.213497087359428406e-02,2.383576333522796631e-02,-3.079615999013185501e-03
7.025206565856933594e+00,6.980693817138671875e+00,2.257466316223144531e-02,2.276910282671451569e-02,-8.306009694933891296e-04
7.025343894958496094e+00,6.978777885437011719e+00,2.378996275365352631e-02,2.240919880568981171e-02,3.672069578897207975e-04
7.040669441223144531e+00,6.983029365539550781e+00,3.753606975078582764e-02,2.287123538553714752e-02,-2.767216879874467850e-03
7.016964912414550781e+00,6.980680942535400391e+00,2.561816945672035217e-02,2.657545544207096100e-02,-1.590972766280174255e-02
7.025712490081787109e+00,6.978616237640380859e+00,2.399554848670959473e-02,2.291844971477985382e-02,1.826166699174791574e-04
7.025246143341064453e+00,6.979555606842041016e+00,2.314709499478340149e-02,2.226825244724750519e-02,2.750450512394309044e-04
7.028260707855224609e+00,6.980888843536376953e+00,2.631178125739097595e-02,2.235519886016845703e-02,-1.295094261877238750e-03
7.023714065551757812e+00,6.979485034942626953e+00,2.331021986901760101e-02,2.278812788426876068e-02,-1.869177096523344517e-03
7.037785530090332031e+00,6.982343673706054688e+00,3.388829901814460754e-02,2.359015122056007385e-02,-2.036478370428085327e-03
7.019521236419677734e+00,6.981141090393066406e+00,2.649158984422683716e-02,2.442327886819839478e-02,-1.253484562039375305e-02
7.025306701660156250e+00,6.981189727783203125e+00,2.325109206140041351e-02,2.293629199266433716e-02,-2.070593647658824921e-03
7.030169010162353516e+00,6.981695175170898438e+00,2.907929942011833191e-02,2.210335433483123779e-02,-2.708764048293232918e-03
7.023346424102783203e+00,6.981379508972167969e+00,2.233840338885784149e-02,2.393011003732681274e-02,-4.301379900425672531e-03
7.033108234405517578e+00,6.978317737579345703e+00,3.480604663491249084e-02,2.257969975471496582e-02,-2.595387166365981102e-03
7.037492275238037109e+00,6.980814933776855469e+00,4.581572860479354858e-02,2.256597019731998444e-02,-1.170462463051080704e-02
7.019430637359619141e+00,6.985383987426757812e+00,2.184116840362548828e-02,2.540662512183189392e-02,-1.320103183388710022e-02
7.024794578552246094e+00,6.980429172515869141e+00,2.290473878383636475e-02,2.409673668444156647e-02,-2.636312972754240036e-03
7.027287006378173828e+00,6.981294631958007812e+00,2.420544624328613281e-02,2.199152112007141113e-02,-2.047544403467327356e-04
7.025326728820800781e+00,6.979762077331542969e+00,2.507168985903263092e-02,2.230241894721984863e-02,-1.809454755857586861e-03
7.025960445404052734e+00,6.982412815093994141e+00,2.329556457698345184e-02,2.340946532785892487e-02,-3.156989114359021187e-03
7.025151729583740234e+00,6.980166435241699219e+00,2.294884622097015381e-02,2.205783873796463013e-02,-2.127521474903915077e-05
7.026890277862548828e+00,6.980819225311279297e+00,2.379468269646167755e-02,2.247004956007003784e-02,-1.937877823365852237e-04
7.025779247283935547e+00,6.980643272399902344e+00,2.271476201713085175e-02,2.263099700212478638e-02,-2.098574186675250530e-04
7.033590316772460938e+00,6.981816768646240234e+00,3.224013745784759521e-02,2.195859514176845551e-02,-2.425349317491054535e-03
7.021668910980224609e+00,6.981314182281494141e+00,2.420395053923130035e-02,2.516719326376914978e-02,-9.015910327434539795e-03
7.025351524353027344e+00,6.979396343231201172e+00,2.359193563461303711e-02,2.176015637814998627e-02,6.030099466443061829e-04
7.027495861053466797e+00,6.981514453887939453e+00,2.372074313461780548e-02,2.282163500785827637e-02,-5.609040381386876106e-04
7.025115966796875000e+00,6.980430603027343750e+00,2.263803407549858093e-02,2.319571934640407562e-02,-1.148130279034376144e-03
7.033174991607666016e+00,6.982335567474365234e+00,3.267156705260276794e-02,2.251559495925903320e-02,-4.347818437963724136e-03
7.023836612701416016e+00,6.983197212219238281e+00,2.836696989834308624e-02,2.365351840853691101e-02,-1.138132158666849136e-02
7.024287223815917969e+00,6.978446483612060547e+00,2.364743500947952271e-02,2.230056375265121460e-02,-1.071688384399749339e-04
7.024996280670166016e+00,6.979529380798339844e+00,2.312711812555789948e-02,2.267455495893955231e-02,-3.346881421748548746e-04
7.026653766632080078e+00,6.982385635375976562e+00,2.315703406929969788e-02,2.238678187131881714e-02,-1.275453483685851097e-03
7.023885726928710938e+00,6.979411125183105469e+00,2.341746166348457336e-02,2.349600009620189667e-02,-2.439223229885101318e-03
7.047034263610839844e+00,6.980424880981445312e+00,4.585174098610877991e-02,2.175052091479301453e-02,-9.927992941811680794e-04
7.013766765594482422e+00,6.981928825378417969e+00,2.715484611690044403e-02,2.834726683795452118e-02,-2.366465516388416290e-02
7.024745464324951172e+00,6.978793144226074219e+00,2.361126802861690521e-02,2.177472226321697235e-02,5.665619391947984695e-04
7.029986858367919922e+00,6.981853961944580078e+00,2.663770318031311035e-02,2.346174046397209167e-02,-1.966426614671945572e-03
7.022271156311035156e+00,6.978147029876708984e+00,2.640544064342975616e-02,2.315384522080421448e-02,-5.435081664472818375e-03
7.025307178497314453e+00,6.980996608734130859e+00,2.287303656339645386e-02,2.368887700140476227e-02,-2.251003636047244072e-03
7.031546115875244141e+00,6.979948520660400391e+00,3.256740421056747437e-02,2.293392643332481384e-02,-3.903968026861548424e-03
7.022465705871582031e+00,6.981842041015625000e+00,2.353036962449550629e-02,2.477611042559146881e-02,-7.682753261178731918e-03
7.025520801544189453e+00,6.979126930236816406e+00,2.559879422187805176e-02,2.334056422114372253e-02,-2.545720897614955902e-03
7.025558471679687500e+00,6.980075836181640625e+00,2.396863326430320740e-02,2.137496136128902435e-02,1.388505770592018962e-04
7.027310371398925781e+00,6.983187198638916016e+00,2.534985169768333435e-02,2.434550411999225616e-02,-5.572046618908643723e-03
7.023989200592041016e+00,6.978595256805419922e+00,2.648566290736198425e-02,2.207842655479907990e-02,-3.169925650581717491e-03
7.025847911834716797e+00,6.979950904846191406e+00,2.380219474434852600e-02,2.297168970108032227e-02,-8.770361891947686672e-04
7.026306152343750000e+00,6.980797767639160156e+00,2.427431382238864899e-02,2.254792302846908569e-02,-1.313604298047721386e-03
7.026505947113037109e+00,6.982754707336425781e+00,2.434699796140193939e-02,2.223714441061019897e-02,-2.833037171512842178e-03
7.024594783782958984e+00,6.981062412261962891e+00,2.269602194428443909e-02,2.304011024534702301e-02,-2.203978365287184715e-03
7.031923770904541016e+00,6.981638908386230469e+00,2.803816832602024078e-02,2.225094847381114960e-02,-4.172416993242222816e-06
7.022353172302246094e+00,6.979727268218994141e+00,2.463230118155479431e-02,2.324942126870155334e-02,-5.256007425487041473e-03
7.026915073394775391e+00,6.980562686920166016e+00,2.388752624392509460e-02,2.281267568469047546e-02,-3.481427265796810389e-04
7.025515079498291016e+00,6.980604171752929688e+00,2.273105457425117493e-02,2.304710820317268372e-02,-8.666981593705713749e-04
7.025813102722167969e+00,6.980418205261230469e+00,2.273510769009590149e-02,2.201498672366142273e-02,6.448615458793938160e-04
7.028900623321533203e+00,6.981077671051025391e+00,2.469859085977077484e-02,2.278046123683452606e-02,3.439923748373985291e-04
7.024590969085693359e+00,6.980634689331054688e+00,2.509921044111251831e-02,2.350598946213722229e-02,-4.649219103157520294e-03
7.025959968566894531e+00,6.981575489044189453e+00,2.300145849585533142e-02,2.274776063859462738e-02,-1.365016330964863300e-03
7.026944160461425781e+00,6.980506896972656250e+00,2.451178617775440216e-02,2.226046845316886902e-02,-3.354203072376549244e-04
7.026700019836425781e+00,6.980814456939697266e+00,2.627282030880451202e-02,2.275800704956054688e-02,-3.145382506772875786e-03
7.024959087371826172e+00,6.979517459869384766e+00,2.382211573421955109e-02,2.310003153979778290e-02,-1.480715814977884293e-03
7.025721073150634766e+00,6.980062961578369141e+00,2.294659614562988281e-02,2.255403622984886169e-02,1.574211200932040811e-04
7.028223037719726562e+00,6.980475902557373047e+00,2.491645514965057373e-02,2.329833246767520905e-02,-4.676204116549342871e-04
7.024507999420166016e+00,6.979163646697998047e+00,2.351053245365619659e-02,2.292368374764919281e-02,-1.089682569727301598e-03
7.025630950927734375e+00,6.981685638427734375e+00,2.199111320078372955e-02,2.273996919393539429e-02,-7.856754818931221962e-04
7.036969184875488281e+00,6.981094837188720703e+00,3.303778916597366333e-02,2.296677604317665100e-02,-1.299845607718452811e-04
7.020361423492431641e+00,6.980478286743164062e+00,2.774035930633544922e-02,2.435827068984508514e-02,-1.221565343439579010e-02
7.025634765625000000e+00,6.981996059417724609e+00,2.243730425834655762e-02,2.460732311010360718e-02,-3.405452007427811623e-03
7.044133663177490234e+00,6.979764938354492188e+00,4.363830387592315674e-02,2.237467095255851746e-02,-1.644046395085752010e-03
7.017831802368164062e+00,6.979793071746826172e+00,2.482854016125202179e-02,2.577101625502109528e-02,-1.256079133599996567e-02
7.025331020355224609e+00,6.980372905731201172e+00,2.302396111190319061e-02,2.254600636661052704e-02,-6.118844030424952507e-04
7.038781166076660156e+00,6.981244564056396484e+00,3.574444726109504700e-02,2.240357547998428345e-02,-6.116109434515237808e-04
7.019394874572753906e+00,6.980201244354248047e+00,2.694828249514102936e-02,2.502580545842647552e-02,-1.278070639818906784e-02
7.026051521301269531e+00,6.979460239410400391e+00,2.349570766091346741e-02,2.209798619151115417e-02,9.976550936698913574e-04
7.053348064422607422e+00,6.981913566589355469e+00,4.651313275098800659e-02,2.288464643061161041e-02,2.036443213000893593e-03
7.012572765350341797e+00,6.983161926269531250e+00,3.095986880362033844e-02,3.049171902239322662e-02,-3.204119205474853516e-02
7.025810718536376953e+00,6.977099418640136719e+00,2.529948018491268158e-02,2.249410003423690796e-02,9.175963932648301125e-04
7.025361537933349609e+00,6.979562282562255859e+00,2.320020645856857300e-02,2.148619480431079865e-02,1.112939789891242981e-03
7.026762485504150391e+00,6.981338500976562500e+00,2.310633286833763123e-02,2.330939657986164093e-02,-9.913963731378316879e-04
7.025154113769531250e+00,6.980322360992431641e+00,2.259003929793834686e-02,2.287655882537364960e-02,-6.351876072585582733e-04
7.033196926116943359e+00,6.980157852172851562e+00,2.943964675068855286e-02,2.274942584335803986e-02,8.501313277520239353e-04
7.021672248840332031e+00,6.980095863342285156e+00,2.535795234143733978e-02,2.411843277513980865e-02,-7.899590767920017242e-03
7.025626659393310547e+00,6.980803012847900391e+00,2.264212444424629211e-02,2.250765450298786163e-02,-3.259849909227341413e-04
7.075060367584228516e+00,6.981954097747802734e+00,7.360214740037918091e-02,2.309273183345794678e-02,-3.588717663660645485e-03
7.003174781799316406e+00,6.980818748474121094e+00,4.375962167978286743e-02,3.540856391191482544e-02,-5.681228265166282654e-02
7.024529933929443359e+00,6.978968143463134766e+00,2.480245381593704224e-02,2.136745862662792206e-02,-6.086328648962080479e-04
7.025204181671142578e+00,6.981449604034423828e+00,2.209098078310489655e-02,2.349955216050148010e-02,-1.835698727518320084e-03
7.025565624237060547e+00,6.979776382446289062e+00,2.311650663614273071e-02,2.237936481833457947e-02,2.930390764959156513e-04
7.027568817138671875e+00,6.980213165283203125e+00,2.450313605368137360e-02,2.349555864930152893e-02,-6.433747475966811180e-04
7.024185180664062500e+00,6.979896068572998047e+00,2.375612035393714905e-02,2.271704003214836121e-02,-2.184102544561028481e-03
7.038580894470214844e+00,6.981468200683593750e+00,3.458702191710472107e-02,2.243933454155921936e-02,8.644141780678182840e-05
7.019946575164794922e+00,6.981504440307617188e+00,2.257329598069190979e-02,2.589692920446395874e-02,-1.002851501107215881e-02
7.024719238281250000e+00,6.979528903961181641e+00,2.327198162674903870e-02,2.256420068442821503e-02,-6.460132426582276821e-04
7.033216476440429688e+00,6.980681896209716797e+00,3.036984801292419434e-02,2.265074104070663452e-02,-4.856972664128988981e-04
7.021686553955078125e+00,6.978664875030517578e+00,2.459863014519214630e-02,2.428107149899005890e-02,-5.857727024704217911e-03
7.025161266326904297e+00,6.980946540832519531e+00,2.289949357509613037e-02,2.358332276344299316e-02,-2.268518088385462761e-03
7.027360439300537109e+00,6.980407714843750000e+00,2.411979623138904572e-02,2.258391864597797394e-02,2.489945909474045038e-04
7.024139881134033203e+00,6.982084274291992188e+00,2.336177602410316467e-02,2.304329164326190948e-02,-4.349453840404748917e-03
7.025596618652343750e+00,6.979764938354492188e+00,2.316891774535179138e-02,2.243562228977680206e-02,2.269640535814687610e-04
7.025902748107910156e+00,6.981194019317626953e+00,2.399101108312606812e-02,2.303073182702064514e-02,-2.312991302460432053e-03
7.024624347686767578e+00,6.978768348693847656e+00,2.361645177006721497e-02,2.233397401869297028e-02,-9.437001426704227924e-05
7.065097332000732422e+00,6.981497764587402344e+00,6.277544051408767700e-02,2.227718196809291840e-02,-1.453264732845127583e-03
7.007242202758789062e+00,6.981144428253173828e+00,2.716818451881408691e-02,3.261106461286544800e-02,-3.368131816387176514e-02
7.024225711822509766e+00,6.979919433593750000e+00,2.327289991080760956e-02,2.182762324810028076e-02,-7.945873658172786236e-04
7.025197982788085938e+00,6.980402469635009766e+00,2.260213159024715424e-02,2.249307371675968170e-02,-2.994161332026124001e-04
7.027909755706787109e+00,6.981157302856445312e+00,2.477776259183883667e-02,2.319465763866901398e-02,-1.220260746777057648e-03
7.024193286895751953e+00,6.979298114776611328e+00,2.325300127267837524e-02,2.324333041906356812e-02,-1.601225114427506924e-03
7.026364803314208984e+00,6.980326175689697266e+00,2.342174015939235687e-02,2.256651781499385834e-02,5.034326022723689675e-05
7.028629779815673828e+00,6.980480194091796875e+00,2.483602240681648254e-02,2.305681817233562469e-02,2.566871698945760727e-04
7.023822784423828125e+00,6.980700492858886719e+00,2.260873466730117798e-02,2.373212948441505432e-02,-3.218516940250992775e-03
7.025820255279541016e+00,6.978664875030517578e+00,2.429908886551856995e-02,2.227062359452247620e-02,5.856410716660320759e-04
7.033024787902832031e+00,6.981724262237548828e+00,2.840044163167476654e-02,2.292216569185256958e-02,-2.175313420593738556e-05
7.022739887237548828e+00,6.979584217071533203e+00,2.883886173367500305e-02,2.423378452658653259e-02,-9.916646406054496765e-03
7.025260925292968750e+00,6.980441570281982422e+00,2.297069132328033447e-02,2.346275188028812408e-02,-1.614015782251954079e-03
7.026735782623291016e+00,6.982156276702880859e+00,2.319513820111751556e-02,2.284356765449047089e-02,-1.459206105209887028e-03
7.025238990783691406e+00,6.978903293609619141e+00,2.332515269517898560e-02,2.216531895101070404e-02,8.453828631900250912e-04
7.027003765106201172e+00,6.981554985046386719e+00,2.292291820049285889e-02,2.278627268970012665e-02,-2.601537853479385376e-04
7.037661075592041016e+00,6.979289531707763672e+00,4.074046760797500610e-02,2.284953929483890533e-02,-5.218272563070058823e-03
7.020163059234619141e+00,6.980744838714599609e+00,2.347730472683906555e-02,2.526881359517574310e-02,-9.327827952802181244e-03
7.025158405303955078e+00,6.980698108673095703e+00,2.254050783812999725e-02,2.295781485736370087e-02,-1.038050162605941296e-03
7.027318000793457031e+00,6.981597423553466797e+00,2.345352247357368469e-02,2.222328633069992065e-02,4.324466499383561313e-05
7.032443046569824219e+00,6.980663299560546875e+00,2.709774300456047058e-02,2.327780053019523621e-02,1.404226990416646004e-03
7.023858070373535156e+00,6.979786872863769531e+00,2.296608313918113708e-02,2.441372163593769073e-02,-3.308204002678394318e-03
7.024504661560058594e+00,6.979917049407958984e+00,2.332605794072151184e-02,2.312888763844966888e-02,-1.867206650786101818e-03
7.027250289916992188e+00,6.982008457183837891e+00,2.338808029890060425e-02,2.271239459514617920e-02,-8.583263261243700981e-04
7.024860382080078125e+00,6.979281425476074219e+00,2.339971810579299927e-02,2.230858989059925079e-02,-1.296733244089409709e-04
7.026412963867187500e+00,6.981411457061767578e+00,2.277491800487041473e-02,2.261883579194545746e-02,-3.920407616533339024e-04
7.029823780059814453e+00,6.981677055358886719e+00,2.496878430247306824e-02,2.260889112949371338e-02,5.695280269719660282e-04
7.024147033691406250e+00,6.979311943054199219e+00,2.707109227776527405e-02,2.334224432706832886e-02,-5.578095093369483948e-03
7.026170730590820312e+00,6.980586528778076172e+00,2.444528229534626007e-02,2.249371632933616638e-02,-1.354694482870399952e-03
7.025125026702880859e+00,6.980676174163818359e+00,2.247319929301738739e-02,2.271720953285694122e-02,-7.413140265271067619e-04
7.028132438659667969e+00,6.981514930725097656e+00,2.551734261214733124e-02,2.261275611817836761e-02,-1.512494171038269997e-03
7.025318622589111328e+00,6.980059146881103516e+00,2.623285539448261261e-02,2.308164164423942566e-02,-4.054961260408163071e-03
7.025400638580322266e+00,6.980708599090576172e+00,2.331137098371982574e-02,2.194339595735073090e-02,-5.627142381854355335e-04
7.025632858276367188e+00,6.980655670166015625e+00,2.288008108735084534e-02,2.301145903766155243e-02,-9.145870571956038475e-04
7.026007652282714844e+00,6.981143474578857422e+00,2.249537780880928040e-02,2.273210696876049042e-02,-3.632940351963043213e-04
7.029963016510009766e+00,6.981429576873779297e+00,2.760634012520313263e-02,2.215078659355640411e-02,-1.224011299200356007e-03
7.023622989654541016e+00,6.980624198913574219e+00,2.286799438297748566e-02,2.333899959921836853e-02,-3.208094509318470955e-03
7.028389453887939453e+00,6.979687690734863281e+00,2.503178082406520844e-02,2.272198162972927094e-02,9.483892936259508133e-04
7.025200843811035156e+00,6.979568958282470703e+00,2.648943290114402771e-02,2.312454394996166229e-02,-3.982042893767356873e-03
7.025440216064453125e+00,6.979717731475830078e+00,2.294779382646083832e-02,2.269944921135902405e-02,7.529009599238634109e-05
7.028019428253173828e+00,6.981412887573242188e+00,2.378407493233680725e-02,2.333124913275241852e-02,-5.086401943117380142e-04
7.027283668518066406e+00,6.980254650115966797e+00,2.352100424468517303e-02,2.313201501965522766e-02,3.763846179936081171e-04
7.045224189758300781e+00,6.977491378784179688e+00,3.818897157907485962e-02,2.572754211723804474e-02,3.815961536020040512e-03
7.015225410461425781e+00,6.979145526885986328e+00,2.702585421502590179e-02,2.803275547921657562e-02,-1.897870749235153198e-02
7.025575160980224609e+00,6.979813575744628906e+00,2.319982275366783142e-02,2.267128415405750275e-02,-1.096668565878644586e-04
7.033421993255615234e+00,6.980583190917968750e+00,3.103759326040744781e-02,2.271102368831634521e-02,-9.098736336454749107e-04
7.023215770721435547e+00,6.980121135711669922e+00,2.995097078382968903e-02,2.480379119515419006e-02,-1.166033651679754257e-02
7.024610042572021484e+00,6.979147434234619141e+00,2.368730306625366211e-02,2.254635095596313477e-02,-7.710183854214847088e-04
7.025713920593261719e+00,6.980731487274169922e+00,2.257432043552398682e-02,2.286782301962375641e-02,-4.598593804985284805e-04
7.028312683105468750e+00,6.980677604675292969e+00,2.463650330901145935e-02,2.282942831516265869e-02,1.693894737400114536e-04
7.025393962860107422e+00,6.979130744934082031e+00,2.376540191471576691e-02,2.302791737020015717e-02,-5.303638754412531853e-04
7.026003360748291016e+00,6.981020927429199219e+00,2.500510215759277344e-02,2.334253303706645966e-02,-3.365629585459828377e-03
7.025002956390380859e+00,6.979949951171875000e+00,2.361105941236019135e-02,2.312359958887100220e-02,-1.681715715676546097e-03
7.025551795959472656e+00,6.980208396911621094e+00,2.296086400747299194e-02,2.242088690400123596e-02,-3.791279596043750644e-05
7.025364875793457031e+00,6.980596542358398438e+00,2.292823977768421173e-02,2.291377633810043335e-02,-1.073886407539248466e-03
7.026195049285888672e+00,6.980145454406738281e+00,2.384355477988719940e-02,2.245964109897613525e-02,-2.539116539992392063e-04
7.025404453277587891e+00,6.980161666870117188e+00,2.397375926375389099e-02,2.292198687791824341e-02,-1.653201994486153126e-03
7.025509834289550781e+00,6.980716705322265625e+00,2.246147207915782928e-02,2.239224873483181000e-02,-6.052351091057062149e-05
7.025218009948730469e+00,6.980110168457031250e+00,2.272257208824157715e-02,2.281373552978038788e-02,-4.286982293706387281e-04
7.026334285736083984e+00,6.980123043060302734e+00,2.347215823829174042e-02,2.303051576018333435e-02,-2.915847871918231249e-04
7.026097774505615234e+00,6.980874061584472656e+00,2.307431772351264954e-02,2.285518124699592590e-02,-7.057284819893538952e-04
7.025798320770263672e+00,6.980333805084228516e+00,2.452898770570755005e-02,2.226630039513111115e-02,-1.330638187937438488e-03
7.025894641876220703e+00,6.980577468872070312e+00,2.277337759733200073e-02,2.272417210042476654e-02,-1.803257619030773640e-04
7.028350830078125000e+00,6.980739116668701172e+00,2.724167145788669586e-02,2.255859971046447754e-02,-2.188684884458780289e-03
7.025867462158203125e+00,6.979755401611328125e+00,2.405415847897529602e-02,2.297660335898399353e-02,-9.182108333334326744e-04
7.024590015411376953e+00,6.980483531951904297e+00,2.276812493801116943e-02,2.355568856000900269e-02,-2.217499306425452232e-03
7.025406837463378906e+00,6.980429649353027344e+00,2.258510701358318329e-02,2.252908237278461456e-02,-1.369418605463579297e-04
7.025379657745361328e+00,6.980298519134521484e+00,2.261428162455558777e-02,2.265221439301967621e-02,-1.854610309237614274e-04
7.027029991149902344e+00,6.980587005615234375e+00,2.405913360416889191e-02,2.262895554304122925e-02,-2.448827144689857960e-04
7.026950359344482422e+00,6.980121135711669922e+00,2.731017954647541046e-02,2.331085875630378723e-02,-3.791957395151257515e-03
7.024998664855957031e+00,6.981702804565429688e+00,2.241914719343185425e-02,2.269439771771430969e-02,-1.817900571040809155e-03
7.025118827819824219e+00,6.979778766632080078e+00,2.302477881312370300e-02,2.274797484278678894e-02,-4.326495982240885496e-04
7.034500122070312500e+00,6.981413841247558594e+00,3.105634264647960663e-02,2.280561067163944244e-02,-7.757241837680339813e-04
7.021498680114746094e+00,6.978944778442382812e+00,2.633406594395637512e-02,2.426639012992382050e-02,-8.046680130064487457e-03
7.025213718414306641e+00,6.979986190795898438e+00,2.281541004776954651e-02,2.335496433079242706e-02,-9.426826727576553822e-04
7.034049987792968750e+00,6.980342864990234375e+00,3.109544701874256134e-02,2.314811944961547852e-02,-5.363890086300671101e-04
7.021088123321533203e+00,6.979583740234375000e+00,2.604341134428977966e-02,2.487720176577568054e-02,-9.415975771844387054e-03
7.026326656341552734e+00,6.979310512542724609e+00,2.431228570640087128e-02,2.199300378561019897e-02,7.103281095623970032e-04
7.025098800659179688e+00,6.980592727661132812e+00,2.248247526586055756e-02,2.354644797742366791e-02,-1.522737555205821991e-03
7.026797294616699219e+00,6.980332374572753906e+00,2.462549693882465363e-02,2.243112772703170776e-02,-5.912681808695197105e-04
7.025581359863281250e+00,6.981066226959228516e+00,2.250261604785919189e-02,2.234292216598987579e-02,-3.305587160866707563e-04
7.042649745941162109e+00,6.983234405517578125e+00,3.606699034571647644e-02,2.262077108025550842e-02,7.276498363353312016e-04
7.016620159149169922e+00,6.978716373443603516e+00,2.901037968695163727e-02,2.597784437239170074e-02,-1.708405651152133942e-02
7.025595664978027344e+00,6.980978488922119141e+00,2.242072857916355133e-02,2.240645699203014374e-02,-2.101269055856391788e-04
7.027122020721435547e+00,6.980529785156250000e+00,2.443312853574752808e-02,2.289313077926635742e-02,-7.339852163568139076e-04
7.025223255157470703e+00,6.984106063842773438e+00,2.151653543114662170e-02,2.306693606078624725e-02,-3.466108581051230431e-03
7.025254249572753906e+00,6.978815078735351562e+00,2.342290803790092468e-02,2.196096442639827728e-02,1.055479748174548149e-03
7.025463581085205078e+00,6.980204582214355469e+00,2.265637926757335663e-02,2.283862978219985962e-02,-2.362353989155963063e-04
7.027214527130126953e+00,6.980811119079589844e+00,2.404701337218284607e-02,2.252279222011566162e-02,-1.666071038926020265e-04
7.024859428405761719e+00,6.980499744415283203e+00,2.258215658366680145e-02,2.289178594946861267e-02,-1.114467275328934193e-03
7.026831626892089844e+00,6.981006145477294922e+00,2.426990494132041931e-02,2.270527184009552002e-02,-1.149886869825422764e-03
7.024990558624267578e+00,6.980975627899169922e+00,2.260679937899112701e-02,2.302042022347450256e-02,-1.612107036635279655e-03
7.025736331939697266e+00,6.979205131530761719e+00,2.348143421113491058e-02,2.205423451960086823e-02,9.958065347746014595e-04
7.029610633850097656e+00,6.979358673095703125e+00,2.621350064873695374e-02,2.307653240859508514e-02,9.617932373657822609e-04
7.023703575134277344e+00,6.980082035064697266e+00,2.305426634848117828e-02,2.388968691229820251e-02,-3.322221338748931885e-03
7.025366783142089844e+00,6.980210781097412109e+00,2.266378141939640045e-02,2.234770171344280243e-02,1.447176910005509853e-04
7.025981426239013672e+00,6.980513095855712891e+00,2.305779606103897095e-02,2.277223020792007446e-02,-3.620497882366180420e-04
7.031587600708007812e+00,6.980527400970458984e+00,3.088800236582756042e-02,2.286174520850181580e-02,-2.689920598641037941e-03
7.023475646972656250e+00,6.979929924011230469e+00,2.753817290067672729e-02,2.376836724579334259e-02,-7.761085405945777893e-03
7.025171279907226562e+00,6.979986667633056641e+00,2.280088514089584351e-02,2.345505356788635254e-02,-1.071526203304529190e-03
7.034998893737792969e+00,6.981049060821533203e+00,3.059319593012332916e-02,2.231768332421779633e-02,1.038569957017898560e-03
7.020844936370849609e+00,6.980465888977050781e+00,2.446154505014419556e-02,2.574189752340316772e-02,-9.824653156101703644e-03
7.025484561920166016e+00,6.978746891021728516e+00,2.345255576074123383e-02,2.143669873476028442e-02,1.848152838647365570e-03
7.039129257202148438e+00,6.982668399810791016e+00,3.565317392349243164e-02,2.299949899315834045e-02,-2.191618084907531738e-03
7.019251823425292969e+00,6.981190681457519531e+00,2.852945029735565186e-02,2.660145796835422516e-02,-1.706976629793643951e-02
7.025213718414306641e+00,6.978376865386962891e+00,2.362831309437751770e-02,2.145261876285076141e-02,1.756145968101918697e-03
7.025407791137695312e+00,6.981036186218261719e+00,2.223367244005203247e-02,2.337536215782165527e-02,-1.237427466548979282e-03
7.025459289550781250e+00,6.979847431182861328e+00,2.289399504661560059e-02,2.229914814233779907e-02,4.188183811493217945e-04
7.047386646270751953e+00,6.981388092041015625e+00,4.368596896529197693e-02,2.254267223179340363e-02,-2.298788458574563265e-04
7.015400409698486328e+00,6.981004238128662109e+00,3.320673480629920959e-02,2.890425361692905426e-02,-2.771503292024135590e-02
7.025181293487548828e+00,6.978431224822998047e+00,2.359267696738243103e-02,2.163904905319213867e-02,1.518735196441411972e-03
7.025209426879882812e+00,6.981218814849853516e+00,2.219818718731403351e-02,2.315380051732063293e-02,-1.361229224130511284e-03
7.034604072570800781e+00,6.981398105621337891e+00,3.147159516811370850e-02,2.280121855437755585e-02,-1.067049452103674412e-03
7.021600723266601562e+00,6.979371547698974609e+00,2.813717536628246307e-02,2.486324124038219452e-02,-1.077149622142314911e-02
7.025366783142089844e+00,6.981023788452148438e+00,2.267553098499774933e-02,2.150677144527435303e-02,1.609031896805390716e-04
7.027250766754150391e+00,6.980548381805419922e+00,2.488237246870994568e-02,2.325431071221828461e-02,-1.434504985809326172e-03
7.024949550628662109e+00,6.981980800628662109e+00,2.255176566541194916e-02,2.333728969097137451e-02,-2.920357976108789444e-03
7.025199890136718750e+00,6.978837490081787109e+00,2.342976070940494537e-02,2.224555052816867828e-02,6.870528450235724449e-04
7.039059162139892578e+00,6.981287002563476562e+00,3.564374148845672607e-02,2.253284119069576263e-02,-4.042681248392909765e-04
7.019793033599853516e+00,6.978591442108154297e+00,3.147013857960700989e-02,2.684586681425571442e-02,-1.711456663906574249e-02
7.025270938873291016e+00,6.979560852050781250e+00,2.312484942376613617e-02,2.201101183891296387e-02,5.743879592046141624e-04
7.025143146514892578e+00,6.981654644012451172e+00,2.200437709689140320e-02,2.364234440028667450e-02,-2.158641582354903221e-03
7.025907516479492188e+00,6.980888843536376953e+00,2.289339341223239899e-02,2.242529764771461487e-02,-2.999907883349806070e-04
7.025302886962890625e+00,6.980108261108398438e+00,2.310863696038722992e-02,2.230638265609741211e-02,-2.204748307121917605e-04
7.025459766387939453e+00,6.979923248291015625e+00,2.283825539052486420e-02,2.261783741414546967e-02,8.058630191953852773e-05
7.028054714202880859e+00,6.978833675384521484e+00,2.575701475143432617e-02,2.257981710135936737e-02,8.846318232826888561e-04
7.024514198303222656e+00,6.981119632720947266e+00,2.397320047020912170e-02,2.402596548199653625e-02,-4.604359623044729233e-03
7.025746822357177734e+00,6.980138301849365234e+00,2.349903807044029236e-02,2.286760136485099792e-02,-7.580798701383173466e-04
7.025250434875488281e+00,6.980791091918945312e+00,2.259469032287597656e-02,2.289611287415027618e-02,-1.031436608172953129e-03
7.030972957611083984e+00,6.980227470397949219e+00,2.798315882682800293e-02,2.212326042354106903e-02,6.389193586073815823e-04
7.023933887481689453e+00,6.980084419250488281e+00,2.321524359285831451e-02,2.399772591888904572e-02,-3.363390918821096420e-03
7.024926662445068359e+00,6.979830265045166016e+00,2.326828055083751678e-02,2.262522652745246887e-02,-7.970599690452218056e-04
7.025607585906982422e+00,6.980186939239501953e+00,2.278495393693447113e-02,2.269484288990497589e-02,-5.982176298857666552e-05
7.025904178619384766e+00,6.981009006500244141e+00,2.318366989493370056e-02,2.287813276052474976e-02,-1.166761852800846100e-03
7.025199890136718750e+00,6.979716777801513672e+00,2.314816787838935852e-02,2.263290807604789734e-02,-2.978476986754685640e-04
7.027486801147460938e+00,6.981026172637939453e+00,2.413433603942394257e-02,2.258188463747501373e-02,-2.555669634602963924e-04
7.024490833282470703e+00,6.979691028594970703e+00,2.333881333470344543e-02,2.302170731127262115e-02,-1.560511882416903973e-03
7.027122497558593750e+00,6.980354785919189453e+00,2.417298406362533569e-02,2.324726060032844543e-02,-6.524197524413466454e-04
7.025609970092773438e+00,6.980034828186035156e+00,2.539137937128543854e-02,2.237450890243053436e-02,-2.191156381741166115e-03
7.025528907775878906e+00,6.981116294860839844e+00,2.235356718301773071e-02,2.294061519205570221e-02,-8.816334884613752365e-04
7.025769233703613281e+00,6.980867862701416016e+00,2.247374877333641052e-02,2.262752316892147064e-02,-1.996910723391920328e-04
7.027537822723388672e+00,6.979774475097656250e+00,2.418331243097782135e-02,2.260650694370269775e-02,9.738085791468620300e-04
7.025598526000976562e+00,6.981751441955566406e+00,2.219767123460769653e-02,2.331565879285335541e-02,-1.666047843173146248e-03
7.026921749114990234e+00,6.978654384613037109e+00,2.739297226071357727e-02,2.316237613558769226e-02,-2.287789247930049896e-03
7.024620532989501953e+00,6.980093002319335938e+00,2.456157095730304718e-02,2.357004955410957336e-02,-3.603898221626877785e-03
7.025328159332275391e+00,6.979598045349121094e+00,2.316092327237129211e-02,2.246036008000373840e-02,1.088456629076972604e-04
7.025466442108154297e+00,6.980145454406738281e+00,2.266538701951503754e-02,2.251212857663631439e-02,1.437098107999190688e-04
7.032612323760986328e+00,6.981029987335205078e+00,2.932187169790267944e-02,2.272498793900012970e-02,-4.645912267733365297e-04
7.022183418273925781e+00,6.978636264801025391e+00,2.636328153312206268e-02,2.409164793789386749e-02,-6.907844450324773788e-03
7.025544166564941406e+00,6.981887817382812500e+00,2.187220938503742218e-02,2.344036474823951721e-02,-1.655955333262681961e-03
7.032536506652832031e+00,6.980851650238037109e+00,2.878973260521888733e-02,2.301087416708469391e-02,-1.155279023805633187e-04
7.021915912628173828e+00,6.978353500366210938e+00,2.579501084983348846e-02,2.375222928822040558e-02,-5.984592717140913010e-03
7.025591373443603516e+00,6.979496002197265625e+00,2.307784743607044220e-02,2.217587642371654510e-02,8.417790522798895836e-04
7.039906978607177734e+00,6.980940341949462891e+00,3.829621151089668274e-02,2.309844456613063812e-02,-2.427864121273159981e-03
7.019411087036132812e+00,6.982885837554931641e+00,2.222517505288124084e-02,2.522813715040683746e-02,-1.092797890305519104e-02
7.024945735931396484e+00,6.979578971862792969e+00,2.304312400519847870e-02,2.320640534162521362e-02,-8.828337304294109344e-04
7.025577068328857422e+00,6.979497909545898438e+00,2.304789610207080841e-02,2.273293398320674896e-02,2.984844904858618975e-04
7.025757312774658203e+00,6.979896545410156250e+00,2.338913455605506897e-02,2.256667613983154297e-02,-9.534956916468217969e-05
7.035894870758056641e+00,6.979902744293212891e+00,3.540634363889694214e-02,2.216449379920959473e-02,-1.578363589942455292e-03
7.020914554595947266e+00,6.981280803680419922e+00,2.302642539143562317e-02,2.552745305001735687e-02,-8.920216932892799377e-03
7.025178909301757812e+00,6.979644298553466797e+00,2.297190763056278229e-02,2.305123582482337952e-02,-4.885987727902829647e-04
7.027512550354003906e+00,6.979898929595947266e+00,2.453831396996974945e-02,2.239251136779785156e-02,6.829375633969902992e-04
7.024709224700927734e+00,6.980433464050292969e+00,2.402065694332122803e-02,2.333299815654754639e-02,-3.078076755627989769e-03
7.025451660156250000e+00,6.980086326599121094e+00,2.299882657825946808e-02,2.165441960096359253e-02,7.117609493434429169e-04
7.025707721710205078e+00,6.980823040008544922e+00,2.257686108350753784e-02,2.334491536021232605e-02,-1.037215581163764000e-03
7.028718948364257812e+00,6.980732917785644531e+00,2.649457566440105438e-02,2.286810614168643951e-02,-1.376723288558423519e-03
7.023848056793212891e+00,6.979839801788330078e+00,2.362005226314067841e-02,2.285475470125675201e-02,-2.466607838869094849e-03
7.028243541717529297e+00,6.980813503265380859e+00,2.511637471616268158e-02,2.323763072490692139e-02,-9.239926002919673920e-04
7.026479721069335938e+00,6.980001449584960938e+00,2.782571874558925629e-02,2.318258769810199738e-02,-4.529940430074930191e-03
7.024252891540527344e+00,6.980158805847167969e+00,2.392931096255779266e-02,2.322635240852832794e-02,-3.061107359826564789e-03
7.025428295135498047e+00,6.980329990386962891e+00,2.264765650033950806e-02,2.311040647327899933e-02,-6.598989712074398994e-04
7.070439338684082031e+00,6.979856491088867188e+00,6.680043041706085205e-02,2.247090451419353485e-02,1.311104511842131615e-03
7.005640983581542969e+00,6.980484485626220703e+00,4.393291473388671875e-02,3.222153708338737488e-02,-5.099778249859809875e-02
7.025359630584716797e+00,6.982829570770263672e+00,2.316261455416679382e-02,2.246590889990329742e-02,-3.098545363172888756e-03
7.025331974029541016e+00,6.979866027832031250e+00,2.281652577221393585e-02,2.243287488818168640e-02,2.163158933399245143e-04
7.025439262390136719e+00,6.980080604553222656e+00,2.275642193853855133e-02,2.270441316068172455e-02,-1.026079553412273526e-04
7.028422832489013672e+00,6.981491088867187500e+00,2.507156878709793091e-02,2.229463867843151093e-02,-4.345863708294928074e-04
7.024990558624267578e+00,6.979920387268066406e+00,2.591126412153244019e-02,2.372018620371818542e-02,-4.561408422887325287e-03
7.025346279144287109e+00,6.979110717773437500e+00,2.347624488174915314e-02,2.288484759628772736e-02,-1.255839742952957749e-04
7.025362014770507812e+00,6.980178356170654297e+00,2.277082577347755432e-02,2.295774221420288086e-02,-5.450807511806488037e-04
7.027957439422607422e+00,6.980767726898193359e+00,2.533014677464962006e-02,2.279661037027835846e-02,-9.368046303279697895e-04
7.024869918823242188e+00,6.979738712310791016e+00,2.287442795932292938e-02,2.341766655445098877e-02,-1.160540035925805569e-03
7.025686740875244141e+00,6.979790210723876953e+00,2.387066558003425598e-02,2.280479483306407928e-02,-7.786978385411202908e-04
7.025478839874267578e+00,6.979111194610595703e+00,2.347221411764621735e-02,2.251505479216575623e-02,3.804560110438615084e-04
7.025929450988769531e+00,6.981863021850585938e+00,2.259509265422821045e-02,2.266925945878028870e-02,-1.197724719531834126e-03
7.026947021484375000e+00,6.980067253112792969e+00,2.546926774084568024e-02,2.286552451550960541e-02,-1.454908167943358421e-03
7.026753425598144531e+00,6.980804920196533203e+00,2.325125783681869507e-02,2.300962433218955994e-02,-3.121801419183611870e-04
7.024606704711914062e+00,6.979671478271484375e+00,2.372339181602001190e-02,2.291639335453510284e-02,-1.704579335637390614e-03
7.025499820709228516e+00,6.979961395263671875e+00,2.285525202751159668e-02,2.280635759234428406e-02,-1.230857451446354389e-04
7.026050090789794922e+00,6.981578350067138672e+00,2.272853441536426544e-02,2.256800793111324310e-02,-8.246988290920853615e-04
7.047544956207275391e+00,6.979692459106445312e+00,4.881747439503669739e-02,2.210568636655807495e-02,-3.070611506700515747e-03
7.015299797058105469e+00,6.979844093322753906e+00,2.662186138331890106e-02,2.805186808109283447e-02,-1.921804435551166534e-02
7.025703430175781250e+00,6.980340957641601562e+00,2.341279201209545135e-02,2.386423386633396149e-02,-1.914697699248790741e-03
7.025277614593505859e+00,6.979046344757080078e+00,2.323316968977451324e-02,2.275288105010986328e-02,2.457203227095305920e-04
7.052158355712890625e+00,6.983461856842041016e+00,4.612176865339279175e-02,2.122570760548114777e-02,1.348739489912986755e-03
7.011512756347656250e+00,6.979694366455078125e+00,3.205920010805130005e-02,3.018545173108577728e-02,-3.042619675397872925e-02
7.025499820709228516e+00,6.978080272674560547e+00,2.377496100962162018e-02,2.164838463068008423e-02,1.996176317334175110e-03
7.025411128997802734e+00,6.981534481048583984e+00,2.198929898440837860e-02,2.290327288210391998e-02,-1.016320544295012951e-03
7.025506973266601562e+00,6.981512546539306641e+00,2.198672480881214142e-02,2.315977215766906738e-02,-1.152333104982972145e-03
7.025842666625976562e+00,6.979387760162353516e+00,2.351079508662223816e-02,2.219000272452831268e-02,7.536570774391293526e-04
7.035932064056396484e+00,6.980305194854736328e+00,3.133428841829299927e-02,2.238971926271915436e-02,1.902411924675107002e-03
7.021842002868652344e+00,6.982134819030761719e+00,2.260650694370269775e-02,2.541520074009895325e-02,-8.314564824104309082e-03
7.024705410003662109e+00,6.979296207427978516e+00,2.342942170798778534e-02,2.214360237121582031e-02,-1.636572706047445536e-04
7.025536537170410156e+00,6.980570316314697266e+00,2.248240076005458832e-02,2.274777181446552277e-02,-2.642157487571239471e-04
7.029190540313720703e+00,6.980994224548339844e+00,2.650860138237476349e-02,2.237598039209842682e-02,-6.885832990519702435e-04
7.023781776428222656e+00,6.979972839355468750e+00,2.334246784448623657e-02,2.407130040228366852e-02,-3.604827215895056725e-03
7.025742530822753906e+00,6.979727745056152344e+00,2.320934087038040161e-02,2.189696580171585083e-02,9.083233890123665333e-04
7.025588035583496094e+00,6.980724811553955078e+00,2.242824248969554901e-02,2.305962145328521729e-02,-6.245051627047359943e-04
7.026348114013671875e+00,6.979509353637695312e+00,2.378402464091777802e-02,2.154857665300369263e-02,1.505880616605281830e-03
7.025229454040527344e+00,6.981082916259765625e+00,2.256962098181247711e-02,2.366424910724163055e-02,-2.087393775582313538e-03
7.025613784790039062e+00,6.980554103851318359e+00,2.286070585250854492e-02,2.249146811664104462e-02,-2.922021085396409035e-04
7.025419235229492188e+00,6.980144023895263672e+00,2.268117666244506836e-02,2.327433414757251740e-02,-6.805664161220192909e-04
7.032120227813720703e+00,6.980143070220947266e+00,2.895467542111873627e-02,2.131904475390911102e-02,1.703819842077791691e-03
7.022062778472900391e+00,6.980927467346191406e+00,2.332497946918010712e-02,2.441360615193843842e-02,-6.603118963539600372e-03
7.025415420532226562e+00,6.980576992034912109e+00,2.269238233566284180e-02,2.345063909888267517e-02,-1.304621924646198750e-03
7.032424926757812500e+00,6.979861736297607422e+00,2.924627251923084259e-02,2.269812114536762238e-02,6.190979620441794395e-04
7.022220611572265625e+00,6.979853630065917969e+00,2.357469499111175537e-02,2.448106557130813599e-02,-5.689359270036220551e-03
7.025455474853515625e+00,6.980098247528076172e+00,2.278778888285160065e-02,2.225575782358646393e-02,3.139188920613378286e-04
7.026885986328125000e+00,6.980750560760498047e+00,2.406030893325805664e-02,2.277577109634876251e-02,-7.006443920545279980e-04
7.024796009063720703e+00,6.981016159057617188e+00,2.263817749917507172e-02,2.319107018411159515e-02,-2.049436559900641441e-03


==> Plots/1D_Allen_Cahn_Step_fun_alpha_vary/Vary_alpha_0_eps_0.1/State.csv <==
0.000000000000000000e+00
-4.778260481543838978e-04
-9.546540677547454834e-04
-1.429414609447121620e-03
-1.901036011986434460e-03
-2.368466462939977646e-03
-2.830649260431528091e-03
-3.286554710939526558e-03
-3.735159058123826981e-03
-4.175458103418350220e-03
-4.606461152434349060e-03
-5.027213133871555328e-03
-5.436754319816827774e-03
-5.834210664033889771e-03
-6.218636874109506607e-03
-6.589241791516542435e-03
-6.945141591131687164e-03
-7.285565603524446487e-03
-7.609762717038393021e-03
-7.917004637420177460e-03
-8.206602185964584351e-03
-8.477922528982162476e-03
-8.730359375476837158e-03
-8.963366970419883728e-03
-9.176412597298622131e-03
-9.369004517793655396e-03
-9.540745057165622711e-03
-9.691268205642700195e-03
-9.820189327001571655e-03
-9.927279315888881683e-03
-1.001225505024194717e-02
-1.007495261728763580e-02
-1.011522207409143448e-02
-1.013302057981491089e-02
-1.012823730707168579e-02
-1.010096073150634766e-02
-1.005116943269968033e-02
-9.979007765650749207e-03
-9.884648025035858154e-03
-9.768276475369930267e-03
-9.630161337554454803e-03
-9.470618329942226410e-03
-9.289964102208614349e-03
-9.088592603802680969e-03
-8.866999298334121704e-03
-8.625620044767856598e-03
-8.365008980035781860e-03
-8.085752837359905243e-03
-7.788440212607383728e-03
-7.473711855709552765e-03
-7.142303511500358582e-03
-6.794901564717292786e-03
-6.432306021451950073e-03
-6.055314559489488602e-03
-5.664699245244264603e-03
-5.261378828436136246e-03
-4.846232477575540543e-03
-4.420198034495115280e-03
-3.984126728028059006e-03
-3.539093304425477982e-03
-3.086010459810495377e-03
-2.625956898555159569e-03
-2.159843454137444496e-03
-1.688725897110998631e-03
-1.213736366480588913e-03
-7.358258008025586605e-04
-2.560533466748893261e-04
2.244319184683263302e-04
7.046500104479491711e-04
1.183494576252996922e-03
1.659872825257480145e-03
2.132850466296076775e-03
2.601267304271459579e-03
3.064082004129886627e-03
3.520296886563301086e-03
3.968914970755577087e-03
4.408901557326316833e-03
4.839352332055568695e-03
5.259242374449968338e-03
5.667681805789470673e-03
6.063723936676979065e-03
6.446476560086011887e-03
6.815121043473482132e-03
7.168897427618503571e-03
7.506905589252710342e-03
7.828456349670886993e-03
8.132812567055225372e-03
8.419359102845191956e-03
8.687372319400310516e-03
8.936340920627117157e-03
9.165599010884761810e-03
9.374700486660003662e-03
9.563239291310310364e-03
9.730725549161434174e-03
9.876797907054424286e-03
1.000116579234600067e-02
1.010351441800594330e-02
1.018362306058406830e-02
1.024135947227478027e-02
1.027652714401483536e-02
1.028904318809509277e-02
1.027898490428924561e-02
1.024627499282360077e-02
1.019103731960058212e-02
1.011342369019985199e-02
1.001351699233055115e-02
9.891564026474952698e-03
9.747963398694992065e-03
9.582872502505779266e-03
9.396759793162345886e-03
9.190006181597709656e-03
8.963058702647686005e-03
8.716428652405738831e-03
8.450715802609920502e-03
8.166471496224403381e-03
7.864310406148433685e-03
7.544998545199632645e-03
7.209096103906631470e-03
6.857445929199457169e-03
6.490858271718025208e-03
6.110093556344509125e-03
5.716011393815279007e-03
5.309482105076313019e-03
4.891429096460342407e-03
4.462762735784053802e-03
4.024445079267024994e-03
3.577525727450847626e-03
3.122850554063916206e-03
2.661520382389426231e-03
2.194553380832076073e-03
1.722927205264568329e-03
1.247783075086772442e-03
7.700952119193971157e-04
2.909767499659210443e-04
-1.885262754512950778e-04
-6.673545576632022858e-04
-1.144457259215414524e-03
-1.618773909285664558e-03
-2.089236862957477570e-03
-2.554811071604490280e-03
-3.014475805684924126e-03
-3.467226168140769005e-03
-3.912019077688455582e-03
-4.347905516624450684e-03
-4.773918073624372482e-03
-5.189131479710340500e-03
-5.592518486082553864e-03
-5.983376875519752502e-03
-6.360694766044616699e-03
-6.723717320710420609e-03
-7.071593776345252991e-03
-7.403557654470205307e-03
-7.718920242041349411e-03
-8.016959764063358307e-03
-8.297002874314785004e-03
-8.558473549783229828e-03
-8.800751529633998871e-03
-9.023299440741539001e-03
-9.225678630173206329e-03
-9.407407604157924652e-03
-9.568090550601482391e-03
-9.707380086183547974e-03
-9.824985638260841370e-03
-9.920583106577396393e-03
-9.994055144488811493e-03
-1.004518568515777588e-02
-1.007389090955257416e-02
-1.008004229515790939e-02
-1.006372179836034775e-02
-1.002490241080522537e-02
-9.963679127395153046e-03
-9.880225174129009247e-03
-9.774685837328433990e-03
-9.647322818636894226e-03
-9.498407132923603058e-03
-9.328275918960571289e-03
-9.137287735939025879e-03
-8.925924077630043030e-03
-8.694587275385856628e-03
-8.443846367299556732e-03
-8.174216374754905701e-03
-7.886322215199470520e-03
-7.580800913274288177e-03
-7.258340250700712204e-03
-6.919628009200096130e-03
-6.565460003912448883e-03
-6.196611560881137848e-03
-5.813893862068653107e-03
-5.418173037469387054e-03
-5.010331515222787857e-03
-4.591292701661586761e-03
-4.161973018199205399e-03
-3.723340574651956558e-03
-3.276368835940957069e-03
-2.822053153067827225e-03
-2.361433813348412514e-03
-1.895533525384962559e-03
-1.425380236469209194e-03
-9.520358289591968060e-04
-4.765534831676632166e-04
0.000000000000000000e+00


==> Plots/1D_Allen_Cahn_Step_fun_alpha_vary/Vary_alpha_2_eps_0.1/Control.csv <==
5.781544744968414307e-02
-6.646488606929779053e-02
-1.888694614171981812e-01
-3.090927600860595703e-01
-4.268352389335632324e-01
-5.418092608451843262e-01
-6.537479162216186523e-01
-7.624023556709289551e-01
-8.675480484962463379e-01
-9.689864516258239746e-01
-1.066543221473693848e+00
-1.160072565078735352e+00
-1.249449849128723145e+00
-1.334576129913330078e+00
-1.415373921394348145e+00
-1.491787195205688477e+00
-1.563776969909667969e+00
-1.631321191787719727e+00
-1.694415092468261719e+00
-1.753067374229431152e+00
-1.807298660278320312e+00
-1.857142448425292969e+00
-1.902640819549560547e+00
-1.943847656250000000e+00
-1.980824470520019531e+00
-2.013641119003295898e+00
-2.042372465133666992e+00
-2.067101478576660156e+00
-2.087914705276489258e+00
-2.104903697967529297e+00
-2.118160724639892578e+00
-2.127781152725219727e+00
-2.133856773376464844e+00
-2.136477470397949219e+00
-2.135727405548095703e+00
-2.131682634353637695e+00
-2.124406814575195312e+00
-2.113948822021484375e+00
-2.100340604782104492e+00
-2.083592414855957031e+00
-2.063686609268188477e+00
-2.040581941604614258e+00
-2.014204025268554688e+00
-1.984446525573730469e+00
-1.951171636581420898e+00
-1.914211273193359375e+00
-1.873367786407470703e+00
-1.828421592712402344e+00
-1.779139995574951172e+00
-1.725284337997436523e+00
-1.666623830795288086e+00
-1.602946281433105469e+00
-1.534078240394592285e+00
-1.459893226623535156e+00
-1.380328655242919922e+00
-1.295395851135253906e+00
-1.205187916755676270e+00
-1.109886884689331055e+00
-1.009757280349731445e+00
-9.051492810249328613e-01
-7.964872717857360840e-01
-6.842615008354187012e-01
-5.690125226974487305e-01
-4.513151645660400391e-01
-3.317716717720031738e-01
-2.109913676977157593e-01
-8.957646787166595459e-02
3.187926113605499268e-02
1.528138965368270874e-01
2.726888656616210938e-01
3.910046815872192383e-01
5.073021054267883301e-01
6.211584806442260742e-01
7.321931123733520508e-01
8.400664925575256348e-01
9.444791078567504883e-01
1.045164942741394043e+00
1.141898632049560547e+00
1.234480381011962891e+00
1.322748303413391113e+00
1.406564474105834961e+00
1.485819578170776367e+00
1.560426592826843262e+00
1.630324125289916992e+00
1.695468068122863770e+00
1.755836844444274902e+00
1.811424851417541504e+00
1.862244963645935059e+00
1.908324599266052246e+00
1.949707984924316406e+00
1.986454486846923828e+00
2.018636226654052734e+00
2.046340227127075195e+00
2.069667577743530273e+00
2.088736295700073242e+00
2.103672981262207031e+00
2.114622592926025391e+00
2.121742963790893555e+00
2.125206232070922852e+00
2.125195980072021484e+00
2.121908664703369141e+00
2.115550518035888672e+00
2.106330394744873047e+00
2.094460487365722656e+00
2.080142736434936523e+00
2.063561677932739258e+00
2.044873476028442383e+00
2.024186134338378906e+00
2.001546382904052734e+00
1.976913928985595703e+00
1.950146198272705078e+00
1.920979738235473633e+00
1.889017820358276367e+00
1.853731036186218262e+00
1.814466714859008789e+00
1.770484447479248047e+00
1.721002817153930664e+00
1.665266752243041992e+00
1.602627754211425781e+00
1.532614707946777344e+00
1.455006003379821777e+00
1.369858860969543457e+00
1.277517557144165039e+00
1.178578615188598633e+00
1.073837399482727051e+00
9.642040729522705078e-01
8.506317734718322754e-01
7.340493798255920410e-01
6.153026819229125977e-01
4.951439499855041504e-01
3.742052316665649414e-01
2.530200481414794922e-01
1.320351660251617432e-01
1.163621246814727783e-02
-1.078382283449172974e-01
-2.260699719190597534e-01
-3.427503705024719238e-01
-4.575696587562561035e-01
-5.702160000801086426e-01
-6.803691983222961426e-01
-7.877089381217956543e-01
-8.919220566749572754e-01
-9.927033782005310059e-01
-1.089771986007690430e+00
-1.182875394821166992e+00
-1.271790742874145508e+00
-1.356343269348144531e+00
-1.436398267745971680e+00
-1.511868238449096680e+00
-1.582710981369018555e+00
-1.648927330970764160e+00
-1.710554957389831543e+00
-1.767664194107055664e+00
-1.820353507995605469e+00
-1.868736028671264648e+00
-1.912940740585327148e+00
-1.953096151351928711e+00
-1.989333391189575195e+00
-2.021775722503662109e+00
-2.050534486770629883e+00
-2.075705766677856445e+00
-2.097371101379394531e+00
-2.115594148635864258e+00
-2.130420684814453125e+00
-2.141877412796020508e+00
-2.149975061416625977e+00
-2.154709100723266602e+00
-2.156060457229614258e+00
-2.153999090194702148e+00
-2.148482322692871094e+00
-2.139463186264038086e+00
-2.126883268356323242e+00
-2.110683679580688477e+00
-2.090802669525146484e+00
-2.067172765731811523e+00
-2.039730310440063477e+00
-2.008414030075073242e+00
-1.973162889480590820e+00
-1.933919191360473633e+00
-1.890631914138793945e+00
-1.843255281448364258e+00
-1.791750192642211914e+00
-1.736081957817077637e+00
-1.676226615905761719e+00
-1.612166047096252441e+00
-1.543892621994018555e+00
-1.471407771110534668e+00
-1.394717097282409668e+00
-1.313840508460998535e+00
-1.228807091712951660e+00
-1.139651298522949219e+00
-1.046421647071838379e+00
-9.491704106330871582e-01
-8.479645848274230957e-01
-7.428774237632751465e-01
-6.339914202690124512e-01
-5.213969349861145020e-01
-4.051927924156188965e-01
-2.854803204536437988e-01
-1.623751968145370483e-01
-3.598891198635101318e-02


==> Plots/1D_Allen_Cahn_Step_fun_alpha_vary/Vary_alpha_2_eps_0.1/Loss.csv <==
2.788453063964843750e+02,1.463189601898193359e+01,2.642131347656250000e+02,2.680035831872373819e-04,0.000000000000000000e+00
-2.859304046630859375e+01,8.290125846862792969e+00,2.371987724304199219e+01,7.086490094661712646e-02,-6.067390823364257812e+01
-1.528865623474121094e+01,7.714916706085205078e+00,1.022316169738769531e+01,3.156742155551910400e-01,-3.354240798950195312e+01
-6.621646881103515625e+00,8.520721435546875000e+00,9.982651710510253906e+00,5.606098771095275879e-01,-2.568562889099121094e+01
-1.806200027465820312e+00,1.003026103973388672e+01,1.053660202026367188e+01,2.989393472671508789e-01,-2.267200279235839844e+01
6.807823181152343750e+00,9.997702598571777344e+00,9.037382125854492188e+00,2.976272702217102051e-01,-1.252488708496093750e+01
1.582437610626220703e+01,9.602351188659667969e+00,7.136231422424316406e+00,3.627645373344421387e-01,-1.276970505714416504e+00
2.218442153930664062e+01,8.770958900451660156e+00,5.588905334472656250e+00,1.333725750446319580e-01,7.691184043884277344e+00
2.060522842407226562e+01,9.326186180114746094e+00,6.846760749816894531e+00,2.249024212360382080e-01,4.207379341125488281e+00
1.133186149597167969e+01,8.880875587463378906e+00,1.104280281066894531e+01,3.991488516330718994e-01,-8.990966796875000000e+00
4.097545146942138672e+00,4.646178245544433594e+00,6.170565128326416016e+00,4.440787136554718018e-01,-7.163277149200439453e+00
5.309187412261962891e+00,5.589651584625244141e+00,1.371609330177307129e+00,2.482904046773910522e-01,-1.900363802909851074e+00
5.540134906768798828e+00,5.863021850585937500e+00,4.170715808868408203e-01,1.702188998460769653e-01,-9.101772308349609375e-01
4.975751876831054688e+00,5.609963893890380859e+00,3.286343216896057129e-01,1.220577806234359741e-01,-1.084904074668884277e+00
3.864180564880371094e+00,4.666554927825927734e+00,6.290475726127624512e-01,9.934039413928985596e-02,-1.530762195587158203e+00
1.904448270797729492e+00,3.676592111587524414e+00,1.220767974853515625e+00,1.139680147171020508e-01,-3.106879472732543945e+00
-1.383876323699951172e+00,3.382831573486328125e+00,2.943260431289672852e+00,1.989333778619766235e-01,-7.908901691436767578e+00
-8.086514472961425781e-01,3.530403137207031250e+00,2.667340278625488281e+00,3.398641198873519897e-02,-7.040381431579589844e+00
1.004539489746093750e+00,3.720063209533691406e+00,1.849734902381896973e+00,5.576433241367340088e-02,-4.621022701263427734e+00
2.180388689041137695e+00,3.817246913909912109e+00,1.103012323379516602e+00,9.770841896533966064e-02,-2.837579011917114258e+00
3.049672603607177734e+00,3.857765436172485352e+00,8.100554347038269043e-01,9.717844426631927490e-02,-1.715326905250549316e+00
3.617213010787963867e+00,3.869237899780273438e+00,4.526789784431457520e-01,8.476811647415161133e-02,-7.894722819328308105e-01
3.868047952651977539e+00,3.864304304122924805e+00,2.474836856126785278e-01,6.449282169342041016e-02,-3.082326054573059082e-01
3.919053554534912109e+00,3.843249320983886719e+00,1.563089638948440552e-01,5.470952764153480530e-02,-1.352142095565795898e-01
3.764159679412841797e+00,3.786047935485839844e+00,1.564676016569137573e-01,5.371999740600585938e-02,-2.320758253335952759e-01
3.523119926452636719e+00,3.695515394210815430e+00,3.594487607479095459e-01,6.721774488687515259e-02,-5.990618467330932617e-01
3.718150138854980469e+00,3.686492443084716797e+00,1.858085095882415771e-01,8.287432044744491577e-02,-2.370250374078750610e-01
3.803401470184326172e+00,3.676129579544067383e+00,1.241928339004516602e-01,9.067379683256149292e-02,-8.759465068578720093e-02
3.825658559799194336e+00,3.666570186614990234e+00,9.582556039094924927e-02,9.457107633352279663e-02,-3.130851313471794128e-02
3.837623596191406250e+00,3.657392024993896484e+00,9.503123909235000610e-02,9.295404702425003052e-02,-7.753939833492040634e-03
3.831096172332763672e+00,3.653510093688964844e+00,8.705668151378631592e-02,9.280373901128768921e-02,-2.274292055517435074e-03
3.826508998870849609e+00,3.648714542388916016e+00,8.859778195619583130e-02,8.772817254066467285e-02,1.468532485887408257e-03
3.825162887573242188e+00,3.650634527206420898e+00,9.369719028472900391e-02,8.751928061246871948e-02,-6.688030902296304703e-03
3.814224958419799805e+00,3.645922899246215820e+00,9.520661085844039917e-02,8.688692003488540649e-02,-1.379132643342018127e-02
3.809130907058715820e+00,3.649246215820312500e+00,9.469878673553466797e-02,8.977685123682022095e-02,-2.459102310240268707e-02
3.808268785476684570e+00,3.648452758789062500e+00,9.971006959676742554e-02,8.685781061649322510e-02,-2.675173990428447723e-02
3.822835683822631836e+00,3.651497125625610352e+00,1.083693578839302063e-01,8.738499879837036133e-02,-2.441570162773132324e-02
3.816076993942260742e+00,3.651249170303344727e+00,9.538654983043670654e-02,9.037780761718750000e-02,-2.093658968806266785e-02
3.826762914657592773e+00,3.643406867980957031e+00,1.053455695509910583e-01,8.601519465446472168e-02,-8.004740811884403229e-03
3.816476583480834961e+00,3.647486448287963867e+00,9.127593040466308594e-02,9.044099599123001099e-02,-1.272676233202219009e-02
3.841043710708618164e+00,3.639746904373168945e+00,1.122701317071914673e-01,8.813900500535964966e-02,8.875901694409549236e-04
3.810138702392578125e+00,3.650221586227416992e+00,9.171726554632186890e-02,9.478715807199478149e-02,-2.658722363412380219e-02
3.819937467575073242e+00,3.650120019912719727e+00,9.193062037229537964e-02,8.840224146842956543e-02,-1.051555573940277100e-02
3.822341442108154297e+00,3.650678634643554688e+00,8.940472453832626343e-02,8.871712535619735718e-02,-6.459291558712720871e-03
3.825430631637573242e+00,3.650038719177246094e+00,9.063768386840820312e-02,8.912292867898941040e-02,-4.368687979876995087e-03
3.821434497833251953e+00,3.647473335266113281e+00,8.973418176174163818e-02,8.914347738027572632e-02,-4.916313569992780685e-03
3.823162794113159180e+00,3.646533250808715820e+00,9.086936712265014648e-02,8.752711862325668335e-02,-1.766943489201366901e-03
3.839994430541992188e+00,3.644901752471923828e+00,1.042206287384033203e-01,8.825451135635375977e-02,2.617577789351344109e-03
3.817341804504394531e+00,3.649317502975463867e+00,9.262507408857345581e-02,9.070004522800445557e-02,-1.530100312083959579e-02
3.824751138687133789e+00,3.648724079132080078e+00,8.931974321603775024e-02,8.880814909934997559e-02,-2.100712386891245842e-03
3.833700895309448242e+00,3.645980119705200195e+00,9.670572727918624878e-02,8.877862244844436646e-02,2.236475702375173569e-03
3.822753429412841797e+00,3.652024745941162109e+00,9.121940284967422485e-02,9.115694463253021240e-02,-1.164761930704116821e-02
3.825955867767333984e+00,3.647657155990600586e+00,8.914426714181900024e-02,8.827083557844161987e-02,8.836861816234886646e-04
3.832465648651123047e+00,3.650759220123291016e+00,9.316222369670867920e-02,8.812627941370010376e-02,4.178400267846882343e-04
3.824200153350830078e+00,3.645974636077880859e+00,9.161461889743804932e-02,9.012111276388168335e-02,-3.510236507281661034e-03
3.825980424880981445e+00,3.646039962768554688e+00,8.940242230892181396e-02,8.759049326181411743e-02,2.947641070932149887e-03
3.826894044876098633e+00,3.649525642395019531e+00,9.000770747661590576e-02,8.856377005577087402e-02,-1.203071558848023415e-03
3.823827505111694336e+00,3.647538423538208008e+00,8.821595460176467896e-02,8.983033895492553711e-02,-1.757327117957174778e-03
3.823936462402343750e+00,3.646845817565917969e+00,8.882350474596023560e-02,8.734719455242156982e-02,9.199038613587617874e-04
3.828788995742797852e+00,3.649991273880004883e+00,9.114567935466766357e-02,8.844672888517379761e-02,-7.947114063426852226e-04
3.820849180221557617e+00,3.646046400070190430e+00,9.219530224800109863e-02,8.853793889284133911e-02,-5.930326879024505615e-03
3.822726964950561523e+00,3.647553443908691406e+00,8.901643007993698120e-02,8.684326708316802979e-02,-6.861534784547984600e-04
3.823205471038818359e+00,3.648530483245849609e+00,8.849580585956573486e-02,8.991926163434982300e-02,-3.740049665793776512e-03
3.823632478713989258e+00,3.647228956222534180e+00,8.919762074947357178e-02,8.841534703969955444e-02,-1.209480338729918003e-03
3.831295013427734375e+00,3.644075155258178711e+00,1.001841947436332703e-01,8.844321966171264648e-02,-1.407517818734049797e-03
3.821732044219970703e+00,3.648007392883300781e+00,8.849993348121643066e-02,8.840356767177581787e-02,-3.178765298798680305e-03
3.823761701583862305e+00,3.648701906204223633e+00,8.804307132959365845e-02,9.107662737369537354e-02,-4.059756174683570862e-03
3.824480056762695312e+00,3.648972988128662109e+00,8.896705508232116699e-02,8.874590694904327393e-02,-2.205922966822981834e-03
3.827559471130371094e+00,3.645870685577392578e+00,9.358227252960205078e-02,8.838709443807601929e-02,-2.804219548124819994e-04
3.823819398880004883e+00,3.650509834289550781e+00,8.922212570905685425e-02,8.776980638504028320e-02,-3.682403592392802238e-03
3.824070453643798828e+00,3.648474454879760742e+00,8.796650171279907227e-02,9.017204493284225464e-02,-2.542547183111310005e-03
3.824270486831665039e+00,3.646070718765258789e+00,8.921856433153152466e-02,8.732637017965316772e-02,1.654834486544132233e-03
3.824277877807617188e+00,3.647709608078002930e+00,8.835367858409881592e-02,8.845482766628265381e-02,-2.401587844360619783e-04
3.825666427612304688e+00,3.651000499725341797e+00,8.779332041740417480e-02,8.801528066396713257e-02,-1.142728491686284542e-03
3.829016923904418945e+00,3.651271104812622070e+00,8.950044959783554077e-02,8.768579363822937012e-02,5.595439579337835312e-04
3.822420597076416016e+00,3.647780418395996094e+00,8.829135447740554810e-02,8.823236078023910522e-02,-1.883495482616126537e-03
3.823945045471191406e+00,3.644308328628540039e+00,9.004884958267211914e-02,8.851353079080581665e-02,1.074390602298080921e-03
3.830657958984375000e+00,3.644078493118286133e+00,9.667728841304779053e-02,8.820530772209167480e-02,1.696758205071091652e-03
3.821629285812377930e+00,3.648699998855590820e+00,8.912647515535354614e-02,8.959567546844482422e-02,-5.792915355414152145e-03
3.824149608612060547e+00,3.647165298461914062e+00,8.879023045301437378e-02,9.013304859399795532e-02,-1.938846311531960964e-03
3.824334383010864258e+00,3.645090103149414062e+00,8.990190178155899048e-02,8.841918408870697021e-02,9.231895091943442822e-04
3.823616266250610352e+00,3.649223566055297852e+00,8.756357431411743164e-02,8.914604783058166504e-02,-2.317001810297369957e-03
3.836134910583496094e+00,3.650564193725585938e+00,9.962483495473861694e-02,8.825946599245071411e-02,-2.313510049134492874e-03
3.819538116455078125e+00,3.646899938583374023e+00,9.072748571634292603e-02,9.102658182382583618e-02,-9.115843102335929871e-03
3.823902130126953125e+00,3.645675897598266602e+00,8.933760970830917358e-02,8.802545815706253052e-02,8.630882948637008667e-04
3.824834108352661133e+00,3.641161441802978516e+00,9.226904809474945068e-02,8.869361877441406250e-02,2.710091415792703629e-03
3.823813676834106445e+00,3.649670124053955078e+00,8.738560974597930908e-02,8.996784687042236328e-02,-3.209761343896389008e-03
3.824307680130004883e+00,3.647230386734008789e+00,8.878834545612335205e-02,8.792569488286972046e-02,3.633522719610482454e-04
3.824677228927612305e+00,3.645706176757812500e+00,8.950798213481903076e-02,8.893211185932159424e-02,5.309074185788631439e-04
3.824333190917968750e+00,3.647477626800537109e+00,8.913563191890716553e-02,8.902676403522491455e-02,-1.306818798184394836e-03
3.825809001922607422e+00,3.645117044448852539e+00,9.160567075014114380e-02,8.798728138208389282e-02,1.099021523259580135e-03
3.823761701583862305e+00,3.648127794265747070e+00,8.872139453887939453e-02,9.051938354969024658e-02,-3.607123158872127533e-03
3.825331449508666992e+00,3.645006418228149414e+00,9.088402986526489258e-02,8.728344738483428955e-02,2.157760085538029671e-03
3.823726892471313477e+00,3.646339893341064453e+00,8.878824859857559204e-02,9.016984701156616211e-02,-1.571245142258703709e-03
3.849239349365234375e+00,3.654835224151611328e+00,1.099291667342185974e-01,8.871502429246902466e-02,-4.240081179887056351e-03
3.815628767013549805e+00,3.648768663406372070e+00,8.917754888534545898e-02,9.208893775939941406e-02,-1.440637931227684021e-02
3.823126077651977539e+00,3.645619392395019531e+00,8.953152596950531006e-02,8.907614648342132568e-02,-1.100674038752913475e-03
3.823678255081176758e+00,3.645793437957763672e+00,8.910489827394485474e-02,8.837094902992248535e-02,4.089175781700760126e-04
3.823703289031982422e+00,3.646683692932128906e+00,8.864852041006088257e-02,8.856102824211120605e-02,-1.901200303109362721e-04
3.823656082153320312e+00,3.646321773529052734e+00,8.883732557296752930e-02,8.847147971391677856e-02,2.557498009991832078e-05
3.824128150939941406e+00,3.645863533020019531e+00,8.939356356859207153e-02,8.865991979837417603e-02,2.109350753016769886e-04
3.823423624038696289e+00,3.646662950515747070e+00,8.889560401439666748e-02,8.937097340822219849e-02,-1.505819498561322689e-03
3.823865413665771484e+00,3.647326469421386719e+00,8.858288079500198364e-02,8.865814656019210815e-02,-7.020511548034846783e-04
3.824053764343261719e+00,3.647079229354858398e+00,8.867919445037841797e-02,8.853717893362045288e-02,-2.417980576865375042e-04
3.825219869613647461e+00,3.642728090286254883e+00,9.308014810085296631e-02,8.871906995773315430e-02,6.925113266333937645e-04
3.823378562927246094e+00,3.645824909210205078e+00,8.907553553581237793e-02,9.068701416254043579e-02,-2.208846388384699821e-03
3.834367752075195312e+00,3.642970561981201172e+00,9.899728745222091675e-02,8.856172114610671997e-02,3.837995929643511772e-03
3.819778203964233398e+00,3.648139238357543945e+00,8.887732028961181641e-02,9.146925061941146851e-02,-8.707651868462562561e-03
3.823570966720581055e+00,3.648814916610717773e+00,8.805518597364425659e-02,9.015432745218276978e-02,-3.453556913882493973e-03
3.823722362518310547e+00,3.646350145339965820e+00,8.882293105125427246e-02,8.899715542793273926e-02,-4.476854810491204262e-04
3.823852539062500000e+00,3.644606351852416992e+00,8.973915129899978638e-02,8.847924321889877319e-02,1.027817022986710072e-03
3.826124191284179688e+00,3.645125865936279297e+00,9.172325581312179565e-02,8.897271007299423218e-02,3.022554446943104267e-04
3.823112010955810547e+00,3.646552801132202148e+00,8.894240856170654297e-02,9.005755186080932617e-02,-2.440607873722910881e-03
3.824620962142944336e+00,3.645542383193969727e+00,8.964747190475463867e-02,8.845990151166915894e-02,9.710150770843029022e-04
3.823667526245117188e+00,3.646966457366943359e+00,8.848673850297927856e-02,8.948384970426559448e-02,-1.269311644136905670e-03
3.823797225952148438e+00,3.646641492843627930e+00,8.868677169084548950e-02,8.879393339157104492e-02,-3.249034052714705467e-04
3.824121236801147461e+00,3.644167661666870117e+00,9.007456153631210327e-02,8.911398798227310181e-02,7.651278865523636341e-04
3.823889017105102539e+00,3.647215843200683594e+00,8.847457915544509888e-02,8.914166688919067383e-02,-9.428279008716344833e-04
3.824295759201049805e+00,3.644771337509155273e+00,8.980460464954376221e-02,8.852404356002807617e-02,1.195727498270571232e-03
3.823758363723754883e+00,3.647183656692504883e+00,8.842073380947113037e-02,8.936618268489837646e-02,-1.212025177665054798e-03
3.824004411697387695e+00,3.648864984512329102e+00,8.758066594600677490e-02,8.819997310638427734e-02,-6.411463837139308453e-04
3.824371099472045898e+00,3.645656824111938477e+00,8.946547657251358032e-02,8.826611936092376709e-02,9.828670881688594818e-04
3.824155807495117188e+00,3.645339727401733398e+00,8.952128142118453979e-02,8.896002173423767090e-02,3.349191974848508835e-04
3.823707818984985352e+00,3.645537853240966797e+00,8.916633576154708862e-02,8.888452500104904175e-02,1.190377224702388048e-04
3.824300050735473633e+00,3.648587465286254883e+00,8.826010674238204956e-02,8.915397524833679199e-02,-1.701691769994795322e-03
3.824535608291625977e+00,3.641252279281616211e+00,9.259830415248870850e-02,8.812478929758071899e-02,2.560415072366595268e-03
3.823616027832031250e+00,3.648985385894775391e+00,8.777371793985366821e-02,9.015925973653793335e-02,-3.302240977063775063e-03
3.824028015136718750e+00,3.646146535873413086e+00,8.909503370523452759e-02,8.863401412963867188e-02,1.524207909824326634e-04
3.823848724365234375e+00,3.646078109741210938e+00,8.888132870197296143e-02,8.852321654558181763e-02,3.661753144115209579e-04
3.823961973190307617e+00,3.647226810455322266e+00,8.841533213853836060e-02,8.880337327718734741e-02,-4.834735591430217028e-04
3.823831081390380859e+00,3.647781610488891602e+00,8.829719573259353638e-02,8.881545811891555786e-02,-1.062992960214614868e-03
3.824431180953979492e+00,3.648595809936523438e+00,8.808658272027969360e-02,8.825656771659851074e-02,-5.078830290585756302e-04
3.823732376098632812e+00,3.646953344345092773e+00,8.846829831600189209e-02,8.811699599027633667e-02,1.937859196914359927e-04
3.823792219161987305e+00,3.646794795989990234e+00,8.851569890975952148e-02,8.845026791095733643e-02,3.149508847855031490e-05
3.824174880981445312e+00,3.642380237579345703e+00,9.117147326469421387e-02,8.851440995931625366e-02,2.108788583427667618e-03
3.824092626571655273e+00,3.650916576385498047e+00,8.714511990547180176e-02,8.975423872470855713e-02,-3.723309142515063286e-03
3.823852539062500000e+00,3.649314403533935547e+00,8.728727698326110840e-02,8.811041712760925293e-02,-8.596011321060359478e-04
3.824419260025024414e+00,3.641601085662841797e+00,9.201938658952713013e-02,8.763753622770309448e-02,3.161394502967596054e-03
3.823635101318359375e+00,3.648176193237304688e+00,8.786793798208236694e-02,8.873832970857620239e-02,-1.147545524872839451e-03
3.824436187744140625e+00,3.642936706542968750e+00,9.092906862497329712e-02,8.892700076103210449e-02,1.643509836867451668e-03
3.825125932693481445e+00,3.644362688064575195e+00,9.051220864057540894e-02,8.952335268259048462e-02,7.277500699274241924e-04
3.823921442031860352e+00,3.649289369583129883e+00,8.911790698766708374e-02,9.005637466907501221e-02,-4.542257636785507202e-03
3.823628187179565430e+00,3.648869514465332031e+00,8.759848028421401978e-02,8.786612004041671753e-02,-7.058448973111808300e-04
3.824405431747436523e+00,3.648183584213256836e+00,8.840126544237136841e-02,8.858095854520797729e-02,-7.602619007229804993e-04
3.823739767074584961e+00,3.646116256713867188e+00,8.941666036844253540e-02,8.807284384965896606e-02,1.340074377367272973e-04
3.823750972747802734e+00,3.646129131317138672e+00,8.893115073442459106e-02,8.931491523981094360e-02,-6.241220398806035519e-04
3.823927402496337891e+00,3.644927263259887695e+00,8.961493521928787231e-02,8.823329955339431763e-02,1.152074197307229042e-03
3.824106216430664062e+00,3.642772912979125977e+00,9.074373543262481689e-02,8.880508691072463989e-02,1.784280291758477688e-03
3.828841924667358398e+00,3.643062591552734375e+00,9.432053565979003906e-02,8.970481157302856445e-02,1.754021272063255310e-03
3.821851968765258789e+00,3.649289846420288086e+00,8.881379663944244385e-02,9.248260408639907837e-02,-8.734235540032386780e-03
3.824355125427246094e+00,3.651481151580810547e+00,8.669734001159667969e-02,8.876608312129974365e-02,-2.589370589703321457e-03
3.823662757873535156e+00,3.647185325622558594e+00,8.838701993227005005e-02,8.702461421489715576e-02,1.065809861756861210e-03
3.824153423309326172e+00,3.647496938705444336e+00,8.843113481998443604e-02,8.771599829196929932e-02,5.093284416943788528e-04
3.823687076568603516e+00,3.645768165588378906e+00,8.923977613449096680e-02,8.796694874763488770e-02,7.121692178770899773e-04
3.823967695236206055e+00,3.644757032394409180e+00,8.962659537792205811e-02,8.878386020660400391e-02,8.004490518942475319e-04
3.830228328704833984e+00,3.639540433883666992e+00,9.728692471981048584e-02,8.886633068323135376e-02,4.534648265689611435e-03
3.821418285369873047e+00,3.647369861602783203e+00,8.927299827337265015e-02,9.319593757390975952e-02,-8.420414291322231293e-03
3.823969364166259766e+00,3.649173021316528320e+00,8.748856931924819946e-02,8.962276577949523926e-02,-2.315018791705369949e-03
3.828898668289184570e+00,3.652246236801147461e+00,9.045570343732833862e-02,8.829113841056823730e-02,-2.094458322972059250e-03
3.821963310241699219e+00,3.643183469772338867e+00,9.137400984764099121e-02,8.838148415088653564e-02,-9.756216313689947128e-04
3.824821949005126953e+00,3.640792608261108398e+00,9.245076775550842285e-02,8.836936950683593750e-02,3.209000453352928162e-03
3.824930191040039062e+00,3.647822380065917969e+00,8.993726223707199097e-02,9.005194157361984253e-02,-2.881374675780534744e-03
3.823583602905273438e+00,3.646129369735717773e+00,8.952141553163528442e-02,9.018445760011672974e-02,-2.251652069389820099e-03
3.823947191238403320e+00,3.646170139312744141e+00,8.884716778993606567e-02,8.796268701553344727e-02,9.673244785517454147e-04
3.824816703796386719e+00,3.650825262069702148e+00,8.762834966182708740e-02,8.916480839252471924e-02,-2.801683265715837479e-03
3.823519229888916016e+00,3.646313905715942383e+00,8.904098719358444214e-02,8.782995492219924927e-02,3.342761192470788956e-04
3.823994636535644531e+00,3.646737575531005859e+00,8.862304687500000000e-02,8.822569996118545532e-02,4.083460080437362194e-04
3.824008703231811523e+00,3.645048618316650391e+00,8.945917338132858276e-02,8.856409043073654175e-02,9.367429884150624275e-04
3.824742794036865234e+00,3.644266843795776367e+00,9.031388163566589355e-02,8.896084129810333252e-02,1.201121252961456776e-03
3.824738502502441406e+00,3.649767875671386719e+00,8.923529833555221558e-02,8.949990570545196533e-02,-3.764602821320295334e-03
3.823719739913940430e+00,3.642223358154296875e+00,9.131989628076553345e-02,8.754963427782058716e-02,2.626971341669559479e-03
3.823782444000244141e+00,3.646900415420532227e+00,8.845284581184387207e-02,9.039816260337829590e-02,-1.968965400010347366e-03
3.823923587799072266e+00,3.647833347320556641e+00,8.812305331230163574e-02,8.876739442348480225e-02,-8.002135436981916428e-04
3.824324607849121094e+00,3.647957324981689453e+00,8.823820948600769043e-02,8.854424208402633667e-02,-4.150561289861798286e-04
3.823917627334594727e+00,3.648358583450317383e+00,8.794304728507995605e-02,8.835021406412124634e-02,-7.342497119680047035e-04
3.824250221252441406e+00,3.647830247879028320e+00,8.842533081769943237e-02,8.822172880172729492e-02,-2.270947443321347237e-04
3.823895692825317383e+00,3.648809194564819336e+00,8.754447847604751587e-02,8.821478486061096191e-02,-6.729043670929968357e-04
3.825375318527221680e+00,3.642515420913696289e+00,9.282309561967849731e-02,8.780288696289062500e-02,2.233917126432061195e-03
3.823340892791748047e+00,3.645288467407226562e+00,8.980822563171386719e-02,9.064784646034240723e-02,-2.403642982244491577e-03
3.823774099349975586e+00,3.647265434265136719e+00,8.828074485063552856e-02,8.833678811788558960e-02,-1.087553537217900157e-04
3.824019908905029297e+00,3.645018339157104492e+00,8.965077251195907593e-02,8.862366527318954468e-02,7.269931375049054623e-04
3.829269409179687500e+00,3.640705108642578125e+00,9.607028961181640625e-02,8.943814784288406372e-02,3.055832348763942719e-03
3.821744441986083984e+00,3.650940179824829102e+00,8.758300542831420898e-02,9.155000746250152588e-02,-8.328805677592754364e-03
3.823836326599121094e+00,3.646049737930297852e+00,8.891378343105316162e-02,8.894678205251693726e-02,-7.390654354821890593e-05
3.827963352203369141e+00,3.642027854919433594e+00,9.437385201454162598e-02,8.824609220027923584e-02,3.315395675599575043e-03
3.822206735610961914e+00,3.647461891174316406e+00,8.857043832540512085e-02,8.972438424825668335e-02,-3.549760906025767326e-03
3.823680162429809570e+00,3.648117065429687500e+00,8.786270767450332642e-02,9.016916155815124512e-02,-2.468793187290430069e-03
3.825879573822021484e+00,3.638554573059082031e+00,9.449597448110580444e-02,8.852587640285491943e-02,4.303324967622756958e-03
3.823041915893554688e+00,3.647387027740478516e+00,8.881861716508865356e-02,9.109622985124588013e-02,-4.259743727743625641e-03
3.823792934417724609e+00,3.646850824356079102e+00,8.861996233463287354e-02,8.921886980533599854e-02,-8.966291788965463638e-04
3.823694229125976562e+00,3.646379947662353516e+00,8.876400440931320190e-02,8.894293755292892456e-02,-3.926512436009943485e-04
3.824683904647827148e+00,3.642401695251464844e+00,9.167707711458206177e-02,8.878094702959060669e-02,1.824124832637608051e-03
3.823441982269287109e+00,3.648569107055664062e+00,8.813318610191345215e-02,9.033673256635665894e-02,-3.596962662413716316e-03
3.823753356933593750e+00,3.649009227752685547e+00,8.744383603334426880e-02,8.827337622642517090e-02,-9.729830780997872353e-04
3.823694467544555664e+00,3.646373987197875977e+00,8.877185732126235962e-02,8.789710700511932373e-02,6.515910499729216099e-04
3.824165821075439453e+00,3.651112794876098633e+00,8.692859858274459839e-02,8.838807791471481323e-02,-2.263518050312995911e-03
3.823865652084350586e+00,3.643449783325195312e+00,9.083481132984161377e-02,8.734098076820373535e-02,2.239939523860812187e-03
3.823549985885620117e+00,3.647395133972167969e+00,8.830785006284713745e-02,8.942870050668716431e-02,-1.581759424880146980e-03
3.823674440383911133e+00,3.646311283111572266e+00,8.874818682670593262e-02,8.834278583526611328e-02,2.720711345318704844e-04
3.824560165405273438e+00,3.645936727523803711e+00,8.989605307579040527e-02,8.857117593288421631e-02,1.563928381074219942e-04
3.823346614837646484e+00,3.645467519760131836e+00,8.945634961128234863e-02,8.865794539451599121e-02,-2.350682916585355997e-04
3.825163364410400391e+00,3.651751518249511719e+00,8.743453025817871094e-02,8.883357048034667969e-02,-2.856269245967268944e-03
3.823082208633422852e+00,3.644821405410766602e+00,8.977460116147994995e-02,8.743946254253387451e-02,1.046622404828667641e-03
3.823865413665771484e+00,3.645753622055053711e+00,8.924144506454467773e-02,8.935124427080154419e-02,-4.808107623830437660e-04
3.823644876480102539e+00,3.646584510803222656e+00,8.863781392574310303e-02,8.883160352706909180e-02,-4.090236034244298935e-04
3.823931694030761719e+00,3.645077466964721680e+00,8.968532085418701172e-02,8.882720768451690674e-02,3.419139829929918051e-04
3.823602437973022461e+00,3.649574041366577148e+00,8.731704950332641602e-02,8.893141895532608032e-02,-2.219891408458352089e-03
3.823652267456054688e+00,3.647030591964721680e+00,8.839866518974304199e-02,8.819087594747543335e-02,3.217082485207356513e-05
3.823888540267944336e+00,3.644690990447998047e+00,8.976628631353378296e-02,8.820360898971557617e-02,1.227524946443736553e-03
3.824767351150512695e+00,3.648000717163085938e+00,8.947768062353134155e-02,8.931677043437957764e-02,-2.028029412031173706e-03
3.824711799621582031e+00,3.646043300628662109e+00,9.026475995779037476e-02,8.811896294355392456e-02,2.845949202310293913e-04
3.823079347610473633e+00,3.645212888717651367e+00,8.965549618005752563e-02,8.941523730754852295e-02,-1.204320462420582771e-03
3.823678731918334961e+00,3.646262168884277344e+00,8.880870789289474487e-02,8.917512744665145874e-02,-5.674880230799317360e-04
3.823657751083374023e+00,3.646033525466918945e+00,8.891304582357406616e-02,8.867271244525909424e-02,3.856430703308433294e-05
3.824021816253662109e+00,3.643549680709838867e+00,9.039583802223205566e-02,8.894753456115722656e-02,1.128587638959288597e-03
3.824281215667724609e+00,3.650283098220825195e+00,8.736839145421981812e-02,8.925491571426391602e-02,-2.625303808599710464e-03
3.824231624603271484e+00,3.649365901947021484e+00,8.859790116548538208e-02,8.819128572940826416e-02,-1.923594507388770580e-03
3.823383092880249023e+00,3.646798849105834961e+00,8.868365734815597534e-02,8.722775429487228394e-02,6.727816653437912464e-04
3.824195146560668945e+00,3.647483110427856445e+00,8.866103738546371460e-02,8.886457234621047974e-02,-8.134787203744053841e-04
3.824092626571655273e+00,3.643455743789672852e+00,9.099339693784713745e-02,8.850591629743576050e-02,1.137603772804141045e-03
3.823443651199340820e+00,3.646470308303833008e+00,8.878294378519058228e-02,9.035544842481613159e-02,-2.165133832022547722e-03
3.823716640472412109e+00,3.647536039352416992e+00,8.818519860506057739e-02,8.804871141910552979e-02,-5.333149238140322268e-05
3.823725700378417969e+00,3.644938468933105469e+00,8.953078836202621460e-02,8.854302018880844116e-02,7.135685300454497337e-04
3.824813604354858398e+00,3.644769430160522461e+00,9.040686488151550293e-02,8.881313353776931763e-02,8.242091862484812737e-04
3.823335647583007812e+00,3.644499301910400391e+00,8.971869200468063354e-02,8.940415084362030029e-02,-2.863287518266588449e-04
3.823731899261474609e+00,3.648339986801147461e+00,8.791316300630569458e-02,8.978158980607986450e-02,-2.302807755768299103e-03
3.826858997344970703e+00,3.653501987457275391e+00,8.813202381134033203e-02,8.869303017854690552e-02,-3.467977745458483696e-03
3.822577476501464844e+00,3.646800756454467773e+00,8.869527280330657959e-02,8.716831356287002563e-02,-8.672060357639566064e-05
3.823657512664794922e+00,3.647105932235717773e+00,8.837980031967163086e-02,8.821386843919754028e-02,-4.229310070513747633e-05
3.825615167617797852e+00,3.648565530776977539e+00,8.920035511255264282e-02,8.832038938999176025e-02,-4.711124347522854805e-04
3.823293685913085938e+00,3.645342350006103516e+00,8.927083760499954224e-02,8.804263174533843994e-02,6.376642850227653980e-04
3.823527574539184570e+00,3.645609855651855469e+00,8.926095068454742432e-02,8.879099041223526001e-02,-1.342407922493293881e-04
3.823719501495361328e+00,3.647449493408203125e+00,8.823760598897933960e-02,8.889009058475494385e-02,-8.575132815167307854e-04
3.823903322219848633e+00,3.647513866424560547e+00,8.828533440828323364e-02,8.838078379631042480e-02,-2.767426776699721813e-04
3.824121475219726562e+00,3.652073383331298828e+00,8.631856739521026611e-02,8.816100656986236572e-02,-2.431432250887155533e-03
3.823673725128173828e+00,3.646881580352783203e+00,8.862024545669555664e-02,8.694260567426681519e-02,1.229267334565520287e-03
3.824084758758544922e+00,3.645312547683715820e+00,8.964826911687850952e-02,8.768485486507415771e-02,1.439179060980677605e-03
3.824424743652343750e+00,3.644189596176147461e+00,9.045708924531936646e-02,8.877159655094146729e-02,1.006323262117803097e-03
3.823677778244018555e+00,3.644083738327026367e+00,8.989749848842620850e-02,8.969225734472274780e-02,4.174067271378589794e-06
3.823580741882324219e+00,3.645892620086669922e+00,8.896774798631668091e-02,8.958697319030761719e-02,-8.665770292282104492e-04
3.824120759963989258e+00,3.649609804153442383e+00,8.755473792552947998e-02,8.927182108163833618e-02,-2.315462101250886917e-03
3.824921369552612305e+00,3.650317907333374023e+00,8.756741136312484741e-02,8.851387351751327515e-02,-1.477804500609636307e-03
3.823948621749877930e+00,3.643002510070800781e+00,9.212746471166610718e-02,8.760555088520050049e-02,1.213117153383791447e-03
3.823595285415649414e+00,3.647504329681396484e+00,8.819455653429031372e-02,8.934604376554489136e-02,-1.449498231522738934e-03
3.823760986328125000e+00,3.647163152694702148e+00,8.834661543369293213e-02,8.850006014108657837e-02,-2.489004691597074270e-04
3.823873758316040039e+00,3.648855209350585938e+00,8.763305097818374634e-02,8.811279386281967163e-02,-7.273494848050177097e-04
3.825702428817749023e+00,3.641942977905273438e+00,9.266339987516403198e-02,8.777520060539245605e-02,3.320991992950439453e-03
3.823043584823608398e+00,3.649128198623657227e+00,8.755850046873092651e-02,9.038697928190231323e-02,-4.030100069940090179e-03
3.823823451995849609e+00,3.644605636596679688e+00,8.975157886743545532e-02,8.826975524425506592e-02,1.196552300825715065e-03
3.824687480926513672e+00,3.646230936050415039e+00,8.980885148048400879e-02,8.888182044029235840e-02,-2.341150247957557440e-04
3.823565244674682617e+00,3.645925283432006836e+00,8.893869072198867798e-02,8.952265232801437378e-02,-8.213385008275508881e-04
3.824114322662353516e+00,3.646081447601318359e+00,8.935704827308654785e-02,8.876198530197143555e-02,-8.627252100268378854e-05
3.824538230895996094e+00,3.649444103240966797e+00,8.772578090429306030e-02,8.890019357204437256e-02,-1.531779416836798191e-03
3.824351072311401367e+00,3.645198583602905273e+00,9.092168509960174561e-02,8.801788091659545898e-02,2.129960921593010426e-04
3.823609113693237305e+00,3.648541688919067383e+00,8.770751208066940308e-02,8.914204686880111694e-02,-1.782101579010486603e-03
3.823760986328125000e+00,3.645450353622436523e+00,8.922265470027923584e-02,8.809427171945571899e-02,9.936110582202672958e-04
3.823985099792480469e+00,3.646811485290527344e+00,8.863185346126556396e-02,8.882568031549453735e-02,-2.839715743903070688e-04
3.824023008346557617e+00,3.650251150131225586e+00,8.715617656707763672e-02,8.858287334442138672e-02,-1.967159099876880646e-03
3.823721647262573242e+00,3.645781040191650391e+00,8.907985687255859375e-02,8.783338963985443115e-02,1.027295948006212711e-03
3.824394941329956055e+00,3.647525310516357422e+00,8.871496468782424927e-02,8.843296021223068237e-02,-2.785419346764683723e-04
3.823684215545654297e+00,3.645508289337158203e+00,8.943850547075271606e-02,8.875295519828796387e-02,-1.541386518510989845e-05
3.823791027069091797e+00,3.646361112594604492e+00,8.870973438024520874e-02,8.837691694498062134e-02,3.431488876231014729e-04
3.824315547943115234e+00,3.645230770111083984e+00,8.969455212354660034e-02,8.867090940475463867e-02,7.193388883024454117e-04
3.823655843734741211e+00,3.648169755935668945e+00,8.791389316320419312e-02,8.883829414844512939e-02,-1.266162260435521603e-03
3.823858022689819336e+00,3.647012472152709961e+00,8.846180140972137451e-02,8.869044482707977295e-02,-3.068641817662864923e-04
3.825064420700073242e+00,3.650524139404296875e+00,8.757577091455459595e-02,8.834466338157653809e-02,-1.380047993734478951e-03
3.823502540588378906e+00,3.646549463272094727e+00,8.923527598381042480e-02,8.795347064733505249e-02,-2.356863988097757101e-04
3.823787689208984375e+00,3.646136999130249023e+00,8.888787776231765747e-02,8.815735578536987305e-02,6.054546684026718140e-04
3.823851346969604492e+00,3.645811319351196289e+00,8.902680128812789917e-02,8.857852965593338013e-02,4.348633228801190853e-04
3.823956966400146484e+00,3.645140647888183594e+00,8.948683738708496094e-02,8.858710527420043945e-02,7.423645001836121082e-04
3.823854207992553711e+00,3.648499011993408203e+00,8.780868351459503174e-02,8.897674083709716797e-02,-1.430274685844779015e-03
3.823847770690917969e+00,3.648248195648193359e+00,8.780054003000259399e-02,8.823905140161514282e-02,-4.398974124342203140e-04
3.824155330657958984e+00,3.645112752914428711e+00,8.966121077537536621e-02,8.787176758050918579e-02,1.509625348262488842e-03
3.823776006698608398e+00,3.646371603012084961e+00,8.888264745473861694e-02,8.906873315572738647e-02,-5.468891467899084091e-04
3.823834657669067383e+00,3.645322799682617188e+00,8.926509320735931396e-02,8.890362083911895752e-02,3.429921343922615051e-04
3.824029445648193359e+00,3.645767688751220703e+00,8.919067680835723877e-02,8.881106972694396973e-02,2.598004357423633337e-04
3.823883771896362305e+00,3.644198179244995117e+00,8.986280113458633423e-02,8.909291028976440430e-02,7.297434494830667973e-04
3.824046611785888672e+00,3.647310972213745117e+00,8.845628052949905396e-02,8.917485177516937256e-02,-8.955660159699618816e-04
3.824431896209716797e+00,3.648866653442382812e+00,8.824802190065383911e-02,8.874098956584930420e-02,-1.423855428583920002e-03
3.823572635650634766e+00,3.647166252136230469e+00,8.851936459541320801e-02,8.835935592651367188e-02,-4.723947786260396242e-04
3.823901891708374023e+00,3.645477771759033203e+00,8.924946188926696777e-02,8.829129487276077271e-02,8.833982283249497414e-04
3.823791980743408203e+00,3.646949529647827148e+00,8.841971307992935181e-02,8.882272988557815552e-02,-4.000301414635032415e-04
3.824878215789794922e+00,3.646493911743164062e+00,8.970008045434951782e-02,8.878407627344131470e-02,-9.977474837796762586e-05
3.823510885238647461e+00,3.647698163986206055e+00,8.833550661802291870e-02,8.873770385980606079e-02,-1.260543707758188248e-03
3.825931310653686523e+00,3.648812294006347656e+00,8.916007727384567261e-02,8.828414976596832275e-02,-3.253126633353531361e-04
3.822978496551513672e+00,3.645740032196044922e+00,8.945964276790618896e-02,8.811596035957336426e-02,-3.370119084138423204e-04
3.823914051055908203e+00,3.645992994308471680e+00,8.897717297077178955e-02,8.883785456418991089e-02,1.059930364135652781e-04
3.823853731155395508e+00,3.647181749343872070e+00,8.833634853363037109e-02,8.871001750230789185e-02,-3.743053530342876911e-04
3.824291706085205078e+00,3.648922443389892578e+00,8.793891221284866333e-02,8.858043700456619263e-02,-1.150197116658091545e-03
3.823647737503051758e+00,3.645624399185180664e+00,8.919228613376617432e-02,8.788353949785232544e-02,9.475797996856272221e-04
3.824322700500488281e+00,3.644856214523315430e+00,8.993534743785858154e-02,8.867951482534408569e-02,8.515213849022984505e-04
3.826184749603271484e+00,3.643264293670654297e+00,9.247155487537384033e-02,8.901748806238174438e-02,1.431433251127600670e-03
3.822850942611694336e+00,3.648200511932373047e+00,8.812630921602249146e-02,9.065542370080947876e-02,-4.131347872316837311e-03
3.823861122131347656e+00,3.645041942596435547e+00,8.942051976919174194e-02,8.879520744085311890e-02,6.033643148839473724e-04
3.824238061904907227e+00,3.646901607513427734e+00,8.880117535591125488e-02,8.865234255790710449e-02,-1.171446201624348760e-04
3.823730945587158203e+00,3.647937297821044922e+00,8.798414468765258789e-02,8.892542868852615356e-02,-1.115804188884794712e-03
3.823856353759765625e+00,3.647885084152221680e+00,8.797739446163177490e-02,8.821038156747817993e-02,-2.163786994060501456e-04
3.823906898498535156e+00,3.647355318069458008e+00,8.835469931364059448e-02,8.822950720787048340e-02,-3.252518945373594761e-05
3.824207544326782227e+00,3.647476673126220703e+00,8.853766322135925293e-02,8.805545419454574585e-02,1.377705921186134219e-04
3.824020624160766602e+00,3.646704435348510742e+00,8.923897147178649902e-02,8.815871924161911011e-02,-8.127076580421999097e-05
3.823807716369628906e+00,3.648547172546386719e+00,8.782488852739334106e-02,8.849728852510452271e-02,-1.061561168171465397e-03
3.824043273925781250e+00,3.644260168075561523e+00,9.001293033361434937e-02,8.815103024244308472e-02,1.618984504602849483e-03
3.823880910873413086e+00,3.646216869354248047e+00,8.886405825614929199e-02,8.887767046689987183e-02,-7.776617712806910276e-05
3.824110507965087891e+00,3.648173570632934570e+00,8.829093724489212036e-02,8.917052298784255981e-02,-1.524508348666131496e-03
3.823775053024291992e+00,3.646256923675537109e+00,8.899602293968200684e-02,8.866283297538757324e-02,-1.405950897606089711e-04
3.823851823806762695e+00,3.646626472473144531e+00,8.860177546739578247e-02,8.803481608629226685e-02,5.885780556127429008e-04
3.823927402496337891e+00,3.644548892974853516e+00,8.972286432981491089e-02,8.869949728250503540e-02,9.560232865624129772e-04
3.824587345123291016e+00,3.645339012145996094e+00,8.976031839847564697e-02,8.914323896169662476e-02,3.448239294812083244e-04
3.823525667190551758e+00,3.647045373916625977e+00,8.838769048452377319e-02,8.969157934188842773e-02,-1.599115668796002865e-03
3.824094533920288086e+00,3.642629146575927734e+00,9.088429808616638184e-02,8.866933733224868774e-02,1.911953440867364407e-03
3.823795557022094727e+00,3.649707317352294922e+00,8.737809211015701294e-02,8.972760289907455444e-02,-3.017534501850605011e-03
3.823938369750976562e+00,3.644336700439453125e+00,9.002286195755004883e-02,8.858406543731689453e-02,9.945862693712115288e-04
3.823741674423217773e+00,3.646584033966064453e+00,8.863323181867599487e-02,8.876288682222366333e-02,-2.387391432421281934e-04
3.823930025100708008e+00,3.647803306579589844e+00,8.814013749361038208e-02,8.890841156244277954e-02,-9.219253552146255970e-04
3.824620485305786133e+00,3.642463684082031250e+00,9.169983118772506714e-02,8.849447220563888550e-02,1.962397247552871704e-03
3.823497056961059570e+00,3.648871183395385742e+00,8.780512213706970215e-02,8.949991315603256226e-02,-2.679198980331420898e-03
3.826194524765014648e+00,3.644707441329956055e+00,9.179988503456115723e-02,8.802517503499984741e-02,1.662117196246981621e-03
3.822947025299072266e+00,3.648383140563964844e+00,8.785282075405120850e-02,9.002301096916198730e-02,-3.311777021735906601e-03
3.823718547821044922e+00,3.647247791290283203e+00,8.833235502243041992e-02,8.857017010450363159e-02,-4.318118735682219267e-04
3.825050830841064453e+00,3.652276754379272461e+00,8.701974153518676758e-02,8.843059837818145752e-02,-2.676341682672500610e-03
3.823682785034179688e+00,3.641564369201660156e+00,9.188875555992126465e-02,8.686234056949615479e-02,3.367311786860227585e-03
3.823686122894287109e+00,3.649418115615844727e+00,8.730589598417282104e-02,8.973297476768493652e-02,-2.770583610981702805e-03
3.825252771377563477e+00,3.649916887283325195e+00,8.828048408031463623e-02,8.811585605144500732e-02,-1.060493290424346924e-03
3.823211193084716797e+00,3.646290779113769531e+00,8.884326368570327759e-02,8.736600726842880249e-02,7.110360893420875072e-04
3.823763370513916016e+00,3.647046327590942383e+00,8.849944174289703369e-02,8.908107876777648926e-02,-8.634846308268606663e-04
3.823816776275634766e+00,3.645747423171997070e+00,8.911749720573425293e-02,8.814281970262527466e-02,8.090513292700052261e-04
3.824496030807495117e+00,3.643754959106445312e+00,9.056477993726730347e-02,8.854801207780838013e-02,1.628405298106372356e-03
3.823417186737060547e+00,3.648242235183715820e+00,8.791621774435043335e-02,8.945679664611816406e-02,-2.198080765083432198e-03
3.825331449508666992e+00,3.646182775497436523e+00,9.055299311876296997e-02,8.907286077737808228e-02,-4.774108820129185915e-04
3.823149681091308594e+00,3.645913600921630859e+00,8.927394449710845947e-02,8.896564692258834839e-02,-1.003576093353331089e-03
3.823696374893188477e+00,3.646248579025268555e+00,8.878403902053833008e-02,8.912687748670578003e-02,-4.629335016943514347e-04
3.823875665664672852e+00,3.645624637603759766e+00,8.922154456377029419e-02,8.855991810560226440e-02,4.696813703048974276e-04
3.823919057846069336e+00,3.645944595336914062e+00,8.907583355903625488e-02,8.908548206090927124e-02,-1.868870749603956938e-04
3.823602914810180664e+00,3.645877599716186523e+00,8.896413445472717285e-02,8.886265754699707031e-02,-1.016162714222446084e-04
3.824111223220825195e+00,3.643532752990722656e+00,9.058485925197601318e-02,8.882275968790054321e-02,1.170916366390883923e-03
3.823593854904174805e+00,3.649129629135131836e+00,8.756767958402633667e-02,8.920729905366897583e-02,-2.310768002644181252e-03
3.823729753494262695e+00,3.646433353424072266e+00,8.874212950468063354e-02,8.878015726804733276e-02,-2.257205487694591284e-04
3.823800086975097656e+00,3.646312952041625977e+00,8.885034918785095215e-02,8.869136869907379150e-02,-5.448563024401664734e-05
3.824748754501342773e+00,3.648699760437011719e+00,8.837055414915084839e-02,8.868759870529174805e-02,-1.009128056466579437e-03
3.824117183685302734e+00,3.650359392166137695e+00,8.761700242757797241e-02,8.793699741363525391e-02,-1.796172582544386387e-03
3.823332786560058594e+00,3.646872043609619141e+00,8.854267001152038574e-02,8.762531727552413940e-02,2.927866007667034864e-04
3.823735713958740234e+00,3.644767999649047852e+00,8.961411565542221069e-02,8.824777603149414062e-02,1.105687581002712250e-03
3.824113130569458008e+00,3.648658037185668945e+00,8.815659582614898682e-02,8.881535381078720093e-02,-1.517003052867949009e-03
3.823623418807983398e+00,3.648259401321411133e+00,8.788028359413146973e-02,8.824464678764343262e-02,-7.611457258462905884e-04
3.823706626892089844e+00,3.643501281738281250e+00,9.036140888929367065e-02,8.826565742492675781e-02,1.578380470164120197e-03
3.825106382369995117e+00,3.648655414581298828e+00,8.875221014022827148e-02,8.909460902214050293e-02,-1.395828090608119965e-03
3.823088645935058594e+00,3.645211935043334961e+00,8.973713964223861694e-02,8.850139379501342773e-02,-3.619130875449627638e-04
3.823679685592651367e+00,3.646806001663208008e+00,8.852505683898925781e-02,8.938150107860565186e-02,-1.032861066050827503e-03
3.823934793472290039e+00,3.646230459213256836e+00,8.908075839281082153e-02,8.827385306358337402e-02,3.497941652312874794e-04
3.825882196426391602e+00,3.648824453353881836e+00,8.966938406229019165e-02,8.889618515968322754e-02,-1.507991109974682331e-03
3.822798252105712891e+00,3.645292997360229492e+00,8.950284123420715332e-02,8.836854249238967896e-02,-3.662282833829522133e-04
3.823632240295410156e+00,3.646717071533203125e+00,8.857571333646774292e-02,8.878066390752792358e-02,-4.411177651491016150e-04
3.823795795440673828e+00,3.645200014114379883e+00,8.941832184791564941e-02,8.870049566030502319e-02,4.767654463648796082e-04
3.824193477630615234e+00,3.650082826614379883e+00,8.737280219793319702e-02,8.883035928010940552e-02,-2.092645037919282913e-03
3.823886156082153320e+00,3.645201683044433594e+00,9.009625017642974854e-02,8.787809312343597412e-02,7.102256058715283871e-04
3.823498487472534180e+00,3.646627426147460938e+00,8.865027874708175659e-02,8.953683823347091675e-02,-1.316002220846712589e-03
3.823654413223266602e+00,3.646908044815063477e+00,8.845183998346328735e-02,8.823851495981216431e-02,5.593177775153890252e-05
3.826233386993408203e+00,3.648708343505859375e+00,8.983958512544631958e-02,8.880798518657684326e-02,-1.122711342759430408e-03
3.822767257690429688e+00,3.645722627639770508e+00,8.920371532440185547e-02,8.791921287775039673e-02,-7.828015077393501997e-05
3.823635578155517578e+00,3.646767616271972656e+00,8.855134993791580200e-02,8.911578357219696045e-02,-7.991055608727037907e-04
3.824178457260131836e+00,3.648702144622802734e+00,8.796432614326477051e-02,8.867292106151580811e-02,-1.160837127827107906e-03
3.823486328125000000e+00,3.645850658416748047e+00,8.909465372562408447e-02,8.783364295959472656e-02,7.072896696627140045e-04
3.823770046234130859e+00,3.645589351654052734e+00,8.917900919914245605e-02,8.839198201894760132e-02,6.096506258472800255e-04
3.823718547821044922e+00,3.646298408508300781e+00,8.876433968544006348e-02,8.884448558092117310e-02,-1.888878323370590806e-04
3.823677062988281250e+00,3.646375894546508789e+00,8.872108161449432373e-02,8.890042454004287720e-02,-3.202044172212481499e-04
3.824060440063476562e+00,3.650911569595336914e+00,8.679506927728652954e-02,8.867166191339492798e-02,-2.317941281944513321e-03
3.824117183685302734e+00,3.644211530685424805e+00,9.047558903694152832e-02,8.794854581356048584e-02,1.481552841141819954e-03
3.823544979095458984e+00,3.646899223327636719e+00,8.855161070823669434e-02,8.903330564498901367e-02,-9.390757768414914608e-04
3.823755502700805664e+00,3.645661592483520508e+00,8.910918980836868286e-02,8.868923783302307129e-02,2.954120864160358906e-04
3.824533462524414062e+00,3.644993305206298828e+00,9.036051481962203979e-02,8.841694146394729614e-02,7.627365412190556526e-04
3.823438882827758789e+00,3.645596742630004883e+00,8.925232291221618652e-02,8.919154852628707886e-02,-6.014640675857663155e-04
3.824571609497070312e+00,3.648940563201904297e+00,8.827127516269683838e-02,8.940161764621734619e-02,-2.042100066319108009e-03
3.823436498641967773e+00,3.646477699279785156e+00,8.880776911973953247e-02,8.797179162502288818e-02,1.793819828890264034e-04
3.823740720748901367e+00,3.646283388137817383e+00,8.881590515375137329e-02,8.888760954141616821e-02,-2.463626442477107048e-04
3.823760271072387695e+00,3.646779537200927734e+00,8.852321654558181763e-02,8.867266029119491577e-02,-2.149772190023213625e-04
3.823741912841796875e+00,3.646690607070922852e+00,8.857127279043197632e-02,8.852192759513854980e-02,-4.195210203761234879e-05
3.824050426483154297e+00,3.645669460296630859e+00,8.936876058578491211e-02,8.885656297206878662e-02,1.555805501993745565e-04
3.825936794281005859e+00,3.641653060913085938e+00,9.368079900741577148e-02,8.836141973733901978e-02,2.241412177681922913e-03
3.823035001754760742e+00,3.647319555282592773e+00,8.859004080295562744e-02,9.091956913471221924e-02,-3.794305957853794098e-03
3.823704481124877930e+00,3.646461009979248047e+00,8.870022743940353394e-02,8.892457932233810425e-02,-3.813573566731065512e-04
3.824151277542114258e+00,3.648029565811157227e+00,8.835965394973754883e-02,8.905977755784988403e-02,-1.297601615078747272e-03
3.823646306991577148e+00,3.647710323333740234e+00,8.810164034366607666e-02,8.796668052673339844e-02,-1.323104224866256118e-04
3.824742317199707031e+00,3.649074316024780273e+00,8.819118887186050415e-02,8.873307704925537109e-02,-1.256525400094687939e-03
3.823630809783935547e+00,3.642582654953002930e+00,9.125395119190216064e-02,8.797297626733779907e-02,1.821164856664836407e-03
3.823726177215576172e+00,3.648192167282104492e+00,8.798266202211380005e-02,8.977905660867691040e-02,-2.227674704045057297e-03
3.823732376098632812e+00,3.647197246551513672e+00,8.831427246332168579e-02,8.819439262151718140e-02,2.640392267494462430e-05
3.823726892471313477e+00,3.645470619201660156e+00,8.918108046054840088e-02,8.829265832901000977e-02,7.825138163752853870e-04
3.823905944824218750e+00,3.650099754333496094e+00,8.704756200313568115e-02,8.878082036972045898e-02,-2.022234722971916199e-03
3.824243068695068359e+00,3.649349451065063477e+00,8.774409443140029907e-02,8.780236542224884033e-02,-6.527725490741431713e-04
3.823536396026611328e+00,3.646683454513549805e+00,8.866995573043823242e-02,8.792778104543685913e-02,2.550343924667686224e-04
3.823841094970703125e+00,3.644041061401367188e+00,9.005668014287948608e-02,8.790507167577743530e-02,1.838131225667893887e-03
3.824393987655639648e+00,3.645693778991699219e+00,8.956872671842575073e-02,8.854862302541732788e-02,5.828387802466750145e-04
3.823411464691162109e+00,3.647076129913330078e+00,8.848619461059570312e-02,8.904028683900833130e-02,-1.191139454022049904e-03
3.823797464370727539e+00,3.648191690444946289e+00,8.787699043750762939e-02,8.915678411722183228e-02,-1.428124844096601009e-03
3.823703289031982422e+00,3.645852804183959961e+00,8.902235329151153564e-02,8.831822127103805542e-02,5.100850830785930157e-04
3.823752164840698242e+00,3.647953033447265625e+00,8.795806765556335449e-02,8.871791511774063110e-02,-8.768436382524669170e-04
3.824350118637084961e+00,3.644377946853637695e+00,9.046027064323425293e-02,8.845849335193634033e-02,1.053407089784741402e-03
3.823536396026611328e+00,3.645604372024536133e+00,8.911326527595520020e-02,8.914017677307128906e-02,-3.213674644939601421e-04
3.824202299118041992e+00,3.646800041198730469e+00,8.886833488941192627e-02,8.892332762479782104e-02,-3.892708919011056423e-04
3.825742244720458984e+00,3.648637533187866211e+00,8.916483074426651001e-02,8.924329280853271484e-02,-1.303308294154703617e-03
3.822818517684936523e+00,3.646264314651489258e+00,8.905721455812454224e-02,8.851044625043869019e-02,-1.013561850413680077e-03
3.823700428009033203e+00,3.645250797271728516e+00,8.929701149463653564e-02,8.869048207998275757e-02,4.619449900928884745e-04
3.824078798294067383e+00,3.646678447723388672e+00,8.900070935487747192e-02,8.862436562776565552e-02,-2.248143428005278111e-04
3.823565959930419922e+00,3.646760940551757812e+00,8.865173161029815674e-02,8.871734142303466797e-02,-5.640686722472310066e-04
3.823754549026489258e+00,3.644601106643676758e+00,8.965396136045455933e-02,8.865693211555480957e-02,8.426059503108263016e-04
3.823778629302978516e+00,3.648482799530029297e+00,8.782202750444412231e-02,8.895387500524520874e-02,-1.480207080021500587e-03
3.823676347732543945e+00,3.647384166717529297e+00,8.826352655887603760e-02,8.853445947170257568e-02,-5.057430244050920010e-04
3.823778867721557617e+00,3.646544694900512695e+00,8.875042945146560669e-02,8.834420889616012573e-02,1.397786836605519056e-04
3.824756622314453125e+00,3.646578788757324219e+00,8.975902199745178223e-02,8.824631571769714355e-02,1.724645990179851651e-04
3.823290824890136719e+00,3.645480632781982422e+00,8.949099481105804443e-02,8.880360424518585205e-02,-4.842975176870822906e-04
3.823737859725952148e+00,3.648075580596923828e+00,8.793060481548309326e-02,8.883253484964370728e-02,-1.100941677577793598e-03
3.823761701583862305e+00,3.645620584487915039e+00,8.916138857603073120e-02,8.859001100063323975e-02,3.898084687534719706e-04
3.824213504791259766e+00,3.647835969924926758e+00,8.834169059991836548e-02,8.886463940143585205e-02,-8.286876254715025425e-04
3.824385404586791992e+00,3.644604682922363281e+00,9.006714075803756714e-02,8.867923915386199951e-02,1.034310669638216496e-03
3.826147079467773438e+00,3.645950555801391602e+00,9.291742742061614990e-02,8.870517462491989136e-02,-1.425970345735549927e-03
3.822838306427001953e+00,3.646712303161621094e+00,8.910275995731353760e-02,8.980286866426467896e-02,-2.779718954116106033e-03
3.823624372482299805e+00,3.646116018295288086e+00,8.884762227535247803e-02,8.863580226898193359e-02,2.506782220734748989e-05
3.823851346969604492e+00,3.648063898086547852e+00,8.806686103343963623e-02,8.878278732299804688e-02,-1.062140450812876225e-03
3.823783159255981445e+00,3.646540641784667969e+00,8.871164172887802124e-02,8.810018748044967651e-02,4.305577313061803579e-04
3.824162483215332031e+00,3.646260976791381836e+00,8.950282633304595947e-02,8.898532390594482422e-02,-5.865769344381988049e-04
3.823515415191650391e+00,3.646609783172607422e+00,8.875451236963272095e-02,8.893232047557830811e-02,-7.811686955392360687e-04
3.823806285858154297e+00,3.644369840621948242e+00,8.982928097248077393e-02,8.835972845554351807e-02,1.247491687536239624e-03
3.823703527450561523e+00,3.646055221557617188e+00,8.900091797113418579e-02,8.920088410377502441e-02,-5.536357639357447624e-04
3.824647426605224609e+00,3.645582437515258789e+00,8.990583568811416626e-02,8.877729624509811401e-02,3.820330603048205376e-04
3.823306798934936523e+00,3.647423982620239258e+00,8.837824314832687378e-02,8.935397863388061523e-02,-1.849439111538231373e-03
3.823736906051635742e+00,3.647751331329345703e+00,8.810632675886154175e-02,8.882359415292739868e-02,-9.444435127079486847e-04
3.824990749359130859e+00,3.645127534866333008e+00,9.059375524520874023e-02,8.868565410375595093e-02,5.836756899952888489e-04
3.823195219039916992e+00,3.646736383438110352e+00,8.880250155925750732e-02,8.954634517431259155e-02,-1.890094135887920856e-03
3.823743343353271484e+00,3.646774768829345703e+00,8.856070041656494141e-02,8.823871612548828125e-02,1.692373625701293349e-04
3.823687314987182617e+00,3.646545410156250000e+00,8.863313496112823486e-02,8.837047964334487915e-02,1.383769413223490119e-04
3.823820590972900391e+00,3.646615743637084961e+00,8.867602050304412842e-02,8.850472420454025269e-02,2.401530582574196160e-05
3.823770761489868164e+00,3.645058870315551758e+00,8.946470916271209717e-02,8.857084065675735474e-02,6.763062556274235249e-04
3.824932575225830078e+00,3.639164447784423828e+00,9.332717210054397583e-02,8.924244344234466553e-02,3.198336344212293625e-03
3.823280572891235352e+00,3.647254943847656250e+00,8.835548907518386841e-02,9.090150892734527588e-02,-3.231611335650086403e-03
3.825883626937866211e+00,3.650462150573730469e+00,8.880844712257385254e-02,8.973889797925949097e-02,-3.125807503238320351e-03
3.822970867156982422e+00,3.644891977310180664e+00,8.998002111911773682e-02,8.811245113611221313e-02,-1.349669764749705791e-05
3.823759078979492188e+00,3.646647453308105469e+00,8.857379853725433350e-02,8.830261975526809692e-02,2.352896990487352014e-04
3.823747634887695312e+00,3.646081924438476562e+00,8.888005465269088745e-02,8.903624117374420166e-02,-2.506303717382252216e-04
3.823784589767456055e+00,3.648180484771728516e+00,8.788911998271942139e-02,8.897082507610321045e-02,-1.256061252206563950e-03
3.824566602706909180e+00,3.650959730148315430e+00,8.703906834125518799e-02,8.831039816141128540e-02,-1.742514898069202900e-03
3.823460102081298828e+00,3.645885944366455078e+00,8.899967372417449951e-02,8.747640252113342285e-02,1.097964472137391567e-03
3.823860883712768555e+00,3.646171331405639648e+00,8.887615054845809937e-02,8.832534402608871460e-02,4.881168424617499113e-04
3.823755979537963867e+00,3.648375034332275391e+00,8.780173957347869873e-02,8.856926113367080688e-02,-9.898705175146460533e-04
3.823855161666870117e+00,3.645902395248413086e+00,8.908116072416305542e-02,8.823187649250030518e-02,6.398438708856701851e-04
3.823778152465820312e+00,3.645438671112060547e+00,8.921257406473159790e-02,8.819379657506942749e-02,9.329339955002069473e-04
3.823827028274536133e+00,3.646511793136596680e+00,8.871362358331680298e-02,8.913510292768478394e-02,-5.336759495548903942e-04
3.823846578598022461e+00,3.646456241607666016e+00,8.875123411417007446e-02,8.864750713109970093e-02,-8.580977009842172265e-06
3.823705434799194336e+00,3.647445440292358398e+00,8.819187432527542114e-02,8.880538493394851685e-02,-7.375414716079831123e-04
3.823913812637329102e+00,3.648234367370605469e+00,8.791457116603851318e-02,8.841638267040252686e-02,-6.513327243737876415e-04
3.824243783950805664e+00,3.648661375045776367e+00,8.810997009277343750e-02,8.812000602483749390e-02,-6.474948022514581680e-04
3.824858903884887695e+00,3.646286249160766602e+00,8.988092839717864990e-02,8.832629770040512085e-02,3.654231259133666754e-04
3.823308706283569336e+00,3.645624637603759766e+00,8.923892676830291748e-02,8.859121799468994141e-02,-1.460555358789861202e-04
3.823736667633056641e+00,3.646110296249389648e+00,8.883346617221832275e-02,8.821279555559158325e-02,5.801826482638716698e-04
3.823802947998046875e+00,3.645880699157714844e+00,8.896742761135101318e-02,8.886768668889999390e-02,8.732923743082210422e-05
3.824038505554199219e+00,3.648600339889526367e+00,8.792210370302200317e-02,8.873619884252548218e-02,-1.220306381583213806e-03
3.823777914047241211e+00,3.646708965301513672e+00,8.857713639736175537e-02,8.822388201951980591e-02,2.678794262465089560e-04
3.824242115020751953e+00,3.646181583404541016e+00,8.912281692028045654e-02,8.844392001628875732e-02,4.936601617373526096e-04
3.824487924575805664e+00,3.646445274353027344e+00,9.005753695964813232e-02,8.896563947200775146e-02,-9.806829039007425308e-04
3.823486566543579102e+00,3.647843599319458008e+00,8.834702521562576294e-02,8.882941305637359619e-02,-1.533601433038711548e-03
3.823850154876708984e+00,3.646775960922241211e+00,8.863307535648345947e-02,8.804847300052642822e-02,3.926107601728290319e-04
3.823831319808959961e+00,3.647253751754760742e+00,8.834139257669448853e-02,8.876632899045944214e-02,-5.302288918755948544e-04
3.823765754699707031e+00,3.645021915435791016e+00,8.944550901651382446e-02,8.839576691389083862e-02,9.023415041156113148e-04
3.823884725570678711e+00,3.646826505661010742e+00,8.856923133134841919e-02,8.866655081510543823e-02,-1.773475960362702608e-04
3.823877334594726562e+00,3.646800518035888672e+00,8.864019811153411865e-02,8.901850134134292603e-02,-5.819605430588126183e-04
3.823717355728149414e+00,3.646547317504882812e+00,8.862365037202835083e-02,8.842502534389495850e-02,1.214127332787029445e-04
3.824284076690673828e+00,3.650685548782348633e+00,8.699311316013336182e-02,8.881475776433944702e-02,-2.209542319178581238e-03
3.824444532394409180e+00,3.643043518066406250e+00,9.121593832969665527e-02,8.791726827621459961e-02,2.267819829285144806e-03
3.824060440063476562e+00,3.648861408233642578e+00,8.803693205118179321e-02,8.873660117387771606e-02,-1.574469497427344322e-03
3.823609828948974609e+00,3.646134376525878906e+00,8.911038190126419067e-02,8.828686177730560303e-02,7.809493399690836668e-05
3.823775529861450195e+00,3.646004438400268555e+00,8.890692144632339478e-02,8.889771252870559692e-02,-3.362605639267712831e-05
3.824242353439331055e+00,3.648048162460327148e+00,8.834621310234069824e-02,8.839297294616699219e-02,-5.451170727610588074e-04
3.823632717132568359e+00,3.646399259567260742e+00,8.875805139541625977e-02,8.828595280647277832e-02,1.895007735583931208e-04
3.824271917343139648e+00,3.647300720214843750e+00,8.862730115652084351e-02,8.872882276773452759e-02,-3.849672502838075161e-04
3.823612213134765625e+00,3.645570993423461914e+00,8.925019204616546631e-02,8.859834074974060059e-02,1.928514102473855019e-04
3.823793172836303711e+00,3.646850824356079102e+00,8.847126364707946777e-02,8.839777112007141113e-02,7.350807572947815061e-05
3.823858737945556641e+00,3.645113229751586914e+00,8.940078318119049072e-02,8.866687864065170288e-02,6.777800153940916061e-04
3.823823213577270508e+00,3.646249532699584961e+00,8.885090053081512451e-02,8.903387188911437988e-02,-3.112486738245934248e-04
3.824099302291870117e+00,3.645095825195312500e+00,8.968694508075714111e-02,8.860196918249130249e-02,7.144712726585566998e-04
3.823698997497558594e+00,3.646647453308105469e+00,8.872281759977340698e-02,8.930728584527969360e-02,-9.785441216081380844e-04
3.824150085449218750e+00,3.647720336914062500e+00,8.836351335048675537e-02,8.907180279493331909e-02,-1.005475991405546665e-03
3.823637723922729492e+00,3.645452737808227539e+00,8.930538594722747803e-02,8.834313601255416870e-02,5.363745149224996567e-04
3.824274539947509766e+00,3.643857717514038086e+00,9.041887521743774414e-02,8.893267065286636353e-02,1.065246062353253365e-03
3.823962450027465820e+00,3.647514343261718750e+00,8.870391547679901123e-02,8.925981819629669189e-02,-1.515549258328974247e-03
3.823624134063720703e+00,3.647489309310913086e+00,8.819419890642166138e-02,8.889722824096679688e-02,-9.565714863128960133e-04
3.824371814727783203e+00,3.649324417114257812e+00,8.781847357749938965e-02,8.833546191453933716e-02,-1.106560463085770607e-03
3.824689865112304688e+00,3.642715215682983398e+00,9.169761091470718384e-02,8.786454796791076660e-02,2.412328030914068222e-03
3.823375940322875977e+00,3.646947860717773438e+00,8.847028017044067383e-02,8.991073071956634521e-02,-1.952914986759424210e-03
3.823796033859252930e+00,3.646503925323486328e+00,8.872749656438827515e-02,8.885844051837921143e-02,-2.937958925031125546e-04
3.823976039886474609e+00,3.645362138748168945e+00,8.942131698131561279e-02,8.850561082363128662e-02,6.871871300972998142e-04
3.823665857315063477e+00,3.647454023361206055e+00,8.820347487926483154e-02,8.894035220146179199e-02,-9.319541859440505505e-04
3.823846578598022461e+00,3.645412921905517578e+00,8.927354216575622559e-02,8.874212205410003662e-02,4.180966934654861689e-04
3.823857545852661133e+00,3.647631406784057617e+00,8.825581520795822144e-02,8.881616592407226562e-02,-8.459233795292675495e-04
3.825443744659423828e+00,3.641372442245483398e+00,9.309553354978561401e-02,8.854357153177261353e-02,2.432173816487193108e-03
3.823179960250854492e+00,3.646963834762573242e+00,8.859951794147491455e-02,9.088884294033050537e-02,-3.272005124017596245e-03
3.823716163635253906e+00,3.647328853607177734e+00,8.824460208415985107e-02,8.896199613809585571e-02,-8.193692192435264587e-04
3.823816776275634766e+00,3.645249128341674805e+00,8.933675289154052734e-02,8.842911571264266968e-02,8.016932988539338112e-04
3.823721408843994141e+00,3.647145509719848633e+00,8.832811564207077026e-02,8.911605924367904663e-02,-8.683420601300895214e-04
3.823848724365234375e+00,3.647089481353759766e+00,8.844989538192749023e-02,8.873172104358673096e-02,-4.225474549457430840e-04
3.823808670043945312e+00,3.644895315170288086e+00,8.961223810911178589e-02,8.838903158903121948e-02,9.121294715441763401e-04
3.823778629302978516e+00,3.647931575775146484e+00,8.798547834157943726e-02,8.881320059299468994e-02,-9.518802398815751076e-04


==> Plots/1D_Allen_Cahn_Step_fun_alpha_vary/Vary_alpha_2_eps_0.1/State.csv <==
0.000000000000000000e+00
-2.234058640897274017e-02
-4.462207108736038208e-02
-6.678570061922073364e-02
-8.877352625131607056e-02
-1.105285808444023132e-01
-1.319952756166458130e-01
-1.531195342540740967e-01
-1.738491505384445190e-01
-1.941337585449218750e-01
-2.139253616333007812e-01
-2.331780344247817993e-01
-2.518487572669982910e-01
-2.698968350887298584e-01
-2.872844636440277100e-01
-3.039759397506713867e-01
-3.199389576911926270e-01
-3.351434767246246338e-01
-3.495620489120483398e-01
-3.631699383258819580e-01
-3.759447634220123291e-01
-3.878662288188934326e-01
-3.989167213439941406e-01
-4.090802073478698730e-01
-4.183426499366760254e-01
-4.266922771930694580e-01
-4.341183900833129883e-01
-4.406119287014007568e-01
-4.461656212806701660e-01
-4.507728517055511475e-01
-4.544294476509094238e-01
-4.571308195590972900e-01
-4.588741958141326904e-01
-4.596585035324096680e-01
-4.594821631908416748e-01
-4.583459496498107910e-01
-4.562506973743438721e-01
-4.531988799571990967e-01
-4.491934180259704590e-01
-4.442388415336608887e-01
-4.383401572704315186e-01
-4.315046966075897217e-01
-4.237401187419891357e-01
-4.150558114051818848e-01
-4.054630398750305176e-01
-3.949743807315826416e-01
-3.836044967174530029e-01
-3.713697791099548340e-01
-3.582890331745147705e-01
-3.443828225135803223e-01
-3.296748399734497070e-01
-3.141901195049285889e-01
-2.979571819305419922e-01
-2.810068726539611816e-01
-2.633725702762603760e-01
-2.450906485319137573e-01
-2.261998504400253296e-01
-2.067419588565826416e-01
-1.867609918117523193e-01
-1.663034111261367798e-01
-1.454181820154190063e-01
-1.241565197706222534e-01
-1.025714427232742310e-01
-8.071765303611755371e-02
-5.865100026130676270e-02
-3.642941638827323914e-02
-1.411025319248437881e-02
8.247116580605506897e-03
3.058451227843761444e-02
5.284265428781509399e-02
7.496360689401626587e-02
9.688979387283325195e-02
1.185649484395980835e-01
1.399337202310562134e-01
1.609428972005844116e-01
1.815408170223236084e-01
2.016777247190475464e-01
2.213066965341567993e-01
2.403824925422668457e-01
2.588630616664886475e-01
2.767082750797271729e-01
2.938809394836425781e-01
3.103468120098114014e-01
3.260737955570220947e-01
3.410327732563018799e-01
3.551971316337585449e-01
3.685427904129028320e-01
3.810479938983917236e-01
3.926931321620941162e-01
4.034613072872161865e-01
4.133372306823730469e-01
4.223077893257141113e-01
4.303612411022186279e-01
4.374878704547882080e-01
4.436794221401214600e-01
4.489291310310363770e-01
4.532311856746673584e-01
4.565814137458801270e-01
4.589761793613433838e-01
4.604135155677795410e-01
4.608919322490692139e-01
4.604111015796661377e-01
4.589716196060180664e-01
4.565750658512115479e-01
4.532237946987152100e-01
4.489213228225708008e-01
4.436723291873931885e-01
4.374822676181793213e-01
4.303584396839141846e-01
4.223090410232543945e-01
4.133436679840087891e-01
4.034738242626190186e-01
3.927128016948699951e-01
3.810754716396331787e-01
3.685789704322814941e-01
3.552425801753997803e-01
3.410878181457519531e-01
3.261385560035705566e-01
3.104212880134582520e-01
2.939649820327758789e-01
2.768013775348663330e-01
2.589651644229888916e-01
2.404934614896774292e-01
2.214257717132568359e-01
2.018047869205474854e-01
1.816756129264831543e-01
1.610850989818572998e-01
1.400839686393737793e-01
1.187226027250289917e-01
9.705617278814315796e-02
7.513897866010665894e-02
5.302742123603820801e-02
3.077933192253112793e-02
8.453552611172199249e-03
-1.389143243432044983e-02
-3.619669377803802490e-02
-5.840404704213142395e-02
-8.045472949743270874e-02
-1.022920012474060059e-01
-1.238597407937049866e-01
-1.451031714677810669e-01
-1.659697741270065308e-01
-1.864083260297775269e-01
-2.063698321580886841e-01
-2.258088439702987671e-01
-2.446800470352172852e-01
-2.629427313804626465e-01
-2.805576920509338379e-01
-2.974888086318969727e-01
-3.137028813362121582e-01
-3.291688263416290283e-01
-3.438584804534912109e-01
-3.577456772327423096e-01
-3.708080947399139404e-01
-3.830245137214660645e-01
-3.943760097026824951e-01
-4.048466086387634277e-01
-4.144212901592254639e-01
-4.230879843235015869e-01
-4.308351874351501465e-01
-4.376538097858428955e-01
-4.435356855392456055e-01
-4.484746158123016357e-01
-4.524650871753692627e-01
-4.555029273033142090e-01
-4.575848877429962158e-01
-4.587093293666839600e-01
-4.588746130466461182e-01
-4.580812752246856689e-01
-4.563293755054473877e-01
-4.536209702491760254e-01
-4.499591588973999023e-01
-4.453478753566741943e-01
-4.397917687892913818e-01
-4.332971572875976562e-01
-4.258717894554138184e-01
-4.175245463848114014e-01
-4.082660079002380371e-01
-3.981083631515502930e-01
-3.870659172534942627e-01
-3.751542866230010986e-01
-3.623920381069183350e-01
-3.487987220287322998e-01
-3.343976140022277832e-01
-3.192133903503417969e-01
-3.032738268375396729e-01
-2.866086363792419434e-01
-2.692504823207855225e-01
-2.512348890304565430e-01
-2.325999140739440918e-01
-2.133859694004058838e-01
-1.936362534761428833e-01
-1.733963787555694580e-01
-1.527142077684402466e-01
-1.316397786140441895e-01
-1.102256551384925842e-01
-8.852579444646835327e-02
-6.659576296806335449e-02
-4.449253156781196594e-02
-2.227428741753101349e-02
0.000000000000000000e+00


==> Plots/1D_Allen_Cahn_Step_fun_alpha_vary/Vary_alpha_4_eps_0.1/Control.csv <==
-5.239819288253784180e-01
-3.519214630126953125e+00
-6.389235496520996094e+00
-9.100838661193847656e+00
-1.162735843658447266e+01
-1.395196437835693359e+01
-1.606859207153320312e+01
-1.798006057739257812e+01
-1.969367599487304688e+01
-2.121661376953125000e+01
-2.255323600769042969e+01
-2.370577049255371094e+01
-2.467782592773437500e+01
-2.547753334045410156e+01
-2.611884498596191406e+01
-2.662037277221679688e+01
-2.700314712524414062e+01
-2.728821563720703125e+01
-2.749497222900390625e+01
-2.763970565795898438e+01
-2.773484611511230469e+01
-2.778912734985351562e+01
-2.780845832824707031e+01
-2.779712295532226562e+01
-2.775924110412597656e+01
-2.769950294494628906e+01
-2.762359809875488281e+01
-2.753801727294921875e+01
-2.744955253601074219e+01
-2.736477851867675781e+01
-2.728965759277343750e+01
-2.722919464111328125e+01
-2.718736457824707031e+01
-2.716716957092285156e+01
-2.717062568664550781e+01
-2.719884109497070312e+01
-2.725177574157714844e+01
-2.732807540893554688e+01
-2.742448806762695312e+01
-2.753531074523925781e+01
-2.765195274353027344e+01
-2.776299095153808594e+01
-2.785504341125488281e+01
-2.791493415832519531e+01
-2.793239402770996094e+01
-2.790221786499023438e+01
-2.782455825805664062e+01
-2.770240783691406250e+01
-2.753764533996582031e+01
-2.732729148864746094e+01
-2.706240463256835938e+01
-2.672973251342773438e+01
-2.631472015380859375e+01
-2.580281448364257812e+01
-2.517747688293457031e+01
-2.441635894775390625e+01
-2.348909378051757812e+01
-2.235998344421386719e+01
-2.099531555175781250e+01
-1.937148857116699219e+01
-1.748011207580566406e+01
-1.532863903045654297e+01
-1.293784236907958984e+01
-1.033880138397216797e+01
-7.569903373718261719e+00
-4.674921989440917969e+00
-1.701973795890808105e+00
1.296217083930969238e+00
4.261767387390136719e+00
7.132864952087402344e+00
9.851081848144531250e+00
1.237246799468994141e+01
1.467522335052490234e+01
1.675693893432617188e+01
1.862429428100585938e+01
2.028450965881347656e+01
2.174242019653320312e+01
2.300196838378906250e+01
2.406895637512207031e+01
2.495292282104492188e+01
2.566773223876953125e+01
2.623096656799316406e+01
2.666214179992675781e+01
2.698143196105957031e+01
2.720818519592285156e+01
2.735987854003906250e+01
2.745191383361816406e+01
2.749736785888671875e+01
2.750728416442871094e+01
2.749083137512207031e+01
2.745569419860839844e+01
2.740826606750488281e+01
2.735389328002929688e+01
2.729703140258789062e+01
2.724143981933593750e+01
2.719015312194824219e+01
2.714570045471191406e+01
2.711005973815917969e+01
2.708466148376464844e+01
2.707057189941406250e+01
2.706830596923828125e+01
2.707801437377929688e+01
2.709933280944824219e+01
2.713149833679199219e+01
2.717324066162109375e+01
2.722275543212890625e+01
2.727778625488281250e+01
2.733534812927246094e+01
2.739184951782226562e+01
2.744293212890625000e+01
2.748338127136230469e+01
2.750704383850097656e+01
2.750681495666503906e+01
2.747471237182617188e+01
2.740165901184082031e+01
2.727786636352539062e+01
2.709280776977539062e+01
2.683525848388671875e+01
2.649312591552734375e+01
2.605335617065429688e+01
2.550109291076660156e+01
2.481949615478515625e+01
2.398928642272949219e+01
2.298956680297851562e+01
2.179884147644042969e+01
2.039705085754394531e+01
1.876750946044921875e+01
1.689923477172851562e+01
1.478911304473876953e+01
1.244433116912841797e+01
9.883097648620605469e+00
7.134981155395507812e+00
4.240531921386718750e+00
1.252203106880187988e+00
-1.766084551811218262e+00
-4.743984699249267578e+00
-7.616948127746582031e+00
-1.033864021301269531e+01
-1.288055610656738281e+01
-1.522090625762939453e+01
-1.733951759338378906e+01
-1.922583007812500000e+01
-2.088138961791992188e+01
-2.230766677856445312e+01
-2.349980545043945312e+01
-2.446343040466308594e+01
-2.523167037963867188e+01
-2.585511970520019531e+01
-2.637639999389648438e+01
-2.681661224365234375e+01
-2.717957305908203125e+01
-2.746368026733398438e+01
-2.767113876342773438e+01
-2.781110954284667969e+01
-2.789764404296875000e+01
-2.794542694091796875e+01
-2.796630859375000000e+01
-2.796759033203125000e+01
-2.795253753662109375e+01
-2.792185592651367188e+01
-2.787582778930664062e+01
-2.781580543518066406e+01
-2.774522399902343750e+01
-2.766935157775878906e+01
-2.759476661682128906e+01
-2.752831840515136719e+01
-2.747610855102539062e+01
-2.744271850585937500e+01
-2.743100547790527344e+01
-2.744177436828613281e+01
-2.747417259216308594e+01
-2.752561950683593750e+01
-2.759231758117675781e+01
-2.766930770874023438e+01
-2.775076675415039062e+01
-2.783016586303710938e+01
-2.790024566650390625e+01
-2.795319747924804688e+01
-2.798068618774414062e+01
-2.797373962402343750e+01
-2.792287445068359375e+01
-2.781801986694335938e+01
-2.764849853515625000e+01
-2.740300750732421875e+01
-2.706979751586914062e+01
-2.663654708862304688e+01
-2.609048080444335938e+01
-2.541856384277343750e+01
-2.460764694213867188e+01
-2.364464569091796875e+01
-2.251686096191406250e+01
-2.121217727661132812e+01
-1.971960067749023438e+01
-1.802935409545898438e+01
-1.613346862792968750e+01
-1.402603244781494141e+01
-1.170322513580322266e+01
-9.163815498352050781e+00
-6.408864021301269531e+00
-3.441689491271972656e+00
-2.677926123142242432e-01


==> Plots/1D_Allen_Cahn_Step_fun_alpha_vary/Vary_alpha_4_eps_0.1/Loss.csv <==
7.282909393310546875e+00,7.220830440521240234e+00,6.195627525448799133e-02,1.226721942657604814e-04,0.000000000000000000e+00
2.648762226104736328e+00,1.966036915779113770e+00,6.760745644569396973e-01,4.876929335296154022e-03,1.773930271156132221e-03
2.562255859375000000e+00,1.930795073509216309e+00,3.303125500679016113e-01,4.221807420253753662e-02,2.589301466941833496e-01
2.660420894622802734e+00,2.142208337783813477e+00,2.153690010309219360e-01,6.150235980749130249e-02,2.413411289453506470e-01
2.775133132934570312e+00,2.237526893615722656e+00,1.434810310602188110e-01,3.119499050080776215e-02,3.629302084445953369e-01
2.782763481140136719e+00,2.293043613433837891e+00,1.273189783096313477e-01,2.557530999183654785e-02,3.368256688117980957e-01
2.676488399505615234e+00,2.352357387542724609e+00,1.189809367060661316e-01,6.680885702371597290e-02,1.383411437273025513e-01
2.314106464385986328e+00,2.267765522003173828e+00,1.580126881599426270e-01,2.608977854251861572e-01,-3.725696206092834473e-01
2.287071704864501953e+00,2.122140407562255859e+00,2.998349070549011230e-01,3.654480874538421631e-01,-5.003515481948852539e-01
2.393447875976562500e+00,2.081734418869018555e+00,2.401821911334991455e-01,2.829085588455200195e-01,-2.113772630691528320e-01
2.415084600448608398e+00,2.069687366485595703e+00,2.317352443933486938e-01,2.377152740955352783e-01,-1.240533217787742615e-01
2.420923233032226562e+00,2.055860519409179688e+00,2.142061591148376465e-01,2.110890299081802368e-01,-6.023262441158294678e-02
2.402605533599853516e+00,2.050282001495361328e+00,2.027251869440078735e-01,2.108365744352340698e-01,-6.123826652765274048e-02
2.370167732238769531e+00,2.039809465408325195e+00,1.993318498134613037e-01,2.136031538248062134e-01,-8.257675915956497192e-02
2.327367782592773438e+00,2.025195598602294922e+00,2.083057016134262085e-01,2.185287028551101685e-01,-1.246621161699295044e-01
2.302373409271240234e+00,2.009395360946655273e+00,2.187836468219757080e-01,2.119891792535781860e-01,-1.377947926521301270e-01
2.289974927902221680e+00,2.006950139999389648e+00,2.135838717222213745e-01,2.105777114629745483e-01,-1.411369740962982178e-01
2.304894685745239258e+00,1.982587933540344238e+00,2.122980356216430664e-01,2.158385217189788818e-01,-1.058296933770179749e-01
2.328019142150878906e+00,1.976721644401550293e+00,2.010343372821807861e-01,2.194183617830276489e-01,-6.915523856878280640e-02
2.342432975769042969e+00,1.967210769653320312e+00,1.988333612680435181e-01,2.116332054138183594e-01,-3.524448350071907043e-02
2.348223686218261719e+00,1.963681340217590332e+00,1.966342926025390625e-01,2.053219974040985107e-01,-1.741384528577327728e-02
2.352505683898925781e+00,1.963038802146911621e+00,1.956095397472381592e-01,2.009934186935424805e-01,-7.135793101042509079e-03
2.350226163864135742e+00,1.957046866416931152e+00,1.974618732929229736e-01,1.975688189268112183e-01,-1.851454260759055614e-03
2.350520133972167969e+00,1.956688761711120605e+00,1.967739015817642212e-01,1.979121565818786621e-01,-8.547906181775033474e-04
2.349817037582397461e+00,1.954176187515258789e+00,1.978081613779067993e-01,1.987140476703643799e-01,-8.815150940790772438e-04
2.348421096801757812e+00,1.955301761627197266e+00,1.971623748540878296e-01,1.996116489171981812e-01,-3.654768457636237144e-03
2.348656892776489258e+00,1.954583287239074707e+00,1.973158568143844604e-01,1.992924213409423828e-01,-2.534518251195549965e-03
2.348713159561157227e+00,1.955503225326538086e+00,1.981478929519653320e-01,1.994930654764175415e-01,-4.431277047842741013e-03
2.347611665725708008e+00,1.953742146492004395e+00,1.977175921201705933e-01,1.990980952978134155e-01,-2.946056891232728958e-03
2.348759651184082031e+00,1.950679421424865723e+00,1.993495225906372070e-01,1.991181969642639160e-01,-3.875295515172183514e-04
2.347429513931274414e+00,1.950900197029113770e+00,1.983944028615951538e-01,1.988756358623504639e-01,-7.408534293062984943e-04
2.345485210418701172e+00,1.948939442634582520e+00,1.989576220512390137e-01,1.996883451938629150e-01,-2.100187120959162712e-03
2.347692251205444336e+00,1.961962461471557617e+00,1.939172446727752686e-01,1.987295299768447876e-01,-6.917038932442665100e-03
2.344756603240966797e+00,1.945817947387695312e+00,2.000254392623901367e-01,1.977453380823135376e-01,1.167862094007432461e-03
2.370884180068969727e+00,1.972696661949157715e+00,2.022008001804351807e-01,1.984540522098541260e-01,-2.467379672452807426e-03
2.342943191528320312e+00,1.948446035385131836e+00,1.989800930023193359e-01,1.994125247001647949e-01,-3.895612899214029312e-03
2.343770265579223633e+00,1.946227192878723145e+00,1.992689073085784912e-01,2.000021338462829590e-01,-1.728137722238898277e-03
2.345098257064819336e+00,1.947829604148864746e+00,1.990983784198760986e-01,1.996837556362152100e-01,-1.513447961769998074e-03
2.343147993087768555e+00,1.944840312004089355e+00,1.998131573200225830e-01,1.990711987018585205e-01,-5.766378599219024181e-04
2.345739364624023438e+00,1.941140890121459961e+00,2.029820829629898071e-01,1.999355554580688477e-01,1.680806628428399563e-03
2.343062400817871094e+00,1.942460298538208008e+00,2.008351981639862061e-01,2.017559111118316650e-01,-1.989084063097834587e-03
2.343715906143188477e+00,1.944216132164001465e+00,2.001650482416152954e-01,2.011112570762634277e-01,-1.776783145032823086e-03
2.344612121582031250e+00,1.948321580886840820e+00,1.989054679870605469e-01,2.006886154413223267e-01,-3.303549718111753464e-03
2.346961736679077148e+00,1.950505495071411133e+00,1.985633820295333862e-01,2.002635747194290161e-01,-2.370704431086778641e-03
2.348424434661865234e+00,1.944530248641967773e+00,2.037434130907058716e-01,1.997586935758590698e-01,3.919383743777871132e-04
2.342596530914306641e+00,1.943375587463378906e+00,1.998782455921173096e-01,2.006811350584030151e-01,-1.338557922281324863e-03
2.343320608139038086e+00,1.942988991737365723e+00,2.002777606248855591e-01,2.003947347402572632e-01,-3.407287294976413250e-04
2.343237638473510742e+00,1.940900325775146484e+00,2.012264430522918701e-01,2.002752423286437988e-01,8.356481557711958885e-04
2.342644929885864258e+00,1.942645549774169922e+00,2.000664770603179932e-01,2.006723433732986450e-01,-7.395512075163424015e-04
2.343060255050659180e+00,1.942720532417297363e+00,2.003065943717956543e-01,2.011891454458236694e-01,-1.155772130005061626e-03
2.347055912017822266e+00,1.947536110877990723e+00,2.000955045223236084e-01,2.002589702606201172e-01,-8.347007096745073795e-04
2.342521905899047852e+00,1.940873146057128906e+00,2.013754397630691528e-01,2.000583261251449585e-01,2.149603533325716853e-04
2.343282699584960938e+00,1.940317749977111816e+00,2.016816884279251099e-01,2.000864893198013306e-01,1.196711324155330658e-03
2.345333814620971680e+00,1.948525786399841309e+00,1.987161934375762939e-01,2.012398988008499146e-01,-3.147985320538282394e-03
2.342455387115478516e+00,1.941742777824401855e+00,2.007930278778076172e-01,1.999355703592300415e-01,-1.585743120813276619e-05
2.342776775360107422e+00,1.939322113990783691e+00,2.018540799617767334e-01,2.000878751277923584e-01,1.512679620645940304e-03
2.343175172805786133e+00,1.945909023284912109e+00,1.987598240375518799e-01,2.006079554557800293e-01,-2.101666759699583054e-03
2.342025518417358398e+00,1.940151691436767578e+00,2.010734379291534424e-01,2.000796794891357422e-01,7.207156158983707428e-04
2.343520402908325195e+00,1.941109657287597656e+00,2.014237940311431885e-01,1.985591202974319458e-01,2.427906263619661331e-03
2.341917991638183594e+00,1.942477226257324219e+00,1.998569220304489136e-01,2.021381556987762451e-01,-2.554429695010185242e-03
2.348358392715454102e+00,1.955830097198486328e+00,1.968885064125061035e-01,2.012415677309036255e-01,-5.601549055427312851e-03
2.341833591461181641e+00,1.938831806182861328e+00,2.019409537315368652e-01,1.994132399559020996e-01,1.647394616156816483e-03
2.341885566711425781e+00,1.940837383270263672e+00,2.005666494369506836e-01,1.991051137447357178e-01,1.376359956339001656e-03
2.342072486877441406e+00,1.941605448722839355e+00,2.002443969249725342e-01,2.003837823867797852e-01,-1.610526815056800842e-04
2.341805219650268555e+00,1.939966678619384766e+00,2.010093480348587036e-01,2.004869133234024048e-01,3.423682064749300480e-04
2.342281579971313477e+00,1.941038966178894043e+00,2.007593214511871338e-01,1.999522149562835693e-01,5.312896100804209709e-04
2.341962099075317383e+00,1.939798235893249512e+00,2.011716663837432861e-01,2.010314613580703735e-01,-3.930278762709349394e-05
2.342159748077392578e+00,1.940866112709045410e+00,2.007262110710144043e-01,2.008504569530487061e-01,-2.830099838320165873e-04
2.352181434631347656e+00,1.943403124809265137e+00,2.049837708473205566e-01,2.016671895980834961e-01,2.127067185938358307e-03
2.341247081756591797e+00,1.941614985466003418e+00,2.005433291196823120e-01,2.030447274446487427e-01,-3.955786116421222687e-03
2.342617273330688477e+00,1.937258839607238770e+00,2.027910351753234863e-01,2.014105319976806641e-01,1.156894024461507797e-03
2.341669797897338867e+00,1.941145062446594238e+00,2.003465592861175537e-01,2.023064941167831421e-01,-2.128476044163107872e-03
2.341745138168334961e+00,1.940465450286865234e+00,2.006837725639343262e-01,2.019459903240203857e-01,-1.350123784504830837e-03
2.341704130172729492e+00,1.938493847846984863e+00,2.017034739255905151e-01,2.005810588598251343e-01,9.257183992303907871e-04
2.341638326644897461e+00,1.939602732658386230e+00,2.010751962661743164e-01,2.012240141630172729e-01,-2.638049481902271509e-04
2.341643333435058594e+00,1.939849615097045898e+00,2.009516209363937378e-01,2.014291882514953613e-01,-5.869864253327250481e-04
2.342440128326416016e+00,1.942407965660095215e+00,2.000647038221359253e-01,2.018784433603286743e-01,-1.911260886117815971e-03
2.341599941253662109e+00,1.939349055290222168e+00,2.011883258819580078e-01,2.006001174449920654e-01,4.625617584679275751e-04
2.341582059860229492e+00,1.939815282821655273e+00,2.009424269199371338e-01,2.007492631673812866e-01,7.515829202020540833e-05
2.341752529144287109e+00,1.938752532005310059e+00,2.015774250030517578e-01,2.006106376647949219e-01,8.121621794998645782e-04
2.342024087905883789e+00,1.942530155181884766e+00,1.998168379068374634e-01,2.012378573417663574e-01,-1.560961129143834114e-03
2.341666221618652344e+00,1.937752485275268555e+00,2.019764482975006104e-01,2.011241614818572998e-01,8.130992064252495766e-04
2.348546981811523438e+00,1.937856316566467285e+00,2.060728073120117188e-01,2.011087387800216675e-01,3.509249072521924973e-03
2.341652154922485352e+00,1.937110424041748047e+00,2.024428993463516235e-01,2.032708823680877686e-01,-1.172095537185668945e-03
2.342731952667236328e+00,1.944254279136657715e+00,1.995068490505218506e-01,2.026985734701156616e-01,-3.727766685187816620e-03
2.341498613357543945e+00,1.939727425575256348e+00,2.009215652942657471e-01,2.011600881814956665e-01,-3.107245720457285643e-04
2.342140197753906250e+00,1.934502363204956055e+00,2.039029896259307861e-01,2.012494355440139771e-01,2.485608914867043495e-03
2.343569040298461914e+00,1.944407820701599121e+00,1.998095512390136719e-01,2.021973580121994019e-01,-2.845735056325793266e-03
2.341969728469848633e+00,1.937478303909301758e+00,2.024906873703002930e-01,2.011395543813705444e-01,8.613624959252774715e-04
2.341593980789184570e+00,1.937338232994079590e+00,2.021452784538269043e-01,2.015719413757324219e-01,5.386353586800396442e-04
2.342342138290405273e+00,1.937689781188964844e+00,2.023672908544540405e-01,2.021235823631286621e-01,1.614952925592660904e-04
2.341841697692871094e+00,1.945173144340515137e+00,1.983587890863418579e-01,2.030275762081146240e-01,-4.717884119600057602e-03
2.341492652893066406e+00,1.938941121101379395e+00,2.012881487607955933e-01,1.999148726463317871e-01,1.348486635833978653e-03
2.343143224716186523e+00,1.934069991111755371e+00,2.046461552381515503e-01,2.012480050325393677e-01,3.179058665409684181e-03
2.341580152511596680e+00,1.940166950225830078e+00,2.008123844861984253e-01,2.021341323852539062e-01,-1.533305970951914787e-03
2.341788530349731445e+00,1.938796520233154297e+00,2.015065103769302368e-01,2.005627006292343140e-01,9.226499823853373528e-04
2.341515302658081055e+00,1.939636707305908203e+00,2.009345889091491699e-01,2.018309384584426880e-01,-8.868981385603547096e-04
2.342122077941894531e+00,1.936714410781860352e+00,2.027264833450317383e-01,2.010411471128463745e-01,1.639788853935897350e-03
2.341524839401245117e+00,1.939291596412658691e+00,2.011180818080902100e-01,2.021823525428771973e-01,-1.067092060111463070e-03
2.342206478118896484e+00,1.955567955970764160e+00,1.933749467134475708e-01,2.010273039340972900e-01,-7.763783913105726242e-03
2.341532707214355469e+00,1.938730359077453613e+00,2.014091759920120239e-01,1.974778026342391968e-01,3.915415611118078232e-03
2.345909118652343750e+00,1.937933802604675293e+00,2.042200416326522827e-01,1.997664272785186768e-01,3.989044111222028732e-03
2.341581344604492188e+00,1.936608076095581055e+00,2.025657743215560913e-01,2.019025832414627075e-01,5.048845196142792702e-04
2.341488838195800781e+00,1.939492702484130859e+00,2.010188549757003784e-01,2.020424455404281616e-01,-1.065034535713493824e-03
2.342421293258666992e+00,1.939639329910278320e+00,2.014192938804626465e-01,2.009110450744628906e-01,4.516559420153498650e-04
2.341485500335693359e+00,1.938454270362854004e+00,2.015243619680404663e-01,2.018514275550842285e-01,-3.446120244916528463e-04
2.342545032501220703e+00,1.935996174812316895e+00,2.032990008592605591e-01,2.014206945896148682e-01,1.829190645366907120e-03
2.341545343399047852e+00,1.941101670265197754e+00,2.002892792224884033e-01,2.025094032287597656e-01,-2.355178352445363998e-03
2.342468261718750000e+00,1.946696758270263672e+00,1.979002207517623901e-01,2.006349116563796997e-01,-2.763814525678753853e-03
2.341463327407836914e+00,1.938045263290405273e+00,2.017275393009185791e-01,2.002346515655517578e-01,1.455726451240479946e-03
2.342723131179809570e+00,1.943463802337646484e+00,1.996558904647827148e-01,2.008359134197235107e-01,-1.232536509633064270e-03
2.341988325119018555e+00,1.936004161834716797e+00,2.031480818986892700e-01,2.005313187837600708e-01,2.304762834683060646e-03
2.341523885726928711e+00,1.938005924224853516e+00,2.017427980899810791e-01,2.014044821262359619e-01,3.704116097651422024e-04
2.341639518737792969e+00,1.937233686447143555e+00,2.021903991699218750e-01,2.017771899700164795e-01,4.381175094749778509e-04
2.343690633773803711e+00,1.948985934257507324e+00,1.975466161966323853e-01,2.016275376081466675e-01,-4.469367209821939468e-03
2.341415882110595703e+00,1.937319159507751465e+00,2.021214216947555542e-01,1.998126506805419922e-01,2.162806689739227295e-03
2.341913461685180664e+00,1.934581875801086426e+00,2.037125527858734131e-01,2.017233967781066895e-01,1.895762048661708832e-03
2.341481208801269531e+00,1.938401222229003906e+00,2.015482187271118164e-01,2.017559856176376343e-01,-2.242206683149561286e-04
2.342659473419189453e+00,1.946309208869934082e+00,1.982307583093643188e-01,2.013224065303802490e-01,-3.202850231900811195e-03
2.341458082199096680e+00,1.936460494995117188e+00,2.025579214096069336e-01,2.001587301492691040e-01,2.280601533129811287e-03
2.341495752334594727e+00,1.938257694244384766e+00,2.016118019819259644e-01,2.012694925069808960e-01,3.569879918359220028e-04
2.341764450073242188e+00,1.937121033668518066e+00,2.023253440856933594e-01,2.011533528566360474e-01,1.164931221865117550e-03
2.341488838195800781e+00,1.938867330551147461e+00,2.013127058744430542e-01,2.020530104637145996e-01,-7.444428047165274620e-04
2.342454910278320312e+00,1.942730784416198730e+00,1.999174505472183228e-01,2.016149163246154785e-01,-1.808128436096012592e-03
2.341511964797973633e+00,1.940558075904846191e+00,2.004870176315307617e-01,2.008421123027801514e-01,-3.752036718651652336e-04
2.341629981994628906e+00,1.939876317977905273e+00,2.008618265390396118e-01,2.006049603223800659e-01,2.868638548534363508e-04
2.341686248779296875e+00,1.935236811637878418e+00,2.032449990510940552e-01,2.010096162557601929e-01,2.194817876443266869e-03
2.349646329879760742e+00,1.954483151435852051e+00,1.980900615453720093e-01,2.014529109001159668e-01,-4.379846621304750443e-03
2.341229915618896484e+00,1.940206408500671387e+00,2.007477879524230957e-01,1.997167617082595825e-01,5.588415078818798065e-04
2.341478824615478516e+00,1.937577843666076660e+00,2.019650936126708984e-01,2.006182819604873657e-01,1.317459857091307640e-03
2.341653585433959961e+00,1.939485311508178711e+00,2.010783106088638306e-01,2.009855806827545166e-01,1.040699498844332993e-04
2.341510534286499023e+00,1.938262462615966797e+00,2.016178518533706665e-01,2.009481489658355713e-01,6.817787070758640766e-04
2.342983245849609375e+00,1.943092823028564453e+00,2.000529915094375610e-01,2.020898759365081787e-01,-2.252318430691957474e-03
2.341443538665771484e+00,1.937277913093566895e+00,2.021330893039703369e-01,2.004595845937728882e-01,1.573149114847183228e-03
2.342296123504638672e+00,1.941933274269104004e+00,2.001923620700836182e-01,2.009245455265045166e-01,-7.540312944911420345e-04
2.342169761657714844e+00,1.942165851593017578e+00,1.999862492084503174e-01,2.005624473094940186e-01,-5.447674775496125221e-04
2.342740058898925781e+00,1.934559226036071777e+00,2.042960673570632935e-01,2.006114125251770020e-01,3.273372072726488113e-03
2.343422412872314453e+00,1.933626174926757812e+00,2.048988491296768188e-01,2.024713456630706787e-01,2.426216145977377892e-03
2.343009710311889648e+00,1.938551783561706543e+00,2.022333294153213501e-01,2.033330351114273071e-01,-1.108669210225343704e-03
2.341367721557617188e+00,1.940449118614196777e+00,2.005705833435058594e-01,2.025752216577529907e-01,-2.227282384410500526e-03
2.341797590255737305e+00,1.943667888641357422e+00,1.990797370672225952e-01,2.014489024877548218e-01,-2.398923505097627640e-03
2.343669652938842773e+00,1.947753190994262695e+00,1.979908943176269531e-01,2.002682536840438843e-01,-2.342709340155124664e-03
2.341513872146606445e+00,1.937243819236755371e+00,2.023060917854309082e-01,1.993855088949203491e-01,2.578443149104714394e-03
2.341751575469970703e+00,1.937430620193481445e+00,2.021631449460983276e-01,2.010107785463333130e-01,1.147111062891781330e-03
2.349967718124389648e+00,1.936424612998962402e+00,2.070644497871398926e-01,2.014645934104919434e-01,5.013875197619199753e-03
2.341082572937011719e+00,1.937595129013061523e+00,2.021004110574722290e-01,2.032777965068817139e-01,-1.890913001261651516e-03
2.341464519500732422e+00,1.940109729766845703e+00,2.007002830505371094e-01,2.029117047786712646e-01,-2.257117303088307381e-03
2.341535806655883789e+00,1.940965056419372559e+00,2.002887278795242310e-01,2.019979059696197510e-01,-1.715808175504207611e-03
2.342211008071899414e+00,1.935340046882629395e+00,2.034761458635330200e-01,2.011112421751022339e-01,2.283609705045819283e-03
2.341457366943359375e+00,1.937512993812561035e+00,2.019895762205123901e-01,2.023414671421051025e-01,-3.866980550810694695e-04
2.342296361923217773e+00,1.945752978324890137e+00,1.983495205640792847e-01,2.019039392471313477e-01,-3.710120916366577148e-03
2.341470718383789062e+00,1.939683437347412109e+00,2.009097784757614136e-01,2.001034915447235107e-01,7.739083957858383656e-04
2.341454505920410156e+00,1.938255429267883301e+00,2.016067057847976685e-01,2.006178796291351318e-01,9.747604490257799625e-04
2.344974279403686523e+00,1.949607014656066895e+00,1.978573054075241089e-01,2.009579837322235107e-01,-3.448094008490443230e-03
2.341340303421020508e+00,1.935468077659606934e+00,2.031066864728927612e-01,1.993299424648284912e-01,3.435675753280520439e-03
2.341614246368408203e+00,1.933499455451965332e+00,2.040749341249465942e-01,2.011780142784118652e-01,2.861648332327604294e-03
2.341500997543334961e+00,1.939369678497314453e+00,2.010858654975891113e-01,2.026360630989074707e-01,-1.590550527907907963e-03
2.343341827392578125e+00,1.936939716339111328e+00,2.033052146434783936e-01,2.019002586603164673e-01,1.196713070385158062e-03
2.341444253921508789e+00,1.938929319381713867e+00,2.013790607452392578e-01,2.028510719537734985e-01,-1.715211896225810051e-03
2.342201709747314453e+00,1.939821243286132812e+00,2.012367546558380127e-01,2.019170969724655151e-01,-7.734895334579050541e-04
2.341748476028442383e+00,1.936302661895751953e+00,2.027307301759719849e-01,2.015983164310455322e-01,1.116806059144437313e-03
2.341441869735717773e+00,1.938772082328796387e+00,2.013491839170455933e-01,2.021441310644149780e-01,-8.234934648498892784e-04
2.342204093933105469e+00,1.944503426551818848e+00,1.988964378833770752e-01,2.014527022838592529e-01,-2.648677211254835129e-03
2.341944932937622070e+00,1.945595145225524902e+00,1.981787979602813721e-01,2.002297788858413696e-01,-2.059089485555887222e-03
2.341886520385742188e+00,1.943804502487182617e+00,1.990371793508529663e-01,1.991935968399047852e-01,-1.488211419200524688e-04
2.341496467590332031e+00,1.938589215278625488e+00,2.014694362878799438e-01,1.992336362600326538e-01,2.204219810664653778e-03
2.341545343399047852e+00,1.937928676605224609e+00,2.018245607614517212e-01,2.005032002925872803e-01,1.288820756599307060e-03
2.341910600662231445e+00,1.942189931869506836e+00,1.998945176601409912e-01,2.008892893791198730e-01,-1.062999130226671696e-03
2.341623306274414062e+00,1.941901445388793945e+00,1.998619735240936279e-01,2.002623379230499268e-01,-4.024348745588213205e-04
2.341501951217651367e+00,1.936429738998413086e+00,2.025628983974456787e-01,2.005047053098678589e-01,2.004520967602729797e-03
2.342347145080566406e+00,1.942285299301147461e+00,2.000968605279922485e-01,2.018718272447586060e-01,-1.906864927150309086e-03
2.341439485549926758e+00,1.937352061271667480e+00,2.020962834358215332e-01,2.007932662963867188e-01,1.197930658236145973e-03
2.344192504882812500e+00,1.935373783111572266e+00,2.045404464006423950e-01,2.015113532543182373e-01,2.766892779618501663e-03
2.341328620910644531e+00,1.939781427383422852e+00,2.008839100599288940e-01,2.025576680898666382e-01,-1.894145272672176361e-03
2.341473340988159180e+00,1.938019275665283203e+00,2.017331421375274658e-01,2.014757841825485229e-01,2.450574829708784819e-04
2.341459274291992188e+00,1.939971327781677246e+00,2.007502168416976929e-01,2.020309865474700928e-01,-1.293141394853591919e-03
2.341879367828369141e+00,1.943305492401123047e+00,1.993004381656646729e-01,2.010224163532257080e-01,-1.749070594087243080e-03
2.341534376144409180e+00,1.938869237899780273e+00,2.013467848300933838e-01,2.003981918096542358e-01,9.201172506436705589e-04
2.341545581817626953e+00,1.939701795578002930e+00,2.009232342243194580e-01,2.008894234895706177e-01,3.119413668173365295e-05
2.341972112655639648e+00,1.934350848197937012e+00,2.038749903440475464e-01,2.009699642658233643e-01,2.776392269879579544e-03
2.352465391159057617e+00,1.961942195892333984e+00,1.959824264049530029e-01,2.014721632003784180e-01,-6.931591313332319260e-03
2.341112613677978516e+00,1.933135867118835449e+00,2.044496834278106689e-01,1.997179090976715088e-01,3.808943089097738266e-03
2.341429233551025391e+00,1.937387704849243164e+00,2.020383328199386597e-01,2.012671977281570435e-01,7.359667215496301651e-04
2.341709136962890625e+00,1.948800683021545410e+00,1.964840441942214966e-01,2.006469368934631348e-01,-4.222454968839883804e-03
2.341513872146606445e+00,1.938252449035644531e+00,2.016486376523971558e-01,1.993220299482345581e-01,2.290826523676514626e-03
2.341434717178344727e+00,1.938228130340576172e+00,2.016149908304214478e-01,2.006007730960845947e-01,9.906223276630043983e-04
2.342761278152465820e+00,1.932891726493835449e+00,2.050025761127471924e-01,2.014324665069580078e-01,3.434453392401337624e-03
2.341391324996948242e+00,1.939455151557922363e+00,2.010281980037689209e-01,2.028700858354568481e-01,-1.962246373295783997e-03
2.341527700424194336e+00,1.941106677055358887e+00,2.002189308404922485e-01,2.020502537488937378e-01,-1.848108018748462200e-03
2.343647241592407227e+00,1.935669660568237305e+00,2.040799558162689209e-01,2.013437747955322266e-01,2.554044593125581741e-03
2.341351270675659180e+00,1.938902139663696289e+00,2.013005465269088745e-01,2.023296654224395752e-01,-1.181010156869888306e-03
2.342059612274169922e+00,1.935720562934875488e+00,2.031882107257843018e-01,2.020221203565597534e-01,1.128699630498886108e-03
2.341467142105102539e+00,1.938527464866638184e+00,2.015130817890167236e-01,2.022435367107391357e-01,-8.169963839463889599e-04
2.343502759933471680e+00,1.935558080673217773e+00,2.040767520666122437e-01,2.023378312587738037e-01,1.530132954940199852e-03
2.341399431228637695e+00,1.939404845237731934e+00,2.010530680418014526e-01,2.028435915708541870e-01,-1.902172225527465343e-03
2.341671466827392578e+00,1.941038250923156738e+00,2.003585398197174072e-01,2.018597275018692017e-01,-1.585106831043958664e-03
2.343766927719116211e+00,1.948495864868164062e+00,1.976949870586395264e-01,2.008910328149795532e-01,-3.315009176731109619e-03
2.341402769088745117e+00,1.937959790229797363e+00,2.017936706542968750e-01,1.994834691286087036e-01,2.166072139516472816e-03
2.341430664062500000e+00,1.940111875534057617e+00,2.006700783967971802e-01,2.004448622465133667e-01,2.037818630924448371e-04
2.343551397323608398e+00,1.947903990745544434e+00,1.979002356529235840e-01,2.002301365137100220e-01,-2.482837298884987831e-03
2.341367006301879883e+00,1.936476349830627441e+00,2.025168687105178833e-01,1.997592747211456299e-01,2.614439232274889946e-03
2.341893434524536133e+00,1.941879153251647949e+00,2.000196576118469238e-01,2.007105797529220581e-01,-7.160649984143674374e-04
2.341444969177246094e+00,1.939174294471740723e+00,2.011643499135971069e-01,2.006509155035018921e-01,4.553031758405268192e-04
2.345492839813232422e+00,1.937457680702209473e+00,2.042103260755538940e-01,2.008289396762847900e-01,2.995727118104696274e-03
2.341299533843994141e+00,1.942683100700378418e+00,1.994757205247879028e-01,2.019507288932800293e-01,-2.809908939525485039e-03
2.342063426971435547e+00,1.943070173263549805e+00,1.995498239994049072e-01,2.012273967266082764e-01,-1.784194028005003929e-03
2.341673612594604492e+00,1.940647840499877930e+00,2.005189359188079834e-01,2.001949995756149292e-01,3.118018503300845623e-04
2.341485977172851562e+00,1.940094470977783203e+00,2.007068693637847900e-01,2.003626376390457153e-01,3.219495119992643595e-04
2.341733455657958984e+00,1.941571712493896484e+00,2.000891715288162231e-01,2.003913670778274536e-01,-3.187369729857891798e-04
2.341722965240478516e+00,1.935924053192138672e+00,2.029665112495422363e-01,2.003766298294067383e-01,2.455715555697679520e-03
2.341437101364135742e+00,1.938870429992675781e+00,2.013013958930969238e-01,2.016744762659072876e-01,-4.091727314516901970e-04
2.341456890106201172e+00,1.936895132064819336e+00,2.022927105426788330e-01,2.013900130987167358e-01,8.791289292275905609e-04
2.341485261917114258e+00,1.938218712806701660e+00,2.016422003507614136e-01,2.021038085222244263e-01,-4.793598782271146774e-04
2.341432809829711914e+00,1.939639091491699219e+00,2.009056508541107178e-01,2.016051858663558960e-01,-7.169162272475659847e-04
2.341524124145507812e+00,1.937608957290649414e+00,2.019677907228469849e-01,2.014435380697250366e-01,5.040816031396389008e-04
2.343219518661499023e+00,1.946374058723449707e+00,1.985465884208679199e-01,2.014285773038864136e-01,-3.129741409793496132e-03
2.341762065887451172e+00,1.941587567329406738e+00,2.001059055328369141e-01,2.002707868814468384e-01,-2.023518027272075415e-04
2.342064619064331055e+00,1.936441540718078613e+00,2.029217183589935303e-01,2.000388503074645996e-01,2.662432612851262093e-03
2.341931581497192383e+00,1.942877411842346191e+00,1.996097713708877563e-01,2.010757029056549072e-01,-1.631558174267411232e-03
2.341614007949829102e+00,1.937021374702453613e+00,2.023257613182067871e-01,2.009125649929046631e-01,1.354501233436167240e-03
2.341826438903808594e+00,1.936216711997985840e+00,2.028511017560958862e-01,2.015839964151382446e-01,1.174463075585663319e-03
2.341482877731323242e+00,1.938470602035522461e+00,2.015271186828613281e-01,2.020830214023590088e-01,-5.978403496555984020e-04
2.342401504516601562e+00,1.945789933204650879e+00,1.983650922775268555e-01,2.017787247896194458e-01,-3.532097674906253815e-03
2.341397762298583984e+00,1.938274145126342773e+00,2.016006708145141602e-01,2.000324279069900513e-01,1.490283524617552757e-03
2.341489553451538086e+00,1.939605593681335449e+00,2.009472250938415527e-01,2.006980478763580322e-01,2.387071144767105579e-04
2.341689825057983398e+00,1.936938643455505371e+00,2.023999840021133423e-01,2.006514817476272583e-01,1.699715969152748585e-03
2.341428279876708984e+00,1.938847780227661133e+00,2.013000845909118652e-01,2.016995251178741455e-01,-4.190906765870749950e-04
2.341763496398925781e+00,1.950529694557189941e+00,1.956611275672912598e-01,2.014885693788528442e-01,-5.915946792811155319e-03
2.341415405273437500e+00,1.937639117240905762e+00,2.019180506467819214e-01,1.985569000244140625e-01,3.301379503682255745e-03
2.341436624526977539e+00,1.940333366394042969e+00,2.005555033683776855e-01,2.002220004796981812e-01,3.256238705944269896e-04
2.341433286666870117e+00,1.938640356063842773e+00,2.014023810625076294e-01,2.004598379135131836e-01,9.305356652475893497e-04
2.342080354690551758e+00,1.934237360954284668e+00,2.039671689271926880e-01,2.010241001844406128e-01,2.851786324754357338e-03
2.341438531875610352e+00,1.938215851783752441e+00,2.016316652297973633e-01,2.023416310548782349e-01,-7.505165995098650455e-04
2.341771841049194336e+00,1.942031979560852051e+00,1.999105215072631836e-01,2.019039541482925415e-01,-2.074833260849118233e-03
2.341650962829589844e+00,1.940740823745727539e+00,2.004605084657669067e-01,2.010559886693954468e-01,-6.062271422706544399e-04
2.341643571853637695e+00,1.935325384140014648e+00,2.032095640897750854e-01,2.007415145635604858e-01,2.367115346714854240e-03
2.341712713241577148e+00,1.944159626960754395e+00,1.988314390182495117e-01,2.017478048801422119e-01,-3.026136429980397224e-03
2.342467069625854492e+00,1.935328125953674316e+00,2.036607563495635986e-01,2.004712820053100586e-01,3.006779123097658157e-03
2.342653036117553711e+00,1.935611963272094727e+00,2.035275250673294067e-01,2.018143832683563232e-01,1.699242740869522095e-03
2.341564178466796875e+00,1.941699504852294922e+00,2.000569403171539307e-01,2.028141170740127563e-01,-3.006558166816830635e-03
2.341741561889648438e+00,1.938332557678222656e+00,2.017330378293991089e-01,2.013733088970184326e-01,3.024772158823907375e-04
2.341433763504028320e+00,1.939502000808715820e+00,2.009758502244949341e-01,2.016342729330062866e-01,-6.782559212297201157e-04
2.341491460800170898e+00,1.936091899871826172e+00,2.027124166488647461e-01,2.012834101915359497e-01,1.403539907187223434e-03
2.341473340988159180e+00,1.937805652618408203e+00,2.018380612134933472e-01,2.019963115453720093e-01,-1.665893214521929622e-04
2.341456890106201172e+00,1.939628958702087402e+00,2.009226232767105103e-01,2.018627226352691650e-01,-9.575013536959886551e-04
2.341660261154174805e+00,1.941026091575622559e+00,2.003252655267715454e-01,2.014871835708618164e-01,-1.178524107672274113e-03
2.341448783874511719e+00,1.939309835433959961e+00,2.010766714811325073e-01,2.008915543556213379e-01,1.706050534266978502e-04
2.341544628143310547e+00,1.941690683364868164e+00,1.999447196722030640e-01,2.006205618381500244e-01,-7.114038453437387943e-04
2.341572046279907227e+00,1.939868092536926270e+00,2.008727788925170898e-01,2.006072700023651123e-01,2.239814639324322343e-04
2.343932628631591797e+00,1.930771112442016602e+00,2.067587971687316895e-01,2.004552036523818970e-01,5.947645753622055054e-03
2.341348171234130859e+00,1.940216898918151855e+00,2.006815671920776367e-01,2.036731690168380737e-01,-3.223391715437173843e-03
2.341431617736816406e+00,1.938684701919555664e+00,2.013811469078063965e-01,2.022525221109390259e-01,-8.869834709912538528e-04
2.341533660888671875e+00,1.938959836959838867e+00,2.012971192598342896e-01,2.017199844121932983e-01,-4.431859124451875687e-04
2.341470956802368164e+00,1.938868761062622070e+00,2.013138681650161743e-01,2.016970515251159668e-01,-4.087766865268349648e-04
2.341526746749877930e+00,1.940127253532409668e+00,2.007052153348922729e-01,2.013265490531921387e-01,-6.321914843283593655e-04
2.341901540756225586e+00,1.943799018859863281e+00,1.990861445665359497e-01,2.009157687425613403e-01,-1.899547409266233444e-03
2.341665506362915039e+00,1.936097145080566406e+00,2.028381675481796265e-01,2.003150284290313721e-01,2.415169961750507355e-03
2.341865301132202148e+00,1.933977603912353516e+00,2.039683312177658081e-01,2.012985795736312866e-01,2.620974089950323105e-03
2.342058897018432617e+00,1.935577630996704102e+00,2.032444626092910767e-01,2.025534659624099731e-01,6.833060178905725479e-04
2.341409206390380859e+00,1.940526127815246582e+00,2.004885822534561157e-01,2.029922455549240112e-01,-2.597871702164411545e-03
2.341563701629638672e+00,1.936213374137878418e+00,2.026866525411605835e-01,2.019634544849395752e-01,7.001791964285075665e-04
2.341422796249389648e+00,1.938819408416748047e+00,2.013113945722579956e-01,2.021268308162689209e-01,-8.347188122570514679e-04
2.341506004333496094e+00,1.938761472702026367e+00,2.013827413320541382e-01,2.016857564449310303e-01,-3.236785705666989088e-04
2.342044591903686523e+00,1.935835480690002441e+00,2.031556814908981323e-01,2.015824466943740845e-01,1.471157418563961983e-03
2.341450452804565430e+00,1.937104582786560059e+00,2.021870315074920654e-01,2.022382915019989014e-01,-7.928663399070501328e-05
2.341888427734375000e+00,1.941634178161621094e+00,2.001785039901733398e-01,2.025058865547180176e-01,-2.430195221677422523e-03
2.342570781707763672e+00,1.944357037544250488e+00,1.991382390260696411e-01,2.011777609586715698e-01,-2.102326601743698120e-03
2.342318296432495117e+00,1.943768739700317383e+00,1.992789953947067261e-01,2.002123296260833740e-01,-9.417236433364450932e-04
2.341554164886474609e+00,1.938851475715637207e+00,2.013779878616333008e-01,1.996925771236419678e-01,1.632100204005837440e-03
2.341436862945556641e+00,1.941180348396301270e+00,2.001516073942184448e-01,2.002590894699096680e-01,-1.539967488497495651e-04
2.341643095016479492e+00,1.935583829879760742e+00,2.030549496412277222e-01,2.002373337745666504e-01,2.767169615253806114e-03
2.341993570327758789e+00,1.944767713546752930e+00,1.986866444349288940e-01,2.016357928514480591e-01,-3.096641506999731064e-03
2.342617273330688477e+00,1.945979952812194824e+00,1.983646750450134277e-01,2.003823518753051758e-01,-2.109726890921592712e-03
2.341376304626464844e+00,1.937387824058532715e+00,2.020754218101501465e-01,1.989747732877731323e-01,2.938252873718738556e-03
2.342226266860961914e+00,1.943637132644653320e+00,1.993301212787628174e-01,2.009428441524505615e-01,-1.683758222497999668e-03
2.341445446014404297e+00,1.936870813369750977e+00,2.023438066244125366e-01,1.999424546957015991e-01,2.288605319336056709e-03
2.341555833816528320e+00,1.937734603881835938e+00,2.019249647855758667e-01,2.010185569524765015e-01,8.776833419688045979e-04
2.342976570129394531e+00,1.935259938240051270e+00,2.039134800434112549e-01,2.015665322542190552e-01,2.236594911664724350e-03
2.341406106948852539e+00,1.938147664070129395e+00,2.016768008470535278e-01,2.031084597110748291e-01,-1.526815467514097691e-03
2.346879720687866211e+00,1.933579325675964355e+00,2.069564759731292725e-01,2.016131579875946045e-01,4.730608314275741577e-03
2.341237306594848633e+00,1.941574335098266602e+00,2.000607699155807495e-01,2.040074318647384644e-01,-4.405210260301828384e-03
2.341430187225341797e+00,1.938382863998413086e+00,2.015325725078582764e-01,2.023392319679260254e-01,-8.245219942182302475e-04
2.341728925704956055e+00,1.937406182289123535e+00,2.021770030260086060e-01,2.017378807067871094e-01,4.079421632923185825e-04
2.341416597366333008e+00,1.939201831817626953e+00,2.011288404464721680e-01,2.023740112781524658e-01,-1.288276747800409794e-03
2.341943264007568359e+00,1.933028936386108398e+00,2.044911831617355347e-01,2.020390182733535767e-01,2.384162042289972305e-03
2.341448783874511719e+00,1.939098238945007324e+00,2.012049108743667603e-01,2.027892470359802246e-01,-1.643750583752989769e-03
2.341484069824218750e+00,1.937939405441284180e+00,2.017757743597030640e-01,2.020484507083892822e-01,-2.796028275042772293e-04
2.342525720596313477e+00,1.946569800376892090e+00,1.980627924203872681e-01,2.018694430589675903e-01,-3.976434934884309769e-03
2.341456890106201172e+00,1.937291741371154785e+00,2.021157443523406982e-01,2.002207338809967041e-01,1.828696695156395435e-03
2.341460943222045898e+00,1.941023349761962891e+00,2.002224326133728027e-01,2.008941024541854858e-01,-6.791350897401571274e-04
2.341943979263305664e+00,1.935258746147155762e+00,2.033854275941848755e-01,2.002644687891006470e-01,3.035259200260043144e-03
2.341421127319335938e+00,1.939410448074340820e+00,2.010272592306137085e-01,2.020134329795837402e-01,-1.029956503771245480e-03
2.341469287872314453e+00,1.937017083168029785e+00,2.022315710783004761e-01,2.016480714082717896e-01,5.727500538341701031e-04
2.341475009918212891e+00,1.939478874206542969e+00,2.010075300931930542e-01,2.018169909715652466e-01,-8.283985662274062634e-04
2.341585397720336914e+00,1.941080570220947266e+00,2.002711594104766846e-01,2.016300410032272339e-01,-1.396396546624600887e-03
2.341512203216552734e+00,1.936884880065917969e+00,2.023340016603469849e-01,2.007964998483657837e-01,1.496684388257563114e-03
2.341648101806640625e+00,1.938849568367004395e+00,2.014039009809494019e-01,2.015457153320312500e-01,-1.511701557319611311e-04
2.342710971832275391e+00,1.947040557861328125e+00,1.978795528411865234e-01,2.016436606645584106e-01,-3.852772060781717300e-03
2.341467142105102539e+00,1.935967206954956055e+00,2.028217315673828125e-01,1.997291296720504761e-01,2.948984736576676369e-03
2.341590404510498047e+00,1.928811669349670410e+00,2.064142674207687378e-01,2.012070119380950928e-01,5.157528910785913467e-03
2.341432809829711914e+00,1.940175533294677734e+00,2.006424963474273682e-01,2.036918103694915771e-01,-3.076958935707807541e-03
2.341439485549926758e+00,1.939746499061584473e+00,2.008497416973114014e-01,2.019949406385421753e-01,-1.151454052887856960e-03
2.341441392898559570e+00,1.937698006629943848e+00,2.018738687038421631e-01,2.015212327241897583e-01,3.483978507574647665e-04
2.341825008392333984e+00,1.940392136573791504e+00,2.007480412721633911e-01,2.017708718776702881e-01,-1.086100470274686813e-03
2.343688726425170898e+00,1.948729276657104492e+00,1.975519061088562012e-01,2.014294713735580444e-01,-4.021957051008939743e-03
2.341363430023193359e+00,1.936415672302246094e+00,2.025896757841110229e-01,1.989314258098602295e-01,3.426570910960435867e-03
2.342540740966796875e+00,1.950806856155395508e+00,1.959272176027297974e-01,2.006479352712631226e-01,-4.841048270463943481e-03
2.341394424438476562e+00,1.934187054634094238e+00,2.036679238080978394e-01,1.984255909919738770e-01,5.113745108246803284e-03
2.341695308685302734e+00,1.936941385269165039e+00,2.023903280496597290e-01,2.013038694858551025e-01,1.059606438502669334e-03
2.341426372528076172e+00,1.938210844993591309e+00,2.016192823648452759e-01,2.016607075929641724e-01,-6.439380376832559705e-05
2.341509580612182617e+00,1.938264846801757812e+00,2.016250342130661011e-01,2.017129659652709961e-01,-9.329942986369132996e-05
2.342911481857299805e+00,1.945249557495117188e+00,1.988936066627502441e-01,2.018114626407623291e-01,-3.043225966393947601e-03
2.341393709182739258e+00,1.936873674392700195e+00,2.023166418075561523e-01,2.004352360963821411e-01,1.768442220054566860e-03
2.341482162475585938e+00,1.936191558837890625e+00,2.026627808809280396e-01,2.009524554014205933e-01,1.675474690273404121e-03
2.341506481170654297e+00,1.934956192970275879e+00,2.032806873321533203e-01,2.019679844379425049e-01,1.301635755226016045e-03
2.341466665267944336e+00,1.943247914314270020e+00,1.991255283355712891e-01,2.026453018188476562e-01,-3.552224487066268921e-03
2.341440677642822266e+00,1.937360405921936035e+00,2.020434290170669556e-01,2.008760273456573486e-01,1.160837011411786079e-03
2.341542959213256836e+00,1.939793109893798828e+00,2.008815556764602661e-01,2.015296071767807007e-01,-6.610696436837315559e-04
2.342099666595458984e+00,1.931429743766784668e+00,2.054138034582138062e-01,2.009304612874984741e-01,4.325883928686380386e-03
2.341668128967285156e+00,1.943551063537597656e+00,1.991219818592071533e-01,2.036586105823516846e-01,-4.663414321839809418e-03
2.341497898101806641e+00,1.937879681587219238e+00,2.018146961927413940e-01,2.010064423084259033e-01,7.969419821165502071e-04
2.343450307846069336e+00,1.933379292488098145e+00,2.051771879196166992e-01,2.009143680334091187e-01,3.979387227445840836e-03
2.341379642486572266e+00,1.941498279571533203e+00,2.000400871038436890e-01,2.037690132856369019e-01,-3.927611745893955231e-03
2.341500043869018555e+00,1.936323285102844238e+00,2.025922685861587524e-01,2.013670206069946289e-01,1.217643730342388153e-03
2.342028617858886719e+00,1.945978045463562012e+00,1.980742812156677246e-01,2.022801935672760010e-01,-4.303872585296630859e-03
2.341706275939941406e+00,1.942654728889465332e+00,1.995962262153625488e-01,1.999619603157043457e-01,-5.065310397185385227e-04
2.341585874557495117e+00,1.942273259162902832e+00,1.996758133172988892e-01,1.999228149652481079e-01,-2.861977263819426298e-04
2.341510057449340820e+00,1.935710310935974121e+00,2.029273062944412231e-01,1.996567994356155396e-01,3.215898992493748665e-03
2.341509580612182617e+00,1.937520146369934082e+00,2.019970864057540894e-01,2.012951523065567017e-01,6.970341783016920090e-04
2.341465234756469727e+00,1.938247561454772949e+00,2.016103416681289673e-01,2.018691897392272949e-01,-2.619985316414386034e-04
2.341490745544433594e+00,1.940155148506164551e+00,2.006723731756210327e-01,2.016370594501495361e-01,-9.737077634781599045e-04
2.341480970382690430e+00,1.934965968132019043e+00,2.032607793807983398e-01,2.013117372989654541e-01,1.942388713359832764e-03
2.341480016708374023e+00,1.938933849334716797e+00,2.012766599655151367e-01,2.021443843841552734e-01,-8.748884429223835468e-04
2.341525316238403320e+00,1.936674594879150391e+00,2.024284154176712036e-01,2.017664611339569092e-01,6.558047025464475155e-04
2.341546535491943359e+00,1.940440058708190918e+00,2.005632519721984863e-01,2.018298208713531494e-01,-1.286813640035688877e-03
2.341698408126831055e+00,1.931428551673889160e+00,2.051492184400558472e-01,2.015100419521331787e-01,3.610655432567000389e-03
2.341789245605468750e+00,1.937836289405822754e+00,2.019932121038436890e-01,2.027386426925659180e-01,-7.787429494783282280e-04
2.341481208801269531e+00,1.941372156143188477e+00,2.000651806592941284e-01,2.026625126600265503e-01,-2.618551254272460938e-03
2.341775655746459961e+00,1.945714235305786133e+00,1.980637013912200928e-01,2.013948857784271240e-01,-3.397079883143305779e-03
2.341460227966308594e+00,1.936251759529113770e+00,2.026159912347793579e-01,1.998828798532485962e-01,2.709483494982123375e-03
2.341516494750976562e+00,1.937780737876892090e+00,2.018684744834899902e-01,2.014117389917373657e-01,4.555218329187482595e-04
2.341609716415405273e+00,1.941817879676818848e+00,1.999031007289886475e-01,2.014608234167098999e-01,-1.572202192619442940e-03
2.341456890106201172e+00,1.935579776763916016e+00,2.029460519552230835e-01,2.007547318935394287e-01,2.176408190280199051e-03
2.341495513916015625e+00,1.936570405960083008e+00,2.024710327386856079e-01,2.017866075038909912e-01,6.675877957604825497e-04
2.342357873916625977e+00,1.930184364318847656e+00,2.061453312635421753e-01,2.016437351703643799e-01,4.384537693113088608e-03
2.341428041458129883e+00,1.941138505935668945e+00,2.002090364694595337e-01,2.043969482183456421e-01,-4.316665232181549072e-03
2.341625928878784180e+00,1.935947895050048828e+00,2.028528153896331787e-01,2.018406838178634644e-01,9.845611639320850372e-04
2.341693162918090820e+00,1.933582425117492676e+00,2.040659338235855103e-01,2.025547176599502563e-01,1.490232069045305252e-03
2.341597080230712891e+00,1.945559859275817871e+00,1.980732530355453491e-01,2.033294439315795898e-01,-5.365345161408185959e-03
2.341661691665649414e+00,1.939571857452392578e+00,2.010515630245208740e-01,2.006079554557800293e-01,4.303128225728869438e-04
2.341710805892944336e+00,1.933674693107604980e+00,2.040708512067794800e-01,2.010862380266189575e-01,2.878997940570116043e-03
2.341702938079833984e+00,1.945782542228698730e+00,1.980067193508148193e-01,2.026660740375518799e-01,-4.752389620989561081e-03
2.341593980789184570e+00,1.943466782569885254e+00,1.990623325109481812e-01,2.001089304685592651e-01,-1.044116332195699215e-03
2.341487884521484375e+00,1.931392550468444824e+00,2.050760388374328613e-01,1.995362341403961182e-01,5.482865031808614731e-03
2.341464042663574219e+00,1.941867947578430176e+00,1.998013854026794434e-01,2.022102177143096924e-01,-2.415419090539216995e-03
2.341625452041625977e+00,1.940658926963806152e+00,2.004862129688262939e-01,2.008503675460815430e-01,-3.702102985698729753e-04
2.341445446014404297e+00,1.939604640007019043e+00,2.009345442056655884e-01,2.007881104946136475e-01,1.183562853839248419e-04
2.341568470001220703e+00,1.937270998954772949e+00,2.021532803773880005e-01,2.005687206983566284e-01,1.575566828250885010e-03
2.341529130935668945e+00,1.939203381538391113e+00,2.011727094650268555e-01,2.016515582799911499e-01,-4.984891274943947792e-04
2.341457366943359375e+00,1.939176678657531738e+00,2.011470645666122437e-01,2.014518976211547852e-01,-3.181216306984424591e-04
2.341547012329101562e+00,1.933596134185791016e+00,2.039816379547119141e-01,2.013054788112640381e-01,2.663940889760851860e-03
2.341455698013305664e+00,1.940444231033325195e+00,2.005110830068588257e-01,2.025377303361892700e-01,-2.037287689745426178e-03
2.342371702194213867e+00,1.937968850135803223e+00,2.022427916526794434e-01,2.011124491691589355e-01,1.047602854669094086e-03
2.341428756713867188e+00,1.941618323326110840e+00,1.999638676643371582e-01,2.020111829042434692e-01,-2.164647448807954788e-03
2.341497421264648438e+00,1.942942261695861816e+00,1.992781311273574829e-01,2.009004950523376465e-01,-1.623730291612446308e-03
2.341568708419799805e+00,1.934285163879394531e+00,2.036529779434204102e-01,2.002860754728317261e-01,3.344492288306355476e-03
2.341755390167236328e+00,1.941958546638488770e+00,1.999149024486541748e-01,2.014531791210174561e-01,-1.571092521771788597e-03
2.341447591781616211e+00,1.936166405677795410e+00,2.026538103818893433e-01,2.013867497444152832e-01,1.240699435584247112e-03
2.341525554656982422e+00,1.942897081375122070e+00,1.993201225996017456e-01,2.018741667270660400e-01,-2.565879374742507935e-03
2.341544389724731445e+00,1.940178751945495605e+00,2.006856650114059448e-01,2.005241364240646362e-01,1.558102521812543273e-04
2.341614961624145508e+00,1.950086355209350586e+00,1.957808136940002441e-01,2.005254328250885010e-01,-4.777650348842144012e-03
2.341428279876708984e+00,1.936683297157287598e+00,2.023857533931732178e-01,1.981043368577957153e-01,4.254725296050310135e-03
2.341475725173950195e+00,1.934159159660339355e+00,2.036655694246292114e-01,2.007098197937011719e-01,2.941136481240391731e-03
2.341626644134521484e+00,1.936568975448608398e+00,2.025346308946609497e-01,2.017471045255661011e-01,7.757860585115849972e-04
2.342141866683959961e+00,1.935432076454162598e+00,2.033832222223281860e-01,2.018355876207351685e-01,1.490837312303483486e-03
2.341485738754272461e+00,1.935922503471374512e+00,2.028269916772842407e-01,2.031255215406417847e-01,-3.893032553605735302e-04
2.342104911804199219e+00,1.940056324005126953e+00,2.010502070188522339e-01,2.034410834312438965e-01,-2.442863071337342262e-03
2.341410398483276367e+00,1.937617778778076172e+00,2.019232064485549927e-01,2.017506211996078491e-01,1.190286275232210755e-04
2.341450929641723633e+00,1.937501668930053711e+00,2.019746899604797363e-01,2.015550583600997925e-01,4.196619847789406776e-04
2.341535568237304688e+00,1.941129565238952637e+00,2.002110779285430908e-01,2.017210870981216431e-01,-1.526397885754704475e-03
2.341474294662475586e+00,1.934672236442565918e+00,2.034055888652801514e-01,2.013720721006393433e-01,2.024338813498616219e-03
2.341488122940063477e+00,1.941789269447326660e+00,1.998543590307235718e-01,2.020663470029830933e-01,-2.221913775429129601e-03
2.341509580612182617e+00,1.945101737976074219e+00,1.982074081897735596e-01,2.008663713932037354e-01,-2.665981883183121681e-03
2.341528177261352539e+00,1.930713057518005371e+00,2.054325044155120850e-01,2.001045197248458862e-01,5.278031807392835617e-03
2.341746807098388672e+00,1.940983057022094727e+00,2.004003673791885376e-01,2.025916576385498047e-01,-2.228160621598362923e-03
2.341547489166259766e+00,1.933864474296569824e+00,2.038621157407760620e-01,2.013382613658905029e-01,2.482763258740305901e-03
2.341584682464599609e+00,1.936635494232177734e+00,2.024875432252883911e-01,2.022760808467864990e-01,1.858457108028233051e-04
2.341582536697387695e+00,1.946395754814147949e+00,1.976259052753448486e-01,2.024439424276351929e-01,-4.883123561739921570e-03
2.341556787490844727e+00,1.933819651603698730e+00,2.038861364126205444e-01,2.006293386220932007e-01,3.221652470529079437e-03
2.341453313827514648e+00,1.936222434043884277e+00,2.026162594556808472e-01,2.020190507173538208e-01,5.955328815616667271e-04
2.341591119766235352e+00,1.936991453170776367e+00,2.023059129714965820e-01,2.019309401512145996e-01,3.626127436291426420e-04
2.341637611389160156e+00,1.945625424385070801e+00,1.980419605970382690e-01,2.022611349821090698e-01,-4.290999379009008408e-03
2.341507196426391602e+00,1.931222915649414062e+00,2.051623165607452393e-01,2.006704360246658325e-01,4.451612476259469986e-03
2.341623544692993164e+00,1.933652639389038086e+00,2.039995342493057251e-01,2.023634910583496094e-01,1.607911079190671444e-03
2.341498136520385742e+00,1.937580585479736328e+00,2.019723951816558838e-01,2.034609913825988770e-01,-1.515941577963531017e-03
2.341468811035156250e+00,1.941741466522216797e+00,1.998656094074249268e-01,2.024765908718109131e-01,-2.614773577079176903e-03
2.341719865798950195e+00,1.942682862281799316e+00,1.995312124490737915e-01,2.012091279029846191e-01,-1.703346380963921547e-03
2.341445922851562500e+00,1.935843110084533691e+00,2.028226405382156372e-01,2.002756446599960327e-01,2.504697768017649651e-03
2.341742515563964844e+00,1.933770418167114258e+00,2.040037214756011963e-01,2.021031528711318970e-01,1.865258091129362583e-03
2.341448783874511719e+00,1.937965273857116699e+00,2.017504721879959106e-01,2.025943994522094727e-01,-8.610896184109151363e-04
2.341582775115966797e+00,1.934600710868835449e+00,2.034939378499984741e-01,2.023519724607467651e-01,1.136048347689211369e-03
2.341582298278808594e+00,1.935470581054687500e+00,2.030704319477081299e-01,2.031744569540023804e-01,-1.330672821495682001e-04
2.341449260711669922e+00,1.938504695892333984e+00,2.014804780483245850e-01,2.027096152305603027e-01,-1.245592255145311356e-03
2.341459989547729492e+00,1.936805248260498047e+00,2.023273706436157227e-01,2.021494656801223755e-01,1.780918100848793983e-04
2.341541290283203125e+00,1.929730415344238281e+00,2.059144228696823120e-01,2.024982273578643799e-01,3.398268949240446091e-03
2.342105865478515625e+00,1.943154811859130859e+00,1.995175629854202271e-01,2.043623030185699463e-01,-4.928788635879755020e-03
2.341414451599121094e+00,1.938379049301147461e+00,2.015408724546432495e-01,2.011730968952178955e-01,3.213110903743654490e-04
2.341613769531250000e+00,1.940211176872253418e+00,2.007064968347549438e-01,2.017533481121063232e-01,-1.057361136190593243e-03
2.341452121734619141e+00,1.935963869094848633e+00,2.027561962604522705e-01,2.011611610651016235e-01,1.571007771417498589e-03
2.341658830642700195e+00,1.935575723648071289e+00,2.030499130487442017e-01,2.014576643705368042e-01,1.575563685037195683e-03
2.342058658599853516e+00,1.943342089653015137e+00,1.994310468435287476e-01,2.029292732477188110e-01,-3.643632400780916214e-03
2.341956377029418945e+00,1.936545372009277344e+00,2.027503699064254761e-01,2.007991671562194824e-01,1.861308701336383820e-03
2.341427803039550781e+00,1.942209720611572266e+00,1.996452212333679199e-01,2.017990350723266602e-01,-2.226367825642228127e-03
2.341450214385986328e+00,1.938692092895507812e+00,2.013814300298690796e-01,2.004078328609466553e-01,9.689775761216878891e-04
2.341511964797973633e+00,1.933032274246215820e+00,2.042505294084548950e-01,2.013910561800003052e-01,2.838052576407790184e-03
2.341655254364013672e+00,1.944030046463012695e+00,1.988331675529479980e-01,2.021768391132354736e-01,-3.384805750101804733e-03
2.341822147369384766e+00,1.941595792770385742e+00,2.001385390758514404e-01,2.010096758604049683e-01,-9.219283238053321838e-04
2.341422319412231445e+00,1.939373016357421875e+00,2.010430246591567993e-01,2.003774642944335938e-01,6.288148579187691212e-04
2.341479063034057617e+00,1.943202137947082520e+00,1.991405487060546875e-01,2.005058974027633667e-01,-1.369431382045149803e-03
2.341479539871215820e+00,1.941624641418457031e+00,1.999289393424987793e-01,1.997965276241302490e-01,1.295524707529693842e-04
2.342039585113525391e+00,1.942570209503173828e+00,1.997681707143783569e-01,2.004125565290451050e-01,-7.112667663022875786e-04
2.341407299041748047e+00,1.937436461448669434e+00,2.020176053047180176e-01,1.997943818569183350e-01,2.158891176804900169e-03
2.341451644897460938e+00,1.937538504600524902e+00,2.019601166248321533e-01,2.007430046796798706e-01,1.210075686685740948e-03
2.341483354568481445e+00,1.939891576766967773e+00,2.008001357316970825e-01,2.014429271221160889e-01,-6.513160769827663898e-04
2.341744184494018555e+00,1.939704179763793945e+00,2.010351121425628662e-01,2.007038742303848267e-01,3.010646614711731672e-04
2.341968059539794922e+00,1.946959257125854492e+00,1.975511461496353149e-01,2.015054970979690552e-01,-4.047834780067205429e-03
2.341419219970703125e+00,1.940004587173461914e+00,2.007247358560562134e-01,1.992313861846923828e-01,1.458454411476850510e-03
2.342055082321166992e+00,1.926651597023010254e+00,2.077754437923431396e-01,1.999274939298629761e-01,7.700349669903516769e-03
2.341471433639526367e+00,1.940191388130187988e+00,2.006589621305465698e-01,2.039544582366943359e-01,-3.333247965201735497e-03
2.341461896896362305e+00,1.938660740852355957e+00,2.014137357473373413e-01,2.023375928401947021e-01,-9.499790612608194351e-04
2.341614007949829102e+00,1.945633172988891602e+00,1.980040073394775391e-01,2.017580270767211914e-01,-3.780975937843322754e-03
2.341435432434082031e+00,1.938963413238525391e+00,2.012424618005752563e-01,1.999006420373916626e-01,1.328865997493267059e-03
2.341456651687622070e+00,1.940821290016174316e+00,2.003193199634552002e-01,2.003741115331649780e-01,-5.827162385685369372e-05
2.341451644897460938e+00,1.936077713966369629e+00,2.026909142732620239e-01,2.005478739738464355e-01,2.134967362508177757e-03
2.341474294662475586e+00,1.940371274948120117e+00,2.005548179149627686e-01,2.015556246042251587e-01,-1.007579150609672070e-03
2.341537714004516602e+00,1.930067777633666992e+00,2.057542204856872559e-01,2.014401406049728394e-01,4.275593440979719162e-03
2.341610908508300781e+00,1.939293980598449707e+00,2.011739909648895264e-01,2.029719203710556030e-01,-1.828885287977755070e-03
2.341436147689819336e+00,1.938970327377319336e+00,2.012485712766647339e-01,2.023751735687255859e-01,-1.158038154244422913e-03
2.341517210006713867e+00,1.946988344192504883e+00,1.972794532775878906e-01,2.016737163066864014e-01,-4.424407612532377243e-03
2.341459751129150391e+00,1.938367605209350586e+00,2.015505135059356689e-01,1.995873302221298218e-01,1.954409060999751091e-03
2.341671943664550781e+00,1.939118146896362305e+00,2.012862861156463623e-01,2.008145451545715332e-01,4.530346486717462540e-04
2.341581583023071289e+00,1.936501145362854004e+00,2.025612145662307739e-01,2.006502300500869751e-01,1.869071274995803833e-03
2.341609716415405273e+00,1.941818237304687500e+00,1.999298930168151855e-01,2.020415365695953369e-01,-2.179994713515043259e-03
2.341679573059082031e+00,1.945093274116516113e+00,1.983031034469604492e-01,2.007452994585037231e-01,-2.462240168824791908e-03
2.341456651687622070e+00,1.936428427696228027e+00,2.025261670351028442e-01,1.996262371540069580e-01,2.875898266211152077e-03
2.341611623764038086e+00,1.937994480133056641e+00,2.018144279718399048e-01,2.011639028787612915e-01,6.388049223460257053e-04
2.341525316238403320e+00,1.944273948669433594e+00,1.986372023820877075e-01,2.011561691761016846e-01,-2.542133443057537079e-03
2.341569423675537109e+00,1.934919476509094238e+00,2.033499330282211304e-01,1.998625248670578003e-01,3.437534440308809280e-03
2.341460704803466797e+00,1.937617540359497070e+00,2.019319832324981689e-01,2.019170969724655151e-01,-6.010672677803086117e-06
2.341660737991333008e+00,1.935264468193054199e+00,2.032153904438018799e-01,2.014462500810623169e-01,1.734493183903396130e-03
2.341645956039428711e+00,1.942020058631896973e+00,1.998470872640609741e-01,2.024620920419692993e-01,-2.683358965441584587e-03
2.341592311859130859e+00,1.940560817718505859e+00,2.005408853292465210e-01,2.016461640596389771e-01,-1.155348028987646103e-03
2.341478586196899414e+00,1.933118104934692383e+00,2.042013406753540039e-01,2.008457481861114502e-01,3.313256660476326942e-03
2.341437578201293945e+00,1.939783334732055664e+00,2.008309960365295410e-01,2.022757828235626221e-01,-1.452520955353975296e-03
2.341439485549926758e+00,1.938624024391174316e+00,2.014087438583374023e-01,2.016137242317199707e-01,-2.068835165118798614e-04
2.341556787490844727e+00,1.947346091270446777e+00,1.971250921487808228e-01,2.012211680412292480e-01,-4.135586321353912354e-03
2.341591596603393555e+00,1.933912515640258789e+00,2.038697749376296997e-01,1.993628740310668945e-01,4.446179606020450592e-03
2.341463327407836914e+00,1.942643880844116211e+00,1.994211375713348389e-01,2.015542984008789062e-01,-2.155981957912445068e-03
2.341471195220947266e+00,1.938078761100769043e+00,2.017014175653457642e-01,2.005596458911895752e-01,1.131223398260772228e-03
2.341455698013305664e+00,1.938672542572021484e+00,2.013956904411315918e-01,2.011030912399291992e-01,2.843406109604984522e-04
2.341453790664672852e+00,1.942145228385925293e+00,1.996586620807647705e-01,2.012000381946563721e-01,-1.550214481540024281e-03
2.341755628585815430e+00,1.936974406242370605e+00,2.024138420820236206e-01,2.010653913021087646e-01,1.302007352933287621e-03
2.341511487960815430e+00,1.943953037261962891e+00,1.988095045089721680e-01,2.011390775442123413e-01,-2.390124136582016945e-03
2.341460466384887695e+00,1.938550710678100586e+00,2.014655023813247681e-01,2.000478953123092651e-01,1.396213774569332600e-03
2.341447114944458008e+00,1.938305497169494629e+00,2.015757560729980469e-01,2.006919384002685547e-01,8.739624172449111938e-04
2.341454029083251953e+00,1.937692046165466309e+00,2.018846124410629272e-01,2.011548429727554321e-01,7.223215652629733086e-04
2.341435194015502930e+00,1.937251448631286621e+00,2.020949125289916992e-01,2.016530334949493408e-01,4.358862061053514481e-04
2.341540098190307617e+00,1.933893680572509766e+00,2.038321048021316528e-01,2.023167610168457031e-01,1.497515826486051083e-03
2.342066049575805664e+00,1.935265183448791504e+00,2.034394145011901855e-01,2.022795379161834717e-01,1.081924769096076488e-03
2.341524839401245117e+00,1.938349962234497070e+00,2.016441673040390015e-01,2.030365765094757080e-01,-1.505867927335202694e-03
2.341460466384887695e+00,1.940032243728637695e+00,2.007292509078979492e-01,2.025665491819381714e-01,-1.867445302195847034e-03
2.341464757919311523e+00,1.943514943122863770e+00,1.989813297986984253e-01,2.014688551425933838e-01,-2.500611124560236931e-03
2.341436862945556641e+00,1.940389990806579590e+00,2.005266547203063965e-01,2.002317160367965698e-01,2.884153218474239111e-04
2.341431379318237305e+00,1.938606142997741699e+00,2.014160901308059692e-01,2.003396600484848022e-01,1.069623394869267941e-03
2.341462850570678711e+00,1.937582015991210938e+00,2.019448578357696533e-01,2.010892182588577271e-01,8.469251915812492371e-04
2.341441154479980469e+00,1.941240787506103516e+00,2.001068592071533203e-01,2.012575417757034302e-01,-1.163939246907830238e-03
2.341692209243774414e+00,1.941498637199401855e+00,2.001158744096755981e-01,2.002201080322265625e-01,-1.423801295459270477e-04
2.341967344284057617e+00,1.934866428375244141e+00,2.036041915416717529e-01,2.006015628576278687e-01,2.895158249884843826e-03
2.341405630111694336e+00,1.938051104545593262e+00,2.017012983560562134e-01,2.022698074579238892e-01,-6.165754748508334160e-04
2.341524362564086914e+00,1.944878458976745605e+00,1.983384788036346436e-01,2.014990448951721191e-01,-3.191563300788402557e-03
2.341430902481079102e+00,1.937253832817077637e+00,2.020974308252334595e-01,2.003713846206665039e-01,1.708246534690260887e-03
2.341432571411132812e+00,1.939336061477661133e+00,2.010514289140701294e-01,2.012263238430023193e-01,-1.811631664168089628e-04
2.341473817825317383e+00,1.932809352874755859e+00,2.043435871601104736e-01,2.013684511184692383e-01,2.952421549707651138e-03
2.341445684432983398e+00,1.937651991844177246e+00,2.019018977880477905e-01,2.027457654476165771e-01,-8.538634283468127251e-04
2.341444492340087891e+00,1.941178441047668457e+00,2.001416534185409546e-01,2.019058912992477417e-01,-1.781372469849884510e-03
2.341461896896362305e+00,1.934352159500122070e+00,2.035627663135528564e-01,2.014168500900268555e-01,2.130379900336265564e-03
2.341465950012207031e+00,1.938188791275024414e+00,2.016454637050628662e-01,2.021923065185546875e-01,-5.604298203252255917e-04
2.341442346572875977e+00,1.938023328781127930e+00,2.017153948545455933e-01,2.020381540060043335e-01,-3.343984135426580906e-04
2.342133760452270508e+00,1.939755558967590332e+00,2.012310028076171875e-01,2.013636380434036255e-01,-2.161339652957394719e-04
2.341578960418701172e+00,1.940952420234680176e+00,2.003447264432907104e-01,2.020530849695205688e-01,-1.771322451531887054e-03
2.341415405273437500e+00,1.939573764801025391e+00,2.009367048740386963e-01,2.008426636457443237e-01,6.234509783098474145e-05
2.341506719589233398e+00,1.931633234024047852e+00,2.049534767866134644e-01,2.012826949357986450e-01,3.637302201241254807e-03
2.341516017913818359e+00,1.941894054412841797e+00,1.998248696327209473e-01,2.029326409101486206e-01,-3.135441103950142860e-03
2.341477632522583008e+00,1.935765862464904785e+00,2.028725445270538330e-01,2.013159096240997314e-01,1.523157581686973572e-03
2.341464996337890625e+00,1.938789725303649902e+00,2.013460099697113037e-01,2.023042887449264526e-01,-9.751426987349987030e-04
2.341578483581542969e+00,1.939105868339538574e+00,2.012520134449005127e-01,2.016299366950988770e-01,-4.092714807484298944e-04
2.341479778289794922e+00,1.937552809715270996e+00,2.019854336977005005e-01,2.011719644069671631e-01,7.696787943132221699e-04
2.341503858566284180e+00,1.933303833007812500e+00,2.041072100400924683e-01,2.017621099948883057e-01,2.330608665943145752e-03
2.341503858566284180e+00,1.933629035949707031e+00,2.039511948823928833e-01,2.030768990516662598e-01,8.469045278616249561e-04
2.341496467590332031e+00,1.939632058143615723e+00,2.009505778551101685e-01,2.035241723060607910e-01,-2.610278315842151642e-03


==> Plots/1D_Allen_Cahn_Step_fun_alpha_vary/Vary_alpha_4_eps_0.1/State.csv <==
0.000000000000000000e+00
-4.345481470227241516e-02
-8.671297132968902588e-02
-1.295959502458572388e-01
-1.719331294298171997e-01
-2.135635614395141602e-01
-2.543369829654693604e-01
-2.941158413887023926e-01
-3.327751457691192627e-01
-3.702044486999511719e-01
-4.063064157962799072e-01
-4.409988820552825928e-01
-4.742131531238555908e-01
-5.058947801589965820e-01
-5.360015630722045898e-01
-5.645031929016113281e-01
-5.913801789283752441e-01
-6.166221499443054199e-01
-6.402278542518615723e-01
-6.622020006179809570e-01
-6.825557351112365723e-01
-7.013039588928222656e-01
-7.184655666351318359e-01
-7.340616583824157715e-01
-7.481138706207275391e-01
-7.606462836265563965e-01
-7.716813087463378906e-01
-7.812414169311523438e-01
-7.893476486206054688e-01
-7.960187792778015137e-01
-8.012716174125671387e-01
-8.051199316978454590e-01
-8.075742125511169434e-01
-8.086414933204650879e-01
-8.083242774009704590e-01
-8.066227436065673828e-01
-8.035312294960021973e-01
-7.990406155586242676e-01
-7.931391000747680664e-01
-7.858104705810546875e-01
-7.770358920097351074e-01
-7.667948603630065918e-01
-7.550643086433410645e-01
-7.418208718299865723e-01
-7.270416021347045898e-01
-7.107033133506774902e-01
-6.927851438522338867e-01
-6.732676029205322266e-01
-6.521350145339965820e-01
-6.293754577636718750e-01
-6.049825549125671387e-01
-5.789542794227600098e-01
-5.512966513633728027e-01
-5.220242738723754883e-01
-4.911594092845916748e-01
-4.587368369102478027e-01
-4.248026013374328613e-01
-3.894155025482177734e-01
-3.526495695114135742e-01
-3.145930171012878418e-01
-2.753502130508422852e-01
-2.350418120622634888e-01
-1.938014030456542969e-01
-1.517791002988815308e-01
-1.091344952583312988e-01
-6.603831052780151367e-02
-2.266844175755977631e-02
2.079279720783233643e-02
6.416333466768264771e-02
1.072616279125213623e-01
1.499115973711013794e-01
1.919444799423217773e-01
2.332023382186889648e-01
2.735372185707092285e-01
3.128161430358886719e-01
3.509196639060974121e-01
3.877431154251098633e-01
4.231962561607360840e-01
4.572041928768157959e-01
4.897057712078094482e-01
5.206528902053833008e-01
5.500106811523437500e-01
5.777552723884582520e-01
6.038721203804016113e-01
6.283571720123291016e-01
6.512126922607421875e-01
6.724479794502258301e-01
6.920776367187500000e-01
7.101196646690368652e-01
7.265954613685607910e-01
7.415292263031005859e-01
7.549436092376708984e-01
7.668644785881042480e-01
7.773156166076660156e-01
7.863188982009887695e-01
7.938948273658752441e-01
8.000625371932983398e-01
8.048360347747802734e-01
8.082283735275268555e-01
8.102480769157409668e-01
8.109002113342285156e-01
8.101862072944641113e-01
8.081039786338806152e-01
8.046472668647766113e-01
7.998068332672119141e-01
7.935695052146911621e-01
7.859203815460205078e-01
7.768402099609375000e-01
7.663087844848632812e-01
7.543033361434936523e-01
7.408012747764587402e-01
7.257774472236633301e-01
7.092086076736450195e-01
6.910725235939025879e-01
6.713479161262512207e-01
6.500174403190612793e-01
6.270670294761657715e-01
6.024882197380065918e-01
5.762789249420166016e-01
5.484431385993957520e-01
5.189962983131408691e-01
4.879619479179382324e-01
4.553744494915008545e-01
4.212819635868072510e-01
3.857451975345611572e-01
3.488389253616333008e-01
3.106541633605957031e-01
2.712956666946411133e-01
2.308833152055740356e-01
1.895519942045211792e-01
1.474506855010986328e-01
1.047378703951835632e-01
6.158400326967239380e-02
1.816753298044204712e-02
-2.533014491200447083e-02
-6.872645765542984009e-02
-1.118380352854728699e-01
-1.544884592294692993e-01
-1.965076327323913574e-01
-2.377360314130783081e-01
-2.780261933803558350e-01
-3.172449469566345215e-01
-3.552726805210113525e-01
-3.920062780380249023e-01
-4.273582994937896729e-01
-4.612541198730468750e-01
-4.936351478099822998e-01
-5.244550704956054688e-01
-5.536805391311645508e-01
-5.812883377075195312e-01
-6.072649955749511719e-01
-6.316059827804565430e-01
-6.543127298355102539e-01
-6.753934025764465332e-01
-6.948618292808532715e-01
-7.127338647842407227e-01
-7.290299534797668457e-01
-7.437716722488403320e-01
-7.569819092750549316e-01
-7.686831951141357422e-01
-7.788986563682556152e-01
-7.876491546630859375e-01
-7.949552536010742188e-01
-8.008338809013366699e-01
-8.052999377250671387e-01
-8.083652853965759277e-01
-8.100389242172241211e-01
-8.103250861167907715e-01
-8.092254400253295898e-01
-8.067374229431152344e-01
-8.028551936149597168e-01
-7.975677847862243652e-01
-7.908636331558227539e-01
-7.827255129814147949e-01
-7.731351256370544434e-01
-7.620707750320434570e-01
-7.495103478431701660e-01
-7.354298233985900879e-01
-7.198050618171691895e-01
-7.026124000549316406e-01
-6.838300228118896484e-01
-6.634386181831359863e-01
-6.414223909378051758e-01
-6.177704334259033203e-01
-5.924777388572692871e-01
-5.655459761619567871e-01
-5.369864702224731445e-01
-5.068190097808837891e-01
-4.750744402408599854e-01
-4.417959749698638916e-01
-4.070383012294769287e-01
-3.708704113960266113e-01
-3.333744704723358154e-01
-2.946470081806182861e-01
-2.547975778579711914e-01
-2.139514088630676270e-01
-1.722454279661178589e-01
-1.298299282789230347e-01
-8.686671406030654907e-02
-4.352922737598419189e-02
0.000000000000000000e+00


==> Plots/1D_Allen_Cahn_Step_fun_alpha_vary/Vary_alpha_6_eps_0.1/Control.csv <==
-1.990050697326660156e+01
-9.426538848876953125e+01
-1.609882202148437500e+02
-2.266121368408203125e+02
-2.696266479492187500e+02
-2.952666931152343750e+02
-3.071463317871093750e+02
-3.077704772949218750e+02
-2.996645202636718750e+02
-2.861102294921875000e+02
-2.697492675781250000e+02
-2.508640747070312500e+02
-2.298274688720703125e+02
-2.076366271972656250e+02
-1.852189636230468750e+02
-1.632837371826171875e+02
-1.423565673828125000e+02
-1.228180465698242188e+02
-1.049310073852539062e+02
-8.886560821533203125e+01
-7.473311614990234375e+01
-6.264382171630859375e+01
-5.274471282958984375e+01
-4.453423309326171875e+01
-3.461446380615234375e+01
-2.154325294494628906e+01
-9.911644935607910156e+00
-1.865899205207824707e+00
3.091803550720214844e+00
6.067374229431152344e+00
7.814627647399902344e+00
8.678427696228027344e+00
8.804450035095214844e+00
8.275183677673339844e+00
7.164603233337402344e+00
5.554877281188964844e+00
3.536353111267089844e+00
1.186209559440612793e+00
-1.498482823371887207e+00
-4.728585243225097656e+00
-9.048714637756347656e+00
-1.519973087310791016e+01
-2.354664039611816406e+01
-3.364798736572265625e+01
-4.470659637451171875e+01
-5.643935394287109375e+01
-6.939192962646484375e+01
-8.437651824951171875e+01
-1.016032028198242188e+02
-1.204569931030273438e+02
-1.400018615722656250e+02
-1.596563415527343750e+02
-1.794664154052734375e+02
-1.996161804199218750e+02
-2.199756469726562500e+02
-2.402236328125000000e+02
-2.595404968261718750e+02
-2.769273986816406250e+02
-2.920432128906250000e+02
-3.050400695800781250e+02
-3.116308593750000000e+02
-3.077369384765625000e+02
-2.896046142578125000e+02
-2.531127929687500000e+02
-1.964322204589843750e+02
-1.268169021606445312e+02
-4.211193084716796875e+01
4.468415069580078125e+01
1.254337234497070312e+02
1.967555847167968750e+02
2.516914367675781250e+02
2.877961425781250000e+02
3.065060119628906250e+02
3.113079833984375000e+02
3.062832336425781250e+02
2.946090393066406250e+02
2.785264587402343750e+02
2.597503051757812500e+02
2.396057891845703125e+02
2.190249786376953125e+02
1.985514831542968750e+02
1.783951568603515625e+02
1.585739898681640625e+02
1.391273345947265625e+02
1.202669448852539062e+02
1.023362655639648438e+02
8.565663909912109375e+01
7.042476654052734375e+01
5.671067047119140625e+01
4.449729156494140625e+01
3.372170257568359375e+01
2.430318260192871094e+01
1.615706443786621094e+01
9.202094078063964844e+00
3.364127159118652344e+00
-1.423455357551574707e+00
-5.218148231506347656e+00
-8.068932533264160156e+00
-1.001560306549072266e+01
-1.108876895904541016e+01
-1.131038761138916016e+01
-1.069249820709228516e+01
-9.238121986389160156e+00
-6.941735267639160156e+00
-3.788140296936035156e+00
2.461613416671752930e-01
5.192358970642089844e+00
1.109023189544677734e+01
1.798531150817871094e+01
2.592990684509277344e+01
3.498178863525390625e+01
4.520183563232421875e+01
5.665338897705078125e+01
6.939923858642578125e+01
8.349703216552734375e+01
9.899410247802734375e+01
1.159185867309570312e+02
1.342657165527343750e+02
1.539813842773437500e+02
1.749372253417968750e+02
1.968969879150390625e+02
2.194722442626953125e+02
2.420567169189453125e+02
2.637259826660156250e+02
2.831092224121093750e+02
2.983565673828125000e+02
3.074447326660156250e+02
3.085921325683593750e+02
3.001729125976562500e+02
2.804628601074218750e+02
2.476408386230468750e+02
1.994851226806640625e+02
1.341810302734375000e+02
5.336440277099609375e+01
-4.036267852783203125e+01
-1.310577850341796875e+02
-2.064394226074218750e+02
-2.580838012695312500e+02
-2.879172668457031250e+02
-3.000361633300781250e+02
-3.055949401855468750e+02
-3.035791320800781250e+02
-2.947994689941406250e+02
-2.806940002441406250e+02
-2.628479919433593750e+02
-2.427131347656250000e+02
-2.214570922851562500e+02
-1.999409790039062500e+02
-1.787520446777343750e+02
-1.582736663818359375e+02
-1.387434082031250000e+02
-1.203076248168945312e+02
-1.030570755004882812e+02
-8.704692840576171875e+01
-7.231241607666015625e+01
-5.887511444091796875e+01
-4.674398040771484375e+01
-3.591670989990234375e+01
-2.637935829162597656e+01
-1.810610389709472656e+01
-1.106038761138916016e+01
-5.195763587951660156e+00
-4.583369493484497070e-01
3.207800865173339844e+00
5.863135337829589844e+00
7.562445640563964844e+00
8.357550621032714844e+00
8.291327476501464844e+00
7.395148277282714844e+00
5.689673423767089844e+00
3.180151939392089844e+00
-1.428767442703247070e-01
-4.305108070373535156e+00
-9.344964027404785156e+00
-1.532241153717041016e+01
-2.230562782287597656e+01
-3.038292884826660156e+01
-3.964788055419921875e+01
-5.020656585693359375e+01
-6.216204071044921875e+01
-7.561421966552734375e+01
-9.064757537841796875e+01
-1.073091659545898438e+02
-1.256007308959960938e+02
-1.454495239257812500e+02
-1.666800842285156250e+02
-1.889832763671875000e+02
-2.118824157714843750e+02
-2.346968078613281250e+02
-2.565208435058593750e+02
-2.762057189941406250e+02
-2.923696899414062500e+02
-3.034342041015625000e+02
-3.076938781738281250e+02
-3.034102478027343750e+02
-2.889238586425781250e+02
-2.627298889160156250e+02
-2.234765625000000000e+02
-1.698243713378906250e+02
-1.005421066284179688e+02
-1.763936805725097656e+01


==> Plots/1D_Allen_Cahn_Step_fun_alpha_vary/Vary_alpha_6_eps_0.1/Loss.csv <==
7.696996688842773438e+00,7.695057868957519531e+00,1.939003937877714634e-03,1.303124008700251579e-07,0.000000000000000000e+00
2.192388296127319336e+00,2.184531450271606445e+00,8.203372359275817871e-03,1.366965079796500504e-05,-3.600536729209125042e-04
1.429131269454956055e+00,1.380711913108825684e+00,3.487672656774520874e-02,4.226883447699947283e-06,1.353853289037942886e-02
1.403135776519775391e+00,1.317837953567504883e+00,3.818106278777122498e-02,8.115752279991284013e-05,4.703563079237937927e-02
1.405686736106872559e+00,1.301031231880187988e+00,3.329041972756385803e-02,5.800495855510234833e-04,7.078506797552108765e-02
1.422173738479614258e+00,1.301266312599182129e+00,3.120540641248226166e-02,1.779630314558744431e-03,8.792227506637573242e-02
1.439518690109252930e+00,1.303806424140930176e+00,2.985699474811553955e-02,3.569365711882710457e-03,1.022858843207359314e-01
1.454441666603088379e+00,1.307173967361450195e+00,2.871753089129924774e-02,5.795842502266168594e-03,1.127543151378631592e-01
1.462111711502075195e+00,1.308421134948730469e+00,2.750824578106403351e-02,8.237709291279315948e-03,1.179445385932922363e-01
1.465476155281066895e+00,1.309595942497253418e+00,2.666123770177364349e-02,1.048199739307165146e-02,1.187369599938392639e-01
1.457031846046447754e+00,1.307653546333312988e+00,2.611291222274303436e-02,1.267910748720169067e-02,1.105862781405448914e-01
1.417302131652832031e+00,1.293693542480468750e+00,2.462472021579742432e-02,1.749239303171634674e-02,8.149145543575286865e-02
1.194743990898132324e+00,1.167268276214599609e+00,2.380891330540180206e-02,3.523411601781845093e-02,-3.156729415059089661e-02
8.133420944213867188e-01,8.652329444885253906e-01,1.136985719203948975e-01,7.614038139581680298e-02,-2.417298406362533569e-01
7.235687971115112305e-01,7.130900621414184570e-01,1.371452063322067261e-01,1.218649819493293762e-01,-2.485314458608627319e-01
8.103902339935302734e-01,6.887457966804504395e-01,1.342213898897171021e-01,1.488184332847595215e-01,-1.613954007625579834e-01
9.274386763572692871e-01,7.079441547393798828e-01,1.151781305670738220e-01,1.261831223964691162e-01,-2.186675369739532471e-02
1.006111621856689453e+00,7.405824661254882812e-01,1.006718426942825317e-01,9.394993633031845093e-02,7.090745866298675537e-02
1.054259181022644043e+00,7.737998366355895996e-01,9.036697447299957275e-02,7.052461057901382446e-02,1.195677295327186584e-01
1.086674213409423828e+00,8.075051903724670410e-01,8.107443898916244507e-02,5.583906918764114380e-02,1.422555893659591675e-01
1.110736131668090820e+00,8.422183394432067871e-01,7.158952206373214722e-02,4.717995226383209229e-02,1.497483849525451660e-01
1.128220319747924805e+00,8.725453615188598633e-01,6.382021307945251465e-02,4.187152907252311707e-02,1.499832272529602051e-01
1.140862703323364258e+00,9.005162119865417480e-01,5.748007819056510925e-02,3.924953937530517578e-02,1.436169147491455078e-01
1.148267745971679688e+00,9.240050315856933594e-01,5.328048765659332275e-02,3.849403560161590576e-02,1.324882656335830688e-01
1.152807950973510742e+00,9.455965161323547363e-01,4.913550242781639099e-02,3.960179165005683899e-02,1.184740811586380005e-01
1.156313300132751465e+00,9.649636745452880859e-01,4.622373729944229126e-02,4.070720076560974121e-02,1.044186204671859741e-01
1.157666683197021484e+00,9.828751683235168457e-01,4.418719187378883362e-02,4.141672700643539429e-02,8.918755501508712769e-02
1.157118916511535645e+00,9.963957667350769043e-01,4.243860393762588501e-02,4.217131063342094421e-02,7.611325383186340332e-02
1.155814409255981445e+00,1.010690927505493164e+00,4.133497923612594604e-02,4.186350852251052856e-02,6.192496418952941895e-02
1.154173851013183594e+00,1.020898103713989258e+00,4.013435542583465576e-02,4.217800870537757874e-02,5.096340551972389221e-02
1.151920914649963379e+00,1.031175017356872559e+00,3.985925391316413879e-02,4.218157008290290833e-02,3.870493546128273010e-02
1.147966027259826660e+00,1.038126707077026367e+00,3.924309462308883667e-02,4.287125542759895325e-02,2.772493846714496613e-02
1.143029808998107910e+00,1.044776201248168945e+00,3.854309022426605225e-02,4.338862001895904541e-02,1.632194407284259796e-02
1.148463726043701172e+00,1.062203288078308105e+00,3.878093138337135315e-02,4.335657507181167603e-02,4.122969694435596466e-03
1.130807399749755859e+00,1.053023576736450195e+00,3.812075778841972351e-02,4.414984211325645447e-02,-4.486809018999338150e-03
1.123400926589965820e+00,1.055515885353088379e+00,3.801681101322174072e-02,4.385178908705711365e-02,-1.398347038775682449e-02
1.117320656776428223e+00,1.058630943298339844e+00,3.844774886965751648e-02,4.422023519873619080e-02,-2.397818677127361298e-02
1.110455155372619629e+00,1.060397505760192871e+00,3.871110826730728149e-02,4.536662623286247253e-02,-3.402001783251762390e-02
1.095043301582336426e+00,1.056117653846740723e+00,3.806675970554351807e-02,4.563606902956962585e-02,-4.477712512016296387e-02
1.081531167030334473e+00,1.054857730865478516e+00,3.824646770954132080e-02,4.583840072154998779e-02,-5.741142481565475464e-02
1.063197135925292969e+00,1.048922538757324219e+00,3.992164507508277893e-02,4.615408554673194885e-02,-7.180114090442657471e-02
1.049624800682067871e+00,1.041794180870056152e+00,4.227741807699203491e-02,4.690630361437797546e-02,-8.135323226451873779e-02
1.032129049301147461e+00,1.022204518318176270e+00,4.285808652639389038e-02,4.808805510401725769e-02,-8.102167397737503052e-02
1.021622776985168457e+00,1.011517763137817383e+00,4.504578933119773865e-02,5.100801959633827209e-02,-8.594871312379837036e-02
1.001735568046569824e+00,9.943684339523315430e-01,4.494268447160720825e-02,5.705084279179573059e-02,-9.462644159793853760e-02
9.835313558578491211e-01,9.770244359970092773e-01,4.704639315605163574e-02,6.248782575130462646e-02,-1.030273288488388062e-01
9.691705107688903809e-01,9.617788791656494141e-01,5.033499002456665039e-02,6.763032078742980957e-02,-1.105735823512077332e-01
9.594390392303466797e-01,9.479854106903076172e-01,5.344025418162345886e-02,7.280259579420089722e-02,-1.147891357541084290e-01
9.476330876350402832e-01,9.328563809394836426e-01,5.426940321922302246e-02,7.836619019508361816e-02,-1.178588047623634338e-01
9.817856550216674805e-01,9.488824009895324707e-01,6.355137377977371216e-02,8.280232548713684082e-02,-1.134503856301307678e-01
9.213198423385620117e-01,8.837770223617553711e-01,6.123025342822074890e-02,8.983960002660751343e-02,-1.135270744562149048e-01
9.314801692962646484e-01,8.829672336578369141e-01,6.367236375808715820e-02,9.488967061042785645e-02,-1.100491508841514587e-01
9.094430804252624512e-01,8.472678065299987793e-01,6.783772259950637817e-02,9.994853287935256958e-02,-1.056110486388206482e-01
9.103390574455261230e-01,8.363668918609619141e-01,6.987638771533966064e-02,1.062178090214729309e-01,-1.021220162510871887e-01
9.175234436988830566e-01,8.231394290924072266e-01,7.696072012186050415e-02,1.104150116443634033e-01,-9.299174696207046509e-02
9.095981717109680176e-01,7.969655394554138184e-01,7.924874871969223022e-02,1.153326109051704407e-01,-8.194869011640548706e-02
9.117397665977478027e-01,7.762152552604675293e-01,8.500419557094573975e-02,1.158758774399757385e-01,-6.535558402538299561e-02
9.151888489723205566e-01,7.619131803512573242e-01,8.916094899177551270e-02,1.171074733138084412e-01,-5.299268662929534912e-02
9.183474183082580566e-01,7.489036321640014648e-01,9.434292465448379517e-02,1.162841245532035828e-01,-4.118328914046287537e-02
9.224848747253417969e-01,7.402648329734802246e-01,9.730573743581771851e-02,1.146926581859588623e-01,-2.977834269404411316e-02
9.231480956077575684e-01,7.312380075454711914e-01,9.973274916410446167e-02,1.127011999487876892e-01,-2.052385546267032623e-02
9.243686199188232422e-01,7.268748283386230469e-01,1.007834598422050476e-01,1.098225414752960205e-01,-1.311220694333314896e-02
9.247402548789978027e-01,7.234618663787841797e-01,1.019141823053359985e-01,1.064091995358467102e-01,-7.044944912195205688e-03
9.269339442253112793e-01,7.230896949768066406e-01,1.025907471776008606e-01,1.038831844925880432e-01,-2.629667753353714943e-03
9.292818307876586914e-01,7.270067334175109863e-01,1.022896170616149902e-01,1.021992117166519165e-01,-2.213695552200078964e-03
9.234330058097839355e-01,7.199300527572631836e-01,1.025186851620674133e-01,1.009676903486251831e-01,1.658030669204890728e-05
9.239892959594726562e-01,7.205873727798461914e-01,1.025836989283561707e-01,1.009129509329795837e-01,-9.473637328483164310e-05
9.231776595115661621e-01,7.189348936080932617e-01,1.030264720320701599e-01,1.011247709393501282e-01,9.155382576864212751e-05
9.253397583961486816e-01,7.223087549209594727e-01,1.024224832653999329e-01,1.017477437853813171e-01,-1.139194821007549763e-03
9.250001907348632812e-01,7.216141819953918457e-01,1.023814007639884949e-01,1.016508787870407104e-01,-6.462921737693250179e-04
9.240887165069580078e-01,7.190362811088562012e-01,1.029654443264007568e-01,1.018031239509582520e-01,2.839088556356728077e-04
9.272758960723876953e-01,7.211737632751464844e-01,1.033221855759620667e-01,1.025105789303779602e-01,2.693625283427536488e-04
9.280877113342285156e-01,7.244005203247070312e-01,1.022099331021308899e-01,1.031398922204971313e-01,-1.662582973949611187e-03
9.236202239990234375e-01,7.187623977661132812e-01,1.025461032986640930e-01,1.022958606481552124e-01,1.587279984960332513e-05
9.275753498077392578e-01,7.231379151344299316e-01,1.021638363599777222e-01,1.020839065313339233e-01,1.896816975204274058e-04
9.242383837699890137e-01,7.187847495079040527e-01,1.024686396121978760e-01,1.018635630607604980e-01,1.121413544751703739e-03
9.243891835212707520e-01,7.183448076248168945e-01,1.025268882513046265e-01,1.023316159844398499e-01,1.185834291391074657e-03
9.248945713043212891e-01,7.196987867355346680e-01,1.020945236086845398e-01,1.030377224087715149e-01,6.356515223160386086e-05
9.245466589927673340e-01,7.186765074729919434e-01,1.023383811116218567e-01,1.029487997293472290e-01,5.830077570863068104e-04
9.260503053665161133e-01,7.196320295333862305e-01,1.026437282562255859e-01,1.033911779522895813e-01,3.833481459878385067e-04
9.348306059837341309e-01,7.302549481391906738e-01,1.019193530082702637e-01,1.040966808795928955e-01,-1.440346008166670799e-03
9.243851304054260254e-01,7.179434895515441895e-01,1.027035042643547058e-01,1.032527238130569458e-01,4.854107392020523548e-04
9.252277612686157227e-01,7.194816470146179199e-01,1.024083271622657776e-01,1.034275963902473450e-01,-8.979762060334905982e-05
9.359628558158874512e-01,7.307004332542419434e-01,1.022948846220970154e-01,1.036240905523300171e-01,-6.565495859831571579e-04
9.246628880500793457e-01,7.177706360816955566e-01,1.032352969050407410e-01,1.028854995965957642e-01,7.714463863521814346e-04
9.260061383247375488e-01,7.199490666389465332e-01,1.027342006564140320e-01,1.036435067653656006e-01,-3.205964458175003529e-04
9.263882040977478027e-01,7.206220626831054688e-01,1.025797054171562195e-01,1.033437699079513550e-01,-1.573605550220236182e-04
9.241267442703247070e-01,7.176710367202758789e-01,1.029816642403602600e-01,1.033300161361694336e-01,1.439980842405930161e-04
9.241020679473876953e-01,7.170551419258117676e-01,1.032896712422370911e-01,1.034832820296287537e-01,2.739838964771479368e-04
9.276965856552124023e-01,7.199174761772155762e-01,1.037009581923484802e-01,1.038106903433799744e-01,2.675043069757521152e-04
9.251181483268737793e-01,7.177146077156066895e-01,1.034374758601188660e-01,1.040862128138542175e-01,-1.201341146952472627e-04
9.246538877487182617e-01,7.175970077514648438e-01,1.032072007656097412e-01,1.042132303118705750e-01,-3.635697357822209597e-04
9.242047071456909180e-01,7.177860736846923828e-01,1.028990000486373901e-01,1.045390814542770386e-01,-1.019465853460133076e-03
9.247229099273681641e-01,7.184419631958007812e-01,1.028200089931488037e-01,1.039569973945617676e-01,-4.961045342497527599e-04
9.450011849403381348e-01,7.396143674850463867e-01,1.025029644370079041e-01,1.045877858996391296e-01,-1.703941496089100838e-03
9.245426654815673828e-01,7.183371782302856445e-01,1.028178408741950989e-01,1.033191680908203125e-01,6.847185431979596615e-05
9.262728095054626465e-01,7.179471850395202637e-01,1.041161715984344482e-01,1.029871702194213867e-01,1.222297549247741699e-03
9.239203929901123047e-01,7.169736027717590332e-01,1.032695248723030090e-01,1.039576828479766846e-01,-2.803729439619928598e-04
9.238098263740539551e-01,7.178285717964172363e-01,1.027970537543296814e-01,1.043017730116844177e-01,-1.117550069466233253e-03
9.286299347877502441e-01,7.195924520492553711e-01,1.044147387146949768e-01,1.033301651477813721e-01,1.292513101361691952e-03
9.230091571807861328e-01,7.168009877204895020e-01,1.029686853289604187e-01,1.048891171813011169e-01,-1.649632467888295650e-03
9.315440058708190918e-01,7.233576774597167969e-01,1.040559783577919006e-01,1.037871614098548889e-01,3.431606455706059933e-04
9.225720763206481934e-01,7.170549631118774414e-01,1.026676669716835022e-01,1.050910130143165588e-01,-2.241600072011351585e-03
9.239445924758911133e-01,7.170720100402832031e-01,1.033043414354324341e-01,1.041363030672073364e-01,-5.680074682459235191e-04
9.221506118774414062e-01,7.167916297912597656e-01,1.026182100176811218e-01,1.046482175588607788e-01,-1.907471567392349243e-03
9.233028888702392578e-01,7.165879011154174805e-01,1.033268421888351440e-01,1.039949804544448853e-01,-6.068382645025849342e-04
9.242091178894042969e-01,7.197873592376708984e-01,1.022327318787574768e-01,1.047281697392463684e-01,-2.539172768592834473e-03
9.216227531433105469e-01,7.167598605155944824e-01,1.024273559451103210e-01,1.038565114140510559e-01,-1.420964719727635384e-03
9.227744340896606445e-01,7.179685235023498535e-01,1.025061458349227905e-01,1.033165007829666138e-01,-1.016719150356948376e-03
9.209465384483337402e-01,7.159761190414428711e-01,1.025557145476341248e-01,1.036955788731575012e-01,-1.280854223296046257e-03
9.441119432449340820e-01,7.414274215698242188e-01,1.017061024904251099e-01,1.044688597321510315e-01,-3.490437520667910576e-03
9.208361506462097168e-01,7.155511975288391113e-01,1.028523519635200500e-01,1.030116304755210876e-01,-5.790280993096530437e-04
9.364598989486694336e-01,7.331459522247314453e-01,1.019138842821121216e-01,1.036876440048217773e-01,-2.287588315084576607e-03
9.200498461723327637e-01,7.153375744819641113e-01,1.026524379849433899e-01,1.025640219449996948e-01,-5.042058764956891537e-04
9.205362200736999512e-01,7.145261168479919434e-01,1.033552810549736023e-01,1.027966812252998352e-01,-1.418441243004053831e-04
9.533618092536926270e-01,7.423996329307556152e-01,1.062529385089874268e-01,1.025907844305038452e-01,2.118420088663697243e-03
9.198526740074157715e-01,7.159146666526794434e-01,1.023355275392532349e-01,1.060061678290367126e-01,-4.403660073876380920e-03
9.228015542030334473e-01,7.187355756759643555e-01,1.022908985614776611e-01,1.041958630084991455e-01,-2.420697128400206566e-03
9.193511009216308594e-01,7.136229276657104492e-01,1.030240580439567566e-01,1.031436622142791748e-01,-4.395478754304349422e-04
9.281765222549438477e-01,7.207447290420532227e-01,1.039770916104316711e-01,1.028810739517211914e-01,5.736244493164122105e-04
9.187320470809936523e-01,7.142884731292724609e-01,1.023284420371055603e-01,1.046947687864303589e-01,-2.579648047685623169e-03
9.194766879081726074e-01,7.138084173202514648e-01,1.028751209378242493e-01,1.036423817276954651e-01,-8.492480264976620674e-04
9.184045791625976562e-01,7.130450010299682617e-01,1.027086675167083740e-01,1.042148992419242859e-01,-1.564029837027192116e-03
9.196057319641113281e-01,7.135170698165893555e-01,1.030484288930892944e-01,1.036526858806610107e-01,-6.125215440988540649e-04
9.363807439804077148e-01,7.265095114707946777e-01,1.050949096679687500e-01,1.035262644290924072e-01,1.250055036507546902e-03
9.184907078742980957e-01,7.141485214233398438e-01,1.021856963634490967e-01,1.059791594743728638e-01,-3.822686849161982536e-03
9.224353432655334473e-01,7.148581743240356445e-01,1.037157401442527771e-01,1.036665141582489014e-01,1.949958677869290113e-04
9.178857207298278809e-01,7.121954560279846191e-01,1.027061641216278076e-01,1.049078553915023804e-01,-1.923739560879766941e-03
9.194720387458801270e-01,7.139508724212646484e-01,1.026180461049079895e-01,1.047681868076324463e-01,-1.865060185082256794e-03
9.177132844924926758e-01,7.117058038711547852e-01,1.028349474072456360e-01,1.039788573980331421e-01,-8.063462446443736553e-04
9.191779494285583496e-01,7.121368646621704102e-01,1.034325733780860901e-01,1.034965068101882935e-01,1.119702210417017341e-04
9.267739653587341309e-01,7.225106954574584961e-01,1.021157354116439819e-01,1.049132049083709717e-01,-2.765717683359980583e-03
9.179247617721557617e-01,7.107639908790588379e-01,1.035374552011489868e-01,1.027157977223396301e-01,9.075525449588894844e-04
9.199810028076171875e-01,7.125305533409118652e-01,1.036752238869667053e-01,1.035647466778755188e-01,2.104421000694856048e-04
9.178250432014465332e-01,7.116113305091857910e-01,1.030349582433700562e-01,1.044606715440750122e-01,-1.281891134567558765e-03
9.176831841468811035e-01,7.118152976036071777e-01,1.028498485684394836e-01,1.035841777920722961e-01,-5.661313771270215511e-04
9.195289015769958496e-01,7.139526009559631348e-01,1.027124449610710144e-01,1.042597442865371704e-01,-1.395901432260870934e-03
9.173481464385986328e-01,7.102690935134887695e-01,1.034686118364334106e-01,1.034990623593330383e-01,1.113886828534305096e-04
9.239429235458374023e-01,7.148652076721191406e-01,1.045422628521919250e-01,1.036212295293807983e-01,9.142035851255059242e-04
9.171653985977172852e-01,7.112718224525451660e-01,1.029021143913269043e-01,1.050100997090339661e-01,-2.018625615164637566e-03
9.168783426284790039e-01,7.104929685592651367e-01,1.030778214335441589e-01,1.042621806263923645e-01,-9.546359651722013950e-04
9.443166255950927734e-01,7.397081851959228516e-01,1.024428531527519226e-01,1.050119027495384216e-01,-2.846326911821961403e-03
9.164009094238281250e-01,7.091150283813476562e-01,1.036805287003517151e-01,1.026313155889511108e-01,9.739961242303252220e-04
9.187254905700683594e-01,7.137324810028076172e-01,1.024061441421508789e-01,1.042366176843643188e-01,-1.649758662097156048e-03
9.165103435516357422e-01,7.090510725975036621e-01,1.036365628242492676e-01,1.033998951315879822e-01,4.228333709761500359e-04
9.353022575378417969e-01,7.245098948478698730e-01,1.055902913212776184e-01,1.027699634432792664e-01,2.432131906971335411e-03
9.162051677703857422e-01,7.102161049842834473e-01,1.028996556997299194e-01,1.051876097917556763e-01,-2.098173368722200394e-03
9.215404987335205078e-01,7.129137516021728516e-01,1.041865497827529907e-01,1.037373617291450500e-01,7.028636755421757698e-04
9.165149927139282227e-01,7.107171416282653809e-01,1.027916520833969116e-01,1.049909070134162903e-01,-1.984706381335854530e-03
9.161969423294067383e-01,7.092314362525939941e-01,1.033271849155426025e-01,1.041358411312103271e-01,-4.975702031515538692e-04
9.203488826751708984e-01,7.154524922370910645e-01,1.023338064551353455e-01,1.044780462980270386e-01,-1.915472908876836300e-03
9.341064095497131348e-01,7.291499376296997070e-01,1.023943796753883362e-01,1.042452752590179443e-01,-1.683181850239634514e-03
9.158406853675842285e-01,7.084469199180603027e-01,1.036639735102653503e-01,1.027606874704360962e-01,9.691402665339410305e-04
9.161556959152221680e-01,7.094718217849731445e-01,1.032395809888839722e-01,1.031299531459808350e-01,3.143590583931654692e-04
9.168543219566345215e-01,7.091914415359497070e-01,1.037123501300811768e-01,1.033516824245452881e-01,5.988467019051313400e-04
9.161658883094787598e-01,7.098517417907714844e-01,1.030262708663940430e-01,1.039568111300468445e-01,-6.689316360279917717e-04
9.159631729125976562e-01,7.090303301811218262e-01,1.033352836966514587e-01,1.038270220160484314e-01,-2.294163568876683712e-04
9.156676530838012695e-01,7.090361118316650391e-01,1.031989157199859619e-01,1.035859286785125732e-01,-1.532991445856168866e-04
9.166870713233947754e-01,7.089189887046813965e-01,1.038179099559783936e-01,1.035887226462364197e-01,3.615028981585055590e-04
9.282249808311462402e-01,7.175928950309753418e-01,1.053584441542625427e-01,1.034676581621170044e-01,1.806027488783001900e-03
9.180293083190917969e-01,7.133427858352661133e-01,1.024383008480072021e-01,1.057059466838836670e-01,-3.457789076492190361e-03
9.236550331115722656e-01,7.137205600738525391e-01,1.049925014376640320e-01,1.034643873572349548e-01,1.477601239457726479e-03
9.154373407363891602e-01,7.085038423538208008e-01,1.034419164061546326e-01,1.047743558883666992e-01,-1.282726647332310677e-03
9.161459803581237793e-01,7.108828425407409668e-01,1.026132702827453613e-01,1.045409366488456726e-01,-1.891098916530609131e-03
9.153623580932617188e-01,7.077899575233459473e-01,1.037536785006523132e-01,1.036879271268844604e-01,1.307983911829069257e-04
9.162483215332031250e-01,7.084030508995056152e-01,1.039079278707504272e-01,1.038980036973953247e-01,3.935235145036131144e-05
9.179217815399169922e-01,7.101957798004150391e-01,1.038465574383735657e-01,1.036980450153350830e-01,1.814120914787054062e-04
9.148109555244445801e-01,7.082452774047851562e-01,1.032912284135818481e-01,1.048241853713989258e-01,-1.549730775877833366e-03
9.168881773948669434e-01,7.087383270263671875e-01,1.040797531604766846e-01,1.037547737360000610e-01,3.153811267111450434e-04
9.292848110198974609e-01,7.188724875450134277e-01,1.053225919604301453e-01,1.035804003477096558e-01,1.509300200268626213e-03
9.143207073211669922e-01,7.080212235450744629e-01,1.032672077417373657e-01,1.055367365479469299e-01,-2.504485426470637321e-03
9.159471392631530762e-01,7.103611826896667480e-01,1.028967276215553284e-01,1.047672852873802185e-01,-2.078066347166895866e-03
9.174479842185974121e-01,7.097181081771850586e-01,1.039715781807899475e-01,1.031115055084228516e-01,6.467719795182347298e-04
9.153518676757812500e-01,7.081372737884521484e-01,1.036864966154098511e-01,1.038899198174476624e-01,-3.618699556682258844e-04
9.144398570060729980e-01,7.070139050483703613e-01,1.038223281502723694e-01,1.045533195137977600e-01,-9.497136925347149372e-04
9.296649694442749023e-01,7.187001705169677734e-01,1.057181656360626221e-01,1.033602654933929443e-01,1.886397134512662888e-03
9.145810008049011230e-01,7.078281044960021973e-01,1.035062447190284729e-01,1.053601056337356567e-01,-2.113440772518515587e-03
9.200736880302429199e-01,7.103556990623474121e-01,1.049510911107063293e-01,1.043794676661491394e-01,3.874017274938523769e-04
9.141743779182434082e-01,7.080538868904113770e-01,1.031877845525741577e-01,1.050339415669441223e-01,-2.101223217323422432e-03
9.253309369087219238e-01,7.141002416610717773e-01,1.057584658265113831e-01,1.037689968943595886e-01,1.703183748759329319e-03
9.141784906387329102e-01,7.071214914321899414e-01,1.036381497979164124e-01,1.055229380726814270e-01,-2.104107290506362915e-03
9.139578938484191895e-01,7.068281173706054688e-01,1.036537289619445801e-01,1.048718541860580444e-01,-1.395845552906394005e-03
9.148412942886352539e-01,7.081355452537536621e-01,1.034342870116233826e-01,1.048838496208190918e-01,-1.612347550690174103e-03
9.140097498893737793e-01,7.068573832511901855e-01,1.036266162991523743e-01,1.038356348872184753e-01,-3.098771849181503057e-04
9.265845417976379395e-01,7.212055921554565430e-01,1.028603911399841309e-01,1.050444766879081726e-01,-2.525924937799572945e-03
9.138457179069519043e-01,7.060326933860778809e-01,1.040063351392745972e-01,1.028776466846466064e-01,9.290451416745781898e-04
9.187401533126831055e-01,7.132551074028015137e-01,1.027988344430923462e-01,1.040015667676925659e-01,-1.315348199568688869e-03
9.137621521949768066e-01,7.052809596061706543e-01,1.043102964758872986e-01,1.030612289905548096e-01,1.109643024392426014e-03
9.149751067161560059e-01,7.087490558624267578e-01,1.031479313969612122e-01,1.036285832524299622e-01,-5.504695000126957893e-04
9.138256907463073730e-01,7.061209678649902344e-01,1.038761809468269348e-01,1.037957891821861267e-01,3.278183794463984668e-05
9.164558053016662598e-01,7.100010514259338379e-01,1.032723486423492432e-01,1.041256263852119446e-01,-9.432495571672916412e-04
9.145208001136779785e-01,7.069470882415771484e-01,1.038145869970321655e-01,1.038502603769302368e-01,-9.112897532759234309e-05
9.139469861984252930e-01,7.051999568939208984e-01,1.044322177767753601e-01,1.033971831202507019e-01,9.175936575047671795e-04
9.174305200576782227e-01,7.072579860687255859e-01,1.051617711782455444e-01,1.035508885979652405e-01,1.459860359318554401e-03
9.159162044525146484e-01,7.089145183563232422e-01,1.036063656210899353e-01,1.054612174630165100e-01,-2.065918175503611565e-03
9.178545475006103516e-01,7.115651369094848633e-01,1.032152697443962097e-01,1.039674729108810425e-01,-8.933363715186715126e-04
9.136021733283996582e-01,7.052035331726074219e-01,1.042454168200492859e-01,1.036891266703605652e-01,4.640714032575488091e-04
9.154752492904663086e-01,7.090783715248107910e-01,1.032575219869613647e-01,1.039945706725120544e-01,-8.551910868845880032e-04
9.139636754989624023e-01,7.050432562828063965e-01,1.045336201786994934e-01,1.035858914256095886e-01,8.009073208086192608e-04
9.142100811004638672e-01,7.061882615089416504e-01,1.040608659386634827e-01,1.045637205243110657e-01,-6.028058705851435661e-04
9.138076901435852051e-01,7.049536705017089844e-01,1.044709086418151855e-01,1.040130928158760071e-01,3.699969383887946606e-04
9.461957812309265137e-01,7.417610287666320801e-01,1.026576310396194458e-01,1.063683629035949707e-01,-4.591208882629871368e-03
9.138703346252441406e-01,7.059667110443115234e-01,1.040698662400245667e-01,1.024457812309265137e-01,1.387979718856513500e-03
9.135227799415588379e-01,7.047913670539855957e-01,1.044443175196647644e-01,1.032881364226341248e-01,9.989759419113397598e-04
9.147705435752868652e-01,7.074134349822998047e-01,1.037103682756423950e-01,1.038878336548805237e-01,-2.411067980574443936e-04
9.136837720870971680e-01,7.047683000564575195e-01,1.044999063014984131e-01,1.034854575991630554e-01,9.300527744926512241e-04
9.143430590629577637e-01,7.057763934135437012e-01,1.043198257684707642e-01,1.036940813064575195e-01,5.527623579837381840e-04
9.174225926399230957e-01,7.065126895904541016e-01,1.055090427398681641e-01,1.036209389567375183e-01,1.779934740625321865e-03
9.137187600135803223e-01,7.059906721115112305e-01,1.039275377988815308e-01,1.055182293057441711e-01,-1.717705512419342995e-03
9.137658476829528809e-01,7.053459286689758301e-01,1.042375713586807251e-01,1.044941172003746033e-01,-3.117046435363590717e-04
9.145580530166625977e-01,7.068200707435607910e-01,1.039132177829742432e-01,1.048355922102928162e-01,-1.010834821499884129e-03
9.141302704811096191e-01,7.058882713317871094e-01,1.041465103626251221e-01,1.042209565639495850e-01,-1.254523958778008819e-04
9.196782708168029785e-01,7.135024070739746094e-01,1.031651869416236877e-01,1.045758649706840515e-01,-1.565240556374192238e-03
9.149902462959289551e-01,7.052966356277465820e-01,1.049678474664688110e-01,1.028109565377235413e-01,1.914802007377147675e-03
9.137187600135803223e-01,7.052663564682006836e-01,1.042465418577194214e-01,1.043796390295028687e-01,-1.737819693516939878e-04
9.145274758338928223e-01,7.071815729141235352e-01,1.037033274769783020e-01,1.043372452259063721e-01,-6.947202491573989391e-04
9.135338068008422852e-01,7.050109505653381348e-01,1.042762249708175659e-01,1.039004027843475342e-01,3.461885207798331976e-04
9.145519137382507324e-01,7.072490453720092773e-01,1.036874875426292419e-01,1.042426154017448425e-01,-6.272468017414212227e-04
9.136472344398498535e-01,7.048935890197753906e-01,1.044169962406158447e-01,1.038443893194198608e-01,4.922797088511288166e-04
9.148001074790954590e-01,7.059972286224365234e-01,1.044437289237976074e-01,1.035946011543273926e-01,7.645471487194299698e-04
9.210446476936340332e-01,7.146014571189880371e-01,1.033750623464584351e-01,1.055842787027359009e-01,-2.516153501346707344e-03
9.138690233230590820e-01,7.057799696922302246e-01,1.040726825594902039e-01,1.037700846791267395e-01,2.463047567289322615e-04
9.175106287002563477e-01,7.113080024719238281e-01,1.031447872519493103e-01,1.041097044944763184e-01,-1.051865168847143650e-03
9.142580628395080566e-01,7.046985626220703125e-01,1.048747524619102478e-01,1.029383093118667603e-01,1.746456837281584740e-03
9.140738844871520996e-01,7.046738266944885254e-01,1.047310456633567810e-01,1.038627177476882935e-01,8.063590503297746181e-04
9.294820427894592285e-01,7.171437740325927734e-01,1.063332408666610718e-01,1.031547933816909790e-01,2.850239863619208336e-03
9.134503602981567383e-01,7.055101990699768066e-01,1.040691882371902466e-01,1.061265543103218079e-01,-2.255530562251806259e-03
9.171758294105529785e-01,7.067294716835021973e-01,1.052504628896713257e-01,1.040070652961730957e-01,1.188799389638006687e-03
9.134476184844970703e-01,7.055819034576416016e-01,1.039935424923896790e-01,1.056292280554771423e-01,-1.757019432261586189e-03
9.137019515037536621e-01,7.056204676628112793e-01,1.040727198123931885e-01,1.049554422497749329e-01,-9.466863702982664108e-04
9.164229631423950195e-01,7.051928639411926270e-01,1.056589409708976746e-01,1.040492951869964600e-01,1.521828584372997284e-03
9.186097979545593262e-01,7.119932174682617188e-01,1.034356430172920227e-01,1.059529036283493042e-01,-2.771947532892227173e-03
9.176455736160278320e-01,7.109494805335998535e-01,1.033830419182777405e-01,1.044075861573219299e-01,-1.094589242711663246e-03
9.138575196266174316e-01,7.043740153312683105e-01,1.048140302300453186e-01,1.031850054860115051e-01,1.484456821344792843e-03
9.136533737182617188e-01,7.056977748870849609e-01,1.039947345852851868e-01,1.042649373412132263e-01,-3.040571173187345266e-04
9.152632355690002441e-01,7.082706093788146973e-01,1.035260185599327087e-01,1.043004915118217468e-01,-8.338415645994246006e-04
9.141289591789245605e-01,7.059969305992126465e-01,1.040758267045021057e-01,1.039031445980072021e-01,1.530276349512860179e-04
9.136113524436950684e-01,7.045698165893554688e-01,1.045391261577606201e-01,1.038035154342651367e-01,6.988859968259930611e-04
9.146651625633239746e-01,7.047413587570190430e-01,1.049901247024536133e-01,1.038663312792778015e-01,1.067360513843595982e-03
9.151648283004760742e-01,7.082945704460144043e-01,1.034929603338241577e-01,1.048866957426071167e-01,-1.509402878582477570e-03
9.151478409767150879e-01,7.047788500785827637e-01,1.052308976650238037e-01,1.035880744457244873e-01,1.550038694404065609e-03
9.196157455444335938e-01,7.086046934127807617e-01,1.055542677640914917e-01,1.038226485252380371e-01,1.634116983041167259e-03
9.140350818634033203e-01,7.064297795295715332e-01,1.038790345191955566e-01,1.060042083263397217e-01,-2.277949824929237366e-03
9.141373038291931152e-01,7.064954638481140137e-01,1.038409546017646790e-01,1.047013103961944580e-01,-9.004229214042425156e-04
9.136689305305480957e-01,7.059124112129211426e-01,1.038821414113044739e-01,1.038192436099052429e-01,5.514642180060036480e-05
9.136804342269897461e-01,7.057329416275024414e-01,1.039770022034645081e-01,1.040870249271392822e-01,-1.165834255516529083e-04
9.136424660682678223e-01,7.047098875045776367e-01,1.044706180691719055e-01,1.041766256093978882e-01,2.853434998542070389e-04
9.157232046127319336e-01,7.050372362136840820e-01,1.053655222058296204e-01,1.038851141929626465e-01,1.435347367078065872e-03
9.142037034034729004e-01,7.048000693321228027e-01,1.047013625502586365e-01,1.045275703072547913e-01,1.747040805639699101e-04
9.146609306335449219e-01,7.076563835144042969e-01,1.035543456673622131e-01,1.054756194353103638e-01,-2.025423804298043251e-03
9.141354560852050781e-01,7.039321064949035645e-01,1.051070615649223328e-01,1.038184389472007751e-01,1.277891220524907112e-03
9.158964157104492188e-01,7.054767608642578125e-01,1.052159890532493591e-01,1.043663322925567627e-01,8.372985757887363434e-04
9.203889966011047363e-01,7.148409485816955566e-01,1.029410734772682190e-01,1.061294004321098328e-01,-3.522426122799515724e-03
9.136408567428588867e-01,7.044034600257873535e-01,1.046455428004264832e-01,1.032525449991226196e-01,1.339297625236213207e-03
9.144005775451660156e-01,7.046290636062622070e-01,1.049007996916770935e-01,1.034746319055557251e-01,1.396102714352309704e-03
9.154489636421203613e-01,7.077700495719909668e-01,1.038628891110420227e-01,1.056176275014877319e-01,-1.801635837182402611e-03
9.135446548461914062e-01,7.051135301589965820e-01,1.042077466845512390e-01,1.042616292834281921e-01,-3.828191984212026000e-05
9.132633209228515625e-01,7.045415043830871582e-01,1.043647229671478271e-01,1.037272587418556213e-01,6.298581138253211975e-04
9.153602123260498047e-01,7.081352472305297852e-01,1.036160290241241455e-01,1.047294065356254578e-01,-1.120450673624873161e-03
9.135568737983703613e-01,7.048203349113464355e-01,1.043865084648132324e-01,1.032993271946907043e-01,1.050705439411103725e-03
9.149461388587951660e-01,7.078359723091125488e-01,1.035694330930709839e-01,1.046465709805488586e-01,-1.105867093428969383e-03
9.137785434722900391e-01,7.052742838859558105e-01,1.042791232466697693e-01,1.031739637255668640e-01,1.051189261488616467e-03
9.274154305458068848e-01,7.218075394630432129e-01,1.029625311493873596e-01,1.050500646233558655e-01,-2.404754050076007843e-03
9.128516316413879395e-01,7.043575048446655273e-01,1.043264418840408325e-01,1.030853316187858582e-01,1.082368078641593456e-03
9.220506548881530762e-01,7.103691101074218750e-01,1.060346812009811401e-01,1.026270613074302673e-01,3.019817639142274857e-03
9.127742648124694824e-01,7.046852111816406250e-01,1.040424108505249023e-01,1.049883142113685608e-01,-9.417185792699456215e-04
9.157192111015319824e-01,7.058000564575195312e-01,1.049969270825386047e-01,1.041281893849372864e-01,7.940697832964360714e-04
9.125921130180358887e-01,7.047948837280273438e-01,1.039181947708129883e-01,1.050245240330696106e-01,-1.145486254245042801e-03
9.129189252853393555e-01,7.041490077972412109e-01,1.043722927570343018e-01,1.040574610233306885e-01,3.402500296942889690e-04
9.149507880210876465e-01,7.047070860862731934e-01,1.051143035292625427e-01,1.041604727506637573e-01,9.689233847893774509e-04
9.154814481735229492e-01,7.089205384254455566e-01,1.033563241362571716e-01,1.056721433997154236e-01,-2.467512618750333786e-03
9.122638106346130371e-01,7.046815752983093262e-01,1.037733107805252075e-01,1.040203645825386047e-01,-2.114090311806648970e-04
9.139379262924194336e-01,7.067995667457580566e-01,1.035810634493827820e-01,1.042993888258934021e-01,-7.421051268465816975e-04
9.118762016296386719e-01,7.041368484497070312e-01,1.038410216569900513e-01,1.034308001399040222e-01,4.675271338783204556e-04
9.117403626441955566e-01,7.032540440559387207e-01,1.043288111686706543e-01,1.033077239990234375e-01,8.497979142703115940e-04
9.146105051040649414e-01,7.043559551239013672e-01,1.052234843373298645e-01,1.030549257993698120e-01,1.976147992536425591e-03
9.111893773078918457e-01,7.037261724472045898e-01,1.037267744541168213e-01,1.049142926931381226e-01,-1.177840400487184525e-03
9.173861145973205566e-01,7.048761844635009766e-01,1.084329932928085327e-01,1.058270335197448730e-01,-1.750104711391031742e-03
9.178879261016845703e-01,7.116881012916564941e-01,1.032814905047416687e-01,1.041722670197486877e-01,-1.253974740393459797e-03
9.110978245735168457e-01,7.022317647933959961e-01,1.045024916529655457e-01,1.026598066091537476e-01,1.703732647001743317e-03
9.111993312835693359e-01,7.037965059280395508e-01,1.036591306328773499e-01,1.040060743689537048e-01,-2.623929176479578018e-04
9.195450544357299805e-01,7.140563726425170898e-01,1.027142032980918884e-01,1.044255122542381287e-01,-1.650976017117500305e-03
9.107809662818908691e-01,7.032710313796997070e-01,1.036672741174697876e-01,1.027000844478607178e-01,1.142559805884957314e-03
9.115717411041259766e-01,7.047625184059143066e-01,1.039489805698394775e-01,1.025952249765396118e-01,2.649943344295024872e-04
9.145145416259765625e-01,7.038868069648742676e-01,1.055848747491836548e-01,1.027496084570884705e-01,2.293260535225272179e-03
9.105669856071472168e-01,7.042745947837829590e-01,1.032487675547599792e-01,1.044996231794357300e-01,-1.456008176319301128e-03
9.098876714706420898e-01,7.020027041435241699e-01,1.039644405245780945e-01,1.036758348345756531e-01,2.446822181809693575e-04
9.095449447631835938e-01,7.017298340797424316e-01,1.039121970534324646e-01,1.038464158773422241e-01,5.648764272336848080e-05
9.098906517028808594e-01,7.022505998611450195e-01,1.041238531470298767e-01,1.042982563376426697e-01,-7.819892489351332188e-04
9.094548225402832031e-01,7.024492621421813965e-01,1.036320552229881287e-01,1.040208637714385986e-01,-6.473162793554365635e-04
9.161903858184814453e-01,7.106990814208984375e-01,1.031833961606025696e-01,1.038114801049232483e-01,-1.503575011156499386e-03
9.084984660148620605e-01,7.005417943000793457e-01,1.043056324124336243e-01,1.022979915142059326e-01,1.353093888610601425e-03
9.187107086181640625e-01,7.129989862442016602e-01,1.032970994710922241e-01,1.040766835212707520e-01,-1.662062131799757481e-03
9.074014425277709961e-01,7.000382542610168457e-01,1.038618758320808411e-01,1.020358875393867493e-01,1.465466804802417755e-03
9.105162620544433594e-01,7.008043527603149414e-01,1.057282909750938416e-01,1.034544035792350769e-01,5.292068235576152802e-04
9.058123230934143066e-01,6.986898779869079590e-01,1.036133095622062683e-01,1.033145338296890259e-01,1.945919648278504610e-04
9.089028835296630859e-01,7.019438147544860840e-01,1.041087508201599121e-01,1.037703678011894226e-01,-9.200718486681580544e-04
9.051842093467712402e-01,6.972255706787109375e-01,1.044366359710693359e-01,1.030972898006439209e-01,4.246771859470754862e-04
9.043819308280944824e-01,6.984965801239013672e-01,1.029906421899795532e-01,1.035950407385826111e-01,-7.002697675488889217e-04
9.038458466529846191e-01,6.979115009307861328e-01,1.029976308345794678e-01,1.031166464090347290e-01,-1.799673773348331451e-04
9.049970507621765137e-01,6.976278424263000488e-01,1.037894189357757568e-01,1.026061251759529114e-01,9.736933279782533646e-04
9.024479389190673828e-01,6.972101926803588867e-01,1.027845665812492371e-01,1.036204546689987183e-01,-1.167270587757229805e-03
9.132524132728576660e-01,7.087064981460571289e-01,1.051564216613769531e-01,1.015921458601951599e-01,-2.202627016231417656e-03
9.161968827247619629e-01,7.060272097587585449e-01,1.075547486543655396e-01,1.009489148855209351e-01,1.666011754423379898e-03
9.063434004783630371e-01,6.998850107192993164e-01,1.039932817220687866e-01,1.002421006560325623e-01,2.223036484792828560e-03
9.045265913009643555e-01,6.983071565628051758e-01,1.038620695471763611e-01,1.025644466280937195e-01,-2.070686314254999161e-04
9.056701660156250000e-01,7.004251480102539062e-01,1.026763021945953369e-01,1.035767421126365662e-01,-1.007959479466080666e-03
9.052897691726684570e-01,6.991493701934814453e-01,1.027888432145118713e-01,1.029750481247901917e-01,3.764389548450708389e-04
9.050554037094116211e-01,6.980087757110595703e-01,1.030535548925399780e-01,1.026454940438270569e-01,1.347520737908780575e-03
9.058877825736999512e-01,6.970398426055908203e-01,1.036695465445518494e-01,1.021056100726127625e-01,3.072791732847690582e-03
9.052393436431884766e-01,6.972807049751281738e-01,1.031604260206222534e-01,1.029491350054740906e-01,1.849049585871398449e-03
9.058951735496520996e-01,6.981391906738281250e-01,1.039907261729240417e-01,1.030406951904296875e-01,7.245579618029296398e-04
9.065934419631958008e-01,6.976681351661682129e-01,1.038706451654434204e-01,1.028513684868812561e-01,2.203264739364385605e-03
9.052121639251708984e-01,6.974035501480102539e-01,1.031506434082984924e-01,1.030538976192474365e-01,1.604073680937290192e-03
9.048621654510498047e-01,6.969870924949645996e-01,1.033862680196762085e-01,1.022825613617897034e-01,2.206215169280767441e-03
9.068284034729003906e-01,6.971470117568969727e-01,1.046868860721588135e-01,1.027791127562522888e-01,2.215442946180701256e-03
9.038167595863342285e-01,6.981661915779113770e-01,1.037509739398956299e-01,1.024919450283050537e-01,-5.924307624809443951e-04
9.043027758598327637e-01,6.966232657432556152e-01,1.037055701017379761e-01,1.026312187314033508e-01,1.342739444226026535e-03
9.057018756866455078e-01,6.969488859176635742e-01,1.062750443816184998e-01,1.019968986511230469e-01,4.810767713934183121e-04
9.044405221939086914e-01,6.969045996665954590e-01,1.046307906508445740e-01,1.039313301444053650e-01,-1.026165089569985867e-03
9.022885560989379883e-01,6.967156529426574707e-01,1.035645455121994019e-01,1.026581823825836182e-01,-6.498337024822831154e-04
9.036248326301574707e-01,6.955530643463134766e-01,1.049950420856475830e-01,1.024374887347221375e-01,6.392527138814330101e-04
9.025781154632568359e-01,6.980546712875366211e-01,1.023739278316497803e-01,1.027750968933105469e-01,-6.255860789678990841e-04
8.993402719497680664e-01,6.950630545616149902e-01,1.024724021553993225e-01,1.014387011528015137e-01,3.660882648546248674e-04
9.026189446449279785e-01,6.938515901565551758e-01,1.042563468217849731e-01,1.013493165373802185e-01,3.161728382110595703e-03
8.984013199806213379e-01,6.945692300796508789e-01,1.034248694777488708e-01,1.024217382073402405e-01,-2.014533383771777153e-03
8.966090679168701172e-01,6.928678154945373535e-01,1.017204597592353821e-01,1.022074669599533081e-01,-1.866806851467117667e-04
9.034397602081298828e-01,7.040162682533264160e-01,1.017545834183692932e-01,1.026376336812973022e-01,-4.968775901943445206e-03
8.923211097717285156e-01,6.915150880813598633e-01,1.019206643104553223e-01,1.005072370171546936e-01,-1.621903036721050739e-03
9.239803552627563477e-01,7.183792591094970703e-01,1.034554466605186462e-01,1.055622100830078125e-01,-3.416536608710885048e-03
9.133059978485107422e-01,7.023850083351135254e-01,1.066158562898635864e-01,9.858006238937377930e-02,5.725114140659570694e-03
9.307256340980529785e-01,7.270854711532592773e-01,1.029039621353149414e-01,1.032363697886466980e-01,-2.500205766409635544e-03
9.123666882514953613e-01,7.060017585754394531e-01,1.042618453502655029e-01,1.019459962844848633e-01,1.570675522089004517e-04
9.124502539634704590e-01,7.058890461921691895e-01,1.044774577021598816e-01,1.034527719020843506e-01,-1.369061996228992939e-03
9.121941924095153809e-01,7.057393789291381836e-01,1.045325398445129395e-01,1.039472892880439758e-01,-2.025008201599121094e-03
9.132048487663269043e-01,7.075877785682678223e-01,1.040382608771324158e-01,1.040982007980346680e-01,-2.519376110285520554e-03
9.126812219619750977e-01,7.052032351493835449e-01,1.047086641192436218e-01,1.034259870648384094e-01,-6.566740339621901512e-04
9.134940505027770996e-01,7.068814635276794434e-01,1.040111631155014038e-01,1.041121631860733032e-01,-1.510763191618025303e-03
9.145823121070861816e-01,7.062456607818603516e-01,1.046819686889648438e-01,1.030233949422836304e-01,6.312589976005256176e-04
9.131978750228881836e-01,7.054767608642578125e-01,1.042097806930541992e-01,1.047567352652549744e-01,-1.245404360815882683e-03
9.148889183998107910e-01,7.050541639328002930e-01,1.051961034536361694e-01,1.039306744933128357e-01,7.080101640895009041e-04
9.132885932922363281e-01,7.052733898162841797e-01,1.042293012142181396e-01,1.048566773533821106e-01,-1.070825848728418350e-03
9.136608242988586426e-01,7.047232389450073242e-01,1.046620532870292664e-01,1.043152660131454468e-01,-3.977056258008815348e-05
9.133115410804748535e-01,7.056620121002197266e-01,1.040151342749595642e-01,1.048784404993057251e-01,-1.244014245457947254e-03
9.141531586647033691e-01,7.065778970718383789e-01,1.039658859372138977e-01,1.048321798443794250e-01,-1.222799182869493961e-03
9.134418964385986328e-01,7.048865556716918945e-01,1.044524163007736206e-01,1.037873923778533936e-01,3.155493759550154209e-04
9.135591387748718262e-01,7.052007913589477539e-01,1.043506041169166565e-01,1.040086969733238220e-01,-9.602896398064331152e-07
9.142843484878540039e-01,7.048885226249694824e-01,1.048716679215431213e-01,1.042159125208854675e-01,3.081865434069186449e-04
9.133138656616210938e-01,7.055899500846862793e-01,1.040353104472160339e-01,1.048027053475379944e-01,-1.114111044444143772e-03
9.155582189559936523e-01,7.089738249778747559e-01,1.034871786832809448e-01,1.049324646592140198e-01,-1.835266943089663982e-03
9.152092933654785156e-01,7.081055641174316406e-01,1.037187203764915466e-01,1.040437519550323486e-01,-6.587388343177735806e-04
9.148840904235839844e-01,7.053018212318420410e-01,1.050240844488143921e-01,1.030555739998817444e-01,1.502567785792052746e-03
9.149495363235473633e-01,7.079226374626159668e-01,1.037058681249618530e-01,1.050708219408988953e-01,-1.749794930219650269e-03
9.144901037216186523e-01,7.069841623306274414e-01,1.039195880293846130e-01,1.042080372571945190e-01,-6.216810434125363827e-04
9.142850041389465332e-01,7.073082327842712402e-01,1.036718860268592834e-01,1.032352000474929810e-01,6.968450179556384683e-05
9.152539968490600586e-01,7.081734538078308105e-01,1.037093997001647949e-01,1.041965708136558533e-01,-8.254296262748539448e-04
9.137168526649475098e-01,7.046945095062255859e-01,1.047225221991539001e-01,1.032930612564086914e-01,1.006758306175470352e-03
9.135828614234924316e-01,7.047809958457946777e-01,1.045732721686363220e-01,1.042216420173645020e-01,6.981020760576939210e-06
9.143475294113159180e-01,7.054819464683532715e-01,1.046057417988777161e-01,1.038449257612228394e-01,4.148968437220901251e-04
9.240782856941223145e-01,7.120236158370971680e-01,1.062631458044052124e-01,1.037038490176200867e-01,2.087644068524241447e-03
9.132010340690612793e-01,7.050517797470092773e-01,1.042927429080009460e-01,1.056940108537673950e-01,-1.837500021792948246e-03
9.155815243721008301e-01,7.090634107589721680e-01,1.035076156258583069e-01,1.054570749402046204e-01,-2.446620492264628410e-03
9.133017063140869141e-01,7.053335905075073242e-01,1.041406095027923584e-01,1.042243912816047668e-01,-3.969128883909434080e-04
9.133343696594238281e-01,7.056794166564941406e-01,1.039790585637092590e-01,1.041272357106208801e-01,-4.513527965173125267e-04
9.151569008827209473e-01,7.080514430999755859e-01,1.037162616848945618e-01,1.040383279323577881e-01,-6.491328822448849678e-04
9.133458733558654785e-01,7.054055929183959961e-01,1.041103377938270569e-01,1.039296910166740417e-01,-9.978462912840768695e-05
9.133667349815368652e-01,7.055192589759826660e-01,1.040439009666442871e-01,1.036885827779769897e-01,1.149976451415568590e-04
9.142401218414306641e-01,7.064408063888549805e-01,1.040174141526222229e-01,1.040007844567298889e-01,-2.189566439483314753e-04
9.136471152305603027e-01,7.059284448623657227e-01,1.039553359150886536e-01,1.043903306126594543e-01,-6.270061712712049484e-04
9.130566716194152832e-01,7.040255069732666016e-01,1.045958548784255981e-01,1.036024764180183411e-01,8.328761323355138302e-04
9.236591458320617676e-01,7.111836671829223633e-01,1.064107567071914673e-01,1.031662747263908386e-01,2.898445818573236465e-03
9.129729866981506348e-01,7.045931816101074219e-01,1.042449921369552612e-01,1.056004911661148071e-01,-1.465681707486510277e-03
9.132703542709350586e-01,7.056784629821777344e-01,1.038628816604614258e-01,1.049673557281494141e-01,-1.238344004377722740e-03
9.125652909278869629e-01,7.036075592041015625e-01,1.044272780418395996e-01,1.046491786837577820e-01,-1.187514499179087579e-04
9.130560159683227539e-01,7.037524580955505371e-01,1.045384481549263000e-01,1.039978638291358948e-01,7.672413485124707222e-04
9.120059013366699219e-01,7.037424445152282715e-01,1.039562299847602844e-01,1.046181544661521912e-01,-3.108798409812152386e-04
9.144228100776672363e-01,7.073932886123657227e-01,1.033146008849143982e-01,1.051126047968864441e-01,-1.397646381519734859e-03
9.150248765945434570e-01,7.046486735343933105e-01,1.050150543451309204e-01,1.021999344229698181e-01,3.161226399242877960e-03
9.105510711669921875e-01,7.026270627975463867e-01,1.036499813199043274e-01,1.039682403206825256e-01,3.057664434891194105e-04
9.108070731163024902e-01,7.016878724098205566e-01,1.041775494813919067e-01,1.037489101290702820e-01,1.192734693177044392e-03
9.081809520721435547e-01,7.003220915794372559e-01,1.035075336694717407e-01,1.048116534948348999e-01,-4.603338311426341534e-04
9.110608100891113281e-01,7.015227079391479492e-01,1.053941324353218079e-01,1.034945994615554810e-01,6.494162371382117271e-04
9.149920344352722168e-01,7.114742398262023926e-01,1.019793599843978882e-01,1.052028983831405640e-01,-3.664517775177955627e-03
9.187700152397155762e-01,7.106879353523254395e-01,1.043337211012840271e-01,1.011025160551071167e-01,2.645822707563638687e-03
9.138613343238830566e-01,7.064040899276733398e-01,1.038318276405334473e-01,1.022521406412124634e-01,1.373308943584561348e-03
9.139429330825805664e-01,7.067263722419738770e-01,1.036566570401191711e-01,1.038074716925621033e-01,-2.475520595908164978e-04
9.137057065963745117e-01,7.054850459098815918e-01,1.041219532489776611e-01,1.037543341517448425e-01,3.443424357101321220e-04
9.152196645736694336e-01,7.082275748252868652e-01,1.035002917051315308e-01,1.042624935507774353e-01,-7.706626784056425095e-04
9.154763221740722656e-01,7.083151340484619141e-01,1.035802140831947327e-01,1.037841364741325378e-01,-2.031849289778620005e-04
9.152884483337402344e-01,7.079886198043823242e-01,1.036567017436027527e-01,1.038958057761192322e-01,-2.526672033127397299e-04
9.171497225761413574e-01,7.067024111747741699e-01,1.053447499871253967e-01,1.029122397303581238e-01,2.190312370657920837e-03
9.138380289077758789e-01,7.052295207977294922e-01,1.043200492858886719e-01,1.042250394821166992e-01,6.341305561363697052e-05
9.183865785598754883e-01,7.078559398651123047e-01,1.052960231900215149e-01,1.037230789661407471e-01,1.511568203568458557e-03
9.136859178543090820e-01,7.050851583480834961e-01,1.043305918574333191e-01,1.054893359541893005e-01,-1.219128724187612534e-03
9.142436981201171875e-01,7.056875824928283691e-01,1.042966991662979126e-01,1.050117090344429016e-01,-7.522559608332812786e-04
9.145860075950622559e-01,7.054598927497863770e-01,1.045711040496826172e-01,1.040808930993080139e-01,4.740909789688885212e-04
9.137229919433593750e-01,7.054549455642700195e-01,1.041472628712654114e-01,1.045890823006629944e-01,-4.683183215092867613e-04
9.142317175865173340e-01,7.071270346641540527e-01,1.035774052143096924e-01,1.054330244660377502e-01,-1.905787503346800804e-03
9.138594865798950195e-01,7.057560086250305176e-01,1.040593907237052917e-01,1.043257489800453186e-01,-2.816728665493428707e-04
9.140882492065429688e-01,7.053975462913513184e-01,1.043719649314880371e-01,1.033629402518272400e-01,9.558369056321680546e-04
9.167049527168273926e-01,7.101058959960937500e-01,1.033798754215240479e-01,1.046614870429039001e-01,-1.442257896997034550e-03
9.137925505638122559e-01,7.043580412864685059e-01,1.047549247741699219e-01,1.034106388688087463e-01,1.268901629373431206e-03
9.134973287582397461e-01,7.048010826110839844e-01,1.043837442994117737e-01,1.044569388031959534e-01,-1.444940571673214436e-04
9.136480689048767090e-01,7.048916816711425781e-01,1.044112965464591980e-01,1.039896160364151001e-01,3.554871072992682457e-04
9.155040383338928223e-01,7.058045268058776855e-01,1.048974096775054932e-01,1.038820073008537292e-01,9.200641070492565632e-04
9.136073589324951172e-01,7.058582305908203125e-01,1.039353907108306885e-01,1.054198443889617920e-01,-1.606117351911962032e-03
9.152477383613586426e-01,7.082058191299438477e-01,1.035876348614692688e-01,1.048938632011413574e-01,-1.439591520465910435e-03
9.228344559669494629e-01,7.167685627937316895e-01,1.031409725546836853e-01,1.049563661217689514e-01,-2.031422453001141548e-03
9.134602546691894531e-01,7.053293585777282715e-01,1.041846200823783875e-01,1.029905974864959717e-01,9.556817240081727505e-04
9.138311743736267090e-01,7.056549191474914551e-01,1.041949912905693054e-01,1.037564873695373535e-01,2.247956290375441313e-04
9.142581224441528320e-01,7.046844363212585449e-01,1.049640551209449768e-01,1.028695553541183472e-01,1.740063889883458614e-03
9.138369560241699219e-01,7.066593170166015625e-01,1.037567406892776489e-01,1.049197837710380554e-01,-1.498870318755507469e-03
9.140250682830810547e-01,7.068622112274169922e-01,1.037538647651672363e-01,1.046545356512069702e-01,-1.245546038262546062e-03
9.132080674171447754e-01,7.053452730178833008e-01,1.041174679994583130e-01,1.039658188819885254e-01,-2.204515767516568303e-04
9.142524600028991699e-01,7.076165080070495605e-01,1.034869253635406494e-01,1.046049222350120544e-01,-1.455881167203187943e-03
9.169397950172424316e-01,7.105615735054016113e-01,1.033865213394165039e-01,1.039263233542442322e-01,-9.346159640699625015e-04
9.129841923713684082e-01,7.040423154830932617e-01,1.046687215566635132e-01,1.029659956693649292e-01,1.307114725932478905e-03
9.126457571983337402e-01,7.043359875679016113e-01,1.043073832988739014e-01,1.036293581128120422e-01,3.730384341906756163e-04
9.126614928245544434e-01,7.041252851486206055e-01,1.044009774923324585e-01,1.039848253130912781e-01,1.503897365182638168e-04
9.125089049339294434e-01,7.042204141616821289e-01,1.042724102735519409e-01,1.039889603853225708e-01,2.714560105232521892e-05
9.126417040824890137e-01,7.039493918418884277e-01,1.044920384883880615e-01,1.034135520458221436e-01,7.867225795052945614e-04
9.122177958488464355e-01,7.043215036392211914e-01,1.040811240673065186e-01,1.047069504857063293e-01,-8.918148232623934746e-04
9.147566556930541992e-01,7.072345614433288574e-01,1.039285734295845032e-01,1.057596877217292786e-01,-2.166147576645016670e-03
9.119772911071777344e-01,7.040232419967651367e-01,1.041325405240058899e-01,1.030554100871086121e-01,7.660793489776551723e-04
9.121207594871520996e-01,7.048662304878234863e-01,1.037984490394592285e-01,1.037634089589118958e-01,-3.073252446483820677e-04
9.127413630485534668e-01,7.042835950851440430e-01,1.044189706444740295e-01,1.041928902268409729e-01,-1.541532546980306506e-04
9.113101363182067871e-01,7.033628225326538086e-01,1.041042655706405640e-01,1.040355786681175232e-01,-1.925092801684513688e-04
9.110019803047180176e-01,7.026053071022033691e-01,1.043399795889854431e-01,1.037918776273727417e-01,2.648522786330431700e-04
9.104062914848327637e-01,7.028089165687561035e-01,1.039610058069229126e-01,1.040768474340438843e-01,-4.404804785735905170e-04
9.100463390350341797e-01,7.020568251609802246e-01,1.041593998670578003e-01,1.035327166318893433e-01,2.973588416352868080e-04
9.095538854598999023e-01,7.030122280120849609e-01,1.034096628427505493e-01,1.044921204447746277e-01,-1.360089983791112900e-03
9.090003967285156250e-01,7.026605606079101562e-01,1.032825410366058350e-01,1.043061316013336182e-01,-1.248826622031629086e-03
9.130465388298034668e-01,7.050555944442749023e-01,1.042153462767601013e-01,1.021346375346183777e-01,1.640970353037118912e-03
9.053056836128234863e-01,6.998409032821655273e-01,1.028459817171096802e-01,1.043981760740280151e-01,-1.779384096153080463e-03
9.023563861846923828e-01,6.971690058708190918e-01,1.026917025446891785e-01,1.030239909887313843e-01,-5.283525679260492325e-04
8.973607420921325684e-01,6.939111351966857910e-01,1.018644422292709351e-01,1.032748967409133911e-01,-1.689758151769638062e-03
8.922658562660217285e-01,6.911292076110839844e-01,1.007460877299308777e-01,1.033298373222351074e-01,-2.939285011962056160e-03
8.867352008819580078e-01,6.879162788391113281e-01,9.958578646183013916e-02,1.026292666792869568e-01,-3.396077314391732216e-03
8.792036175727844238e-01,6.819937825202941895e-01,9.895452111959457397e-02,9.982195496559143066e-02,-1.566571416333317757e-03
8.722113966941833496e-01,6.771727204322814941e-01,9.790023416280746460e-02,9.933866560459136963e-02,-2.200170885771512985e-03
8.666891455650329590e-01,6.713579297065734863e-01,9.820178896188735962e-02,9.809697419404983521e-02,-9.675737819634377956e-04
9.260380864143371582e-01,7.120882868766784668e-01,1.161675006151199341e-01,9.766556322574615479e-02,1.167438094853423536e-04
9.274890422821044922e-01,7.130081057548522949e-01,1.088713482022285461e-01,1.019497141242027283e-01,3.659914247691631317e-03
9.200538396835327148e-01,7.050079107284545898e-01,1.075063720345497131e-01,9.984941035509109497e-02,7.690151687711477280e-03
9.158581495285034180e-01,7.053776383399963379e-01,1.055131182074546814e-01,1.011005938053131104e-01,3.866777289658784866e-03
9.165179133415222168e-01,7.092289328575134277e-01,1.055297851562500000e-01,1.022842675447463989e-01,-5.250419490039348602e-04
9.101121425628662109e-01,7.064919471740722656e-01,1.045410782098770142e-01,1.041513755917549133e-01,-5.072222556918859482e-03
9.114453196525573730e-01,7.080440521240234375e-01,1.039697006344795227e-01,1.043589189648628235e-01,-4.927319474518299103e-03
9.140967130661010742e-01,7.101876735687255859e-01,1.032685190439224243e-01,1.045983731746673584e-01,-3.957840148359537125e-03
9.133853316307067871e-01,7.069368362426757812e-01,1.038283184170722961e-01,1.038971319794654846e-01,-1.276944647543132305e-03
9.298037886619567871e-01,7.265399694442749023e-01,1.020927503705024719e-01,1.067062020301818848e-01,-5.535138305276632309e-03
9.134215116500854492e-01,7.062039971351623535e-01,1.039470210671424866e-01,1.026475355029106140e-01,6.229080026969313622e-04
9.245473146438598633e-01,7.201128602027893066e-01,1.024378761649131775e-01,1.052791774272918701e-01,-3.282551420852541924e-03
9.135230183601379395e-01,7.054473757743835449e-01,1.042842119932174683e-01,1.022657006978988647e-01,1.525715226307511330e-03
9.134578108787536621e-01,7.052059769630432129e-01,1.042943149805068970e-01,1.029362007975578308e-01,1.021304167807102203e-03
9.169247746467590332e-01,7.064126133918762207e-01,1.054447665810585022e-01,1.024742349982261658e-01,2.593156183138489723e-03
9.137951731681823730e-01,7.063094377517700195e-01,1.038545593619346619e-01,1.050124168395996094e-01,-1.381215639412403107e-03
9.170126318931579590e-01,7.059004902839660645e-01,1.056668832898139954e-01,1.030627712607383728e-01,2.382492413744330406e-03
9.134975671768188477e-01,7.053633332252502441e-01,1.041514948010444641e-01,1.055141463875770569e-01,-1.531447167508304119e-03
9.168111681938171387e-01,7.062147259712219238e-01,1.053682267665863037e-01,1.034875959157943726e-01,1.740654464811086655e-03
9.136288762092590332e-01,7.053308486938476562e-01,1.042355671525001526e-01,1.055978462100028992e-01,-1.535415998660027981e-03
9.162448644638061523e-01,7.056967616081237793e-01,1.053498387336730957e-01,1.039754450321197510e-01,1.222836319357156754e-03
9.135124087333679199e-01,7.053416967391967773e-01,1.041873246431350708e-01,1.054206341505050659e-01,-1.437247032299637794e-03
9.145027995109558105e-01,7.070124149322509766e-01,1.038522049784660339e-01,1.058929413557052612e-01,-2.254759194329380989e-03
9.139651060104370117e-01,7.046380639076232910e-01,1.047492623329162598e-01,1.036932393908500671e-01,8.845428237691521645e-04
9.134727120399475098e-01,7.051002383232116699e-01,1.042577251791954041e-01,1.045402884483337402e-01,-4.255463427398353815e-04
9.143352508544921875e-01,7.069248557090759277e-01,1.037739887833595276e-01,1.050304174423217773e-01,-1.394019462168216705e-03
9.146705269813537598e-01,7.054434418678283691e-01,1.046795919537544250e-01,1.028645262122154236e-01,1.682970323599874973e-03
9.136073589324951172e-01,7.047612071037292480e-01,1.044593751430511475e-01,1.042786389589309692e-01,1.082101589418016374e-04
9.193316698074340820e-01,7.077804207801818848e-01,1.058366671204566956e-01,1.032921150326728821e-01,2.422447549179196358e-03
9.136346578598022461e-01,7.053369283676147461e-01,1.041833385825157166e-01,1.058717742562294006e-01,-1.757379388436675072e-03
9.145684242248535156e-01,7.072229385375976562e-01,1.037149429321289062e-01,1.058181598782539368e-01,-2.187639242038130760e-03
9.198008775711059570e-01,7.138272523880004883e-01,1.030361875891685486e-01,1.056293696165084839e-01,-2.691910136491060257e-03
9.137603044509887695e-01,7.043998241424560547e-01,1.047388315200805664e-01,1.023078709840774536e-01,2.313798060640692711e-03
9.137730598449707031e-01,7.050414085388183594e-01,1.043721586465835571e-01,1.035747081041336060e-01,7.847924134694039822e-04
9.167773127555847168e-01,7.057875990867614746e-01,1.055357977747917175e-01,1.034808978438377380e-01,1.973009435459971428e-03
9.135605692863464355e-01,7.057662606239318848e-01,1.039223596453666687e-01,1.056537255644798279e-01,-1.781746745109558105e-03
9.158093333244323730e-01,7.051637172698974609e-01,1.053334251046180725e-01,1.035054177045822144e-01,1.806752057746052742e-03
9.135162830352783203e-01,7.051383852958679199e-01,1.042018532752990723e-01,1.053976342082023621e-01,-1.221592421643435955e-03
9.187192916870117188e-01,7.086623311042785645e-01,1.050685644149780273e-01,1.058910861611366272e-01,-9.027125197462737560e-04
9.134992361068725586e-01,7.057943940162658691e-01,1.038906276226043701e-01,1.043872535228729248e-01,-5.730371340177953243e-04
9.149105548858642578e-01,7.052406668663024902e-01,1.048471555113792419e-01,1.034510359168052673e-01,1.371748978272080421e-03
9.135092496871948242e-01,7.049473524093627930e-01,1.042890474200248718e-01,1.048732921481132507e-01,-6.004385650157928467e-04
9.145191311836242676e-01,7.074297666549682617e-01,1.035676822066307068e-01,1.052325442433357239e-01,-1.710823155008256435e-03
9.135376811027526855e-01,7.049208283424377441e-01,1.043093577027320862e-01,1.040200665593147278e-01,2.873842604458332062e-04
9.141982793807983398e-01,7.048314213752746582e-01,1.046894267201423645e-01,1.042236611247062683e-01,4.537757777143269777e-04
9.137711524963378906e-01,7.047963738441467285e-01,1.044973582029342651e-01,1.037464141845703125e-01,7.309830980375409126e-04
9.136105775833129883e-01,7.055753469467163086e-01,1.040226966142654419e-01,1.046842485666275024e-01,-6.716898060403764248e-04
9.134595394134521484e-01,7.047095298767089844e-01,1.043749004602432251e-01,1.041048020124435425e-01,2.702917845454066992e-04
9.142699837684631348e-01,7.054290175437927246e-01,1.044313907623291016e-01,1.047765910625457764e-01,-3.669619036372750998e-04
9.133229851722717285e-01,7.049669623374938965e-01,1.041675135493278503e-01,1.038495972752571106e-01,3.389285993762314320e-04
9.137414097785949707e-01,7.038158774375915527e-01,1.049150228500366211e-01,1.039929836988449097e-01,1.017540227621793747e-03
9.142405390739440918e-01,7.065082788467407227e-01,1.038384586572647095e-01,1.052462682127952576e-01,-1.352408668026328087e-03
9.154555201530456543e-01,7.043980360031127930e-01,1.055077165365219116e-01,1.037461683154106140e-01,1.803592545911669731e-03
9.128968119621276855e-01,7.032173275947570801e-01,1.047375872731208801e-01,1.045912057161331177e-01,3.506937355268746614e-04
9.129111170768737793e-01,7.036890983581542969e-01,1.044981777667999268e-01,1.048721447587013245e-01,-1.482802617829293013e-04
9.135551452636718750e-01,7.059751749038696289e-01,1.037268042564392090e-01,1.048803627490997314e-01,-1.027211546897888184e-03
9.124863743782043457e-01,7.028838992118835449e-01,1.046639084815979004e-01,1.040293201804161072e-01,9.092583204619586468e-04
9.143296480178833008e-01,7.038515806198120117e-01,1.051140353083610535e-01,1.032049059867858887e-01,2.159132389351725578e-03
9.122509956359863281e-01,7.042798995971679688e-01,1.038758084177970886e-01,1.053161546587944031e-01,-1.220860518515110016e-03


==> Plots/1D_Allen_Cahn_Step_fun_alpha_vary/Vary_alpha_6_eps_0.1/State.csv <==
0.000000000000000000e+00
-1.190303638577461243e-01
-2.273734360933303833e-01
-3.321575522422790527e-01
-4.301423728466033936e-01
-5.209938883781433105e-01
-6.036933660507202148e-01
-6.775256395339965820e-01
-7.426264286041259766e-01
-7.995312213897705078e-01
-8.487210869789123535e-01
-8.906244039535522461e-01
-9.257646799087524414e-01
-9.547992348670959473e-01
-9.784487485885620117e-01
-9.974097609519958496e-01
-1.012312769889831543e+00
-1.023708581924438477e+00
-1.032091140747070312e+00
-1.037908315658569336e+00
-1.041582584381103516e+00
-1.043515563011169434e+00
-1.044080138206481934e+00
-1.043627738952636719e+00
-1.042471289634704590e+00
-1.040877461433410645e+00
-1.039076209068298340e+00
-1.037245512008666992e+00
-1.035521268844604492e+00
-1.033998370170593262e+00
-1.032743573188781738e+00
-1.031792521476745605e+00
-1.031172275543212891e+00
-1.030896425247192383e+00
-1.030972361564636230e+00
-1.031404852867126465e+00
-1.032187104225158691e+00
-1.033298373222351074e+00
-1.034704685211181641e+00
-1.036345839500427246e+00
-1.038129687309265137e+00
-1.039936065673828125e+00
-1.041611313819885254e+00
-1.042955994606018066e+00
-1.043732285499572754e+00
-1.043673157691955566e+00
-1.042457818984985352e+00
-1.039726376533508301e+00
-1.035079240798950195e+00
-1.028078675270080566e+00
-1.018240094184875488e+00
-1.005048513412475586e+00
-9.879525303840637207e-01
-9.663655161857604980e-01
-9.396775960922241211e-01
-9.072640538215637207e-01
-8.684896826744079590e-01
-8.227256536483764648e-01
-7.693815231323242188e-01
-7.079249024391174316e-01
-6.379560828208923340e-01
-5.592737793922424316e-01
-4.719838201999664307e-01
-3.765998780727386475e-01
-2.741336822509765625e-01
-1.661212444305419922e-01
-5.456515029072761536e-02
5.820798128843307495e-02
1.697614192962646484e-01
2.777768969535827637e-01
3.802765011787414551e-01
4.757487475872039795e-01
5.631886720657348633e-01
6.420727968215942383e-01
7.122837901115417480e-01
7.739995718002319336e-01
8.276063799858093262e-01
8.736222982406616211e-01
9.126300811767578125e-01
9.452538490295410156e-01
9.721264243125915527e-01
9.938667416572570801e-01
1.011088252067565918e+00
1.024373650550842285e+00
1.034275531768798828e+00
1.041316390037536621e+00
1.045973777770996094e+00
1.048690319061279297e+00
1.049863815307617188e+00
1.049849510192871094e+00
1.048962950706481934e+00
1.047470211982727051e+00
1.045613765716552734e+00
1.043588399887084961e+00
1.041561126708984375e+00
1.039667963981628418e+00
1.038012385368347168e+00
1.036684274673461914e+00
1.035738229751586914e+00
1.035208344459533691e+00
1.035119771957397461e+00
1.035468935966491699e+00
1.036238908767700195e+00
1.037393927574157715e+00
1.038881897926330566e+00
1.040628075599670410e+00
1.042541861534118652e+00
1.044509053230285645e+00
1.046395897865295410e+00
1.048048257827758789e+00
1.049268245697021484e+00
1.049848794937133789e+00
1.049533247947692871e+00
1.048034310340881348e+00
1.045027017593383789e+00
1.040143251419067383e+00
1.032960891723632812e+00
1.023019194602966309e+00
1.009797692298889160e+00
9.927256107330322266e-01
9.711991548538208008e-01
9.445574879646301270e-01
9.121223688125610352e-01
8.732146024703979492e-01
8.271692991256713867e-01
7.733863592147827148e-01
7.113605141639709473e-01
6.407542824745178223e-01
5.614690780639648438e-01
4.737155139446258545e-01
3.780602514743804932e-01
2.754680216312408447e-01
1.673314124345779419e-01
5.550444498658180237e-02
-5.770429223775863647e-02
-1.697209775447845459e-01
-2.780157923698425293e-01
-3.805005252361297607e-01
-4.757187068462371826e-01
-5.628481507301330566e-01
-6.414885520935058594e-01
-7.115440964698791504e-01
-7.731480598449707031e-01
-8.266379237174987793e-01
-8.724821209907531738e-01
-9.112566113471984863e-01
-9.436028003692626953e-01
-9.701837301254272461e-01
-9.916687011718750000e-01
-1.008685231208801270e+00
-1.021839380264282227e+00
-1.031681180000305176e+00
-1.038723587989807129e+00
-1.043436050415039062e+00
-1.046239018440246582e+00
-1.047518610954284668e+00
-1.047618865966796875e+00
-1.046854257583618164e+00
-1.045493721961975098e+00
-1.043768048286437988e+00
-1.041883707046508789e+00
-1.039998650550842285e+00
-1.038242340087890625e+00
-1.036710143089294434e+00
-1.035483121871948242e+00
-1.034600853919982910e+00
-1.034100055694580078e+00
-1.033992052078247070e+00
-1.034284710884094238e+00
-1.034963726997375488e+00
-1.036005377769470215e+00
-1.037362217903137207e+00
-1.038960337638854980e+00
-1.040706753730773926e+00
-1.042472362518310547e+00
-1.044106245040893555e+00
-1.045429348945617676e+00
-1.046233415603637695e+00
-1.046292066574096680e+00
-1.045351982116699219e+00
-1.043117046356201172e+00
-1.039254903793334961e+00
-1.033384323120117188e+00
-1.025065064430236816e+00
-1.013784527778625488e+00
-9.989824891090393066e-01
-9.800281524658203125e-01
-9.562515020370483398e-01
-9.269608855247497559e-01
-8.914670944213867188e-01
-8.491067290306091309e-01
-7.992796897888183594e-01
-7.414809465408325195e-01
-6.753357052803039551e-01
-6.006504893302917480e-01
-5.174636840820312500e-01
-4.261203110218048096e-01
-3.273412287235260010e-01
-2.222779691219329834e-01
-1.125121265649795532e-01
0.000000000000000000e+00


==> Plots/1D_Allen_Cahn_Step_fun_alpha_vary/Vary_alpha_8_eps_0.1/Control.csv <==
2.368804168701171875e+01
-7.496576690673828125e+01
-9.697797393798828125e+01
-4.669232940673828125e+01
-4.670063018798828125e+01
-1.102230911254882812e+02
-1.633329467773437500e+02
-7.181977081298828125e+01
-4.153754425048828125e+01
-2.140961456298828125e+01
-4.776703643798828125e+01
-1.264486770629882812e+02
-9.053192901611328125e+01
4.851616859436035156e+00
1.726665496826171875e+01
1.670049285888671875e+01
1.431279850006103516e+01
9.150933265686035156e+00
2.684868812561035156e+00
-4.232123374938964844e+00
-1.139130306243896484e+01
-1.901410675048828125e+01
-2.753388214111328125e+01
-3.761078643798828125e+01
-5.183344268798828125e+01
-4.326752471923828125e+01
-1.505438899993896484e+01
6.076714515686035156e+00
9.450982093811035156e+00
5.574274063110351562e-01
-1.354242610931396484e+01
-1.901532745361328125e+01
-1.568720149993896484e+01
-1.837714385986328125e+01
-2.127802276611328125e+01
-2.045282745361328125e+01
-1.980683135986328125e+01
-2.980902862548828125e+01
1.000371646881103516e+01
3.211016082763671875e+01
3.836309051513671875e+01
2.933525848388671875e+01
4.557915687561035156e+00
-3.813983917236328125e+01
-3.613251495361328125e+01
-4.686298370361328125e+01
-7.581073760986328125e+01
-2.664008331298828125e+01
5.952446937561035156e+00
2.429277801513671875e+01
2.987529754638671875e+01
2.788384246826171875e+01
2.940996551513671875e+01
4.339897918701171875e+01
6.616582489013671875e+01
8.142534637451171875e+01
1.784270629882812500e+02
1.398833618164062500e+02
-2.882709503173828125e+01
-2.094596557617187500e+02
-6.707672729492187500e+02
-1.317622070312500000e+03
-2.049154052734375000e+03
-2.748500000000000000e+03
-3.014380126953125000e+03
-2.471487304687500000e+03
-8.338070678710937500e+02
6.555239868164062500e+02
1.928580566406250000e+03
2.920872802734375000e+03
3.390662109375000000e+03
2.403457519531250000e+03
1.490272460937500000e+03
6.868941040039062500e+02
2.497520141601562500e+02
-1.317621517181396484e+01
-1.508348999023437500e+02
-1.877553100585937500e+02
-1.563754272460937500e+02
-9.004975128173828125e+01
-1.013297805786132812e+02
-9.765717315673828125e+01
-8.775922393798828125e+01
-7.472040557861328125e+01
-5.964716339111328125e+01
-4.263227081298828125e+01
-2.328559112548828125e+01
-8.869085311889648438e-01
2.545317840576171875e+01
5.638530731201171875e+01
8.698369598388671875e+01
6.697026824951171875e+01
3.972515106201171875e+01
1.562749576568603516e+01
-3.552924156188964844e+00
-1.893549346923828125e+01
-2.766571807861328125e+01
9.976616859436035156e+00
3.768169403076171875e+01
3.681255340576171875e+01
3.786113739013671875e+01
3.873833465576171875e+01
3.891362762451171875e+01
3.834160614013671875e+01
3.725151824951171875e+01
3.598882293701171875e+01
3.488896942138671875e+01
3.412651824951171875e+01
3.356060028076171875e+01
3.232427215576171875e+01
2.767192840576171875e+01
5.557305145263671875e+01
8.718364715576171875e+01
1.120652389526367188e+02
1.296831665039062500e+02
1.367998657226562500e+02
1.138879928588867188e+02
7.986724090576171875e+01
4.228960418701171875e+01
6.218804359436035156e+00
-2.187018585205078125e+01
-3.665131378173828125e+01
-3.669281768798828125e+01
-2.724457550048828125e+01
-2.183881378173828125e+01
-4.110956573486328125e+01
-1.079324417114257812e+02
-2.109594116210937500e+02
-3.400599975585937500e+02
-4.624769897460937500e+02
-5.212611694335937500e+02
-4.371264038085937500e+02
-4.669511108398437500e+02
-1.345695556640625000e+03
-2.147468261718750000e+03
-3.073235839843750000e+03
-2.670512695312500000e+03
-2.119154785156250000e+03
-1.581882812500000000e+03
-8.854096069335937500e+02
-4.241937866210937500e+02
-2.232987670898437500e+02
-1.034603958129882812e+02
-4.042425155639648438e-01
1.095317935943603516e+01
1.815923309326171875e+01
3.772515106201171875e+01
6.789800262451171875e+01
6.101714324951171875e+01
4.458452606201171875e+01
3.072222137451171875e+01
1.843901824951171875e+01
7.434136390686035156e+00
-2.393500328063964844e+00
-1.103949642181396484e+01
-1.844965362548828125e+01
-2.451508331298828125e+01
-2.914154815673828125e+01
-3.220355987548828125e+01
-3.358539581298828125e+01
-3.320111846923828125e+01
-3.091352081298828125e+01
-2.662641143798828125e+01
-2.026215362548828125e+01
-1.171283626556396484e+01
-9.232854843139648438e-01
1.217046451568603516e+01
2.761431121826171875e+01
4.542534637451171875e+01
6.564409637451171875e+01
8.834819793701171875e+01
1.150601119995117188e+02
8.721001434326171875e+01
5.949419403076171875e+01
3.532622528076171875e+01
1.450835514068603516e+01
-2.926703453063964844e+00
-1.700580596923828125e+01
-2.775189971923828125e+01
-3.512836456298828125e+01
-3.908930206298828125e+01
-3.949213409423828125e+01
-3.600482940673828125e+01
-2.806098175048828125e+01
-1.474310970306396484e+01
5.147515296936035156e+00
3.260601043701171875e+01
6.704644012451171875e+01
1.033628463745117188e+02
1.268574752807617188e+02
1.080156784057617188e+02
3.499077796936035156e+00
-2.284291381835937500e+02
-6.016166381835937500e+02
-1.085233886718750000e+03
-1.610846679687500000e+03
-2.097256835937500000e+03
-2.482155761718750000e+03
-2.747181152343750000e+03
-2.916309570312500000e+03
-3.030543457031250000e+03


==> Plots/1D_Allen_Cahn_Step_fun_alpha_vary/Vary_alpha_8_eps_0.1/Loss.csv <==
7.261435985565185547e+00,7.261433124542236328e+00,3.037183205378823914e-06,1.902622059901659668e-09,0.000000000000000000e+00
2.364694118499755859e+00,2.364650964736938477e+00,4.374251147964969277e-05,1.153622832816836308e-07,-3.650503686003503390e-07
1.356480360031127930e+00,1.356051683425903320e+00,3.381737333256751299e-04,1.114987526307231747e-06,8.940028783399611712e-05
1.316215515136718750e+00,1.315371155738830566e+00,4.153464105911552906e-04,5.082695679448079318e-06,4.238983383402228355e-04
1.301654934883117676e+00,1.300469756126403809e+00,4.187418089713901281e-04,1.413032168784411624e-05,7.522536325268447399e-04
1.293671369552612305e+00,1.292223811149597168e+00,4.061987565364688635e-04,2.847964969987515360e-05,1.012930064462125301e-03
1.290033340454101562e+00,1.288352608680725098e+00,4.030478012282401323e-04,4.643603460863232613e-05,1.231190632097423077e-03
1.287026643753051758e+00,1.285153985023498535e+00,4.015365266241133213e-04,6.627394759561866522e-05,1.404832466505467892e-03
1.283389449119567871e+00,1.281375885009765625e+00,4.017124592792242765e-04,8.802922820905223489e-05,1.523830927908420563e-03
1.284757494926452637e+00,1.282678604125976562e+00,4.023886867798864841e-04,1.162058033514767885e-04,1.560301054269075394e-03
1.270139455795288086e+00,1.268031120300292969e+00,4.084816901013255119e-04,1.519233628641813993e-04,1.547944732010364532e-03
1.258637070655822754e+00,1.256647229194641113e+00,4.158859374001622200e-04,2.079647529171779752e-04,1.365893403999507427e-03
1.191920161247253418e+00,1.190113306045532227e+00,4.754141264129430056e-04,2.967728942167013884e-04,1.034631859511137009e-03
1.030535578727722168e+00,1.028865575790405273e+00,1.001860713586211205e-03,4.871962009929120541e-04,1.809281966416165233e-04
8.582563400268554688e-01,8.558147549629211426e-01,2.413656562566757202e-03,9.081156458705663681e-04,-8.801626972854137421e-04
7.381571531295776367e-01,7.341719865798950195e-01,3.344401950016617775e-03,1.429690979421138763e-03,-7.889101980254054070e-04
6.279993057250976562e-01,6.200687885284423828e-01,5.037287715822458267e-03,2.022907137870788574e-03,8.702717022970318794e-04
5.343514680862426758e-01,5.185495615005493164e-01,7.676247041672468185e-03,2.428170060738921165e-03,5.697473883628845215e-03
4.846330285072326660e-01,4.585199356079101562e-01,1.016067061573266983e-02,2.361456863582134247e-03,1.359096821397542953e-02
4.622936546802520752e-01,4.240716695785522461e-01,1.238482724875211716e-02,2.042032079771161079e-03,2.379513904452323914e-02
4.444256722927093506e-01,3.938769698143005371e-01,1.401425432413816452e-02,1.837750314734876156e-03,3.469668701291084290e-02
4.389127194881439209e-01,3.757871389389038086e-01,1.521239895373582840e-02,1.865174854174256325e-03,4.604801908135414124e-02
4.382428824901580811e-01,3.623948693275451660e-01,1.597012951970100403e-02,1.991145778447389603e-03,5.788671970367431641e-02
4.439748525619506836e-01,3.551964163780212402e-01,1.639753021299839020e-02,2.130796201527118683e-03,7.025009393692016602e-02
4.449926912784576416e-01,3.439849317073822021e-01,1.636870577931404114e-02,2.246299525722861290e-03,8.239274471998214722e-02
4.512349367141723633e-01,3.392874002456665039e-01,1.601815782487392426e-02,2.287711249664425850e-03,9.364168345928192139e-02
4.563642442226409912e-01,3.351978063583374023e-01,1.544084679335355759e-02,2.264792332425713539e-03,1.034607961773872375e-01
4.838355183601379395e-01,3.567729294300079346e-01,1.452144794166088104e-02,2.216480672359466553e-03,1.103246584534645081e-01
4.657676815986633301e-01,3.404863178730010986e-01,1.273201406002044678e-02,2.111624227836728096e-03,1.104377657175064087e-01
4.802948832511901855e-01,3.473498225212097168e-01,1.267750561237335205e-02,2.057273406535387039e-03,1.182102710008621216e-01
4.747560322284698486e-01,3.430005908012390137e-01,1.203942671418190002e-02,1.943977549672126770e-03,1.177720427513122559e-01
4.794627130031585693e-01,3.502475619316101074e-01,1.182539854198694229e-02,1.826930325478315353e-03,1.155628040432929993e-01
4.839496016502380371e-01,3.512516915798187256e-01,1.181153766810894012e-02,1.794123440049588680e-03,1.190922632813453674e-01
4.891851544380187988e-01,3.537084758281707764e-01,1.173627469688653946e-02,1.836932147853076458e-03,1.219034790992736816e-01
4.938407540321350098e-01,3.550306260585784912e-01,1.168577000498771667e-02,1.925143063999712467e-03,1.251992136240005493e-01
5.001360177993774414e-01,3.578271269798278809e-01,1.157742086797952652e-02,1.989764394238591194e-03,1.287417411804199219e-01
5.042489171028137207e-01,3.566663861274719238e-01,1.152512244880199432e-02,2.068395726382732391e-03,1.339889913797378540e-01
5.119969844818115234e-01,3.597717583179473877e-01,1.138624269515275955e-02,2.120938850566744804e-03,1.387180536985397339e-01
5.148248672485351562e-01,3.586389720439910889e-01,1.115291938185691833e-02,2.233357401564717293e-03,1.427996158599853516e-01
5.209303498268127441e-01,3.618591725826263428e-01,1.084778923541307449e-02,2.450423780828714371e-03,1.457729786634445190e-01
5.247364044189453125e-01,3.624138236045837402e-01,1.061558723449707031e-02,2.667474560439586639e-03,1.490395218133926392e-01
5.311095714569091797e-01,3.667100965976715088e-01,1.029698271304368973e-02,2.897815313190221786e-03,1.512046605348587036e-01
5.474189519882202148e-01,3.813123106956481934e-01,1.000851020216941833e-02,3.124682465568184853e-03,1.529734283685684204e-01
5.373976826667785645e-01,3.722708821296691895e-01,9.646056219935417175e-03,3.378704888746142387e-03,1.521020382642745972e-01
5.403970479965209961e-01,3.760485053062438965e-01,9.346539154648780823e-03,3.669244470074772835e-03,1.513327360153198242e-01
5.453965663909912109e-01,3.829268217086791992e-01,9.086895734071731567e-03,3.998402506113052368e-03,1.493844687938690186e-01
5.447204113006591797e-01,3.826238214969635010e-01,8.906157687306404114e-03,4.359392914921045303e-03,1.488310694694519043e-01
5.469386577606201172e-01,3.857911527156829834e-01,8.765224367380142212e-03,4.720862023532390594e-03,1.476613879203796387e-01
5.508677363395690918e-01,3.904602825641632080e-01,8.605467155575752258e-03,5.066887941211462021e-03,1.467350721359252930e-01
5.537222027778625488e-01,3.944958150386810303e-01,8.445403538644313812e-03,5.444019101560115814e-03,1.453369408845901489e-01
5.636131167411804199e-01,4.056435525417327881e-01,8.293016813695430756e-03,5.811547394841909409e-03,1.438650041818618774e-01
5.538671016693115234e-01,3.978607356548309326e-01,8.204881101846694946e-03,6.122391205281019211e-03,1.416791230440139771e-01
5.576574206352233887e-01,4.036320447921752930e-01,8.022922091186046600e-03,6.636810023337602615e-03,1.393656283617019653e-01
5.559031367301940918e-01,4.044519662857055664e-01,7.912686094641685486e-03,6.862188689410686493e-03,1.366762816905975342e-01
5.565427541732788086e-01,4.077695906162261963e-01,7.792398333549499512e-03,7.461859378963708878e-03,1.335189193487167358e-01
5.612215995788574219e-01,4.155304431915283203e-01,7.756637409329414368e-03,7.611881010234355927e-03,1.303226351737976074e-01
5.642912387847900391e-01,4.222276806831359863e-01,7.787865120917558670e-03,8.272837847471237183e-03,1.260028928518295288e-01
5.574985146522521973e-01,4.179474413394927979e-01,7.764677517116069794e-03,8.237097412347793579e-03,1.235493272542953491e-01
5.611293315887451172e-01,4.238198697566986084e-01,7.865290157496929169e-03,8.928808383643627167e-03,1.205153465270996094e-01
5.530955791473388672e-01,4.175576567649841309e-01,7.914069108664989471e-03,8.689554408192634583e-03,1.189343258738517761e-01
5.523419976234436035e-01,4.187897145748138428e-01,7.971597835421562195e-03,9.316580370068550110e-03,1.162640899419784546e-01
5.498050451278686523e-01,4.188884794712066650e-01,8.044254966080188751e-03,9.741234593093395233e-03,1.131310537457466125e-01
5.479591488838195801e-01,4.209199845790863037e-01,8.144608698785305023e-03,9.409654885530471802e-03,1.094848811626434326e-01
5.521831512451171875e-01,4.296062886714935303e-01,8.241889998316764832e-03,9.981662034988403320e-03,1.043532937765121460e-01
5.448054671287536621e-01,4.277461469173431396e-01,8.292988874018192291e-03,1.009538490325212479e-02,9.867095202207565308e-02
5.429341793060302734e-01,4.310282468795776367e-01,8.404294028878211975e-03,9.870326146483421326e-03,9.363133460283279419e-02
5.425227284431457520e-01,4.347503483295440674e-01,8.565964177250862122e-03,1.044822204858064651e-02,8.875819295644760132e-02
5.382564663887023926e-01,4.345813393592834473e-01,8.668863214552402496e-03,1.092536095529794693e-02,8.408088237047195435e-02
5.330520868301391602e-01,4.327892959117889404e-01,8.762809447944164276e-03,1.055259443819522858e-02,8.094739913940429688e-02
5.331684350967407227e-01,4.356077909469604492e-01,8.825892582535743713e-03,1.097308099269866943e-02,7.776162028312683105e-02
5.295384526252746582e-01,4.351522326469421387e-01,8.784758858382701874e-03,1.161262579262256622e-02,7.398883253335952759e-02
5.256834030151367188e-01,4.339137077331542969e-01,8.851327933371067047e-03,1.229679863899946213e-02,7.062160968780517578e-02
5.250830650329589844e-01,4.358184337615966797e-01,8.950899355113506317e-03,1.289839390665292740e-02,6.741533428430557251e-02
5.211369395256042480e-01,4.344644248485565186e-01,9.004040621221065521e-03,1.324715372174978256e-02,6.442131102085113525e-02
5.192710161209106445e-01,4.355514943599700928e-01,9.134350344538688660e-03,1.337615586817264557e-02,6.120905280113220215e-02
5.188919901847839355e-01,4.372465312480926514e-01,9.251520968973636627e-03,1.413204986602067947e-02,5.826184526085853577e-02
5.271919369697570801e-01,4.475359022617340088e-01,9.277927689254283905e-03,1.487872656434774399e-02,5.549935624003410339e-02
5.167194604873657227e-01,4.372736215591430664e-01,9.444745257496833801e-03,1.510593853890895844e-02,5.489514395594596863e-02
5.208975076675415039e-01,4.416241645812988281e-01,9.482450783252716064e-03,1.560138165950775146e-02,5.418948829174041748e-02
5.384694337844848633e-01,4.582365453243255615e-01,9.713210165500640869e-03,1.619892008602619171e-02,5.432073399424552917e-02
5.177397727966308594e-01,4.371871352195739746e-01,9.654378518462181091e-03,1.652326993644237518e-02,5.437497794628143311e-02
5.184121131896972656e-01,4.366457462310791016e-01,9.698385372757911682e-03,1.672573201358318329e-02,5.534223839640617371e-02
5.282046198844909668e-01,4.453746676445007324e-01,9.674158878624439240e-03,1.676621846854686737e-02,5.638955160975456238e-02
5.222592353820800781e-01,4.385764300823211670e-01,9.717930108308792114e-03,1.665361784398555756e-02,5.731121078133583069e-02
5.213307738304138184e-01,4.366863369941711426e-01,9.830134920775890350e-03,1.580703817307949066e-02,5.900728330016136169e-02
5.212558507919311523e-01,4.359394311904907227e-01,9.888768196105957031e-03,1.563506573438644409e-02,5.979257822036743164e-02
5.254025459289550781e-01,4.396671056747436523e-01,9.829811751842498779e-03,1.542178448289632797e-02,6.048385426402091980e-02
5.162905454635620117e-01,4.315669238567352295e-01,9.976303204894065857e-03,1.526690274477005005e-02,5.948041751980781555e-02
5.186440944671630859e-01,4.342350661754608154e-01,1.008875574916601181e-02,1.511765085160732269e-02,5.920265242457389832e-02
5.121625065803527832e-01,4.297735989093780518e-01,1.012141071259975433e-02,1.494648493826389313e-02,5.732099711894989014e-02
5.135356187820434570e-01,4.325048327445983887e-01,1.014538388699293137e-02,1.465507969260215759e-02,5.623031780123710632e-02
5.065840482711791992e-01,4.289516508579254150e-01,1.032172981649637222e-02,1.422852464020252228e-02,5.308212339878082275e-02
5.013809204101562500e-01,4.274875819683074951e-01,1.039132382720708847e-02,1.379550993442535400e-02,4.970650374889373779e-02
4.985394775867462158e-01,4.301951527595520020e-01,1.049289200454950333e-02,1.371533237397670746e-02,4.413609579205513000e-02
4.885168075561523438e-01,4.266000390052795410e-01,1.049305312335491180e-02,1.391873322427272797e-02,3.750499337911605835e-02
4.838832914829254150e-01,4.281921684741973877e-01,1.042898371815681458e-02,1.413533370941877365e-02,3.112679161131381989e-02
4.763858616352081299e-01,4.259356260299682617e-01,1.043297257274389267e-02,1.447893306612968445e-02,2.553834207355976105e-02
4.836466610431671143e-01,4.383477866649627686e-01,1.058935001492500305e-02,1.466390304267406464e-02,2.004560083150863647e-02
4.695641994476318359e-01,4.281255602836608887e-01,1.039182953536510468e-02,1.474856212735176086e-02,1.629822514951229095e-02
4.605708718299865723e-01,4.229900538921356201e-01,1.040747668594121933e-02,1.498420909047126770e-02,1.218913216143846512e-02
4.549239277839660645e-01,4.218542277812957764e-01,1.045275107026100159e-02,1.515545044094324112e-02,7.461485918611288071e-03
4.518035650253295898e-01,4.246929287910461426e-01,1.042556855827569962e-02,1.525008399039506912e-02,1.434987527318298817e-03
4.431798756122589111e-01,4.213262498378753662e-01,1.040759589523077011e-02,1.559285912662744522e-02,-4.146853927522897720e-03
4.579318165779113770e-01,4.406462609767913818e-01,1.012927293777465820e-02,1.583958789706230164e-02,-8.683308959007263184e-03
4.343473315238952637e-01,4.240594804286956787e-01,1.017895806580781937e-02,1.635107398033142090e-02,-1.624217443168163300e-02
4.245664179325103760e-01,4.194561839103698730e-01,9.858821518719196320e-03,1.667716354131698608e-02,-2.142574638128280640e-02
4.207153320312500000e-01,4.219788908958435059e-01,9.607780724763870239e-03,1.697865314781665802e-02,-2.785000018775463104e-02
4.078982472419738770e-01,4.165444672107696533e-01,9.296953678131103516e-03,1.738728396594524384e-02,-3.533044084906578064e-02
4.229847788810729980e-01,4.388892948627471924e-01,8.948706090450286865e-03,1.795341819524765015e-02,-4.280666261911392212e-02
3.933432400226593018e-01,4.120642542839050293e-01,8.567551150918006897e-03,1.841392554342746735e-02,-4.570249095559120178e-02
3.885461986064910889e-01,4.112530946731567383e-01,8.249609731137752533e-03,1.912417635321617126e-02,-5.008067935705184937e-02
3.786278069019317627e-01,4.047014117240905762e-01,7.505625020712614059e-03,1.983140595257282257e-02,-5.341065675020217896e-02
3.734994232654571533e-01,4.011867940425872803e-01,7.093223743140697479e-03,1.978170312941074371e-02,-5.456229299306869507e-02
3.911401927471160889e-01,4.198166131973266602e-01,6.512393709272146225e-03,2.104650065302848816e-02,-5.623532459139823914e-02
3.680000305175781250e-01,3.946502208709716797e-01,6.449172738939523697e-03,2.080805413424968719e-02,-5.390739440917968750e-02
3.693379461765289307e-01,3.928978741168975830e-01,6.408302113413810730e-03,2.109799906611442566e-02,-5.106623098254203796e-02
3.775587379932403564e-01,3.969072699546813965e-01,5.996738094836473465e-03,2.171342633664608002e-02,-4.705870896577835083e-02
3.723938167095184326e-01,3.872772157192230225e-01,5.883818026632070541e-03,2.258794195950031281e-02,-4.335515573620796204e-02
3.829917311668395996e-01,3.937664628028869629e-01,6.119014695286750793e-03,2.305489219725131989e-02,-3.994864225387573242e-02
3.756853044033050537e-01,3.812915086746215820e-01,6.451145280152559280e-03,2.348172664642333984e-02,-3.553910180926322937e-02
3.861250281333923340e-01,3.848727345466613770e-01,6.769119296222925186e-03,2.340136654675006866e-02,-2.891819179058074951e-02
3.936800062656402588e-01,3.833262324333190918e-01,7.117810659110546112e-03,2.328605763614177704e-02,-2.005008235573768616e-02
4.541076421737670898e-01,3.741709589958190918e-01,6.484275311231613159e-02,2.303638122975826263e-02,-7.942473515868186951e-03
4.010170400142669678e-01,3.858324289321899414e-01,1.611473597586154938e-02,2.302332222461700439e-02,-2.395345456898212433e-02
3.966738879680633545e-01,3.658040761947631836e-01,1.071401499211788177e-02,2.273394726216793060e-02,-2.578180748969316483e-03
4.058735370635986328e-01,3.637704849243164062e-01,7.967368699610233307e-03,2.202087827026844025e-02,1.211478374898433685e-02
4.151796996593475342e-01,3.654045164585113525e-01,7.606233004480600357e-03,2.118123695254325867e-02,2.098771557211875916e-02
4.175892174243927002e-01,3.621258437633514404e-01,7.615653332322835922e-03,2.035515382885932922e-02,2.749255485832691193e-02
4.196092486381530762e-01,3.561211526393890381e-01,7.881074212491512299e-03,1.973889768123626709e-02,3.586811944842338562e-02
4.418843686580657959e-01,3.740143477916717529e-01,7.938729599118232727e-03,1.898775622248649597e-02,4.094353318214416504e-02
4.259825944900512695e-01,3.531377613544464111e-01,8.259424008429050446e-03,1.825905963778495789e-02,4.632637649774551392e-02
4.329850077629089355e-01,3.556128740310668945e-01,8.545490913093090057e-03,1.735689304769039154e-02,5.146974325180053711e-02
4.419896006584167480e-01,3.615887165069580078e-01,8.709728717803955078e-03,1.664103753864765167e-02,5.505010113120079041e-02
4.491296112537384033e-01,3.643070459365844727e-01,9.020120836794376373e-03,1.609707251191139221e-02,5.970538035035133362e-02
4.329742491245269775e-01,3.451690077781677246e-01,9.188178926706314087e-03,1.575148664414882660e-02,6.286559253931045532e-02
4.417605996131896973e-01,3.513756692409515381e-01,9.291517548263072968e-03,1.543748844414949417e-02,6.565593183040618896e-02
4.403893947601318359e-01,3.465125262737274170e-01,9.350114502012729645e-03,1.502407994121313095e-02,6.950267404317855835e-02
4.436627626419067383e-01,3.484208881855010986e-01,9.399896487593650818e-03,1.476940512657165527e-02,7.107257097959518433e-02
4.383582770824432373e-01,3.388902246952056885e-01,9.729230776429176331e-03,1.437742728739976883e-02,7.536140084266662598e-02
4.469646513462066650e-01,3.456795215606689453e-01,9.856075979769229889e-03,1.397863589227199554e-02,7.745041698217391968e-02
4.373094737529754639e-01,3.353542089462280273e-01,1.015774067491292953e-02,1.362249813973903656e-02,7.817504554986953735e-02
4.423507153987884521e-01,3.449855148792266846e-01,1.048646029084920883e-02,1.318083051592111588e-02,7.369793206453323364e-02
4.733273684978485107e-01,3.785745501518249512e-01,2.267203293740749359e-02,1.164877507835626602e-02,6.043202802538871765e-02
4.158905148506164551e-01,3.605120480060577393e-01,1.742420345544815063e-02,1.275189965963363647e-02,2.520237676799297333e-02
3.970597088336944580e-01,3.604612350463867188e-01,1.740023307502269745e-02,1.355472672730684280e-02,5.643510725349187851e-03
4.244396984577178955e-01,4.027247428894042969e-01,1.654666662216186523e-02,1.351813971996307373e-02,-8.349861018359661102e-03
3.673636317253112793e-01,3.624885678291320801e-01,1.592737622559070587e-02,1.416818052530288696e-02,-2.522048540413379669e-02
3.557953834533691406e-01,3.812517523765563965e-01,1.432487647980451584e-02,1.544920820742845535e-02,-5.523045361042022705e-02
3.252508044242858887e-01,3.719089329242706299e-01,1.433831080794334412e-02,1.710901595652103424e-02,-7.810545712709426880e-02
3.175891041755676270e-01,3.767641782760620117e-01,1.479389611631631851e-02,1.906757429242134094e-02,-9.303656965494155884e-02
3.167829513549804688e-01,3.735209405422210693e-01,1.464803423732519150e-02,2.007130347192287445e-02,-9.145732223987579346e-02
3.199495971202850342e-01,3.774922788143157959e-01,1.454348769038915634e-02,2.048436179757118225e-02,-9.257050603628158569e-02
3.175363838672637939e-01,3.796070814132690430e-01,1.453106384724378586e-02,2.007164619863033295e-02,-9.667342156171798706e-02
3.330159783363342285e-01,3.947355449199676514e-01,1.424454804509878159e-02,1.958110183477401733e-02,-9.554522484540939331e-02
3.175692558288574219e-01,3.843496739864349365e-01,1.409009657800197601e-02,2.023612521588802338e-02,-1.011066362261772156e-01
3.223865926265716553e-01,3.881873488426208496e-01,1.369183696806430817e-02,2.146240323781967163e-02,-1.009550094604492188e-01
3.268382251262664795e-01,3.971490859985351562e-01,1.414244156330823898e-02,2.193926088511943817e-02,-1.063925623893737793e-01
3.207294344902038574e-01,3.895846009254455566e-01,1.459898706525564194e-02,2.219245024025440216e-02,-1.056466177105903625e-01
3.060796856880187988e-01,3.974369764328002930e-01,1.537111308425664902e-02,2.916088514029979706e-02,-1.358892917633056641e-01
2.918528318405151367e-01,3.936470448970794678e-01,1.519371010363101959e-02,4.072756692767143250e-02,-1.577154695987701416e-01
3.101425766944885254e-01,3.985754549503326416e-01,1.369891781359910965e-02,2.957729622721672058e-02,-1.317090839147567749e-01
3.124228417873382568e-01,3.969064950942993164e-01,1.344712264835834503e-02,2.574845962226390839e-02,-1.236792579293251038e-01
3.198088407516479492e-01,4.047742187976837158e-01,1.357511058449745178e-02,2.496848814189434052e-02,-1.235089525580406189e-01
3.225356936454772949e-01,4.144358336925506592e-01,1.323907356709241867e-02,2.586124464869499207e-02,-1.310004591941833496e-01
2.954643666744232178e-01,4.064966142177581787e-01,1.358419191092252731e-02,2.752775326371192932e-02,-1.521441936492919922e-01
2.901479005813598633e-01,4.108873903751373291e-01,1.358668133616447449e-02,2.931255102157592773e-02,-1.636387258768081665e-01
2.781541645526885986e-01,4.054400622844696045e-01,1.363607030361890793e-02,3.146895393729209900e-02,-1.723909378051757812e-01
2.963094115257263184e-01,4.306804537773132324e-01,1.390986982733011246e-02,3.385801985859870911e-02,-1.821389496326446533e-01
2.654983103275299072e-01,4.001644849777221680e-01,1.391221024096012115e-02,3.486866876482963562e-02,-1.834470331668853760e-01
2.638978362083435059e-01,3.994029760360717773e-01,1.394141837954521179e-02,3.683209419250488281e-02,-1.862786263227462769e-01
3.752504587173461914e-01,5.030619502067565918e-01,1.401851885020732880e-02,3.820049762725830078e-02,-1.800305098295211792e-01
2.656620442867279053e-01,3.952758312225341797e-01,1.471514441072940826e-02,3.870079293847084045e-02,-1.830297112464904785e-01
2.867953181266784668e-01,4.055742621421813965e-01,1.498239859938621521e-02,3.962947428226470947e-02,-1.733907908201217651e-01
2.731584906578063965e-01,3.869432806968688965e-01,1.572570390999317169e-02,4.082974791526794434e-02,-1.703402549028396606e-01
2.883630990982055664e-01,3.947930634021759033e-01,1.646752469241619110e-02,4.042254760861396790e-02,-1.633200496435165405e-01
3.025823831558227539e-01,4.048076570034027100e-01,1.724341697990894318e-02,3.997495025396347046e-02,-1.594436466693878174e-01
3.053833246231079102e-01,3.965342640876770020e-01,1.786421239376068115e-02,3.917642682790756226e-02,-1.481916010379791260e-01
2.793185114860534668e-01,3.706164658069610596e-01,1.819626800715923309e-02,3.831871226429939270e-02,-1.478129476308822632e-01
2.920249104499816895e-01,3.773064315319061279e-01,1.835354045033454895e-02,3.768914937973022461e-02,-1.413242220878601074e-01
2.804462313652038574e-01,3.656378090381622314e-01,1.842270605266094208e-02,3.737965226173400879e-02,-1.409939378499984741e-01
2.799150943756103516e-01,3.700842559337615967e-01,1.925772987306118011e-02,3.692388907074928284e-02,-1.463507711887359619e-01
2.801934480667114258e-01,3.680277168750762939e-01,1.905230805277824402e-02,3.574985638260841370e-02,-1.426364034414291382e-01
2.888748347759246826e-01,3.751173615455627441e-01,1.874705590307712555e-02,3.502740338444709778e-02,-1.400170028209686279e-01
2.775699496269226074e-01,3.564009964466094971e-01,1.809705235064029694e-02,3.383101522922515869e-02,-1.307591199874877930e-01
2.688493728637695312e-01,3.525071740150451660e-01,1.711216941475868225e-02,3.282355889678001404e-02,-1.335935294628143311e-01
2.588215470314025879e-01,3.414537310600280762e-01,1.624961942434310913e-02,2.967394143342971802e-02,-1.285557448863983154e-01
2.554943859577178955e-01,3.382393717765808105e-01,1.583891361951828003e-02,2.820749208331108093e-02,-1.267913877964019775e-01
2.531943321228027344e-01,3.335050046443939209e-01,1.496054884046316147e-02,2.692665532231330872e-02,-1.221978962421417236e-01
2.557295858860015869e-01,3.305588662624359131e-01,1.514978334307670593e-02,2.561984583735466003e-02,-1.155988946557044983e-01
2.514178752899169922e-01,3.279196918010711670e-01,1.354997511953115463e-02,2.479255944490432739e-02,-1.148443520069122314e-01
2.457817196846008301e-01,3.150220215320587158e-01,1.338523812592029572e-02,2.457785420119762421e-02,-1.072033941745758057e-01
2.499640285968780518e-01,3.125758171081542969e-01,1.323735341429710388e-02,2.444372326135635376e-02,-1.002928614616394043e-01
2.438461184501647949e-01,3.025825619697570801e-01,1.327625289559364319e-02,2.427024580538272858e-02,-9.628292918205261230e-02
2.445701360702514648e-01,3.041699528694152832e-01,1.373575348407030106e-02,2.316292189061641693e-02,-9.649848192930221558e-02
3.207066357135772705e-01,3.808390796184539795e-01,1.410256698727607727e-02,2.375094220042228699e-02,-9.798594564199447632e-02
2.442808747291564941e-01,2.915118038654327393e-01,1.557771582156419754e-02,2.313123457133769989e-02,-8.593984693288803101e-02
2.400868535041809082e-01,2.876679301261901855e-01,1.415824424475431442e-02,2.280177548527717590e-02,-8.454111963510513306e-02
2.442232519388198853e-01,2.853039205074310303e-01,1.778548210859298706e-02,2.236211672425270081e-02,-8.122827112674713135e-02
2.563945055007934570e-01,3.020099103450775146e-01,1.572086848318576813e-02,2.230623923242092133e-02,-8.364250510931015015e-02
2.390489876270294189e-01,2.809079587459564209e-01,1.430692616850137711e-02,2.191891334950923920e-02,-7.808483392000198364e-02
2.391856610774993896e-01,2.766945660114288330e-01,1.886881701648235321e-02,2.161026932299137115e-02,-7.798796147108078003e-02
2.365146130323410034e-01,2.739546000957489014e-01,1.468938030302524567e-02,2.079272828996181488e-02,-7.292209565639495850e-02
2.373740077018737793e-01,2.689681947231292725e-01,1.879606395959854126e-02,2.079378254711627960e-02,-7.118403911590576172e-02
2.729356288909912109e-01,2.722402513027191162e-01,5.198355019092559814e-02,2.122554369270801544e-02,-7.251371443271636963e-02
2.340017855167388916e-01,2.708102762699127197e-01,2.643586508929729462e-02,2.098460309207439423e-02,-8.422894030809402466e-02
2.299047559499740601e-01,2.575787901878356934e-01,1.710076257586479187e-02,2.104338631033897400e-02,-6.581817567348480225e-02
2.732334136962890625e-01,2.588773965835571289e-01,5.583495274186134338e-02,2.125230804085731506e-02,-6.273122131824493408e-02
2.224439531564712524e-01,2.579002976417541504e-01,2.347189560532569885e-02,2.158715017139911652e-02,-8.051539957523345947e-02
2.302867174148559570e-01,2.571413516998291016e-01,1.600774005055427551e-02,2.154020778834819794e-02,-6.440258026123046875e-02
2.393006086349487305e-01,2.528559863567352295e-01,1.827934756875038147e-02,2.150333672761917114e-02,-5.333804711699485779e-02
2.437352538108825684e-01,2.460364401340484619e-01,2.130360342562198639e-02,2.157657966017723083e-02,-4.518136754631996155e-02
2.265633344650268555e-01,2.492236793041229248e-01,4.060072824358940125e-02,2.203344553709030151e-02,-8.529452234506607056e-02
2.300760447978973389e-01,2.385961860418319702e-01,1.750319264829158783e-02,2.188681624829769135e-02,-4.791015759110450745e-02
2.764339447021484375e-01,2.488516718149185181e-01,4.027968272566795349e-02,2.235946059226989746e-02,-3.505684435367584229e-02
2.185833454132080078e-01,2.380245923995971680e-01,2.360901795327663422e-02,2.256313897669315338e-02,-6.561339646577835083e-02
2.745540440082550049e-01,2.797224223613739014e-01,3.634208440780639648e-02,2.310164086520671844e-02,-6.461209058761596680e-02
2.350344359874725342e-01,2.300985008478164673e-01,2.451955899596214294e-02,2.294668182730674744e-02,-4.253029823303222656e-02
2.299781739711761475e-01,2.310369759798049927e-01,1.876264624297618866e-02,2.316762693226337433e-02,-4.298907890915870667e-02
2.378461658954620361e-01,2.307538688182830811e-01,2.298019453883171082e-02,2.292317338287830353e-02,-3.881106525659561157e-02
2.315286099910736084e-01,2.244596779346466064e-01,1.827060431241989136e-02,2.275353670120239258e-02,-3.395521268248558044e-02
2.382709681987762451e-01,2.313864380121231079e-01,2.292578108608722687e-02,2.299662493169307709e-02,-3.903787583112716675e-02
2.570170164108276367e-01,2.264397144317626953e-01,4.181067273020744324e-02,2.293149381875991821e-02,-3.416484966874122620e-02
2.279730737209320068e-01,2.228635698556900024e-01,2.107138372957706451e-02,2.385861240327358246e-02,-3.982048854231834412e-02
2.811024188995361328e-01,2.549873292446136475e-01,2.801436185836791992e-02,2.305746078491210938e-02,-2.495673112571239471e-02
2.231920510530471802e-01,2.135892510414123535e-01,3.879992291331291199e-02,2.318135276436805725e-02,-5.237846076488494873e-02
2.553765773773193359e-01,2.379221022129058838e-01,2.277292869985103607e-02,2.264165505766868591e-02,-2.796012349426746368e-02
2.989625334739685059e-01,2.494577318429946899e-01,4.503548517823219299e-02,2.281649783253669739e-02,-1.834720559418201447e-02
2.169575691223144531e-01,2.106921076774597168e-01,3.074049018323421478e-02,2.300799451768398285e-02,-4.748303070664405823e-02
3.442988395690917969e-01,3.128096759319305420e-01,4.980889707803726196e-02,2.167230844497680664e-02,-3.999203816056251526e-02
2.412045598030090332e-01,2.205702811479568481e-01,2.634401060640811920e-02,2.175664901733398438e-02,-2.746639214456081390e-02
2.980445325374603271e-01,2.742044627666473389e-01,2.374998666346073151e-02,2.179228328168392181e-02,-2.170220948755741119e-02
2.415604889392852783e-01,2.202386707067489624e-01,2.665570937097072601e-02,2.186883613467216492e-02,-2.720272913575172424e-02
2.747025787830352783e-01,2.359509766101837158e-01,3.911321982741355896e-02,2.198912203311920166e-02,-2.235075645148754120e-02
2.693878412246704102e-01,2.467802017927169800e-01,4.356477037072181702e-02,2.248058281838893890e-02,-4.343772679567337036e-02
2.311768084764480591e-01,2.091369777917861938e-01,2.364407107234001160e-02,2.299771830439567566e-02,-2.460195682942867279e-02
2.312966436147689819e-01,2.091251462697982788e-01,2.245535887777805328e-02,2.280798554420471191e-02,-2.309186942875385284e-02
2.852966189384460449e-01,2.288437634706497192e-01,6.989977508783340454e-02,2.299451455473899841e-02,-3.644144907593727112e-02
2.211021929979324341e-01,2.014875262975692749e-01,3.218561038374900818e-02,2.349111996591091156e-02,-3.606207668781280518e-02
2.722128033638000488e-01,2.427095323801040649e-01,2.449840493500232697e-02,2.378533594310283661e-02,-1.878048107028007507e-02
2.362457364797592163e-01,2.083722800016403198e-01,2.230223454535007477e-02,2.402189001441001892e-02,-1.845066435635089874e-02
3.088302612304687500e-01,2.733002305030822754e-01,2.608862332999706268e-02,2.375417575240135193e-02,-1.431278511881828308e-02
2.660080194473266602e-01,2.383564710617065430e-01,2.309961244463920593e-02,2.419826202094554901e-02,-1.964632794260978699e-02
2.428478449583053589e-01,2.025195509195327759e-01,2.543634548783302307e-02,2.394271269440650940e-02,-9.050772525370121002e-03
2.307935208082199097e-01,1.986367106437683105e-01,2.289105579257011414e-02,2.376326173543930054e-02,-1.449750084429979324e-02
2.596440613269805908e-01,2.262523621320724487e-01,2.224350720643997192e-02,2.389304339885711670e-02,-1.274488121271133423e-02
2.366013526916503906e-01,2.015375047922134399e-01,2.157352864742279053e-02,2.293538488447666168e-02,-9.445064701139926910e-03
2.465556561946868896e-01,2.098574489355087280e-01,2.269275113940238953e-02,2.269826270639896393e-02,-8.692794479429721832e-03
2.452968209981918335e-01,2.034353613853454590e-01,2.644814550876617432e-02,2.228817902505397797e-02,-6.874870508909225464e-03
2.892716825008392334e-01,2.059463709592819214e-01,5.545931681990623474e-02,2.115136943757534027e-02,6.714639253914356232e-03
2.286517173051834106e-01,1.974771320819854736e-01,4.703426361083984375e-02,2.067687734961509705e-02,-3.653655946254730225e-02
2.924422621726989746e-01,2.236671447753906250e-01,6.478285044431686401e-02,2.201146259903907776e-02,-1.801919192075729370e-02
2.425394207239151001e-01,2.005286216735839844e-01,2.573281712830066681e-02,2.331425063312053680e-02,-7.036264520138502121e-03
2.352236062288284302e-01,1.940434426069259644e-01,2.491786703467369080e-02,2.322805672883987427e-02,-6.965768523514270782e-03
2.428757399320602417e-01,1.977346092462539673e-01,2.403048798441886902e-02,2.306347899138927460e-02,-1.952847931534051895e-03
2.707564830780029297e-01,2.156004905700683594e-01,3.599089011549949646e-02,2.426755800843238831e-02,-5.102469120174646378e-03
2.454959005117416382e-01,2.006870806217193604e-01,2.871809154748916626e-02,2.401312999427318573e-02,-7.922399789094924927e-03
2.660485208034515381e-01,2.175386399030685425e-01,2.591789141297340393e-02,2.289391309022903442e-02,-3.019402211066335440e-04
2.416861951351165771e-01,1.943814754486083984e-01,2.183163724839687347e-02,2.322353236377239227e-02,2.249549841508269310e-03
2.516915798187255859e-01,2.043894529342651367e-01,2.384023554623126984e-02,2.309769764542579651e-02,3.641931689344346523e-04
3.146080076694488525e-01,2.050541788339614868e-01,8.125087618827819824e-02,2.296177297830581665e-02,5.341161973774433136e-03
2.295215576887130737e-01,1.962407231330871582e-01,2.998197451233863831e-02,2.513714320957660675e-02,-2.183829806745052338e-02
2.355810254812240601e-01,1.959188282489776611e-01,2.554218657314777374e-02,2.269944734871387482e-02,-8.579432033002376556e-03
2.924340963363647461e-01,2.188034802675247192e-01,7.483643293380737305e-02,2.393035031855106354e-02,-2.513615414500236511e-02
2.501869201660156250e-01,1.961069405078887939e-01,2.622066065669059753e-02,2.427084185183048248e-02,3.588467137888073921e-03
2.382340878248214722e-01,1.966732591390609741e-01,2.494171634316444397e-02,2.336769737303256989e-02,-6.748592015355825424e-03
2.337890714406967163e-01,1.891116350889205933e-01,2.428651228547096252e-02,2.213307097554206848e-02,-1.742136082611978054e-03
2.810192108154296875e-01,2.297772318124771118e-01,2.461818046867847443e-02,2.065208740532398224e-02,5.971699953079223633e-03
2.798745930194854736e-01,1.986856460571289062e-01,4.667112603783607483e-02,2.133900113403797150e-02,1.317883003503084183e-02
2.297403514385223389e-01,1.931274235248565674e-01,2.968167327344417572e-02,2.248207293450832367e-02,-1.555081084370613098e-02
3.119828402996063232e-01,2.546249032020568848e-01,4.899800568819046021e-02,2.164087817072868347e-02,-1.328093651682138443e-02
2.366093993186950684e-01,1.907196938991546631e-01,2.225652337074279785e-02,2.287150360643863678e-02,7.616722723469138145e-04
2.592270076274871826e-01,1.886554360389709473e-01,4.051486775279045105e-02,2.298747189342975616e-02,7.069239392876625061e-03
2.404262870550155640e-01,1.909858733415603638e-01,2.571648173034191132e-02,2.270872518420219421e-02,1.015202724374830723e-03
2.537232339382171631e-01,2.042246311902999878e-01,2.371749654412269592e-02,2.256415225565433502e-02,3.216943936422467232e-03
3.214560747146606445e-01,2.274096906185150146e-01,1.318991631269454956e-01,2.200395241379737854e-02,-5.985671281814575195e-02
2.401751726865768433e-01,1.901213377714157104e-01,4.802711308002471924e-02,2.329486794769763947e-02,-2.126814424991607666e-02
2.333932667970657349e-01,1.883241087198257446e-01,2.335510402917861938e-02,2.123202756047248840e-02,4.820241883862763643e-04
2.368265092372894287e-01,1.950966864824295044e-01,2.233911305665969849e-02,2.215511910617351532e-02,-2.764414530247449875e-03
2.335257381200790405e-01,1.890969127416610718e-01,2.308529242873191833e-02,2.219433709979057312e-02,-8.508146274834871292e-04
2.606741189956665039e-01,1.984048038721084595e-01,4.096098989248275757e-02,2.231814339756965637e-02,-1.009829808026552200e-03
2.347586154937744141e-01,1.955787390470504761e-01,2.258988842368125916e-02,2.241999469697475433e-02,-5.830008536577224731e-03
2.297347187995910645e-01,1.892772763967514038e-01,2.206057496368885040e-02,2.230243384838104248e-02,-3.905563615262508392e-03
2.336446195840835571e-01,1.953015625476837158e-01,2.245601080358028412e-02,2.233935706317424774e-02,-6.452309433370828629e-03
2.333154529333114624e-01,1.880472898483276367e-01,2.327765710651874542e-02,2.215305343270301819e-02,-1.625412987777963281e-04
2.369906157255172729e-01,1.909743249416351318e-01,2.212993241846561432e-02,2.177554741501808167e-02,2.110816072672605515e-03
2.559386491775512695e-01,1.961892545223236084e-01,2.817041985690593719e-02,2.128010615706443787e-02,1.029887329787015915e-02
2.351803183555603027e-01,2.092005908489227295e-01,3.535101935267448425e-02,2.100077457726001740e-02,-3.037208132445812225e-02
2.298336327075958252e-01,1.894438862800598145e-01,2.561128512024879456e-02,2.142266184091567993e-02,-6.644186098128557205e-03
2.914606630802154541e-01,2.354375272989273071e-01,2.969861589372158051e-02,2.114340662956237793e-02,5.181116051971912384e-03
2.262123376131057739e-01,1.896269768476486206e-01,2.203046530485153198e-02,2.185956016182899475e-02,-7.304647471755743027e-03
2.251763790845870972e-01,1.889572292566299438e-01,2.480133622884750366e-02,2.187704294919967651e-02,-1.045923121273517609e-02
2.458248585462570190e-01,1.974763721227645874e-01,3.606803342700004578e-02,2.186426334083080292e-02,-9.583809413015842438e-03
2.307478785514831543e-01,1.883586645126342773e-01,2.188810892403125763e-02,2.184219285845756531e-02,-1.341092749498784542e-03
2.245950549840927124e-01,1.847856193780899048e-01,2.169718220829963684e-02,2.148412354290485382e-02,-3.371865954250097275e-03
2.394303977489471436e-01,1.891565322875976562e-01,3.467049449682235718e-02,2.145563811063766479e-02,-5.852283444255590439e-03
2.456377148628234863e-01,1.928486824035644531e-01,4.365321621298789978e-02,2.119581773877143860e-02,-1.206001173704862595e-02
2.322863787412643433e-01,1.859171986579895020e-01,3.416402637958526611e-02,2.168091200292110443e-02,-9.475755505263805389e-03
2.401948422193527222e-01,1.899504661560058594e-01,3.594656661152839661e-02,2.134767733514308929e-02,-7.049861364066600800e-03
2.309826761484146118e-01,1.848423928022384644e-01,3.162464872002601624e-02,2.170568332076072693e-02,-7.190049160271883011e-03
2.296103686094284058e-01,1.890461444854736328e-01,2.062064409255981445e-02,2.142510376870632172e-02,-1.481515122577548027e-03
2.467872649431228638e-01,1.996940225362777710e-01,2.626801468431949615e-02,2.143444679677486420e-02,-6.092137191444635391e-04
2.410858422517776489e-01,1.928802877664566040e-01,3.218823671340942383e-02,2.173797599971294403e-02,-5.720660556107759476e-03
2.306474298238754272e-01,1.879723221063613892e-01,2.221059426665306091e-02,2.092670463025569916e-02,-4.621825064532458782e-04
2.327129989862442017e-01,1.860304474830627441e-01,2.349787577986717224e-02,2.085018903017044067e-02,2.334496937692165375e-03
3.199443817138671875e-01,2.129361927509307861e-01,1.117408424615859985e-01,2.139912359416484833e-02,-2.613176777958869934e-02
2.135834991931915283e-01,1.822554916143417358e-01,3.049444779753684998e-02,2.214697189629077911e-02,-2.131341025233268738e-02
3.446974754333496094e-01,2.755088806152343750e-01,3.425450250506401062e-02,2.184272557497024536e-02,1.309139374643564224e-02
2.147721052169799805e-01,1.867247372865676880e-01,3.724322095513343811e-02,2.196232974529266357e-02,-3.115817531943321228e-02
2.503303885459899902e-01,2.103489786386489868e-01,2.485550567507743835e-02,2.147680334746837616e-02,-6.350902840495109558e-03
2.681128978729248047e-01,1.938955038785934448e-01,5.275824666023254395e-02,2.068203501403331757e-02,7.771212840452790260e-04
2.299731522798538208e-01,1.913720369338989258e-01,4.759681224822998047e-02,2.058693766593933105e-02,-2.958263456821441650e-02
2.305723577737808228e-01,1.901211887598037720e-01,2.233335748314857483e-02,2.094053477048873901e-02,-2.822708338499069214e-03
2.408990114927291870e-01,1.949058622121810913e-01,2.791143022477626801e-02,2.091074548661708832e-02,-2.829018747434020042e-03
2.381263375282287598e-01,1.951554268598556519e-01,2.724146470427513123e-02,2.140180207788944244e-02,-5.672364495694637299e-03
2.703468203544616699e-01,1.973810493946075439e-01,5.155346542596817017e-02,2.229317277669906616e-02,-8.808737038634717464e-04
2.176804095506668091e-01,1.818403154611587524e-01,4.649689421057701111e-02,2.301811985671520233e-02,-3.367491066455841064e-02
2.252245694398880005e-01,1.856162399053573608e-01,2.160408906638622284e-02,2.220108173787593842e-02,-4.196844063699245453e-03
2.264490723609924316e-01,1.853180527687072754e-01,2.318198606371879578e-02,2.221598662436008453e-02,-4.266965668648481369e-03
2.361626476049423218e-01,1.981480270624160767e-01,2.090006135404109955e-02,2.188158407807350159e-02,-4.767020698636770248e-03
3.180339038372039795e-01,2.025649100542068481e-01,1.288174390792846680e-01,2.182213589549064636e-02,-3.517055884003639221e-02
2.173344045877456665e-01,1.806129366159439087e-01,5.427683889865875244e-02,2.273743040859699249e-02,-4.029281064867973328e-02
2.490997165441513062e-01,2.116986364126205444e-01,2.481476776301860809e-02,2.181499823927879333e-02,-9.228684939444065094e-03
2.255898118019104004e-01,1.880646049976348877e-01,2.029786631464958191e-02,2.167717181146144867e-02,-4.449823405593633652e-03
2.253545969724655151e-01,1.882930546998977661e-01,2.011342346668243408e-02,2.190162800252437592e-02,-4.953496623784303665e-03
2.307617664337158203e-01,1.882373690605163574e-01,2.329547517001628876e-02,2.141061238944530487e-02,-2.181692281737923622e-03
2.501329779624938965e-01,2.116890251636505127e-01,2.667475119233131409e-02,2.157116681337356567e-02,-9.801954030990600586e-03
2.348396778106689453e-01,1.979133486747741699e-01,2.073693461716175079e-02,2.150904573500156403e-02,-5.319658201187849045e-03
2.264776080846786499e-01,1.871026605367660522e-01,2.204345166683197021e-02,2.136742882430553436e-02,-4.035938065499067307e-03
2.313390821218490601e-01,1.940411925315856934e-01,2.038198895752429962e-02,2.103878185153007507e-02,-4.122881218791007996e-03
2.643993496894836426e-01,1.990476101636886597e-01,4.911211133003234863e-02,2.107332274317741394e-02,-4.833695013076066971e-03
2.607164680957794189e-01,2.013980150222778320e-01,8.608005940914154053e-02,2.166750282049179077e-02,-4.842913895845413208e-02
2.276840656995773315e-01,1.892450451850891113e-01,2.380610816180706024e-02,2.208033576607704163e-02,-7.447427138686180115e-03
2.246945202350616455e-01,1.856357753276824951e-01,2.246573753654956818e-02,2.143653295934200287e-02,-4.843522794544696808e-03
2.280296534299850464e-01,1.872432678937911987e-01,2.343996800482273102e-02,2.169662155210971832e-02,-4.350219853222370148e-03
2.528615593910217285e-01,2.114725261926651001e-01,2.205770276486873627e-02,2.197433263063430786e-02,-2.643003128468990326e-03
2.454030066728591919e-01,1.952896565198898315e-01,2.532812021672725677e-02,2.227857522666454315e-02,2.506665652617812157e-03
2.185482531785964966e-01,1.863132864236831665e-01,2.703513763844966888e-02,2.223797887563705444e-02,-1.703814789652824402e-02
2.508552968502044678e-01,1.906433701515197754e-01,3.125581890344619751e-02,2.231215685606002808e-02,6.643945351243019104e-03
2.603856921195983887e-01,2.095353752374649048e-01,2.452060393989086151e-02,2.232531458139419556e-02,4.004399757832288742e-03
2.125018388032913208e-01,1.841673254966735840e-01,2.829436957836151123e-02,2.161504700779914856e-02,-2.157489396631717682e-02
2.220178991556167603e-01,1.860249340534210205e-01,2.178032137453556061e-02,2.194894850254058838e-02,-7.736313156783580780e-03
2.745223641395568848e-01,1.940143555402755737e-01,9.393381327390670776e-02,2.237720042467117310e-02,-3.580299392342567444e-02
2.252666950225830078e-01,1.855341345071792603e-01,3.136547282338142395e-02,2.334854751825332642e-02,-1.498145330697298050e-02
2.486233562231063843e-01,1.992953568696975708e-01,2.558632567524909973e-02,2.273734286427497864e-02,1.004343037493526936e-03
2.662496268749237061e-01,2.242518663406372070e-01,2.791783213615417480e-02,2.342319115996360779e-02,-9.343280456960201263e-03
2.336977273225784302e-01,1.858443766832351685e-01,2.735692448914051056e-02,2.218395844101905823e-02,-1.687529846094548702e-03
2.332769483327865601e-01,1.918095052242279053e-01,2.326091006398200989e-02,2.315811812877655029e-02,-4.951578564941883087e-03
2.273597866296768188e-01,1.829897165298461914e-01,2.210116572678089142e-02,2.224440500140190125e-02,2.450401370879262686e-05
2.329403758049011230e-01,1.817053705453872681e-01,2.550069242715835571e-02,2.224179916083812714e-02,3.492507617920637131e-03
2.276613116264343262e-01,1.880394071340560913e-01,2.195181511342525482e-02,2.289582788944244385e-02,-5.225727334618568420e-03
2.378127872943878174e-01,1.846287995576858521e-01,2.671608142554759979e-02,2.268683351576328278e-02,3.781061386689543724e-03
2.516162693500518799e-01,2.083085775375366211e-01,4.183153435587882996e-02,2.228587679564952850e-02,-2.080971002578735352e-02
2.429922223091125488e-01,1.831409186124801636e-01,3.797972202301025391e-02,2.235649526119232178e-02,-4.849163815379142761e-04
2.588681280612945557e-01,1.922041177749633789e-01,3.473128750920295715e-02,2.253565005958080292e-02,9.397076442837715149e-03
2.167966514825820923e-01,1.777868419885635376e-01,2.433132752776145935e-02,2.333620004355907440e-02,-8.657728321850299835e-03
2.487430274486541748e-01,1.815661489963531494e-01,9.163676202297210693e-02,2.284497581422328949e-02,-4.730483144521713257e-02
2.492025643587112427e-01,1.823246330022811890e-01,3.410739451646804810e-02,2.171244472265243530e-02,1.105807535350322723e-02
2.168763875961303711e-01,1.836293488740921021e-01,2.773347124457359314e-02,2.234108746051788330e-02,-1.682752370834350586e-02
2.276156246662139893e-01,1.860570758581161499e-01,3.531150147318840027e-02,2.230370230972766876e-02,-1.605665311217308044e-02
2.420783191919326782e-01,1.785589754581451416e-01,3.965852782130241394e-02,2.244608476758003235e-02,1.414732076227664948e-03
2.417315095663070679e-01,1.815100759267807007e-01,3.863086923956871033e-02,2.234334312379360199e-02,-7.527723792009055614e-04
2.323692142963409424e-01,1.833708435297012329e-01,2.635577693581581116e-02,2.163240313529968262e-02,1.010201638564467430e-03
2.326616346836090088e-01,1.814906299114227295e-01,2.464829012751579285e-02,2.203628048300743103e-02,4.486427176743745804e-03
2.726747989654541016e-01,1.979603320360183716e-01,1.207586601376533508e-01,2.211110293865203857e-02,-6.815530359745025635e-02
2.267794013023376465e-01,1.813468039035797119e-01,3.205898776650428772e-02,2.306083589792251587e-02,-9.687211364507675171e-03
2.249538600444793701e-01,1.816924065351486206e-01,2.127313613891601562e-02,2.188473194837570190e-02,1.035951136145740747e-04
2.302645146846771240e-01,1.868126839399337769e-01,2.142711728811264038e-02,2.216635458171367645e-02,-1.416403829352930188e-04
2.270309925079345703e-01,1.832423657178878784e-01,2.191941998898983002e-02,2.211056463420391083e-02,-2.413537295069545507e-04
2.972471117973327637e-01,2.034812718629837036e-01,7.713086903095245361e-02,2.290255948901176453e-02,-6.267581600695848465e-03
2.170922905206680298e-01,1.794087886810302734e-01,5.267030373215675354e-02,2.327673695981502533e-02,-3.826354071497917175e-02
3.823785483837127686e-01,3.182833492755889893e-01,3.752960264682769775e-02,2.282178774476051331e-02,3.743791487067937851e-03
2.227118760347366333e-01,1.862424463033676147e-01,2.320485934615135193e-02,2.316226251423358917e-02,-9.897697716951370239e-03
2.614430785179138184e-01,1.897242516279220581e-01,7.299851626157760620e-02,2.259773574769496918e-02,-2.387740835547447205e-02
2.216466963291168213e-01,1.825457811355590820e-01,2.455286495387554169e-02,2.281875722110271454e-02,-8.270718157291412354e-03
2.303009033203125000e-01,1.835803538560867310e-01,3.156325966119766235e-02,2.306114882230758667e-02,-7.903877645730972290e-03
2.513884007930755615e-01,1.935051828622817993e-01,3.602270781993865967e-02,2.273717708885669708e-02,-8.766602259129285812e-04
2.226455509662628174e-01,1.787081956863403320e-01,2.622927539050579071e-02,2.295563742518424988e-02,-5.247557535767555237e-03
2.336417436599731445e-01,1.933164447546005249e-01,2.560229226946830750e-02,2.236221916973590851e-02,-7.639212999492883682e-03
2.881050407886505127e-01,2.047332525253295898e-01,5.385479331016540527e-02,2.268785797059535980e-02,6.829128600656986237e-03
2.169213294982910156e-01,1.754794418811798096e-01,6.746814399957656860e-02,2.308546006679534912e-02,-4.911173135042190552e-02
2.282682210206985474e-01,1.802297830581665039e-01,2.551902085542678833e-02,2.255062013864517212e-02,-3.118593667750246823e-05
2.268998771905899048e-01,1.813944131135940552e-01,2.959749475121498108e-02,2.247545123100280762e-02,-6.567481439560651779e-03
2.290229052305221558e-01,1.823858767747879028e-01,2.483942173421382904e-02,2.270064130425453186e-02,-9.030247456394135952e-04
2.341278940439224243e-01,1.821762025356292725e-01,2.923760190606117249e-02,2.223880589008331299e-02,4.752845561597496271e-04
2.398120015859603882e-01,1.820194721221923828e-01,2.816404774785041809e-02,2.233962528407573700e-02,7.288857363164424896e-03
2.239257842302322388e-01,1.860955953598022461e-01,2.268071100115776062e-02,2.224336378276348114e-02,-7.093891967087984085e-03
2.545514702796936035e-01,2.142314463853836060e-01,2.812129259109497070e-02,2.198369987308979034e-02,-9.784979745745658875e-03
2.235909104347229004e-01,1.806854456663131714e-01,2.691055648028850555e-02,2.228515595197677612e-02,-6.290249992161989212e-03
2.538955211639404297e-01,1.804991364479064941e-01,5.051327869296073914e-02,2.192663960158824921e-02,9.564675856381654739e-04
2.709991037845611572e-01,2.345905601978302002e-01,2.677311189472675323e-02,2.234585955739021301e-02,-1.271046139299869537e-02
2.512179911136627197e-01,1.990177780389785767e-01,2.478152327239513397e-02,2.156864106655120850e-02,5.850047804415225983e-03
2.291508167982101440e-01,1.846787333488464355e-01,5.021088570356369019e-02,2.186945453286170959e-02,-2.760826237499713898e-02
2.410367429256439209e-01,1.946684122085571289e-01,2.392858453094959259e-02,2.201998420059680939e-02,4.197628877591341734e-04
2.365469634532928467e-01,1.854968219995498657e-01,3.575816377997398376e-02,2.200992032885551453e-02,-6.717949174344539642e-03
2.462734133005142212e-01,2.016178518533706665e-01,3.288414329290390015e-02,2.151603996753692627e-02,-9.744628332555294037e-03
2.260989695787429810e-01,1.788447350263595581e-01,2.324861288070678711e-02,2.226821333169937134e-02,1.737406477332115173e-03
2.320528328418731689e-01,1.772552281618118286e-01,3.966464847326278687e-02,2.245085686445236206e-02,-7.317908108234405518e-03
2.382343113422393799e-01,1.892145574092864990e-01,2.306835912168025970e-02,2.206519618630409241e-02,3.886201651766896248e-03
2.687661349773406982e-01,1.987702548503875732e-01,7.657876610755920410e-02,2.247989736497402191e-02,-2.906276658177375793e-02
2.336798012256622314e-01,1.785150021314620972e-01,5.243381485342979431e-02,2.238179370760917664e-02,-1.965081319212913513e-02
3.546641469001770020e-01,3.032700121402740479e-01,3.485046327114105225e-02,2.236571349203586578e-02,-5.822027567774057388e-03
2.213406860828399658e-01,1.782763898372650146e-01,2.236356586217880249e-02,2.265145070850849152e-02,-1.950726262293756008e-03
2.311512529850006104e-01,1.856658160686492920e-01,2.227322757244110107e-02,2.215324714779853821e-02,1.058960449881851673e-03
2.366734147071838379e-01,1.860414296388626099e-01,2.860325761139392853e-02,2.252329327166080475e-02,-4.945672699250280857e-04
2.497046440839767456e-01,1.749953627586364746e-01,7.691713422536849976e-02,2.225141040980815887e-02,-2.445926330983638763e-02
3.215815722942352295e-01,2.804764509201049805e-01,2.134923823177814484e-02,2.178132720291614532e-02,-2.025456866249442101e-03
2.324747294187545776e-01,1.909060925245285034e-01,3.282713890075683594e-02,2.239936031401157379e-02,-1.365787256509065628e-02
2.329415529966354370e-01,1.826235204935073853e-01,3.078867867588996887e-02,2.286782115697860718e-02,-3.338468726724386215e-03
2.202601432800292969e-01,1.787067204713821411e-01,2.142407745122909546e-02,2.185226231813430786e-02,-1.722906134091317654e-03
2.335250228643417358e-01,1.790948510169982910e-01,3.879777342081069946e-02,2.196706272661685944e-02,-6.334663368761539459e-03
2.279401272535324097e-01,1.801456511020660400e-01,2.235859073698520660e-02,2.091131545603275299e-02,4.524552263319492340e-03
3.298128545284271240e-01,2.428986579179763794e-01,8.751349896192550659e-02,2.202204614877700806e-02,-2.262133546173572540e-02
2.193727493286132812e-01,1.755388826131820679e-01,4.872454702854156494e-02,2.310715429484844208e-02,-2.799783088266849518e-02
2.215866744518280029e-01,1.773364990949630737e-01,2.182994037866592407e-02,2.147576957941055298e-02,9.444582392461597919e-04
2.340933382511138916e-01,1.832737922668457031e-01,2.870190143585205078e-02,2.221197634935379028e-02,-9.431832586415112019e-05
2.665732502937316895e-01,2.009436786174774170e-01,5.801580101251602173e-02,2.219299785792827606e-02,-1.457920763641595840e-02
2.335985004901885986e-01,1.862705647945404053e-01,2.308494225144386292e-02,2.178799547255039215e-02,2.454996807500720024e-03
2.529365420341491699e-01,1.993762701749801636e-01,3.039718233048915863e-02,2.191164717078208923e-02,1.251457259058952332e-03
2.601906359195709229e-01,1.901966035366058350e-01,3.514832630753517151e-02,2.203212492167949677e-02,1.281358115375041962e-02
2.615652084350585938e-01,2.301453053951263428e-01,6.433293968439102173e-02,2.171944268047809601e-02,-5.463248863816261292e-02
2.456162720918655396e-01,2.029168754816055298e-01,2.237062156200408936e-02,2.270417846739292145e-02,-2.375415759161114693e-03
2.434045374393463135e-01,1.871766746044158936e-01,4.196540266275405884e-02,2.236146107316017151e-02,-8.098994381725788116e-03
2.461181581020355225e-01,1.855763942003250122e-01,5.707513540983200073e-02,2.290142700076103210e-02,-1.943478360772132874e-02
2.610851526260375977e-01,2.109682708978652954e-01,2.689001150429248810e-02,2.132317610085010529e-02,1.903690164908766747e-03
2.685419321060180664e-01,1.887670755386352539e-01,8.663130551576614380e-02,2.168839797377586365e-02,-2.854485251009464264e-02
2.333101332187652588e-01,1.815918833017349243e-01,2.543824166059494019e-02,2.245442196726799011e-02,3.825592342764139175e-03
2.276816666126251221e-01,1.859569847583770752e-01,2.125155739486217499e-02,2.295700274407863617e-02,-2.483881544321775436e-03
2.332535833120346069e-01,1.911250054836273193e-01,2.330914326012134552e-02,2.288501523435115814e-02,-4.065567627549171448e-03
2.706366479396820068e-01,1.903436630964279175e-01,5.317875370383262634e-02,2.240532077848911285e-02,4.708918277174234390e-03
2.087209224700927734e-01,1.808135360479354858e-01,3.755249455571174622e-02,2.337715774774551392e-02,-3.302225843071937561e-02
2.216444015502929688e-01,1.810983568429946899e-01,3.058005124330520630e-02,2.181839942932128906e-02,-1.185241714119911194e-02
2.372689247131347656e-01,1.927454024553298950e-01,2.406848222017288208e-02,2.171429991722106934e-02,-1.259272336028516293e-03
2.426612824201583862e-01,1.916794627904891968e-01,2.618385106325149536e-02,2.232647500932216644e-02,2.471490530297160149e-03
2.274051904678344727e-01,1.794183105230331421e-01,4.490519687533378601e-02,2.206964045763015747e-02,-1.898794621229171753e-02
2.984955608844757080e-01,2.126326113939285278e-01,5.500276759266853333e-02,2.138425223529338837e-02,9.475952014327049255e-03
2.216013073921203613e-01,1.914325803518295288e-01,2.738045156002044678e-02,2.195861376821994781e-02,-1.917034201323986053e-02
2.226755023002624512e-01,1.830066591501235962e-01,2.284257858991622925e-02,2.229161001741886139e-02,-5.465338472276926041e-03
2.255005985498428345e-01,1.794615238904953003e-01,2.162474207580089569e-02,2.190594002604484558e-02,2.508393255993723869e-03
2.918028533458709717e-01,2.488434463739395142e-01,2.166218869388103485e-02,2.154430560767650604e-02,-2.470792387612164021e-04
2.217485159635543823e-01,1.807017922401428223e-01,3.530763834714889526e-02,2.198508195579051971e-02,-1.624600216746330261e-02
2.718392014503479004e-01,1.986594200134277344e-01,4.682066291570663452e-02,2.244707755744457245e-02,3.912024199962615967e-03
2.172150313854217529e-01,1.816859692335128784e-01,2.470327168703079224e-02,2.241696044802665710e-02,-1.159118395298719406e-02
2.184011936187744141e-01,1.765424162149429321e-01,2.765611000359058380e-02,2.211019024252891541e-02,-7.907530292868614197e-03
2.371641695499420166e-01,1.903358101844787598e-01,2.301987446844577789e-02,2.257546782493591309e-02,1.233014278113842010e-03
2.234998792409896851e-01,1.773316860198974609e-01,2.181523293256759644e-02,2.207369357347488403e-02,2.279271604493260384e-03
2.195291370153427124e-01,1.775890290737152100e-01,2.305009588599205017e-02,2.197413705289363861e-02,-3.084120573475956917e-03
2.292830646038055420e-01,1.791410446166992188e-01,2.481691539287567139e-02,2.212163805961608887e-02,3.203463507816195488e-03
2.233796268701553345e-01,1.807382106781005859e-01,2.244360744953155518e-02,2.191683277487754822e-02,-1.719030318781733513e-03
3.026331365108489990e-01,1.821704506874084473e-01,7.137623429298400879e-02,2.149421907961368561e-02,2.759224362671375275e-02
2.097527533769607544e-01,1.868242621421813965e-01,8.948908746242523193e-02,2.171942032873630524e-02,-8.828003704547882080e-02
2.324658930301666260e-01,1.835352778434753418e-01,3.428617864847183228e-02,2.191065624356269836e-02,-7.266207598149776459e-03
2.209927588701248169e-01,1.769597530364990234e-01,2.152725681662559509e-02,2.190956100821495056e-02,5.961857968941330910e-04
2.265478521585464478e-01,1.787683218717575073e-01,2.661242336034774780e-02,2.192551083862781525e-02,-7.583946571685373783e-04
2.263837605714797974e-01,1.782395541667938232e-01,2.340991422533988953e-02,2.189319208264350891e-02,2.841097069904208183e-03
2.291320264339447021e-01,1.765755414962768555e-01,2.444672770798206329e-02,2.195049263536930084e-02,6.159260869026184082e-03
2.533898055553436279e-01,1.964653134346008301e-01,6.851320713758468628e-02,2.171397767961025238e-02,-3.330270200967788696e-02
2.267124950885772705e-01,1.794247776269912720e-01,2.398856729269027710e-02,2.214388921856880188e-02,1.155277830548584461e-03
2.264467328786849976e-01,1.837801635265350342e-01,2.754905633628368378e-02,2.203214913606643677e-02,-6.914632860571146011e-03
2.398273497819900513e-01,1.815205067396163940e-01,3.530450165271759033e-02,2.217121422290802002e-02,8.311272831633687019e-04
2.476108968257904053e-01,1.995681226253509521e-01,4.850628972053527832e-02,2.210871502757072449e-02,-2.257221937179565430e-02
2.201258838176727295e-01,1.767189949750900269e-01,2.156292833387851715e-02,2.225292287766933441e-02,-4.089573048986494541e-04
2.449764013290405273e-01,2.004185020923614502e-01,2.615960873663425446e-02,2.309485524892807007e-02,-4.696571733802556992e-03
2.434187531471252441e-01,1.751589030027389526e-01,5.238211154937744141e-02,2.234645001590251923e-02,-6.468714214861392975e-03
2.514726221561431885e-01,1.894536465406417847e-01,7.146359235048294067e-02,2.214626967906951904e-02,-3.159090876579284668e-02
2.191490381956100464e-01,1.764025241136550903e-01,2.590806782245635986e-02,2.307594567537307739e-02,-6.237494759261608124e-03
2.291223555803298950e-01,1.805074363946914673e-01,2.713428251445293427e-02,2.168158441781997681e-02,-2.009453164646402001e-04
2.821216583251953125e-01,1.941992491483688354e-01,8.382523804903030396e-02,2.219332754611968994e-02,-1.809613965451717377e-02
2.722740471363067627e-01,1.924636811017990112e-01,4.164125397801399231e-02,2.391049452126026154e-02,1.425863336771726608e-02
1.928580403327941895e-01,1.715576797723770142e-01,5.065977945923805237e-02,2.313958480954170227e-02,-5.249899625778198242e-02
2.758269011974334717e-01,2.248865962028503418e-01,4.878949746489524841e-02,2.186317741870880127e-02,-1.971236057579517365e-02
2.320358455181121826e-01,1.789118498563766479e-01,3.811126574873924255e-02,2.197607606649398804e-02,-6.963346153497695923e-03
2.289545834064483643e-01,1.849419921636581421e-01,2.948828414082527161e-02,2.242569252848625183e-02,-7.901385426521301270e-03
2.241352200508117676e-01,1.752623170614242554e-01,2.616639994084835052e-02,2.219831943511962891e-02,5.081916460767388344e-04
2.347825765609741211e-01,1.772767305374145508e-01,2.942206896841526031e-02,2.217744849622249603e-02,5.906330421566963196e-03
2.530495822429656982e-01,1.957633197307586670e-01,7.046748697757720947e-02,2.193922922015190125e-02,-3.512046113610267639e-02
2.328479439020156860e-01,1.855080127716064453e-01,2.502716891467571259e-02,2.244987711310386658e-02,-1.371209218632429838e-04
2.290277779102325439e-01,1.838767975568771362e-01,3.420783206820487976e-02,2.219169214367866516e-02,-1.124853827059268951e-02
2.194495201110839844e-01,1.751530319452285767e-01,2.244506403803825378e-02,2.218009904026985168e-02,-3.286694991402328014e-04
2.601210176944732666e-01,2.094751894474029541e-01,2.945828251540660858e-02,2.307458594441413879e-02,-1.887059421278536320e-03
2.564450800418853760e-01,1.948967427015304565e-01,5.893781781196594238e-02,2.278006635606288910e-02,-2.016952633857727051e-02
2.177383750677108765e-01,1.757544428110122681e-01,2.932367473840713501e-02,2.281184308230876923e-02,-1.015159487724304199e-02
2.273439764976501465e-01,1.803931444883346558e-01,2.610998414456844330e-02,2.235709317028522491e-02,-1.516236108727753162e-03
2.194955646991729736e-01,1.769670397043228149e-01,2.274767309427261353e-02,2.236934937536716461e-02,-2.588503761216998100e-03
2.320585697889328003e-01,1.772541105747222900e-01,3.105620481073856354e-02,2.215011045336723328e-02,1.598136499524116516e-03
2.532746791839599609e-01,1.906438320875167847e-01,6.650949269533157349e-02,2.230922691524028778e-02,-2.618785761296749115e-02
2.692517936229705811e-01,1.747778654098510742e-01,5.573021620512008667e-02,2.242529019713401794e-02,1.631840504705905914e-02
2.614682316780090332e-01,2.328891605138778687e-01,5.707314983010292053e-02,2.266476489603519440e-02,-5.115883052349090576e-02
2.203713953495025635e-01,1.757693141698837280e-01,2.440099976956844330e-02,2.339441888034343719e-02,-3.193327691406011581e-03
2.444392591714859009e-01,1.782847791910171509e-01,3.379103541374206543e-02,2.247639186680316925e-02,9.887060150504112244e-03
2.085568904876708984e-01,1.777194291353225708e-01,2.910228259861469269e-02,2.245032042264938354e-02,-2.071514539420604706e-02
2.150776535272598267e-01,1.775032877922058105e-01,2.600308321416378021e-02,2.285198867321014404e-02,-1.128070056438446045e-02
2.330780029296875000e-01,1.801458597183227539e-01,4.000941663980484009e-02,2.309048920869827271e-02,-1.016774494200944901e-02
2.321118712425231934e-01,1.831490993499755859e-01,2.474618144333362579e-02,2.305471338331699371e-02,1.161871710792183876e-03
2.283305823802947998e-01,1.867109835147857666e-01,3.148126229643821716e-02,2.287257276475429535e-02,-1.273424178361892700e-02
2.287894338369369507e-01,1.785552054643630981e-01,2.891597710549831390e-02,2.196568250656127930e-02,-6.474223337136209011e-04
2.401205748319625854e-01,1.923581957817077637e-01,2.379372902214527130e-02,2.202384546399116516e-02,1.944808172993361950e-03
2.841097414493560791e-01,1.959463357925415039e-01,1.034883782267570496e-01,2.219667099416255951e-02,-3.752167150378227234e-02
2.150642871856689453e-01,1.774693280458450317e-01,3.965832665562629700e-02,2.249522507190704346e-02,-2.455858886241912842e-02
2.266841232776641846e-01,1.774687767028808594e-01,3.105850145220756531e-02,2.302072755992412567e-02,-4.863893613219261169e-03
3.375053703784942627e-01,2.675729393959045410e-01,4.067093878984451294e-02,2.350732684135437012e-02,5.754161626100540161e-03


==> Plots/1D_Allen_Cahn_Step_fun_alpha_vary/Vary_alpha_8_eps_0.1/State.csv <==
0.000000000000000000e+00
-9.720320105552673340e-01
-1.063308835029602051e+00
-9.735335707664489746e-01
-9.824179410934448242e-01
-9.840743541717529297e-01
-9.890446662902832031e-01
-9.913411140441894531e-01
-9.904127717018127441e-01
-9.895008802413940430e-01
-9.891232848167419434e-01
-9.887300133705139160e-01
-9.879316091537475586e-01
-9.869458079338073730e-01
-9.860623478889465332e-01
-9.851093888282775879e-01
-9.842675924301147461e-01
-9.841851592063903809e-01
-9.850777387619018555e-01
-9.864119291305541992e-01
-9.874472022056579590e-01
-9.877905249595642090e-01
-9.874239563941955566e-01
-9.864794015884399414e-01
-9.850997328758239746e-01
-9.834320545196533203e-01
-9.816526174545288086e-01
-9.799972772598266602e-01
-9.787203073501586914e-01
-9.780002236366271973e-01
-9.778949022293090820e-01
-9.783009886741638184e-01
-9.789658188819885254e-01
-9.796037673950195312e-01
-9.799529314041137695e-01
-9.798765182495117188e-01
-9.793767929077148438e-01
-9.786217212677001953e-01
-9.778571724891662598e-01
-9.773699045181274414e-01
-9.773811697959899902e-01
-9.780102968215942383e-01
-9.791954755783081055e-01
-9.806969165802001953e-01
-9.821380376815795898e-01
-9.830845594406127930e-01
-9.831202030181884766e-01
-9.819963574409484863e-01
-9.797826409339904785e-01
-9.769500494003295898e-01
-9.743755459785461426e-01
-9.730193018913269043e-01
-9.734022021293640137e-01
-9.758855700492858887e-01
-9.824606180191040039e-01
-9.948825240135192871e-01
-1.007006049156188965e+00
-1.018110513687133789e+00
-1.029981970787048340e+00
-1.041896462440490723e+00
-1.048646569252014160e+00
-1.036914229393005371e+00
-9.894270300865173340e-01
-8.936867713928222656e-01
-7.263485789299011230e-01
-4.768799543380737305e-01
-1.666851341724395752e-01
1.651878058910369873e-01
4.790180027484893799e-01
7.458807826042175293e-01
9.344542622566223145e-01
1.040737628936767578e+00
1.085257172584533691e+00
1.092618465423583984e+00
1.081368446350097656e+00
1.063310384750366211e+00
1.045384407043457031e+00
1.031163573265075684e+00
1.021728157997131348e+00
1.016555666923522949e+00
1.014374852180480957e+00
1.013971567153930664e+00
1.014481663703918457e+00
1.015452027320861816e+00
1.016705989837646484e+00
1.018115758895874023e+00
1.019532561302185059e+00
1.020727872848510742e+00
1.021439909934997559e+00
1.021448016166687012e+00
1.020651698112487793e+00
1.019103527069091797e+00
1.016988992691040039e+00
1.014610409736633301e+00
1.012299895286560059e+00
1.010381579399108887e+00
1.009081602096557617e+00
1.008491396903991699e+00
1.008547186851501465e+00
1.009047865867614746e+00
1.009697437286376953e+00
1.010179996490478516e+00
1.010254502296447754e+00
1.009779810905456543e+00
1.008793830871582031e+00
1.007441401481628418e+00
1.005971312522888184e+00
1.004657387733459473e+00
1.003756999969482422e+00
1.003457188606262207e+00
1.003854036331176758e+00
1.004922747611999512e+00
1.006518840789794922e+00
1.008398652076721191e+00
1.010230660438537598e+00
1.011649966239929199e+00
1.012292146682739258e+00
1.011881828308105469e+00
1.010273814201354980e+00
1.007503986358642578e+00
1.003881335258483887e+00
9.999556541442871094e-01
9.962715506553649902e-01
9.926807880401611328e-01
9.883881807327270508e-01
9.848222136497497559e-01
9.865713715553283691e-01
9.920532703399658203e-01
9.954868555068969727e-01
9.960322380065917969e-01
9.975014328956604004e-01
1.038701891899108887e+00
8.871446847915649414e-01
1.450834274291992188e-01
-4.771591722965240479e-01
-6.743724346160888672e-01
-8.441376090049743652e-01
-9.560101032257080078e-01
-1.016851425170898438e+00
-1.040260076522827148e+00
-1.043457150459289551e+00
-1.038185238838195801e+00
-1.029921293258666992e+00
-1.020885229110717773e+00
-1.012088775634765625e+00
-1.004211664199829102e+00
-9.977356195449829102e-01
-9.929024577140808105e-01
-9.897475838661193848e-01
-9.881455302238464355e-01
-9.878590106964111328e-01
-9.886050224304199219e-01
-9.900897741317749023e-01
-9.920359849929809570e-01
-9.941869974136352539e-01
-9.963244795799255371e-01
-9.982782006263732910e-01
-9.998908638954162598e-01
-1.001060366630554199e+00
-1.001726388931274414e+00
-1.001861453056335449e+00
-1.001466751098632812e+00
-1.000586867332458496e+00
-9.992977380752563477e-01
-9.977010488510131836e-01
-9.959363341331481934e-01
-9.941504001617431641e-01
-9.925182461738586426e-01
-9.912106394767761230e-01
-9.903867244720458984e-01
-9.901954531669616699e-01
-9.907138347625732422e-01
-9.919725060462951660e-01
-9.938985705375671387e-01
-9.963056445121765137e-01
-9.988952279090881348e-01
-1.001256465911865234e+00
-1.002927660942077637e+00
-1.003471136093139648e+00
-1.002632498741149902e+00
-1.000520110130310059e+00
-9.977175593376159668e-01
-9.952929615974426270e-01
-9.943669438362121582e-01
-9.953582286834716797e-01
-9.974423050880432129e-01
-9.993006587028503418e-01
-1.001239299774169922e+00
-1.005458474159240723e+00
-1.012897133827209473e+00
-1.022976398468017578e+00
-1.035956501960754395e+00
-1.050349712371826172e+00
-1.059369802474975586e+00
-1.051789283752441406e+00
-1.014452457427978516e+00
-9.361386299133300781e-01
-8.064311742782592773e-01
-6.133622527122497559e-01
-3.482677936553955078e-01
0.000000000000000000e+00


==> Plots/1D_Allen_Cahn_Step_fun_eps_vary/Vary_alpha_4_eps_0.04/Control.csv <==
-5.929728746414184570e-01
-2.491204261779785156e+00
-4.287199974060058594e+00
-5.942204475402832031e+00
-7.382130622863769531e+00
-8.502633094787597656e+00
-9.212716102600097656e+00
-9.489998817443847656e+00
-9.381093025207519531e+00
-8.944876670837402344e+00
-8.206849098205566406e+00
-7.157685279846191406e+00
-5.778676033020019531e+00
-4.065836906433105469e+00
-2.036601066589355469e+00
2.766026258468627930e-01
2.833373069763183594e+00
5.586039543151855469e+00
8.476668357849121094e+00
1.143776226043701172e+01
1.440225505828857422e+01
1.732120704650878906e+01
2.017571449279785156e+01
2.296907615661621094e+01
2.569805717468261719e+01
2.832508659362792969e+01
3.078193092346191406e+01
3.300982284545898438e+01
3.499033737182617188e+01
3.671273040771484375e+01
3.812069702148437500e+01
3.913371658325195312e+01
3.973184204101562500e+01
3.997219848632812500e+01
3.990602874755859375e+01
3.951781082153320312e+01
3.875614547729492188e+01
3.760543823242187500e+01
3.611791229248046875e+01
3.438171386718750000e+01
3.246234893798828125e+01
3.036418342590332031e+01
2.803881645202636719e+01
2.543647384643554688e+01
2.256514167785644531e+01
1.951007652282714844e+01
1.640333747863769531e+01
1.336680126190185547e+01
1.045667934417724609e+01
7.647822380065917969e+00
4.900237083435058594e+00
2.257296562194824219e+00
-1.646395921707153320e-01
-2.288006782531738281e+00
-4.140500068664550781e+00
-5.799897193908691406e+00
-7.276726722717285156e+00
-8.486283302307128906e+00
-9.326279640197753906e+00
-9.737420082092285156e+00
-9.706871986389160156e+00
-9.250451087951660156e+00
-8.397995948791503906e+00
-7.185978889465332031e+00
-5.656228065490722656e+00
-3.859795570373535156e+00
-1.867486119270324707e+00
2.180775403976440430e-01
2.265326499938964844e+00
4.149901390075683594e+00
5.801314353942871094e+00
7.192770957946777344e+00
8.271948814392089844e+00
8.940619468688964844e+00
9.134314537048339844e+00
8.876681327819824219e+00
8.224883079528808594e+00
7.214144706726074219e+00
5.869124412536621094e+00
4.222586631774902344e+00
2.310454368591308594e+00
1.643246412277221680e-01
-2.184937477111816406e+00
-4.701897621154785156e+00
-7.346283912658691406e+00
-1.007663059234619141e+01
-1.285354328155517578e+01
-1.564180088043212891e+01
-1.841027259826660156e+01
-2.113117408752441406e+01
-2.377884864807128906e+01
-2.632892036437988281e+01
-2.875765419006347656e+01
-3.104065895080566406e+01
-3.315179443359375000e+01
-3.506016159057617188e+01
-3.672663879394531250e+01
-3.810053253173828125e+01
-3.912211990356445312e+01
-3.973625183105468750e+01
-3.991417694091796875e+01
-3.966620635986328125e+01
-3.903130722045898438e+01
-3.805380630493164062e+01
-3.676743316650390625e+01
-3.519337463378906250e+01
-3.334622192382812500e+01
-3.124228096008300781e+01
-2.890784263610839844e+01
-2.638723945617675781e+01
-2.374659919738769531e+01
-2.106534385681152344e+01
-1.840764045715332031e+01
-1.578743076324462891e+01
-1.315811252593994141e+01
-1.044627475738525391e+01
-7.614281654357910156e+00
-4.730275154113769531e+00
-1.992863774299621582e+00
3.946369886398315430e-01
2.429400444030761719e+00
4.265391349792480469e+00
5.969084739685058594e+00
7.432234764099121094e+00
8.482306480407714844e+00
9.019999504089355469e+00
9.055377006530761719e+00
8.651953697204589844e+00
7.871947288513183594e+00
6.760924339294433594e+00
5.354308128356933594e+00
3.689616203308105469e+00
1.822150111198425293e+00
-1.644793748855590820e-01
-2.163979530334472656e+00
-4.067025184631347656e+00
-5.780854225158691406e+00
-7.238183021545410156e+00
-8.395634651184082031e+00
-9.226986885070800781e+00
-9.716431617736816406e+00
-9.853127479553222656e+00
-9.628407478332519531e+00
-9.034478187561035156e+00
-8.065102577209472656e+00
-6.717923164367675781e+00
-4.999417304992675781e+00
-2.932156562805175781e+00
-5.623751878738403320e-01
2.039935111999511719e+00
4.796519279479980469e+00
7.645308494567871094e+00
1.054891872406005859e+01
1.347822284698486328e+01
1.639612770080566406e+01
1.926294898986816406e+01
2.204676055908203125e+01
2.472235298156738281e+01
2.726597785949707031e+01
2.966109085083007812e+01
3.190011787414550781e+01
3.396318817138671875e+01
3.579339981079101562e+01
3.731169128417968750e+01
3.846719360351562500e+01
3.926415252685546875e+01
3.972935485839843750e+01
3.986286926269531250e+01
3.963001251220703125e+01
3.899594497680664062e+01
3.795727920532226562e+01
3.654176712036132812e+01
3.478953552246093750e+01
3.274125289916992188e+01
3.043821144104003906e+01
2.792610740661621094e+01
2.525433158874511719e+01
2.247233009338378906e+01
1.962473487854003906e+01
1.674880027770996094e+01
1.387527370452880859e+01
1.103114223480224609e+01
8.242503166198730469e+00
5.537341117858886719e+00
2.945624351501464844e+00
5.002163648605346680e-01
-1.764004826545715332e+00
-3.810265541076660156e+00
-5.601071357727050781e+00
-7.099080085754394531e+00
-8.268532752990722656e+00
-9.077328681945800781e+00
-9.500256538391113281e+00
-9.521920204162597656e+00
-9.140908241271972656e+00
-8.372448921203613281e+00
-7.247681617736816406e+00
-5.807751655578613281e+00
-4.093060493469238281e+00
-2.132073402404785156e+00
6.047713756561279297e-02


==> Plots/1D_Allen_Cahn_Step_fun_eps_vary/Vary_alpha_4_eps_0.04/State.csv <==
0.000000000000000000e+00
-1.611851342022418976e-02
-3.192905709147453308e-02
-4.713753983378410339e-02
-6.146520748734474182e-02
-7.465471327304840088e-02
-8.647599816322326660e-02
-9.673012793064117432e-02
-1.052526235580444336e-01
-1.119155362248420715e-01
-1.166276931762695312e-01
-1.193362101912498474e-01
-1.200267821550369263e-01
-1.187227368354797363e-01
-1.154862195253372192e-01
-1.104159355163574219e-01
-1.036455184221267700e-01
-9.534038603305816650e-02
-8.569405972957611084e-02
-7.492534816265106201e-02
-6.327088922262191772e-02
-5.098343640565872192e-02
-3.832619264721870422e-02
-2.556733228266239166e-02
-1.297401729971170425e-02
-8.116280660033226013e-04
1.066687051206827164e-02
2.122052386403083801e-02
3.063060157001018524e-02
3.869996592402458191e-02
4.526234418153762817e-02
5.018030479550361633e-02
5.335433036088943481e-02
5.471815913915634155e-02
5.424465239048004150e-02
5.194381251931190491e-02
4.786282777786254883e-02
4.208466410636901855e-02
3.472603857517242432e-02
2.593621797859668732e-02
1.589441299438476562e-02
4.805024247616529465e-03
-7.103339768946170807e-03
-1.958456821739673615e-02
-3.237668797373771667e-02
-4.520994052290916443e-02
-5.781143903732299805e-02
-6.990940123796463013e-02
-8.124257624149322510e-02
-9.156233817338943481e-02
-1.006398051977157593e-01
-1.082692369818687439e-01
-1.142721474170684814e-01
-1.184998005628585815e-01
-1.208343431353569031e-01
-1.211926490068435669e-01
-1.195256114006042480e-01
-1.158224195241928101e-01
-1.101094558835029602e-01
-1.024532318115234375e-01
-9.295975416898727417e-02
-8.177495002746582031e-02
-6.908163428306579590e-02
-5.509823560714721680e-02
-4.007215052843093872e-02
-2.427730709314346313e-02
-8.004864677786827087e-03
8.442329242825508118e-03
2.475758641958236694e-02
4.063729569315910339e-02
5.578898638486862183e-02
6.993671506643295288e-02
8.282906562089920044e-02
9.424181282520294189e-02
1.039836183190345764e-01
1.119004562497138977e-01
1.178756356239318848e-01
1.218330338597297668e-01
1.237369403243064880e-01
1.235924363136291504e-01
1.214430853724479675e-01
1.173697933554649353e-01
1.114894822239875793e-01
1.039503142237663269e-01
9.493001550436019897e-02
8.463141322135925293e-02
7.327890396118164062e-02
6.111487373709678650e-02
4.839435219764709473e-02
3.538212552666664124e-02
2.234629914164543152e-02
9.555257856845855713e-03
-2.727937651798129082e-03
-1.425116602331399918e-02
-2.477688156068325043e-02
-3.408749774098396301e-02
-4.198981076478958130e-02
-4.831987619400024414e-02
-5.294520035386085510e-02
-5.576936900615692139e-02
-5.673287808895111084e-02
-5.581521242856979370e-02
-5.303564295172691345e-02
-4.845203086733818054e-02
-4.215961322188377380e-02
-3.429063409566879272e-02
-2.500770241022109985e-02
-1.450392790138721466e-02
-2.997351344674825668e-03
9.274377487599849701e-03
2.205816656351089478e-02
3.508976846933364868e-02
4.810038581490516663e-02
6.082024425268173218e-02
7.298432290554046631e-02
8.433638513088226318e-02
9.463401138782501221e-02
1.036517694592475891e-01
1.111861318349838257e-01
1.170593798160552979e-01
1.211218163371086121e-01
1.232562214136123657e-01
1.233806237578392029e-01
1.214497908949851990e-01
1.174591854214668274e-01
1.114445328712463379e-01
1.034825667738914490e-01
9.369193762540817261e-02
8.222943544387817383e-02
6.928905099630355835e-02
5.509813874959945679e-02
3.991143777966499329e-02
2.400584891438484192e-02
7.675539702177047729e-03
-8.777452632784843445e-03
-2.504828386008739471e-02
-4.083762690424919128e-02
-5.585671216249465942e-02
-6.983749568462371826e-02
-8.253318816423416138e-02
-9.372659027576446533e-02
-1.032329946756362915e-01
-1.109040230512619019e-01
-1.166300401091575623e-01
-1.203411370515823364e-01
-1.220060139894485474e-01
-1.216357201337814331e-01
-1.192782148718833923e-01
-1.150213629007339478e-01
-1.089867874979972839e-01
-1.013282239437103271e-01
-9.222948551177978516e-02
-8.189845085144042969e-02
-7.056602835655212402e-02
-5.847752839326858521e-02
-4.589303582906723022e-02
-3.307854011654853821e-02
-2.030126564204692841e-02
-7.827467285096645355e-03
4.083171952515840530e-03
1.518608070909976959e-02
2.525194361805915833e-02
3.407223522663116455e-02
4.146626964211463928e-02
4.727999120950698853e-02
5.139233171939849854e-02
5.371897295117378235e-02
5.420975014567375183e-02
5.285575240850448608e-02
4.968257620930671692e-02
4.475791007280349731e-02
3.818436712026596069e-02
3.010057099163532257e-02
2.067502588033676147e-02
1.010578032582998276e-02
-1.383125782012939453e-03
-1.355101820081472397e-02
-2.614234201610088348e-02
-3.889009729027748108e-02
-5.152623727917671204e-02
-6.378279626369476318e-02
-7.539653778076171875e-02
-8.611896634101867676e-02
-9.571509808301925659e-02
-1.039701327681541443e-01
-1.106941699981689453e-01
-1.157239899039268494e-01
-1.189278289675712585e-01
-1.202068403363227844e-01
-1.194973066449165344e-01
-1.167736127972602844e-01
-1.120480597019195557e-01
-1.053717732429504395e-01
-9.683467447757720947e-02
-8.656542003154754639e-02
-7.472840696573257446e-02
-6.152271479368209839e-02
-4.717893525958061218e-02
-3.195432201027870178e-02
-1.612916029989719391e-02
0.000000000000000000e+00


==> Plots/1D_Allen_Cahn_Step_fun_eps_vary/Vary_alpha_4_eps_0.05/Control.csv <==
-3.059597909450531006e-01
-3.208411633968353271e-01
-1.934777349233627319e-01
1.174141392111778259e-01
6.408911943435668945e-01
1.388178706169128418e+00
2.355103015899658203e+00
3.529319763183593750e+00
4.896642684936523438e+00
6.443562984466552734e+00
8.156008720397949219e+00
1.001796817779541016e+01
1.201052188873291016e+01
1.411289882659912109e+01
1.630357551574707031e+01
1.856188774108886719e+01
2.086882400512695312e+01
2.320708274841308594e+01
2.556014823913574219e+01
2.791101646423339844e+01
3.024023437500000000e+01
3.252407073974609375e+01
3.473352050781250000e+01
3.683400726318359375e+01
3.878868484497070312e+01
4.056374740600585938e+01
4.213580703735351562e+01
4.349577713012695312e+01
4.464628982543945312e+01
4.559500122070312500e+01
4.634986495971679688e+01
4.691625213623046875e+01
4.729559707641601562e+01
4.748263168334960938e+01
4.746454238891601562e+01
4.722178649902343750e+01
4.673255538940429688e+01
4.598018264770507812e+01
4.496322631835937500e+01
4.370112991333007812e+01
4.223042678833007812e+01
4.059213638305664062e+01
3.882072448730468750e+01
3.693914794921875000e+01
3.496001434326171875e+01
3.288835906982421875e+01
3.072571372985839844e+01
2.847509384155273438e+01
2.614697074890136719e+01
2.376307868957519531e+01
2.135704994201660156e+01
1.896992111206054688e+01
1.664399337768554688e+01
1.441688156127929688e+01
1.231789112091064453e+01
1.036560535430908203e+01
8.566494941711425781e+00
6.915932178497314453e+00
5.403282642364501953e+00
4.023191928863525391e+00
2.792624950408935547e+00
1.760919451713562012e+00
9.944986104965209961e-01
5.308550596237182617e-01
3.408102095127105713e-01
3.433431684970855713e-01
4.524339735507965088e-01
6.074656248092651367e-01
7.705770730972290039e-01
9.011317491531372070e-01
9.191755056381225586e-01
6.890827417373657227e-01
7.788123935461044312e-02
-9.358373880386352539e-01
-2.249893188476562500e+00
-3.746526241302490234e+00
-5.374216079711914062e+00
-7.141028881072998047e+00
-9.068612098693847656e+00
-1.115566349029541016e+01
-1.337086105346679688e+01
-1.566813182830810547e+01
-1.800446701049804688e+01
-2.034808158874511719e+01
-2.267772483825683594e+01
-2.497886848449707031e+01
-2.723984527587890625e+01
-2.944948196411132812e+01
-3.159633064270019531e+01
-3.366786956787109375e+01
-3.565099716186523438e+01
-3.753201675415039062e+01
-3.929654312133789062e+01
-4.092988967895507812e+01
-4.241567993164062500e+01
-4.373468399047851562e+01
-4.486322402954101562e+01
-4.577272033691406250e+01
-4.643334960937500000e+01
-4.682253265380859375e+01
-4.693622589111328125e+01
-4.679325866699218750e+01
-4.642623138427734375e+01
-4.586069869995117188e+01
-4.509188461303710938e+01
-4.407695007324218750e+01
-4.276742935180664062e+01
-4.117038345336914062e+01
-3.937343597412109375e+01
-3.750089263916015625e+01
-3.565513229370117188e+01
-3.387503433227539062e+01
-3.208545684814453125e+01
-3.008052062988281250e+01
-2.770275497436523438e+01
-2.506539916992187500e+01
-2.241418838500976562e+01
-1.989233970642089844e+01
-1.751387405395507812e+01
-1.523186588287353516e+01
-1.300352382659912109e+01
-1.083283901214599609e+01
-8.771832466125488281e+00
-6.886965274810791016e+00
-5.228220462799072266e+00
-3.819143772125244141e+00
-2.661448001861572266e+00
-1.742399811744689941e+00
-1.040323853492736816e+00
-5.273576974868774414e-01
-1.711793988943099976e-01
6.403102725744247437e-02
2.165197283029556274e-01
3.260740339756011963e-01
4.328397810459136963e-01
5.760968923568725586e-01
7.931417226791381836e-01
1.118195891380310059e+00
1.581307768821716309e+00
2.207852840423583984e+00
3.017610073089599609e+00
4.024480342864990234e+00
5.236215114593505859e+00
6.654195308685302734e+00
8.273449897766113281e+00
1.008239841461181641e+01
1.206310749053955078e+01
1.419147586822509766e+01
1.643791007995605469e+01
1.876880455017089844e+01
2.114893913269042969e+01
2.354420661926269531e+01
2.592440223693847656e+01
2.826462745666503906e+01
3.054518318176269531e+01
3.274977111816406250e+01
3.486363601684570312e+01
3.687174224853515625e+01
3.875802993774414062e+01
4.050543975830078125e+01
4.209626007080078125e+01
4.351301956176757812e+01
4.473912811279296875e+01
4.575960159301757812e+01
4.656158828735351562e+01
4.713486862182617188e+01
4.747210693359375000e+01
4.756908035278320312e+01
4.742491149902343750e+01
4.704181289672851562e+01
4.642523574829101562e+01
4.558349227905273438e+01
4.452753067016601562e+01
4.327067947387695312e+01
4.182799530029296875e+01
4.021616363525390625e+01
3.845288085937500000e+01
3.655636978149414062e+01
3.454517745971679688e+01
3.243788146972656250e+01
3.025261878967285156e+01
2.800723838806152344e+01
2.571903419494628906e+01
2.340484809875488281e+01
2.108143424987792969e+01
1.876567649841308594e+01
1.647544288635253906e+01
1.423073673248291016e+01
1.205487155914306641e+01
9.975968360900878906e+00
8.027581214904785156e+00
6.247117519378662109e+00
4.671334743499755859e+00
3.328443050384521484e+00
2.231473445892333984e+00
1.375752806663513184e+00
7.424825429916381836e-01
3.058675825595855713e-01
3.916301205754280090e-02
-8.152256160974502563e-02
-7.615146785974502563e-02


==> Plots/1D_Allen_Cahn_Step_fun_eps_vary/Vary_alpha_4_eps_0.05/State.csv <==
0.000000000000000000e+00
-9.221110492944717407e-03
-1.833752356469631195e-02
-2.725885808467864990e-02
-3.590305894613265991e-02
-4.419649764895439148e-02
-5.207484588027000427e-02
-5.948365107178688049e-02
-6.637790054082870483e-02
-7.272268831729888916e-02
-7.849264144897460938e-02
-8.367265015840530396e-02
-8.825672417879104614e-02
-9.224834293127059937e-02
-9.565969556570053101e-02
-9.851104021072387695e-02
-1.008307784795761108e-01
-1.026538610458374023e-01
-1.040209978818893433e-01
-1.049777194857597351e-01
-1.055736318230628967e-01
-1.058609634637832642e-01
-1.058928817510604858e-01
-1.057231873273849487e-01
-1.054045110940933228e-01
-1.049869954586029053e-01
-1.045183986425399780e-01
-1.040419712662696838e-01
-1.035969033837318420e-01
-1.032161638140678406e-01
-1.029285937547683716e-01
-1.027561202645301819e-01
-1.027148962020874023e-01
-1.028145775198936462e-01
-1.030581593513488770e-01
-1.034413725137710571e-01
-1.039532572031021118e-01
-1.045749410986900330e-01
-1.052818894386291504e-01
-1.060415282845497131e-01
-1.068158969283103943e-01
-1.075621396303176880e-01
-1.082329452037811279e-01
-1.087785512208938599e-01
-1.091464757919311523e-01
-1.092825084924697876e-01
-1.091329753398895264e-01
-1.086436361074447632e-01
-1.077612712979316711e-01
-1.064359396696090698e-01
-1.046208143234252930e-01
-1.022747904062271118e-01
-9.936255961656570435e-02
-9.585683047771453857e-02
-9.173768013715744019e-02
-8.699353784322738647e-02
-8.162122964859008789e-02
-7.562678307294845581e-02
-6.902450323104858398e-02
-6.183974072337150574e-02
-5.410686880350112915e-02
-4.587205499410629272e-02
-3.719255328178405762e-02
-2.813705243170261383e-02
-1.878473348915576935e-02
-9.223556146025657654e-03
4.509448772296309471e-04
1.013901270925998688e-02
1.973910629749298096e-02
2.915211580693721771e-02
3.828280419111251831e-02
4.704368487000465393e-02
5.535679683089256287e-02
6.315452605485916138e-02
7.038182020187377930e-02
7.699622958898544312e-02
8.296771347522735596e-02
8.827839046716690063e-02
9.292167425155639648e-02
9.690237045288085938e-02
1.002341806888580322e-01
1.029403656721115112e-01
1.050508767366409302e-01
1.066033691167831421e-01
1.076408326625823975e-01
1.082107126712799072e-01
1.083647832274436951e-01
1.081582829356193542e-01
1.076472997665405273e-01
1.068904250860214233e-01
1.059464663267135620e-01
1.048731803894042969e-01
1.037278175354003906e-01
1.025649383664131165e-01
1.014356315135955811e-01
1.003876924514770508e-01
9.946244955062866211e-02
9.869714081287384033e-02
9.812026470899581909e-02
9.775410592555999756e-02
9.761211276054382324e-02
9.769965708255767822e-02
9.801319986581802368e-02
9.854064136743545532e-02
9.926194697618484497e-02
1.001484468579292297e-01
1.011646613478660583e-01
1.022694706916809082e-01
1.034150570631027222e-01
1.045502424240112305e-01
1.056196764111518860e-01
1.065654084086418152e-01
1.073278188705444336e-01
1.078469753265380859e-01
1.080624014139175415e-01
1.079147160053253174e-01
1.073471754789352417e-01
1.063046455383300781e-01
1.047370508313179016e-01
1.025988310575485229e-01
9.985121339559555054e-02
9.646292030811309814e-02
9.241113066673278809e-02
8.768367767333984375e-02
8.227938413619995117e-02
7.620864361524581909e-02
6.949508935213088989e-02
6.217440217733383179e-02
5.429490283131599426e-02
4.591647908091545105e-02
3.710922598838806152e-02
2.795159071683883667e-02
1.852971501648426056e-02
8.934394456446170807e-03
-7.408408564515411854e-04
-1.040174812078475952e-02
-1.995578408241271973e-02
-2.931344695389270782e-02
-3.839056566357612610e-02
-4.710908979177474976e-02
-5.539946630597114563e-02
-6.320059299468994141e-02
-7.046142965555191040e-02
-7.714125514030456543e-02
-8.321022242307662964e-02
-8.864903450012207031e-02
-9.344968944787979126e-02
-9.761444479227066040e-02
-1.011552885174751282e-01
-1.040934175252914429e-01
-1.064585074782371521e-01
-1.082870066165924072e-01
-1.096213683485984802e-01
-1.105087697505950928e-01
-1.109999045729637146e-01
-1.111478134989738464e-01
-1.110065206885337830e-01
-1.106307804584503174e-01
-1.100740432739257812e-01
-1.093885377049446106e-01
-1.086240857839584351e-01
-1.078271791338920593e-01
-1.070403382182121277e-01
-1.063016131520271301e-01
-1.056435406208038330e-01
-1.050924807786941528e-01
-1.046685650944709778e-01
-1.043842732906341553e-01
-1.042453423142433167e-01
-1.042495146393775940e-01
-1.043870374560356140e-01
-1.046409830451011658e-01
-1.049877926707267761e-01
-1.053975000977516174e-01
-1.058341488242149353e-01
-1.062578186392784119e-01
-1.066238284111022949e-01
-1.068852543830871582e-01
-1.069920286536216736e-01
-1.068937033414840698e-01
-1.065389513969421387e-01
-1.058771535754203796e-01
-1.048586964607238770e-01
-1.034363135695457458e-01
-1.015657112002372742e-01
-9.920646995306015015e-02
-9.632334113121032715e-02
-9.288641810417175293e-02
-8.887292444705963135e-02
-8.426756411790847778e-02
-7.906404137611389160e-02
-7.326537370681762695e-02
-6.688473373651504517e-02
-5.994611978530883789e-02
-5.248419195413589478e-02
-4.454525932669639587e-02
-3.618569672107696533e-02
-2.747221104800701141e-02
-1.848029345273971558e-02
-9.293174371123313904e-03
0.000000000000000000e+00


==> Plots/1D_Allen_Cahn_Step_fun_eps_vary/Vary_alpha_4_eps_0.1/Control.csv <==
-4.124064743518829346e-01
-3.484421968460083008e+00
-6.403757095336914062e+00
-9.144495964050292969e+00
-1.169578075408935547e+01
-1.405092716217041016e+01
-1.619992446899414062e+01
-1.813035774230957031e+01
-1.983406829833984375e+01
-2.131389427185058594e+01
-2.258528327941894531e+01
-2.367160224914550781e+01
-2.459723854064941406e+01
-2.538208007812500000e+01
-2.604008865356445312e+01
-2.658099365234375000e+01
-2.701336097717285156e+01
-2.734693527221679688e+01
-2.759318923950195312e+01
-2.776481437683105469e+01
-2.787440490722656250e+01
-2.793347167968750000e+01
-2.795199966430664062e+01
-2.793849182128906250e+01
-2.790022659301757812e+01
-2.784359741210937500e+01
-2.777464675903320312e+01
-2.769895553588867188e+01
-2.762188720703125000e+01
-2.754854202270507812e+01
-2.748351287841796875e+01
-2.743084526062011719e+01
-2.739395904541015625e+01
-2.737536621093750000e+01
-2.737675666809082031e+01
-2.739879035949707031e+01
-2.744097518920898438e+01
-2.750138854980468750e+01
-2.757663345336914062e+01
-2.766159057617187500e+01
-2.774956512451171875e+01
-2.783261871337890625e+01
-2.790236663818359375e+01
-2.795079803466796875e+01
-2.797100830078125000e+01
-2.795740127563476562e+01
-2.790525245666503906e+01
-2.780960083007812500e+01
-2.766433715820312500e+01
-2.746150207519531250e+01
-2.719121932983398438e+01
-2.684188079833984375e+01
-2.640009307861328125e+01
-2.585069274902343750e+01
-2.517664909362792969e+01
-2.435911750793457031e+01
-2.337783241271972656e+01
-2.221123504638671875e+01
-2.083738327026367188e+01
-1.923581695556640625e+01
-1.739094352722167969e+01
-1.529650592803955078e+01
-1.295924091339111328e+01
-1.040020847320556641e+01
-7.652924537658691406e+00
-4.759871482849121094e+00
-1.769774198532104492e+00
1.262603044509887695e+00
4.276114463806152344e+00
7.205603599548339844e+00
9.988696098327636719e+00
1.257420253753662109e+01
1.492758655548095703e+01
1.703210067749023438e+01
1.888626861572265625e+01
2.049962234497070312e+01
2.188854980468750000e+01
2.307287979125976562e+01
2.407346725463867188e+01
2.491061019897460938e+01
2.560319137573242188e+01
2.616843605041503906e+01
2.662194061279296875e+01
2.697798156738281250e+01
2.724986076354980469e+01
2.744995117187500000e+01
2.758969116210937500e+01
2.767929458618164062e+01
2.772737884521484375e+01
2.774080085754394531e+01
2.772480010986328125e+01
2.768359184265136719e+01
2.762139892578125000e+01
2.754329681396484375e+01
2.745576286315917969e+01
2.736647796630859375e+01
2.728358650207519531e+01
2.721459579467773438e+01
2.716527938842773438e+01
2.713913345336914062e+01
2.713705825805664062e+01
2.715769958496093750e+01
2.719781875610351562e+01
2.725301742553710938e+01
2.731818008422851562e+01
2.738809585571289062e+01
2.745766258239746094e+01
2.752216911315917969e+01
2.757726669311523438e+01
2.761904907226562500e+01
2.764383697509765625e+01
2.764798927307128906e+01
2.762768745422363281e+01
2.757856750488281250e+01
2.749539184570312500e+01
2.737151336669921875e+01
2.719841003417968750e+01
2.696507644653320312e+01
2.665747451782226562e+01
2.625807571411132812e+01
2.574573516845703125e+01
2.509605407714843750e+01
2.428256988525390625e+01
2.327867698669433594e+01
2.206071472167968750e+01
2.061103439331054688e+01
1.892066955566406250e+01
1.699054908752441406e+01
1.483093357086181641e+01
1.245925045013427734e+01
9.898149490356445312e+00
7.174718856811523438e+00
4.322055816650390625e+00
1.382046937942504883e+00
-1.593327283859252930e+00
-4.543921470642089844e+00
-7.407948970794677734e+00
-1.013069820404052734e+01
-1.267155933380126953e+01
-1.500699710845947266e+01
-1.712765121459960938e+01
-1.903205299377441406e+01
-2.071979141235351562e+01
-2.218865203857421875e+01
-2.343712615966796875e+01
-2.447040748596191406e+01
-2.530531692504882812e+01
-2.596953964233398438e+01
-2.649567604064941406e+01
-2.691366577148437500e+01
-2.724597167968750000e+01
-2.750718879699707031e+01
-2.770672035217285156e+01
-2.785202026367187500e+01
-2.795061111450195312e+01
-2.801048469543457031e+01
-2.803940391540527344e+01
-2.804438400268554688e+01
-2.803136825561523438e+01
-2.800535011291503906e+01
-2.797067451477050781e+01
-2.793128967285156250e+01
-2.789080619812011719e+01
-2.785243034362792969e+01
-2.781892967224121094e+01
-2.779253005981445312e+01
-2.777488327026367188e+01
-2.776711845397949219e+01
-2.776985168457031250e+01
-2.778322410583496094e+01
-2.780695343017578125e+01
-2.784025764465332031e+01
-2.788177680969238281e+01
-2.792937850952148438e+01
-2.797999000549316406e+01
-2.802938842773437500e+01
-2.807197380065917969e+01
-2.810076713562011719e+01
-2.810759353637695312e+01
-2.808342361450195312e+01
-2.801880264282226562e+01
-2.790424156188964844e+01
-2.773013496398925781e+01
-2.748622703552246094e+01
-2.716080284118652344e+01
-2.673988723754882812e+01
-2.620686721801757812e+01
-2.554305458068847656e+01
-2.472910118103027344e+01
-2.374692916870117188e+01
-2.258188629150390625e+01
-2.122397232055664062e+01
-1.966769027709960938e+01
-1.791119194030761719e+01
-1.595483303070068359e+01
-1.380114269256591797e+01
-1.145627117156982422e+01
-8.932341575622558594e+00
-6.250111579895019531e+00
-3.438208341598510742e+00
-5.304629802703857422e-01


==> Plots/1D_Allen_Cahn_Step_fun_eps_vary/Vary_alpha_4_eps_0.1/State.csv <==
0.000000000000000000e+00
-4.340816661715507507e-02
-8.662179857492446899e-02
-1.294623911380767822e-01
-1.717583388090133667e-01
-2.133475095033645630e-01
-2.540785670280456543e-01
-2.938129007816314697e-01
-3.324253559112548828e-01
-3.698054552078247070e-01
-4.058567881584167480e-01
-4.404978454113006592e-01
-4.736610651016235352e-01
-5.052922964096069336e-01
-5.353501439094543457e-01
-5.638045072555541992e-01
-5.906357169151306152e-01
-6.158340573310852051e-01
-6.393971443176269531e-01
-6.613294482231140137e-01
-6.816418170928955078e-01
-7.003496885299682617e-01
-7.174713611602783203e-01
-7.330281734466552734e-01
-7.470432519912719727e-01
-7.595402002334594727e-01
-7.705426216125488281e-01
-7.800733447074890137e-01
-7.881531119346618652e-01
-7.948018312454223633e-01
-8.000360131263732910e-01
-8.038687705993652344e-01
-8.063109517097473145e-01
-8.073684573173522949e-01
-8.070449233055114746e-01
-8.053386807441711426e-01
-8.022450804710388184e-01
-7.977553009986877441e-01
-7.918571829795837402e-01
-7.845355868339538574e-01
-7.757727503776550293e-01
-7.655472755432128906e-01
-7.538383007049560547e-01
-7.406222820281982422e-01
-7.258753776550292969e-01
-7.095746994018554688e-01
-6.916978955268859863e-01
-6.722253561019897461e-01
-6.511404514312744141e-01
-6.284297704696655273e-01
-6.040858030319213867e-01
-5.781072974205017090e-01
-5.504997968673706055e-01
-5.212768316268920898e-01
-4.904634654521942139e-01
-4.580937027931213379e-01
-4.242153763771057129e-01
-3.888878524303436279e-01
-3.521853387355804443e-01
-3.141967654228210449e-01
-2.750259339809417725e-01
-2.347915470600128174e-01
-1.936270892620086670e-01
-1.516800969839096069e-01
-1.091095656156539917e-01
-6.608514487743377686e-02
-2.278447709977626801e-02
2.061023190617561340e-02
6.391559541225433350e-02
1.069494187831878662e-01
1.495334655046463013e-01
1.914986670017242432e-01
2.326858490705490112e-01
2.729474306106567383e-01
3.121509253978729248e-01
3.501778841018676758e-01
3.869251310825347900e-01
4.223050773143768311e-01
4.562438726425170898e-01
4.886831641197204590e-01
5.195755362510681152e-01
5.488865375518798828e-01
5.765926241874694824e-01
6.026790142059326172e-01
6.271402239799499512e-01
6.499782204627990723e-01
6.712002158164978027e-01
6.908195018768310547e-01
7.088537812232971191e-01
7.253233790397644043e-01
7.402509450912475586e-01
7.536608576774597168e-01
7.655776143074035645e-01
7.760249376296997070e-01
7.850260734558105469e-01
7.926020026206970215e-01
7.987715005874633789e-01
8.035504817962646484e-01
8.069506287574768066e-01
8.089817166328430176e-01
8.096488714218139648e-01
8.089528679847717285e-01
8.068917393684387207e-01
8.034593462944030762e-01
7.986459136009216309e-01
7.924383282661437988e-01
7.848206758499145508e-01
7.757742404937744141e-01
7.652787566184997559e-01
7.533118724822998047e-01
7.398503422737121582e-01
7.248702645301818848e-01
7.083481550216674805e-01
6.902616024017333984e-01
6.705901622772216797e-01
6.493160724639892578e-01
6.264256834983825684e-01
6.019097566604614258e-01
5.757653713226318359e-01
5.479969978332519531e-01
5.186185240745544434e-01
4.876531064510345459e-01
4.551349878311157227e-01
4.211116731166839600e-01
3.856436014175415039e-01
3.488065004348754883e-01
3.106907904148101807e-01
2.714017033576965332e-01
2.310607731342315674e-01
1.898029893636703491e-01
1.477771103382110596e-01
1.051430776715278625e-01
6.207028776407241821e-02
1.873683929443359375e-02
-2.467697672545909882e-02
-6.798825412988662720e-02
-1.110163405537605286e-01
-1.535855531692504883e-01
-1.955264657735824585e-01
-2.366806864738464355e-01
-2.768996953964233398e-01
-3.160506784915924072e-01
-3.540132343769073486e-01
-3.906834125518798828e-01
-4.259720146656036377e-01
-4.598037302494049072e-01
-4.921192824840545654e-01
-5.228722691535949707e-01
-5.520281195640563965e-01
-5.795645117759704590e-01
-6.054691076278686523e-01
-6.297373175621032715e-01
-6.523724794387817383e-01
-6.733836531639099121e-01
-6.927857995033264160e-01
-7.105967402458190918e-01
-7.268365025520324707e-01
-7.415280938148498535e-01
-7.546937465667724609e-01
-7.663574814796447754e-01
-7.765415906906127930e-01
-7.852673530578613281e-01
-7.925541996955871582e-01
-7.984197735786437988e-01
-8.028779625892639160e-01
-8.059402108192443848e-01
-8.076152801513671875e-01
-8.079070448875427246e-01
-8.068171739578247070e-01
-8.043428659439086914e-01
-8.004775643348693848e-01
-7.952120900154113770e-01
-7.885330915451049805e-01
-7.804250717163085938e-01
-7.708690762519836426e-01
-7.598442435264587402e-01
-7.473282814025878906e-01
-7.332973480224609375e-01
-7.177274227142333984e-01
-7.005956172943115234e-01
-6.818796992301940918e-01
-6.615598797798156738e-01
-6.396201848983764648e-01
-6.160493493080139160e-01
-5.908417701721191406e-01
-5.639986395835876465e-01
-5.355299711227416992e-01
-5.054547190666198730e-01
-4.738039374351501465e-01
-4.406193494796752930e-01
-4.059558808803558350e-01
-3.698823451995849609e-01
-3.324815332889556885e-01
-2.938506901264190674e-01
-2.541010677814483643e-01
-2.133589684963226318e-01
-1.717628389596939087e-01
-1.294634789228439331e-01
-8.662211149930953979e-02
-4.340867325663566589e-02
0.000000000000000000e+00


==> Plots/1D_Allen_Cahn_Step_fun_eps_vary/Vary_alpha_4_eps_1.0/Control.csv <==
-6.130570173263549805e-01
-4.292139053344726562e+00
-8.356101989746093750e+00
-1.238051128387451172e+01
-1.616573905944824219e+01
-1.968857383728027344e+01
-2.298165321350097656e+01
-2.607163619995117188e+01
-2.897270011901855469e+01
-3.169362831115722656e+01
-3.424203109741210938e+01
-3.662547683715820312e+01
-3.885139083862304688e+01
-4.092660522460937500e+01
-4.285741806030273438e+01
-4.464937210083007812e+01
-4.630760192871093750e+01
-4.783691024780273438e+01
-4.924189376831054688e+01
-5.052723693847656250e+01
-5.169775772094726562e+01
-5.275858688354492188e+01
-5.371504974365234375e+01
-5.457275390625000000e+01
-5.533732604980468750e+01
-5.601422500610351562e+01
-5.660839080810546875e+01
-5.712406539916992188e+01
-5.756428527832031250e+01
-5.793091964721679688e+01
-5.822462844848632812e+01
-5.844501113891601562e+01
-5.859093093872070312e+01
-5.866084671020507812e+01
-5.865326690673828125e+01
-5.856686019897460938e+01
-5.840084838867187500e+01
-5.815500259399414062e+01
-5.782970809936523438e+01
-5.742598724365234375e+01
-5.694533538818359375e+01
-5.638940429687500000e+01
-5.575941085815429688e+01
-5.505514144897460938e+01
-5.427340316772460938e+01
-5.340664672851562500e+01
-5.244223022460937500e+01
-5.136399841308593750e+01
-5.015665817260742188e+01
-4.881192779541015625e+01
-4.733200454711914062e+01
-4.572705459594726562e+01
-4.400695037841796875e+01
-4.217275619506835938e+01
-4.021487045288085938e+01
-3.812001419067382812e+01
-3.587896347045898438e+01
-3.348324966430664062e+01
-3.091562843322753906e+01
-2.815198707580566406e+01
-2.517456626892089844e+01
-2.197589683532714844e+01
-1.854802131652832031e+01
-1.488008880615234375e+01
-1.097695827484130859e+01
-6.880204677581787109e+00
-2.669221162796020508e+00
1.560969114303588867e+00
5.726762294769287109e+00
9.768710136413574219e+00
1.364894676208496094e+01
1.734234237670898438e+01
2.083083343505859375e+01
2.410243988037109375e+01
2.715270423889160156e+01
2.998526382446289062e+01
3.261033248901367188e+01
3.504267120361328125e+01
3.729882812500000000e+01
3.939477920532226562e+01
4.134446334838867188e+01
4.315905380249023438e+01
4.484704971313476562e+01
4.641477584838867188e+01
4.786707687377929688e+01
4.920802688598632812e+01
5.044113922119140625e+01
5.156994247436523438e+01
5.259787750244140625e+01
5.352835083007812500e+01
5.436469650268554688e+01
5.511018753051757812e+01
5.576787567138671875e+01
5.634066772460937500e+01
5.683121871948242188e+01
5.724184799194335938e+01
5.757463073730468750e+01
5.783129501342773438e+01
5.801328277587890625e+01
5.812155914306640625e+01
5.815687561035156250e+01
5.811944198608398438e+01
5.800916671752929688e+01
5.782550430297851562e+01
5.756746292114257812e+01
5.723369979858398438e+01
5.682238388061523438e+01
5.633131790161132812e+01
5.575800704956054688e+01
5.509958267211914062e+01
5.435297393798828125e+01
5.351498794555664062e+01
5.258238220214843750e+01
5.155207824707031250e+01
5.042113113403320312e+01
4.918708419799804688e+01
4.784785461425781250e+01
4.640145492553710938e+01
4.484562301635742188e+01
4.317625808715820312e+01
4.138533020019531250e+01
3.945804595947265625e+01
3.737238693237304688e+01
3.510328292846679688e+01
3.263271713256835938e+01
2.995719146728515625e+01
2.708230781555175781e+01
2.400683975219726562e+01
2.071400642395019531e+01
1.718279075622558594e+01
1.341594219207763672e+01
9.459301948547363281e+00
5.391901969909667969e+00
1.293535947799682617e+00
-2.781531572341918945e+00
-6.804646968841552734e+00
-1.075292968750000000e+01
-1.459355068206787109e+01
-1.828540611267089844e+01
-2.179154586791992188e+01
-2.508850288391113281e+01
-2.816747474670410156e+01
-3.103078651428222656e+01
-3.368720626831054688e+01
-3.614852905273437500e+01
-3.842734146118164062e+01
-4.053599166870117188e+01
-4.248588943481445312e+01
-4.428746414184570312e+01
-4.595013046264648438e+01
-4.748235702514648438e+01
-4.889183044433593750e+01
-5.018541336059570312e+01
-5.136931991577148438e+01
-5.244922256469726562e+01
-5.343012619018554688e+01
-5.431663894653320312e+01
-5.511279296875000000e+01
-5.582219314575195312e+01
-5.644798278808593750e+01
-5.699290847778320312e+01
-5.745922470092773438e+01
-5.784890365600585938e+01
-5.816335678100585938e+01
-5.840369796752929688e+01
-5.857063293457031250e+01
-5.866451644897460938e+01
-5.868527984619140625e+01
-5.863250350952148438e+01
-5.850545120239257812e+01
-5.830301284790039062e+01
-5.802376937866210938e+01
-5.766594314575195312e+01
-5.722753524780273438e+01
-5.670622634887695312e+01
-5.609939193725585938e+01
-5.540425109863281250e+01
-5.461771011352539062e+01
-5.373654937744140625e+01
-5.275726318359375000e+01
-5.167617416381835938e+01
-5.048937606811523438e+01
-4.919268417358398438e+01
-4.778168487548828125e+01
-4.625151443481445312e+01
-4.459689331054687500e+01
-4.281187438964843750e+01
-4.088978195190429688e+01
-3.882332229614257812e+01
-3.660401153564453125e+01
-3.422275543212890625e+01
-3.167008399963378906e+01
-2.893632698059082031e+01
-2.601320075988769531e+01
-2.289434242248535156e+01
-1.957718658447265625e+01
-1.606376838684082031e+01
-1.236179256439208984e+01
-8.484160423278808594e+00
-4.449017047882080078e+00
-2.782509624958038330e-01


==> Plots/1D_Allen_Cahn_Step_fun_eps_vary/Vary_alpha_4_eps_1.0/State.csv <==
0.000000000000000000e+00
-3.489961102604866028e-02
-6.968130171298980713e-02
-1.042435765266418457e-01
-1.384850293397903442e-01
-1.723106205463409424e-01
-2.056325525045394897e-01
-2.383686304092407227e-01
-2.704417407512664795e-01
-3.017788827419281006e-01
-3.323117494583129883e-01
-3.619759380817413330e-01
-3.907122015953063965e-01
-4.184644520282745361e-01
-4.451803565025329590e-01
-4.708116650581359863e-01
-4.953131973743438721e-01
-5.186432003974914551e-01
-5.407630801200866699e-01
-5.616376399993896484e-01
-5.812348127365112305e-01
-5.995249152183532715e-01
-6.164821386337280273e-01
-6.320821642875671387e-01
-6.463040709495544434e-01
-6.591286659240722656e-01
-6.705389022827148438e-01
-6.805202364921569824e-01
-6.890597939491271973e-01
-6.961467862129211426e-01
-7.017719745635986328e-01
-7.059283256530761719e-01
-7.086104154586791992e-01
-7.098153829574584961e-01
-7.095416784286499023e-01
-7.077896595001220703e-01
-7.045619487762451172e-01
-6.998626589775085449e-01
-6.936990618705749512e-01
-6.860787272453308105e-01
-6.770123839378356934e-01
-6.665121316909790039e-01
-6.545922756195068359e-01
-6.412690281867980957e-01
-6.265603303909301758e-01
-6.104867458343505859e-01
-5.930704474449157715e-01
-5.743370652198791504e-01
-5.543134212493896484e-01
-5.330308675765991211e-01
-5.105229616165161133e-01
-4.868266582489013672e-01
-4.619824886322021484e-01
-4.360341429710388184e-01
-4.090283513069152832e-01
-3.810161650180816650e-01
-3.520506620407104492e-01
-3.221894502639770508e-01
-2.914924025535583496e-01
-2.600252330303192139e-01
-2.278569787740707397e-01
-1.950632184743881226e-01
-1.617250144481658936e-01
-1.279294490814208984e-01
-9.377033263444900513e-02
-5.934458598494529724e-02
-2.475487068295478821e-02
9.893687441945075989e-03
4.449634999036788940e-02
7.894843071699142456e-02
1.131494864821434021e-01
1.470011323690414429e-01
1.804114729166030884e-01
2.132926732301712036e-01
2.455626130104064941e-01
2.771470248699188232e-01
3.079732656478881836e-01
3.379766643047332764e-01
3.670972585678100586e-01
3.952778279781341553e-01
4.224656522274017334e-01
4.486121833324432373e-01
4.736719429492950439e-01
4.976022243499755859e-01
5.203644037246704102e-01
5.419217944145202637e-01
5.622406005859375000e-01
5.812905430793762207e-01
5.990428924560546875e-01
6.154724359512329102e-01
6.305548548698425293e-01
6.442711949348449707e-01
6.566007137298583984e-01
6.675285696983337402e-01
6.770399808883666992e-01
6.851223707199096680e-01
6.917651295661926270e-01
6.969606280326843262e-01
7.007021903991699219e-01
7.029832005500793457e-01
7.038019895553588867e-01
7.031570076942443848e-01
7.010482549667358398e-01
6.974785923957824707e-01
6.924507021903991699e-01
6.859725117683410645e-01
6.780499219894409180e-01
6.686934828758239746e-01
6.579140424728393555e-01
6.457260251045227051e-01
6.321449875831604004e-01
6.171882748603820801e-01
6.008763313293457031e-01
5.832319855690002441e-01
5.642792582511901855e-01
5.440464615821838379e-01
5.225634574890136719e-01
4.998632669448852539e-01
4.759809970855712891e-01
4.509555399417877197e-01
4.248288273811340332e-01
3.976451158523559570e-01
3.694537878036499023e-01
3.403061330318450928e-01
3.102601170539855957e-01
2.793764472007751465e-01
2.477227151393890381e-01
2.153712511062622070e-01
1.824014037847518921e-01
1.488970220088958740e-01
1.149483919143676758e-01
8.065085113048553467e-02
4.610265046358108521e-02
1.140623260289430618e-02
-2.333468757569789886e-02
-5.801628530025482178e-02
-9.253537654876708984e-02
-1.267917901277542114e-01
-1.606879532337188721e-01
-1.941308081150054932e-01
-2.270317971706390381e-01
-2.593080997467041016e-01
-2.908799350261688232e-01
-3.216762840747833252e-01
-3.516288399696350098e-01
-3.806739151477813721e-01
-4.087545275688171387e-01
-4.358167052268981934e-01
-4.618100523948669434e-01
-4.866898357868194580e-01
-5.104129910469055176e-01
-5.329414010047912598e-01
-5.542389750480651855e-01
-5.742727518081665039e-01
-5.930133461952209473e-01
-6.104330420494079590e-01
-6.265069842338562012e-01
-6.412134766578674316e-01
-6.545323133468627930e-01
-6.664451360702514648e-01
-6.769370436668395996e-01
-6.859937906265258789e-01
-6.936041712760925293e-01
-6.997582316398620605e-01
-7.044482231140136719e-01
-7.076679468154907227e-01
-7.094135284423828125e-01
-7.096823453903198242e-01
-7.084738016128540039e-01
-7.057886719703674316e-01
-7.016306519508361816e-01
-6.960046887397766113e-01
-6.889176368713378906e-01
-6.803775429725646973e-01
-6.703960895538330078e-01
-6.589854955673217773e-01
-6.461609005928039551e-01
-6.319400072097778320e-01
-6.163417696952819824e-01
-5.993879437446594238e-01
-5.811024904251098633e-01
-5.615128278732299805e-01
-5.406476259231567383e-01
-5.185393095016479492e-01
-4.952228665351867676e-01
-4.707362949848175049e-01
-4.451203346252441406e-01
-4.184197485446929932e-01
-3.906820416450500488e-01
-3.619590103626251221e-01
-3.323059082031250000e-01
-3.017824292182922363e-01
-2.704524993896484375e-01
-2.383843660354614258e-01
-2.056508809328079224e-01
-1.723307818174362183e-01
-1.385067254304885864e-01
-1.042665690183639526e-01
-6.970307976007461548e-02
-3.491362929344177246e-02
0.000000000000000000e+00


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_0_nPts_201/Error.csv <==
7.062274529740267814e-01,6.810854778318671698e+00
4.993742857347960307e-01,6.805155410061349386e+00
2.863901818323520976e-01,6.733174488551111558e+00
1.312623846316631482e-01,6.568862466814632484e+00
8.624359855966057253e-02,6.326880278518299150e+00
9.964949544096589340e-02,6.017444463575134961e+00
1.394053024437152122e-01,5.625668488682440405e+00
2.391287508669076300e-01,5.064120079990081180e+00
3.342325608280385940e-01,4.172027603607961765e+00
3.889410544984818197e-01,3.098573808122401019e+00
3.993205927037251635e-01,2.537568404679144241e+00
3.305664440022941797e-01,2.534080640184018129e+00
2.142531137928034013e-01,2.684199681978588714e+00
1.303963087012378064e-01,2.456012217915848339e+00
7.773470050977311641e-02,2.002498067929491476e+00
5.988898542599084551e-02,1.609854427855487602e+00
4.961667185799496782e-02,1.446729018680403156e+00
4.432398941584062002e-02,1.401304388513026966e+00
4.598170215420606388e-02,1.332184189880613046e+00
5.121271780662722123e-02,1.200133273641045717e+00
5.014712097493098653e-02,1.051099138587521242e+00
4.611688840467841055e-02,9.604075580806088475e-01
3.702115210047132732e-02,9.092268575442005174e-01
2.907386485942014751e-02,8.259144308084857000e-01
2.337792765661211858e-02,7.602325729676050470e-01
2.047674018903735543e-02,7.029101492719237454e-01
1.795339433469689272e-02,6.453750619619752493e-01
1.641206208723003726e-02,5.963877128618624290e-01
1.506996823625653820e-02,5.647182391840468441e-01
1.339111230617352766e-02,5.355195361650033625e-01
1.204784837512159860e-02,5.002692640738762853e-01
1.146434821006610261e-02,4.621309068946773402e-01
1.032014131536739855e-02,4.331161621225775304e-01
9.151485426117276015e-03,4.073713655078686768e-01
8.339666847278309064e-03,3.822540698694081307e-01
7.750616455441264666e-03,3.600235023806628853e-01
7.107685595904903418e-03,3.392833082759267871e-01
6.264774940171320868e-03,3.216473529380668994e-01
5.637920536564602035e-03,3.072446676659278952e-01
5.213193906764086206e-03,2.941840717174266651e-01
4.831214067993293629e-03,2.830654494940677002e-01
4.421466549728254869e-03,2.727676000354925523e-01
4.006576114017147694e-03,2.626951753232859565e-01
3.735425874163713755e-03,2.549173250087182208e-01
3.435650942771107004e-03,2.466589181118397367e-01
3.190537047165132711e-03,2.394326015885266112e-01
2.997776943134003794e-03,2.316959547262055774e-01
2.835523749385883592e-03,2.243369569674721065e-01
2.682244788441345493e-03,2.173956315485417179e-01
2.587280094364134090e-03,2.101037986143035607e-01
2.554239190306266654e-03,2.023669650367889428e-01
2.493676106102603925e-03,1.949808950328597856e-01
2.423832538826144190e-03,1.863614353975592552e-01
2.332910254817522656e-03,1.782288737239230703e-01
2.178823457175920689e-03,1.703401643371485474e-01
2.066789680570454892e-03,1.621439148809465658e-01
1.981037493912986194e-03,1.542145519762237460e-01
1.897792308293411992e-03,1.456407374769655150e-01
1.820182322215890521e-03,1.372108488466640130e-01
1.741347864311307714e-03,1.292847460198711662e-01
1.657547326582675066e-03,1.210202934356028048e-01
1.567950177466057938e-03,1.133617465267162810e-01
1.475160945822463418e-03,1.047648607325814829e-01
1.381892049443387551e-03,9.645308572516479717e-02
1.289065294806849985e-03,8.849470102720868869e-02
1.195660054114505710e-03,8.087077739030819334e-02
1.112239028793423267e-03,7.319051263951824315e-02
1.038566116177395927e-03,6.722398559110699667e-02
9.865009932507958108e-04,6.201093201791956638e-02
9.280325886794780696e-04,5.772107565538753954e-02
8.992127039433516714e-04,5.353449446181450522e-02
7.704287186515690030e-04,5.065759492946023818e-02
6.902772754457277412e-04,4.632253956460320732e-02
6.329506379084385995e-04,4.350208202395820095e-02
6.670020406060785936e-04,4.045410723186959601e-02
6.631307029495881345e-04,3.826117798201873060e-02
5.929007782882533351e-04,3.728739296481682619e-02
5.393508884855994015e-04,3.506101183205049404e-02
5.305820959538374692e-04,3.312395353165677875e-02
5.512668066059378752e-04,3.129480022613597562e-02
5.474349271748201731e-04,3.065060816430085350e-02
5.082824336089105874e-04,2.918160653726651482e-02
5.068681239630746680e-04,2.825127562700396541e-02
5.214291644694605231e-04,2.819765022149049380e-02
5.175138491175023748e-04,2.696118543926181305e-02
5.958261699734188413e-04,2.658504039018993320e-02
6.473073522529052990e-04,2.640774592615480892e-02
6.137854507372595206e-04,2.589659529387129677e-02
7.073128168574223948e-04,2.572016993232214069e-02
7.543890632360970806e-04,2.656047009766231148e-02
6.497066276464543442e-04,2.606992281398686287e-02
7.581328404240119702e-04,2.578234692485286902e-02
8.597841707315547009e-04,2.638598613840599169e-02
8.544880515758264362e-04,2.688708278389860887e-02
8.152189876522374871e-04,2.824804113695003269e-02
7.982247575521495301e-04,2.716031033570300707e-02
8.868720073795358138e-04,2.682564697514575741e-02
9.742735124297722269e-04,2.725063286081077021e-02
7.263217633959301702e-04,2.798531665541082250e-02
8.561892171947063776e-04,2.740707677234670986e-02
7.901053413410775127e-04,2.617171950062790672e-02
9.094790227325360524e-04,2.660088942098894418e-02
9.098913468867797375e-04,2.707969468169952459e-02
9.082561904247342215e-04,2.760539123214779400e-02
1.001951451430806639e-03,2.802526411957802221e-02
8.739714871796951026e-04,2.735515186959120576e-02
9.476699165254057504e-04,2.732837200566196056e-02
9.119634754033383419e-04,2.782947830219998503e-02
8.959192088280273653e-04,2.903883239977123748e-02
9.427668414817978087e-04,2.758203313566780224e-02
9.448006139374542402e-04,2.787297969034865236e-02
1.025803749574362043e-03,2.853547518500549121e-02
9.445605247382904673e-04,2.920545287042823276e-02
9.156312773417825445e-04,2.841326808160811110e-02
8.514491807622156334e-04,2.833520453406631820e-02
8.286639128676251236e-04,2.896802852076438284e-02
1.005291748836198732e-03,3.021191740454170355e-02
1.008628206238746912e-03,2.949216195243286806e-02
9.895006973853163069e-04,3.139349252212865482e-02
9.388376051662980244e-04,3.142302062332587992e-02
8.679272638484285653e-04,3.290409101652026075e-02
8.832164410334963260e-04,3.170353629787297373e-02
9.178469149349192165e-04,3.030175916688191209e-02
1.183670457937945108e-03,3.087758165431924579e-02
1.134436426820691155e-03,3.110301244555196618e-02
9.662275927478928194e-04,3.094801026089837731e-02
9.935471860543516193e-04,3.158614022249594394e-02
9.582299817170107474e-04,3.091297990062524814e-02
8.821137125379634354e-04,2.968388028489357330e-02
9.092266661205802023e-04,2.763681052627568746e-02
9.661488685630847430e-04,2.894957788864689976e-02
1.015833436047596308e-03,2.905971038681751800e-02
1.007151157919114817e-03,3.067379987054859661e-02
9.214183221539337578e-04,2.942767359538380270e-02
9.428849490806400944e-04,3.098764459152428263e-02
8.587341352730070917e-04,3.053985615297848816e-02
1.013737872966671187e-03,2.968228515114194888e-02
1.043013246157785097e-03,2.939293441899295395e-02
1.016961995599928057e-03,3.147294138121646545e-02
1.111741338950051911e-03,3.146104997228496569e-02
1.161460937688651562e-03,3.319276433167604040e-02
9.632583130263336259e-04,3.284968774605979275e-02
1.051782715846006624e-03,2.998816257704634003e-02
9.285572369375307868e-04,2.846285356442972841e-02
8.727204654516109621e-04,2.834933073742506790e-02
9.704147293956226321e-04,2.665129634155920246e-02
9.851983595746995059e-04,2.793235306194331510e-02
7.903161864234082862e-04,2.997543629358308606e-02
9.661328405858273698e-04,2.892135100120017677e-02
8.648996631270809438e-04,2.916612219155693964e-02
8.585327316678922471e-04,2.947790928972519875e-02
7.912918280571987206e-04,2.793723581603247547e-02
9.697181364986092377e-04,2.882621992689440513e-02
9.267090556489602192e-04,2.940770293499287910e-02
9.225462604013868681e-04,2.729359591526347648e-02
1.018548103739425016e-03,2.794406336839935778e-02
1.013426988577992684e-03,2.773049861357380561e-02
9.167985091388890619e-04,2.715068741548755729e-02
9.595157908168092586e-04,2.672836730461899263e-02
1.046348264495053143e-03,2.862793435080340093e-02
1.083712908002874191e-03,2.876386334644794734e-02
1.132246216676122954e-03,2.820368700214511901e-02
9.369613185803730634e-04,2.784889574634707987e-02
1.039969343229417290e-03,2.913885156776776370e-02
9.923612101476930649e-04,2.867809085873557207e-02
8.099890056002942082e-04,2.810448892257337225e-02
9.755551053038242744e-04,2.917897103735075243e-02
8.694229909270010563e-04,2.974144944995548226e-02
9.165865145312334251e-04,2.837994545366211499e-02
1.050328724375026871e-03,2.849309171122500414e-02
9.747879838532122953e-04,2.738154417289679482e-02
9.813958307794681465e-04,2.666973323765871665e-02
1.110069479526353941e-03,2.659513705229967634e-02
1.087023557875010406e-03,2.545393800637269291e-02
1.025868174255874146e-03,2.675247663903942974e-02
9.536152422940683774e-04,2.646581768871889354e-02
1.003001343766589306e-03,2.568295204980421131e-02
1.070390241445707668e-03,2.692748080221832319e-02
9.790976388227216713e-04,2.761508505739485725e-02
1.192672082149947308e-03,2.886524311252625097e-02
1.045431000808613037e-03,2.935871481063951835e-02
9.932198521865535749e-04,2.822194243980005041e-02
1.032437593366501965e-03,2.625239718849206941e-02
8.725694378800779140e-04,2.607060326176598858e-02
9.359098364660313821e-04,2.821736043786227457e-02
1.001151087302868531e-03,2.803477389559972874e-02
9.165485211836273908e-04,2.745203418672828230e-02
9.350970202849804777e-04,2.657901716420250221e-02
9.041219757038724322e-04,2.607987855765678611e-02
1.081995355760963532e-03,2.524739887738585917e-02
9.234957004515081903e-04,2.445090211930625243e-02
9.024853900078670015e-04,2.559491617325256388e-02
9.387988899409084207e-04,2.552198992263910934e-02
8.788218412352860826e-04,2.530870628819453794e-02
9.073336032602991041e-04,2.639749726645398628e-02
9.687724427692469536e-04,2.566577963351790795e-02
8.222808807306309980e-04,2.528732718323151163e-02
9.573314342996483949e-04,2.503909152386933970e-02
1.046342335610479313e-03,2.585231239251738547e-02
9.251443338091386737e-04,2.774285624187566163e-02
8.989827713971351806e-04,2.699907736598578661e-02
8.713416032455481098e-04,2.473890897667311087e-02
9.479136208512560285e-04,2.494094475769929875e-02
9.937032265037468257e-04,2.411399540547986414e-02
9.071956639582897872e-04,2.331183772583364511e-02
1.030732564766181436e-03,2.284797255349512238e-02
9.967958868920268056e-04,2.255372109214832943e-02
9.409791635215542524e-04,2.395693649779617393e-02
1.058248189636182756e-03,2.507845561681266641e-02
9.525917186694628355e-04,2.389236507073604077e-02
8.596493635534277955e-04,2.348072105134464335e-02
8.268355542639215915e-04,2.357419461549417963e-02
9.429895342687491218e-04,2.382594263872266777e-02
1.008696797875876594e-03,2.487638059873222354e-02
8.933055238599134015e-04,2.502376289445833873e-02
8.452160337163882762e-04,2.508702999507425244e-02
8.694788580983532503e-04,2.559206604563491610e-02
8.019433150775957982e-04,2.452563938679865746e-02
8.745820170476184671e-04,2.527716459872993843e-02
8.884896281880420681e-04,2.612995406835286888e-02
8.754132810290344777e-04,2.432314597878388815e-02
8.970919472741946659e-04,2.600518344693942066e-02
9.146551789866280398e-04,2.510387382641453280e-02
1.084949654305499738e-03,2.775494005870288855e-02
8.971263502031562309e-04,2.708649765202960150e-02
9.868090867578927037e-04,2.545185775533263112e-02
9.586633016973518948e-04,2.647897239312281201e-02
9.276242161868269520e-04,2.538667830311834919e-02
7.786262239488632875e-04,2.345610146248618480e-02
7.238418555388790232e-04,2.235002611519894961e-02
9.067094331179583909e-04,2.163355887140670786e-02
8.601758818732316899e-04,2.214764477057716563e-02
9.937814653469018589e-04,2.190347316388832621e-02
8.044086459682862943e-04,2.281053446877175789e-02
8.481310042538045720e-04,2.224827147584501272e-02
8.729423931152989176e-04,2.237922126337418827e-02
8.829672704919929718e-04,2.116368470583924674e-02
1.006927916166440581e-03,2.149208084716307601e-02
9.423764385579087161e-04,2.249575444743126540e-02
8.688094090697033589e-04,2.283583531915906600e-02
8.880026373013929055e-04,2.416440779533438055e-02
9.517709384782626616e-04,2.374975796158857941e-02
1.033590606066577162e-03,2.578159414950213085e-02
9.570923449161004458e-04,2.568004743890519095e-02
8.985292575627957601e-04,2.467600858646384551e-02
8.460719281608480901e-04,2.514341379132413457e-02
8.922704996753388863e-04,2.476546415893095612e-02
8.182738011197922528e-04,2.588478420360142834e-02
9.165788266286007801e-04,2.702636894165420453e-02
8.312829148456931522e-04,2.465697199649900112e-02
9.087977590668756865e-04,2.541336370912674128e-02
1.019062734820168955e-03,2.434771811098208200e-02
1.047805042674280302e-03,2.470908994224728719e-02
8.744950344392624043e-04,2.430870463704237414e-02
8.635962446587311034e-04,2.202586544686133130e-02
9.265505708019212971e-04,2.168583325704935214e-02
8.921498020021460763e-04,2.337773944857095970e-02
9.608850159677853348e-04,2.174058368194551824e-02
9.762988547792236490e-04,2.282384713846843938e-02
9.482091009156810727e-04,2.336269664481962355e-02
7.702747713368849258e-04,2.206387429678197468e-02
8.842150494234326218e-04,2.286598531319534999e-02
7.630336968237028897e-04,2.309255106971033061e-02
7.475411335196078090e-04,2.246688388194291799e-02
8.217300722497138154e-04,2.265596985487077289e-02
8.564177416888361580e-04,2.258012811865154831e-02
8.550798288108784522e-04,2.278793616984108386e-02
1.045389174609320359e-03,2.134401993017839838e-02
1.038464625656791143e-03,2.246735922929425297e-02
9.843969795428342273e-04,2.171658666112500150e-02
8.322082242223558229e-04,2.175058747131036058e-02
6.976900716889328355e-04,2.110552483384530581e-02
8.220237944179651811e-04,2.039453262300122693e-02
7.922933905012218654e-04,2.154100776631875588e-02
8.338742191976497966e-04,2.051471047418596677e-02
9.047179263020684471e-04,2.038407690793163016e-02
9.160149701855968335e-04,2.066788807685109378e-02
9.315164372483718041e-04,2.060732019187226996e-02
8.437844012754573990e-04,2.228775954242206286e-02
8.526614623260471296e-04,2.312782288653537216e-02
8.035044038600237890e-04,2.210924201575606082e-02
7.331304092060228223e-04,2.178475162499238921e-02
8.093857984582193861e-04,2.076301978520193880e-02
7.890286422410842026e-04,2.131530279725672369e-02
9.385900541744820634e-04,2.100578515112835887e-02
8.566240379195967734e-04,2.172871914550255495e-02
1.002992295794554508e-03,2.115674064668785978e-02
8.755572292521732409e-04,2.305416269890464206e-02
8.020400768857495694e-04,2.163453055889243831e-02
8.550047018394134378e-04,2.168101881449212287e-02
9.711319405453216081e-04,2.157048759436541382e-02
8.254388987632731763e-04,2.156703216881073262e-02
7.964398023406740659e-04,2.136133156659682231e-02
9.663538397626009104e-04,2.070024142670912753e-02
8.279557586277787708e-04,2.079867355684621513e-02
8.603905412933139304e-04,2.057558189544828053e-02
7.714467487594628111e-04,1.994130842568176201e-02
8.220243041784033606e-04,2.093755873651024016e-02
6.189220556061029955e-04,2.146485280808797455e-02
9.091532057480082585e-04,2.058683081731513265e-02
9.454447124903849788e-04,2.082465471669250542e-02
9.445514053287096864e-04,2.222705029736449581e-02
8.144044617688089719e-04,2.048782107813799935e-02
1.013886486975446163e-03,2.159814375008766926e-02
9.799093038264073373e-04,2.140224235356645230e-02
9.979464781999340672e-04,2.329523324880851051e-02
8.765800973350294269e-04,2.387673467512656938e-02
9.719127080795893344e-04,2.098308496109074772e-02
9.199711174218215114e-04,2.042723203898644604e-02
9.217379855007605885e-04,2.204299559794366259e-02
8.439198925959768898e-04,2.076648447910922624e-02
9.802209432650641104e-04,2.153065432631076984e-02
7.961724842079563299e-04,1.976442337168935956e-02
9.316768710700816135e-04,2.140361893441306701e-02
8.231540336074209775e-04,2.164829545548105708e-02
8.828329196620875391e-04,2.133941685988422279e-02
9.304909754436686180e-04,2.193324939767753862e-02
8.210735175956442597e-04,2.021578582360658918e-02
8.272623632069711673e-04,2.180056143920828041e-02
8.946017963611297861e-04,2.007863140325848866e-02
7.920678907543419545e-04,1.979767048992091619e-02
8.412154556362820427e-04,1.963087520064759478e-02
9.274248169317372533e-04,2.078099454209898084e-02
1.027164692030819700e-03,2.121371756754365789e-02
9.866667265982457385e-04,2.143067966242559810e-02
9.636069913912042543e-04,2.025185424289902697e-02
8.702824426099249481e-04,1.923998124282474270e-02
8.162470642592958891e-04,1.965197741794018002e-02
7.814268460263544373e-04,1.959054357007162378e-02
7.888732930783630588e-04,2.118100013400056603e-02
1.018882145852821825e-03,1.927325537796345870e-02
8.165931363174048531e-04,2.019761522658699085e-02
7.794092251213907176e-04,2.087151475218581090e-02
8.197507698218306884e-04,2.070100802918629218e-02
8.412659711140859590e-04,2.057238450728243045e-02
7.828341970968691462e-04,2.002736760814290487e-02
1.035091250244764716e-03,2.078112921332129354e-02
9.629123342020770495e-04,2.241072197801352583e-02
9.024299560036344939e-04,2.199720296508615724e-02
9.779203074076674249e-04,2.072168416023475665e-02
9.016673945751761199e-04,2.009602804036790535e-02
7.539326353664781979e-04,1.934130655559955503e-02
8.684620208217352531e-04,1.983960193278098624e-02
9.296081197868016335e-04,1.994489752142156527e-02
8.495475323088278515e-04,2.016291638721365298e-02
8.820885645102154301e-04,2.033971530271254380e-02
8.765686070946074283e-04,1.922536533729983163e-02
7.808685226091084328e-04,1.889875780641995032e-02
7.889943635858658435e-04,1.886538995407240071e-02
8.401467862892257350e-04,1.912998069656705186e-02
7.616002844458458643e-04,1.842095284556742249e-02
9.252949066516080734e-04,1.780925756834580292e-02
8.568368651003725571e-04,1.929248764165808136e-02
9.467073657004514489e-04,1.823468849242450632e-02
8.388832541193415749e-04,2.000267514987907544e-02
8.911067861351306416e-04,1.914603652998574101e-02
8.409911604408282920e-04,1.891289565407277759e-02
8.322284851196860280e-04,1.830530650043574875e-02
7.587547783145032806e-04,1.829086595071963486e-02
9.065453560893602840e-04,1.920908241800233299e-02
1.019288383614791547e-03,1.874108849206768818e-02
9.003418967455839627e-04,1.959657190335431509e-02
8.445371975500881806e-04,1.970055455619237894e-02
8.800272841646584066e-04,1.948631934372631672e-02
8.531351274625215315e-04,1.954027933908554157e-02
7.916332381637610936e-04,1.942607997386421037e-02
7.959255794243604411e-04,1.900746450432266171e-02
7.854088158861671385e-04,1.848699869770293117e-02
8.413034235740645544e-04,1.908299778122611937e-02
9.323786922255625524e-04,2.012771078454149085e-02
8.551879788282334017e-04,1.992641458127582255e-02
8.825409703451221957e-04,1.935068834402968799e-02
7.936962429143935545e-04,2.014234112276929584e-02
9.055278931354626606e-04,2.085491972690465753e-02
8.189102556607000261e-04,1.947067553906018170e-02
7.863944030845865891e-04,1.956257785179770989e-02
9.321180195767241484e-04,1.938478399903214439e-02
9.779848384310850778e-04,1.901675647824511983e-02
8.791287378753461813e-04,1.894837685754519399e-02
7.671070666127838104e-04,1.820353830422738461e-02
8.289117377597009792e-04,1.794972791902170808e-02
7.676673847027778606e-04,1.825557471415615446e-02
8.345043841479950078e-04,1.828692460519449128e-02
7.687574846181221199e-04,1.725145990349637518e-02
7.192649755301017437e-04,1.641080423417019471e-02
6.718739502065807596e-04,1.649523618618768672e-02
9.019595845129578125e-04,1.643431362397386117e-02
8.268165086608809597e-04,1.693047304960578620e-02
7.663933993664876669e-04,1.807392234739317594e-02
9.734453237790708030e-04,1.823309832666948280e-02
8.019523136793548250e-04,1.783417475558690332e-02
9.119570403115051342e-04,2.031736252093336095e-02
7.192130268612647453e-04,1.952475648846415876e-02
8.195369529475975091e-04,1.878023069236623571e-02
6.544426469030701536e-04,1.933544011401131663e-02
6.982765055370198596e-04,2.033632190529259184e-02
7.737160432550121243e-04,1.886179972219875767e-02
9.433616279900418952e-04,1.937372013757613851e-02
7.763328191514661880e-04,1.927956204112003108e-02
8.782993353961276745e-04,1.824929647927031606e-02
6.757616424431264583e-04,1.831826063319040576e-02
8.639397657265352219e-04,1.785165425044126300e-02
9.266718965510625620e-04,1.894353406222913996e-02
8.408588575962197250e-04,1.847926873651322549e-02
8.315900708360972945e-04,1.731572304520101468e-02
8.945979021535109803e-04,1.716898620330145966e-02
8.729175424932130757e-04,1.676486471509106013e-02
8.060940252596311218e-04,1.706008578531946485e-02
8.501662174773575928e-04,1.668046842077111278e-02
8.165151650340908562e-04,1.709201721446367353e-02
8.481300801713143565e-04,1.723610189087937394e-02
8.767259182608168507e-04,1.816058924211712278e-02
8.872278479119406194e-04,1.861279803469726227e-02
7.880580965362741011e-04,1.857574757655182027e-02
7.875650640974633928e-04,1.754031501989373673e-02
9.402763393682883348e-04,1.854852295043743493e-02
8.843377026974942818e-04,1.947627750109402409e-02
7.366580172703216271e-04,1.949333513155773051e-02
7.911547375820001098e-04,1.718164469679329259e-02
7.104705014307640364e-04,1.722819339176786049e-02
9.349439770591689604e-04,1.714996470912927631e-02
8.211657466367880973e-04,1.813955514369609140e-02
8.617716109180907462e-04,1.730002684927117729e-02
8.653212227368783710e-04,1.777046560990195798e-02
6.646812757832516782e-04,1.657624990037060916e-02
7.624727281967359164e-04,1.686497571284922142e-02
8.499353282769205259e-04,1.665579820362663235e-02
8.328230820751636194e-04,1.604269358945218174e-02
7.842038161378924290e-04,1.685864534801131964e-02
8.238155931014584481e-04,1.679005357182946842e-02
7.584032694414194215e-04,1.665082609930879434e-02
7.383207745946823329e-04,1.644205892085447152e-02
8.595408240047818340e-04,1.649541049231265100e-02
7.299866198038955584e-04,1.698266386263299482e-02
8.010402125767513825e-04,1.685188630274830554e-02
7.859324628605632822e-04,1.667905257296666346e-02
8.303507217489189754e-04,1.700137741372075365e-02
7.657020798752273583e-04,1.786704348641231233e-02
7.590188732443052923e-04,1.708593631971385210e-02
7.411621638990734205e-04,1.655724160732014241e-02
7.529658621410228233e-04,1.651303041655298801e-02
8.348784183222245688e-04,1.791843713416891443e-02
9.360662323223131265e-04,1.798757553770629139e-02
7.857874336350978038e-04,1.852028108984140817e-02
9.016353138823136101e-04,1.791761796736122264e-02
7.190659136177832752e-04,1.691425305028478043e-02
7.857300526659340058e-04,1.600886833802722675e-02
8.595648672492739667e-04,1.479358475006552903e-02
7.767874019531952577e-04,1.474576230653153533e-02
7.757758656907255169e-04,1.429816532998767244e-02
7.298788734531879178e-04,1.493097388474208011e-02
7.433553057599911248e-04,1.527456252489005177e-02
7.091125119232267061e-04,1.610231917320129741e-02
7.953567603753121861e-04,1.518068497603326621e-02
7.357211472592742720e-04,1.688842546268448652e-02
8.322299797605676834e-04,1.786494885158962376e-02
9.439110223713698079e-04,1.771438950379378846e-02
8.688224127792438340e-04,1.905618752691761938e-02
8.650834621184437696e-04,1.827382661808249487e-02
8.410775992301733730e-04,1.900608869400769244e-02
7.979225108471128293e-04,1.935137863533664335e-02
7.798488522651387568e-04,1.691834411759917528e-02
8.069171448195676735e-04,1.553691898395924940e-02
7.926217318084854187e-04,1.570205793992403981e-02
7.386215239320274980e-04,1.466107973382670647e-02
8.241351019973104826e-04,1.537570983537752539e-02
8.096471233593246358e-04,1.493294233057311689e-02
7.769365261115861437e-04,1.514503308286553954e-02
8.169670923577103871e-04,1.653331579620523351e-02
7.376873653736115742e-04,1.567205962592612550e-02
8.420412287393610811e-04,1.570116126283219171e-02
7.896253250101281478e-04,1.670804582813447195e-02
7.829513457086203056e-04,1.683420175682245196e-02
7.509384082182948188e-04,1.676491505203994703e-02
7.362095826577670166e-04,1.757978094470286426e-02
8.452239382003412906e-04,1.763130746317096570e-02
7.875563597418294443e-04,1.690745701825424607e-02
8.388729548065790168e-04,1.670868784230681789e-02
8.875059498876550993e-04,1.704012641404006531e-02
9.357437561159430255e-04,1.802799542726634188e-02
8.085456301102247716e-04,1.739613114092126295e-02
7.957668174797068086e-04,1.685858832632699394e-02
7.682693900123182575e-04,1.720537532775548786e-02
8.359164535820073731e-04,1.699726420807394847e-02
7.457963883891371082e-04,1.739890544060725130e-02
7.065589671799608288e-04,1.565274626921908316e-02
7.882675609111596893e-04,1.655977728317155687e-02
8.411083932496636519e-04,1.731891377605224505e-02
8.073825429537416888e-04,1.567057803293709500e-02
8.911263647564938951e-04,1.584664090848359602e-02
8.931551432984552105e-04,1.510476289102069720e-02
6.784085898415292710e-04,1.676301663850552487e-02
7.903535773339840460e-04,1.507750173041391521e-02
8.035571690345425389e-04,1.588241917712833809e-02
6.331821042690132743e-04,1.535198293497394735e-02
8.207017748488437941e-04,1.598016595692824601e-02
7.403582628429715515e-04,1.500045991376392114e-02
7.417051144690655750e-04,1.546521432896873910e-02
7.483498933291489767e-04,1.588365067019984617e-02
7.711575686817886879e-04,1.557841520314475446e-02


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_0_nPts_201/Pointwise_Control.csv <==
0.000000000000000000e+00
1.842334866523742676e-03
3.451466560363769531e-03
4.837691783905029297e-03
6.011605262756347656e-03
6.983697414398193359e-03
7.765531539916992188e-03
8.367717266082763672e-03
8.801460266113281250e-03
9.077906608581542969e-03
9.209513664245605469e-03
9.205579757690429688e-03
9.079098701477050781e-03
8.839726448059082031e-03
8.498668670654296875e-03
8.067369461059570312e-03
7.556438446044921875e-03
6.975173950195312500e-03
6.335020065307617188e-03
5.644798278808593750e-03
4.913806915283203125e-03
4.152059555053710938e-03
3.367900848388671875e-03
2.570629119873046875e-03
1.765966415405273438e-03
9.634494781494140625e-04
1.676082611083984375e-04
6.127357482910156250e-04
1.371622085571289062e-03
2.103090286254882812e-03
2.801895141601562500e-03
3.466129302978515625e-03
4.089355468750000000e-03
4.667758941650390625e-03
5.200386047363281250e-03
5.681991577148437500e-03
6.109714508056640625e-03
6.487846374511718750e-03
6.808280944824218750e-03
7.072448730468750000e-03
7.283210754394531250e-03
7.438182830810546875e-03
7.536888122558593750e-03
7.580757141113281250e-03
7.574081420898437500e-03
7.517337799072265625e-03
7.411003112792968750e-03
7.258415222167968750e-03
7.063388824462890625e-03
6.827354431152343750e-03
6.554603576660156250e-03
6.247997283935546875e-03
5.911827087402343750e-03
5.544662475585937500e-03
5.157947540283203125e-03
4.754066467285156250e-03
4.333019256591796875e-03
3.900527954101562500e-03
3.461837768554687500e-03
3.019332885742187500e-03
2.578258514404296875e-03
2.142906188964843750e-03
1.711368560791015625e-03
1.295089721679687500e-03
8.935928344726562500e-04
5.083084106445312500e-04
1.440048217773437500e-04
1.935958862304687500e-04
5.073547363281250000e-04
7.963180541992187500e-04
1.047134399414062500e-03
1.271247863769531250e-03
1.461029052734375000e-03
1.617431640625000000e-03
1.735687255859375000e-03
1.826286315917968750e-03
1.871109008789062500e-03
1.892089843750000000e-03
1.871109008789062500e-03
1.817703247070312500e-03
1.732826232910156250e-03
1.612663269042968750e-03
1.465797424316406250e-03
1.292228698730468750e-03
1.093864440917968750e-03
8.707046508789062500e-04
6.256103515625000000e-04
3.643035888671875000e-04
9.059906005859375000e-05
1.993179321289062500e-04
4.940032958984375000e-04
7.915496826171875000e-04
1.092910766601562500e-03
1.394271850585937500e-03
1.689910888671875000e-03
1.981735229492187500e-03
2.254486083984375000e-03
2.523422241210937500e-03
2.769470214843750000e-03
3.001213073730468750e-03
3.211021423339843750e-03
3.394126892089843750e-03
3.553390502929687500e-03
3.688812255859375000e-03
3.800392150878906250e-03
3.883361816406250000e-03
3.936767578125000000e-03
3.971099853515625000e-03
3.973960876464843750e-03
3.952026367187500000e-03
3.901481628417968750e-03
3.830909729003906250e-03
3.742218017578125000e-03
3.623962402343750000e-03
3.497123718261718750e-03
3.354072570800781250e-03
3.194808959960937500e-03
3.031730651855468750e-03
2.856254577636718750e-03
2.683639526367187500e-03
2.500534057617187500e-03
2.324104309082031250e-03
2.150535583496093750e-03
1.987457275390625000e-03
1.830101013183593750e-03
1.685142517089843750e-03
1.554489135742187500e-03
1.439094543457031250e-03
1.344680786132812500e-03
1.270294189453125000e-03
1.215934753417968750e-03
1.185417175292968750e-03
1.177787780761718750e-03
1.193046569824218750e-03
1.230239868164062500e-03
1.293182373046875000e-03
1.379013061523437500e-03
1.490592956542968750e-03
1.619815826416015625e-03
1.770496368408203125e-03
1.940250396728515625e-03
2.130031585693359375e-03
2.335548400878906250e-03
2.551555633544921875e-03
2.781391143798828125e-03
3.018856048583984375e-03
3.263473510742187500e-03
3.512382507324218750e-03
3.757476806640625000e-03
4.003524780273437500e-03
4.244327545166015625e-03
4.477977752685546875e-03
4.697799682617187500e-03
4.902839660644531250e-03
5.094051361083984375e-03
5.266666412353515625e-03
5.416870117187500000e-03
5.537509918212890625e-03
5.636215209960937500e-03
5.702018737792968750e-03
5.740165710449218750e-03
5.748748779296875000e-03
5.720138549804687500e-03
5.657672882080078125e-03
5.558967590332031250e-03
5.426883697509765625e-03
5.256652832031250000e-03
5.051612854003906250e-03
4.808425903320312500e-03
4.535198211669921875e-03
4.227638244628906250e-03
3.888607025146484375e-03
3.520488739013671875e-03
3.127098083496093750e-03
2.708435058593750000e-03
2.268791198730468750e-03
1.812458038330078125e-03
1.339673995971679688e-03
8.609294891357421875e-04
3.764629364013671875e-04
1.077651977539062500e-04
5.855560302734375000e-04
1.052856445312500000e-03
1.502513885498046875e-03
1.929759979248046875e-03
2.327919006347656250e-03
2.690315246582031250e-03
3.009796142578125000e-03
3.279328346252441406e-03
3.491520881652832031e-03
3.640055656433105469e-03
3.717064857482910156e-03
3.715157508850097656e-03
3.627300262451171875e-03
3.445446491241455078e-03
3.165423870086669922e-03
2.775788307189941406e-03
2.270817756652832031e-03
1.644194126129150391e-03
8.890479803085327148e-04
7.754055104669532739e-07


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_0_nPts_201/Pointwise_State.csv <==
0.000000000000000000e+00
4.593282938003540039e-06
9.201467037200927734e-06
1.375377178192138672e-05
1.824647188186645508e-05
2.261996269226074219e-05
2.682209014892578125e-05
3.096461296081542969e-05
3.488361835479736328e-05
3.857910633087158203e-05
4.218518733978271484e-05
4.558265209197998047e-05
4.869699478149414062e-05
5.163252353668212891e-05
5.440413951873779297e-05
5.698204040527343750e-05
5.941092967987060547e-05
6.151199340820312500e-05
6.365776062011718750e-05
6.559491157531738281e-05
6.735324859619140625e-05
6.896257400512695312e-05
7.045269012451171875e-05
7.203221321105957031e-05
7.328391075134277344e-05
7.471442222595214844e-05
7.581710815429687500e-05
7.706880569458007812e-05
7.826089859008789062e-05
7.963180541992187500e-05
8.091330528259277344e-05
8.219480514526367188e-05
8.356571197509765625e-05
8.514523506164550781e-05
8.666515350341796875e-05
8.809566497802734375e-05
8.994340896606445312e-05
9.155273437500000000e-05
9.357929229736328125e-05
9.578466415405273438e-05
9.781122207641601562e-05
1.000761985778808594e-04
1.027584075927734375e-04
1.052021980285644531e-04
1.078844070434570312e-04
1.105666160583496094e-04
1.137256622314453125e-04
1.165866851806640625e-04
1.200437545776367188e-04
1.232624053955078125e-04
1.267790794372558594e-04
1.302957534790039062e-04
1.336932182312011719e-04
1.374483108520507812e-04
1.411437988281250000e-04
1.451373100280761719e-04
1.487135887145996094e-04
1.528263092041015625e-04
1.564621925354003906e-04
1.605749130249023438e-04
1.642107963562011719e-04
1.683831214904785156e-04
1.722574234008789062e-04
1.757740974426269531e-04
1.795887947082519531e-04
1.834630966186523438e-04
1.871585845947265625e-04
1.907348632812500000e-04
1.941323280334472656e-04
1.972913742065429688e-04
2.006888389587402344e-04
2.039074897766113281e-04
2.068877220153808594e-04
2.096295356750488281e-04
2.126693725585937500e-04
2.151131629943847656e-04
2.173781394958496094e-04
2.198815345764160156e-04
2.220273017883300781e-04
2.240538597106933594e-04
2.261400222778320312e-04
2.276301383972167969e-04
2.292990684509277344e-04
2.309083938598632812e-04
2.320408821105957031e-04
2.336502075195312500e-04
2.346634864807128906e-04
2.359151840209960938e-04
2.366304397583007812e-04
2.374649047851562500e-04
2.381205558776855469e-04
2.390146255493164062e-04
2.393722534179687500e-04
2.399086952209472656e-04
2.403259277343750000e-04
2.403855323791503906e-04
2.406239509582519531e-04
2.408027648925781250e-04
2.408027648925781250e-04
2.412796020507812500e-04
2.410411834716796875e-04
2.408623695373535156e-04
2.409815788269042969e-04
2.407431602478027344e-04
2.408027648925781250e-04
2.407431602478027344e-04
2.403855323791503906e-04
2.403855323791503906e-04
2.402067184448242188e-04
2.399682998657226562e-04
2.397894859313964844e-04
2.396106719970703125e-04
2.391934394836425781e-04
2.391934394836425781e-04
2.384185791015625000e-04
2.382397651672363281e-04
2.378225326538085938e-04
2.372264862060546875e-04
2.369284629821777344e-04
2.365708351135253906e-04
2.356767654418945312e-04
2.353787422180175781e-04
2.345442771911621094e-04
2.337098121643066406e-04
2.329945564270019531e-04
2.318620681762695312e-04
2.310276031494140625e-04
2.300143241882324219e-04
2.287030220031738281e-04
2.276301383972167969e-04
2.263188362121582031e-04
2.250671386718750000e-04
2.235174179077148438e-04
2.219676971435546875e-04
2.202391624450683594e-04
2.182126045227050781e-04
2.167820930480957031e-04
2.148747444152832031e-04
2.127885818481445312e-04
2.108812332153320312e-04
2.086162567138671875e-04
2.065300941467285156e-04
2.040863037109375000e-04
2.017617225646972656e-04
1.992583274841308594e-04
1.964569091796875000e-04
1.940727233886718750e-04
1.915097236633300781e-04
1.889467239379882812e-04
1.860260963439941406e-04
1.834034919738769531e-04
1.806020736694335938e-04
1.777410507202148438e-04
1.749396324157714844e-04
1.722574234008789062e-04
1.691579818725585938e-04
1.662373542785644531e-04
1.637339591979980469e-04
1.609921455383300781e-04
1.578330993652343750e-04
1.551508903503417969e-04
1.520514488220214844e-04
1.493692398071289062e-04
1.466274261474609375e-04
1.437067985534667969e-04
1.410245895385742188e-04
1.381039619445800781e-04
1.353621482849121094e-04
1.328587532043457031e-04
1.299679279327392578e-04
1.271367073059082031e-04
1.244843006134033203e-04
1.217424869537353516e-04
1.188814640045166016e-04
1.160204410552978516e-04
1.131296157836914062e-04
1.102387905120849609e-04
1.074373722076416016e-04
1.043975353240966797e-04
1.012682914733886719e-04
9.801983833312988281e-05
9.462237358093261719e-05
9.110569953918457031e-05
8.749961853027343750e-05
8.377432823181152344e-05
7.979571819305419922e-05
7.598102092742919922e-05
7.174909114837646484e-05
6.726384162902832031e-05
6.261467933654785156e-05
5.780160427093505859e-05
5.276501178741455078e-05
4.756450653076171875e-05
4.210323095321655273e-05
3.644824028015136719e-05
3.089010715484619141e-05
2.495199441909790039e-05
1.884624361991882324e-05
1.261383295059204102e-05
6.297603249549865723e-06
8.742277657347585773e-08


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_10_nPts_201/Error.csv <==
7.050893809406681978e-01,6.794736890954022002e+00
4.716093623357171527e-01,6.787205169553363504e+00
2.588741379511869112e-01,6.703669839447259804e+00
1.817139441668127464e-01,6.539921471334860570e+00
1.326199048021108884e-01,6.353465261829849275e+00
9.566097618787564039e-02,6.142472130364648564e+00
6.679037527584683054e-02,5.872405430371697044e+00
4.493862162724333170e-02,5.560130637020487043e+00
3.176989477590941996e-02,5.221043184860975295e+00
2.298807650351896228e-02,4.836345833158719465e+00
1.742261277624354218e-02,4.412557925528820313e+00
1.508459820438421209e-02,3.960098649572703522e+00
1.360016296756078220e-02,3.484169325517161298e+00
1.247064001120435674e-02,3.004182237328422822e+00
1.166233637980560074e-02,2.543845232106916043e+00
1.102429979167798661e-02,2.131519220004041593e+00
1.044191679491789267e-02,1.795580679998216800e+00
9.879195629998826014e-03,1.573243572400963020e+00
9.326738346461567117e-03,1.494750002145786461e+00
8.785302709408528490e-03,1.524815925874267286e+00
8.258189011317633443e-03,1.646113643692612483e+00
7.749833821912742102e-03,1.872508346660822998e+00
7.264272375836470889e-03,2.157895861076565946e+00
6.803944935057005920e-03,2.549666285781204245e+00
6.369263078519324731e-03,3.022175343139697379e+00
5.959603502634067997e-03,3.523485625902191387e+00
5.574852342558781620e-03,3.996558497192828963e+00
5.215801318299674756e-03,4.396025960281447986e+00
4.883166445106752220e-03,4.720125710271574349e+00
4.576846530411032669e-03,4.972024163889608772e+00
4.296702280654918910e-03,5.115841863262090783e+00
4.043345982667515340e-03,5.153216304735134479e+00
3.817460721229214322e-03,5.080615361025654586e+00
3.618327006476524787e-03,4.886104923707057068e+00
3.443465837116610993e-03,4.625437636895374460e+00
3.289775060044634620e-03,4.308856596559942354e+00
3.154361577620831431e-03,3.934321253645954641e+00
3.034362062539540036e-03,3.664840398780180752e+00
2.926773770395061248e-03,3.397670714044990437e+00
2.828870073130890055e-03,3.196188587066836728e+00
2.738432277682559517e-03,3.034816506006498660e+00
2.653425498120507570e-03,2.918626295442454222e+00
2.571851420709192308e-03,2.794461372970376445e+00
2.492142139398165895e-03,2.695393163209539811e+00
2.413397145190402087e-03,2.609991892522073087e+00
2.335233507063259363e-03,2.528133342620431545e+00
2.257535757131586777e-03,2.495790804101002625e+00
2.180287733504118926e-03,2.489549659594132880e+00
2.103499969290477303e-03,2.520278794007220657e+00
2.027184797325790044e-03,2.516642265686716673e+00
1.951377275960566263e-03,2.461251347696125968e+00
1.876144740100617455e-03,2.348725155711727464e+00
1.801595203762007720e-03,2.233303233099773522e+00
1.727865394701420939e-03,2.275585095048808792e+00
1.655122429446376003e-03,2.334237484207736024e+00
1.583547584312353530e-03,2.301246487534205798e+00
1.513337909085000869e-03,2.312649205359541327e+00
1.444700664346772840e-03,2.302789798569502722e+00
1.377848242656676747e-03,2.248230209047245687e+00
1.312988037615879337e-03,2.203782178784695844e+00
1.250321205957250371e-03,2.121446541215065373e+00
1.190028126245477273e-03,2.078469964593780972e+00
1.132262479785986747e-03,2.048075361309310338e+00
1.077143713143207055e-03,1.993965456350118126e+00
1.024759431337006347e-03,2.037106915092227855e+00
9.751673400944204902e-04,2.044186112157658552e+00
9.283941843006708909e-04,2.008254476210545647e+00
8.844407888789572849e-04,1.958999050488366755e+00
8.630707130114872701e-04,1.952202566012650742e+00
8.333296688821682438e-04,1.933294131991534881e+00
7.944439397693660960e-04,1.850691931003998203e+00
7.499749096936897744e-04,1.782942080052598577e+00
7.193729125024999086e-04,1.717263947957646808e+00
6.863666771516948456e-04,1.699780530668260292e+00
6.571414065487277091e-04,1.712103698548588682e+00
6.454554236887510409e-04,1.701433165411395887e+00
6.214242494111598888e-04,1.741747444406354761e+00
6.373781648023741893e-04,1.765470900185455161e+00
6.374142309646870386e-04,1.787010867796682057e+00
6.126390730382633718e-04,1.781391932159186453e+00
6.023888485659975589e-04,1.715620842317457928e+00
5.708656250354438022e-04,1.668168903761842792e+00
6.235172181476584391e-04,1.617867425174158047e+00
6.186779936301965536e-04,1.574649012893647004e+00
5.798096241093276182e-04,1.517568813208937328e+00
5.904501195686523559e-04,1.498674480583002122e+00
6.822297243163866166e-04,1.476658399468090854e+00
7.047058909792051516e-04,1.413102895009675120e+00
7.360535501603519219e-04,1.359162614819739545e+00
7.475418036369287089e-04,1.333687500773606427e+00
7.252188049998452334e-04,1.308508291128884782e+00
6.581237152134580522e-04,1.307983339516000099e+00
8.075490208842056768e-04,1.339777386942466286e+00
7.612696842612446356e-04,1.363019882523525572e+00
8.025733759309602996e-04,1.372751054891406364e+00
6.973733897498123318e-04,1.346431431622029606e+00
8.347845944707118961e-04,1.271969442135498785e+00
7.496709879897266214e-04,1.219793378712333842e+00
7.594687551006336183e-04,1.207424561848304156e+00
7.560824774778172018e-04,1.180476704114239217e+00
7.858813907003671254e-04,1.146266374828974977e+00
8.871001928212590010e-04,1.158228043035334887e+00
8.053829961141953549e-04,1.185287311267799293e+00
7.655520347327988495e-04,1.199866274576400382e+00
8.645215312597583383e-04,1.180796739327342637e+00
8.222653954920238709e-04,1.139860179012591512e+00
8.667835923541936756e-04,1.113384021255100498e+00
8.196489511819873104e-04,1.095500973177919057e+00
7.854882600453786615e-04,1.068035021422861108e+00
7.495503328904934686e-04,1.043390169247664145e+00
6.906541378688013004e-04,1.036013584057345671e+00
8.208516886755130382e-04,1.016968988782739558e+00
8.550333531020457012e-04,9.880760085937804194e-01
8.532963332814419649e-04,9.704041288620850469e-01
8.043405583864275503e-04,9.503015540463298771e-01
7.777385195780870840e-04,9.241806281543196722e-01
8.446198574189574607e-04,8.937202999411721915e-01
8.685014799535659700e-04,8.830916325243464149e-01
7.684526847055009368e-04,8.923506662093401154e-01
7.997599743910446682e-04,8.987643015014371572e-01
7.685884121578736477e-04,8.830622460791065498e-01
7.840589393440334587e-04,8.579921317663353753e-01
8.132712725696372843e-04,8.610354603897383274e-01
8.398661772545865361e-04,8.803366073355326504e-01
7.420270242390471054e-04,8.997458217064768782e-01
7.463440608816645323e-04,9.113239705226898746e-01
8.927024026688088788e-04,9.292301055999092618e-01
8.000011140110636649e-04,9.275447987824350093e-01
7.504628940773450628e-04,9.077283123351930216e-01
7.482481171364979526e-04,8.731870878278771286e-01
7.196744009047619786e-04,8.330799744361635506e-01
8.527446245858439884e-04,8.152301705638909102e-01
7.781023139807382444e-04,7.974108994537149053e-01
7.961228152459333884e-04,7.789459371298343981e-01
7.027296257927371018e-04,7.646703815802023962e-01
8.190215775007032547e-04,7.551724979167073748e-01
9.086513130498696756e-04,7.505414366480964716e-01
7.144610434582688869e-04,7.448529082429659054e-01
5.756679845208722461e-04,7.327356462102225798e-01
7.056841958886227477e-04,7.169078084974673803e-01
7.626671280442033542e-04,6.982749464891803148e-01
7.792045851494627676e-04,6.778534094745236604e-01
8.515440693669577930e-04,6.678661620750339090e-01
7.109067065163038757e-04,6.680166300656894540e-01
7.842689251909580996e-04,6.698682772140558406e-01
6.523198831558284705e-04,6.633992187353632275e-01
8.045688382721220442e-04,6.599379225300437968e-01
7.560457917920552096e-04,6.548986616581963238e-01
6.971681698127897694e-04,6.438869664521460479e-01
7.004087386315367052e-04,6.293062252288342817e-01
7.756215566369519107e-04,6.236169716268150642e-01
7.485461318878252040e-04,6.134601264423403810e-01
8.712595511106924423e-04,6.017675741123186262e-01
8.104996513765652146e-04,6.067320971161214160e-01
7.015435442167856786e-04,6.162957582339297913e-01
7.390573973625106209e-04,6.231326846524870566e-01
7.530864398966551597e-04,6.259762700194091423e-01
7.210071751938523354e-04,6.236368695713997434e-01
6.774073446031822401e-04,6.202671166545316028e-01
6.536911085602902871e-04,6.193695698428588470e-01
7.393231871941451224e-04,6.203302004439211759e-01
7.386613458000238636e-04,6.214930462626008234e-01
6.429489070275276955e-04,6.233271828266706560e-01
6.858368572741785092e-04,6.175474757257779501e-01
7.120485077979694282e-04,6.145582757569615362e-01
6.842255620312174668e-04,6.138112547414352749e-01
6.650487364326742885e-04,6.115937553832123674e-01
6.075992160077027266e-04,6.096094040911214096e-01
6.025169411572488037e-04,6.089429940877453262e-01
6.889142203353863271e-04,6.118575139844653066e-01
6.575733059760170392e-04,6.140916665384127393e-01
6.216510492987748892e-04,6.104659817344013639e-01
6.677347682488399922e-04,6.037863903623005291e-01
6.863702022086774854e-04,5.996180517125251352e-01
6.743519645073905219e-04,5.992041577202477098e-01
6.142288964940011880e-04,5.997350143503494824e-01
5.963237929755225422e-04,5.992244488243149148e-01
6.088813263173403637e-04,5.972881226919316555e-01
7.394403482561172575e-04,5.937132562617825071e-01
7.542476204131160541e-04,5.888333414071221794e-01
5.969884031494703067e-04,5.833243564433355788e-01
6.785957849551126726e-04,5.787356797217561022e-01
6.395801295222509420e-04,5.747029410803541349e-01
6.002243178504460550e-04,5.724600889008117921e-01
6.167217903413802112e-04,5.725959709660705110e-01
6.980882592861277535e-04,5.727376405421924499e-01
7.940424335586622907e-04,5.716038468706697850e-01
7.492241147543836702e-04,5.696846226929017654e-01
6.479958490495624874e-04,5.680298925144359190e-01
5.179590697977617736e-04,5.672140390704367707e-01
6.107085053613694591e-04,5.672413209987142713e-01
6.071195587157816875e-04,5.675625156143945249e-01
6.955003571198322332e-04,5.678657014782135803e-01
7.452761919637988178e-04,5.680574924813395210e-01
6.803045540043831238e-04,5.684093119286960372e-01
6.552745708407552681e-04,5.690872509094473397e-01
6.338924422937905088e-04,5.693368969382989198e-01
6.461200204603924141e-04,5.688262520759987950e-01
7.779756258851957531e-04,5.676652375345866419e-01
7.270518125430596801e-04,5.658206326586456836e-01
5.305145872534205304e-04,5.638793225641272056e-01
6.008869440760597523e-04,5.625864498104222733e-01
6.338107360196689908e-04,5.619368102380450924e-01
8.476122009172870142e-04,5.626942405069965680e-01
6.168199942959709742e-04,5.646461269064927402e-01
7.604989953533641519e-04,5.676578279011261774e-01
5.897992132914243535e-04,5.703170607930971858e-01
5.434278985053996123e-04,5.726167480008913513e-01
6.483914544058621198e-04,5.739603955146109771e-01
6.732020390322053342e-04,5.749290784704965684e-01
5.978686318520481024e-04,5.746582952872675287e-01
7.089757164978992407e-04,5.743442687568177663e-01
6.584191239823665139e-04,5.749842402220070037e-01
6.670117129742111515e-04,5.760972602180316482e-01
6.106421060341716764e-04,5.775757570519542972e-01
6.678417295530824065e-04,5.791178363798499262e-01
5.708586037294332421e-04,5.804378363098051663e-01
6.583611360225590957e-04,5.820887109955469318e-01
6.959459796878182886e-04,5.827963773788742419e-01
6.375512450825191477e-04,5.836180996009933120e-01
6.191440798907061043e-04,5.831970580800387438e-01
5.580365329454419366e-04,5.824636041288607791e-01
6.280379345931069160e-04,5.824471712645186150e-01
5.461086119478234793e-04,5.827581552600868964e-01
5.541586725377740767e-04,5.829251290113423023e-01
6.856745776034797431e-04,5.830903023216141845e-01
6.156964811042442203e-04,5.835609004850007553e-01
7.412934809247019368e-04,5.861097428598369685e-01
6.899518614777367569e-04,5.885853490507614305e-01
6.173002051102748902e-04,5.909549437550493112e-01
6.702552548031033390e-04,5.921047995742370063e-01
5.167246140267655035e-04,5.918678615456598457e-01
5.536475023373447829e-04,5.902755962110620702e-01
6.469393716370067798e-04,5.876888140416367534e-01
6.766648373292493378e-04,5.844417703375101025e-01
6.130509697729498442e-04,5.802630008521311167e-01
6.129796654734571970e-04,5.778022408519036812e-01
6.024718596563318363e-04,5.758021828191861591e-01
6.175668187961640652e-04,5.739102470628668629e-01
6.796196047345612681e-04,5.707954875788309179e-01
6.051175128316898339e-04,5.667733337797626891e-01
5.429456720626511627e-04,5.619755744948033982e-01
6.096158670470501343e-04,5.572333484099681877e-01
6.643917619602061550e-04,5.532271676838440566e-01
6.246222547343676301e-04,5.506172546033499815e-01
6.031042059336815973e-04,5.493347468403131373e-01
5.435346237915447080e-04,5.482610020867808576e-01
5.723596891715404056e-04,5.477090488752957009e-01
7.599068730112588498e-04,5.474096741644967068e-01
6.039979711075751023e-04,5.469932106000204852e-01
5.889856180172004440e-04,5.466137907259528417e-01
4.965451639753330239e-04,5.461728642361650676e-01
6.653423396192674694e-04,5.456647014322498768e-01
5.220172275590164975e-04,5.444726671960427034e-01
5.240747853204874834e-04,5.434931098117803394e-01
7.511578766585441701e-04,5.423398520836928416e-01
6.852946891925533164e-04,5.415712826349137199e-01
6.844182818880685569e-04,5.402593250439007289e-01
5.149098579166151626e-04,5.386023680515948930e-01
5.414157496237300120e-04,5.368835395555188184e-01
6.153917836744739103e-04,5.347924485274779816e-01
6.040316701267768682e-04,5.334266265215554803e-01
6.332135674626445656e-04,5.328139765692530005e-01
6.403738119575958475e-04,5.334828948247380964e-01
6.087890696406288637e-04,5.340711812135924275e-01
5.544056129566941925e-04,5.356915447372011529e-01
6.297935874597233559e-04,5.362571549848020869e-01
6.358854745074408142e-04,5.372005801806868375e-01
5.546918612471424563e-04,5.380014903600935927e-01
5.436883275623586014e-04,5.379369423927268246e-01
5.620173520322163619e-04,5.381806132341557802e-01
5.642125203506564686e-04,5.375771122557347903e-01
6.154435090005228514e-04,5.359583441657149727e-01
5.980988514952910841e-04,5.338655728326063832e-01
6.111550301061602396e-04,5.324481124486712957e-01
6.890911389149486288e-04,5.299790908604473660e-01
4.780976362937885732e-04,5.278304293448783380e-01
5.448578419072936004e-04,5.272967836877736625e-01
5.361274323140860715e-04,5.264018771507401606e-01
5.431617724148790323e-04,5.259827620292139017e-01
5.672925626041687127e-04,5.256326710788497003e-01
5.982420428961680858e-04,5.244904022056233739e-01
6.252999538760158852e-04,5.230003278662994637e-01
5.627948950496876107e-04,5.208927887831626968e-01
5.721280353933694230e-04,5.188521376586380240e-01
5.447458809795278434e-04,5.157495193323314853e-01
5.585073152840262876e-04,5.128861374007211982e-01
4.634133891491866463e-04,5.102147041721687426e-01
5.780605436342158010e-04,5.071027945084811694e-01
7.256897613421498710e-04,5.053919582723150894e-01
5.733331957487995288e-04,5.036851860959111749e-01
5.518257959428552817e-04,5.016119220899862841e-01
5.429156129009818539e-04,5.004297342112166147e-01
5.666234394358192613e-04,4.999554162410878577e-01
5.765053945607608510e-04,4.987584289807877047e-01
5.198188705607475297e-04,4.979112942238140271e-01
6.044556918345298218e-04,4.969443450179841792e-01
6.246666272229859642e-04,4.978452149681532601e-01
5.329526893356387575e-04,4.969863071584256220e-01
5.955958187378999381e-04,4.969174089791241755e-01
5.714862214366450179e-04,4.966347582131733773e-01
4.940551335951339504e-04,4.961271759795125025e-01
5.913661518902906715e-04,4.963555943262384917e-01
5.684062606541095486e-04,4.957621226438214679e-01
4.847114857251898072e-04,4.960517945775472781e-01
5.335264583413786184e-04,4.960830862606974145e-01
5.995356616026149225e-04,4.967801291729320723e-01
6.614689771329571380e-04,4.972051674849715108e-01
6.185397678361399202e-04,4.969148775969186582e-01
5.802757784349282756e-04,4.965988954565177527e-01
5.978017477708361550e-04,4.954567619697454739e-01
5.214145811272453837e-04,4.938175566997962118e-01
4.691743807487483843e-04,4.922954191003574009e-01
4.757453759678973511e-04,4.915991517528492949e-01
6.030601610027912750e-04,4.895226305702678471e-01
6.132237558451262682e-04,4.891402964686250021e-01
6.662426946978115870e-04,4.877908682533318441e-01
6.452943338605477471e-04,4.853068705065908817e-01
6.185679193145635904e-04,4.839169779091387347e-01
5.395513296580203757e-04,4.810816148037590501e-01
6.023491622110715765e-04,4.777800831740111054e-01
5.801319453472646680e-04,4.766783811443268126e-01
6.206760058626134731e-04,4.732286466022874727e-01
6.980663198437662802e-04,4.715732499341555584e-01
6.167585005524320969e-04,4.685138441480957705e-01
5.491332612246120799e-04,4.661252912928999237e-01
5.591730153114209080e-04,4.656725329242614730e-01
5.382924767626674333e-04,4.660204156839853895e-01
5.252574578257388025e-04,4.659947044597659849e-01
5.625342242762169064e-04,4.664641920473354131e-01
6.757424051640961845e-04,4.644359594796317880e-01
6.471747070011356221e-04,4.635956211608614486e-01
6.369836794111244024e-04,4.621679466828144123e-01
5.085805638721040784e-04,4.598308772834419633e-01
5.793493777896825117e-04,4.589501119397274009e-01
5.937169277668167058e-04,4.577840849083251729e-01
5.215553873942957224e-04,4.561639410534722439e-01
6.494744862377684015e-04,4.543735685516765987e-01
5.439355696950674357e-04,4.544091657329115685e-01
6.703132426894554095e-04,4.535198635521408561e-01
5.382314921094201801e-04,4.519664918289850730e-01
6.498737776304274209e-04,4.503598682458554991e-01
5.632636971819302875e-04,4.502105952695590885e-01
5.604059357691424433e-04,4.493376121163660253e-01
5.437254607911741000e-04,4.483063157303631141e-01
7.120585465065536667e-04,4.487143487699398747e-01
6.363186401181913920e-04,4.480472386355248693e-01
4.775218727652101028e-04,4.466320766171791301e-01
5.128942529743483504e-04,4.456546907975577065e-01
4.771927409084190160e-04,4.448320603410255147e-01
5.322177805528320897e-04,4.429882860534904432e-01
5.439222028217050291e-04,4.425577641559985675e-01
6.354666168436422496e-04,4.418109097751437564e-01
6.149634633140155715e-04,4.398681182206670148e-01
5.967510337994221025e-04,4.387808957620070727e-01
5.687132026287720389e-04,4.374859028980924713e-01
6.024514811879567175e-04,4.364283008740940106e-01
5.640171978443734701e-04,4.361129469981036566e-01
4.600923358884943175e-04,4.332039969223147602e-01
5.841304483864246484e-04,4.324561064955283474e-01
6.362528157047470405e-04,4.316829458713597467e-01
6.519444989905468033e-04,4.281096591875054314e-01
5.227012164794371139e-04,4.267547058519270964e-01
4.929589995799840436e-04,4.255412926218327674e-01
4.823748265016345339e-04,4.234089487151897480e-01
5.584740731847096960e-04,4.217725225855228910e-01
4.657290559074302823e-04,4.193544921826182215e-01
4.928629188081166653e-04,4.170283891371258100e-01
6.086178879180237106e-04,4.142587416965129443e-01
5.942421844551881369e-04,4.114606670581916759e-01
6.250523077301765916e-04,4.084696296907562307e-01
5.854004825309052328e-04,4.037337786995778277e-01
5.382676840525627915e-04,3.996084884268128468e-01
4.882471345938432078e-04,3.954851033329330190e-01
5.327293706301703411e-04,3.917781501874316175e-01
5.622976485819027167e-04,3.895601829356647450e-01
5.736656071745471893e-04,3.869572188292319526e-01
4.960199385594259202e-04,3.856925029923328196e-01
5.387821014343508472e-04,3.838482180343207872e-01
5.454070922660726349e-04,3.824212890848903146e-01
5.293915945296580761e-04,3.820565695971945841e-01
5.231142236214076117e-04,3.801691507701166484e-01
5.494519827695917890e-04,3.780556820247352179e-01
5.909505523023202232e-04,3.763661493274067515e-01
5.551688963311524018e-04,3.731333838996553909e-01
4.505333920817286065e-04,3.718612226323875225e-01
5.355741000722347113e-04,3.688942626141899495e-01
6.446949704177281802e-04,3.667901046619752581e-01
6.125757587872982619e-04,3.656367373576365210e-01
6.333932783779863511e-04,3.625372277230415885e-01
5.299469383072728064e-04,3.621202633931094872e-01
4.995268141027115957e-04,3.600536209699600199e-01
5.558513067104100007e-04,3.587026615428557941e-01
6.611454373204431233e-04,3.567266550307341966e-01
6.274795062850150110e-04,3.566151864211279943e-01
5.574453652890135015e-04,3.539948685497089076e-01
5.457160286536900072e-04,3.539091533785289623e-01
4.741474236850608433e-04,3.508480539831073108e-01
5.786071929272982401e-04,3.489922644385043404e-01
5.763144293709997722e-04,3.487402796597279808e-01
5.229622798968190179e-04,3.468146134676476922e-01
5.506843668815807405e-04,3.463678123898605854e-01
5.677488782438906700e-04,3.442197115879134239e-01
4.862347119619392127e-04,3.434480451247440835e-01
5.743245521049983012e-04,3.420211435848961035e-01
4.879833194704194586e-04,3.402885285420816364e-01
6.217687852630009735e-04,3.393830696590323659e-01
5.616899700882166608e-04,3.368037280431883107e-01
6.219115988338425960e-04,3.350405075381630016e-01
6.167557181231340642e-04,3.328391701729199181e-01
5.148724610435472925e-04,3.325509021851641434e-01
4.767442569149596583e-04,3.311138155295494379e-01
5.116600239911021182e-04,3.301801050803132020e-01
5.190291876415973086e-04,3.280091021323365830e-01
4.345434837145941667e-04,3.253130569733342359e-01
5.993885230153032278e-04,3.257790101212378886e-01
5.980543387798233036e-04,3.250677217296030763e-01
6.152412930367437286e-04,3.236329978777100491e-01
6.055546450401776398e-04,3.225195131881701816e-01
5.365209303756528951e-04,3.212414845489157678e-01
5.758129287834504130e-04,3.195111610520975365e-01
5.213917914701390573e-04,3.189806908642872085e-01
5.122504573865931284e-04,3.165885619748001201e-01
6.419423834448201131e-04,3.153832811895814769e-01
5.510449899204495315e-04,3.134569714082294789e-01
5.798520680280083066e-04,3.116019356609162072e-01
6.124743524049899596e-04,3.117954236208210217e-01
5.471448436880369188e-04,3.105485498523826715e-01
5.398420745731842291e-04,3.074398613669489522e-01
5.087446779624218724e-04,3.061198595449467486e-01
5.156727675703497334e-04,3.039991761457771502e-01
5.755739934856260280e-04,3.026501657257526512e-01
5.609200611741501806e-04,2.999744219392834199e-01
5.105774525938748271e-04,3.000771371508338947e-01
5.372368354286188256e-04,2.985861361939603498e-01
4.760351918587767822e-04,2.984011542247199666e-01
5.274127618910242265e-04,2.971807001755601418e-01
5.459046728011312643e-04,2.967826918951223525e-01
6.169095980328966533e-04,2.973258849250253744e-01
5.063109273100900934e-04,2.977485484672628413e-01
5.630328641062661271e-04,2.972987303324757802e-01
6.127863277424929053e-04,2.962714297373990613e-01
4.765765314692293965e-04,2.943817827820868760e-01
4.908888776866129292e-04,2.939809385034509726e-01
4.985477218139427189e-04,2.909102506610976024e-01
5.302216997134051547e-04,2.900319134529628640e-01
5.820977852180046113e-04,2.890233828516842740e-01
5.374564379674527355e-04,2.875513927232766775e-01
5.808235930686981609e-04,2.860029011104339713e-01
5.368169093068105848e-04,2.842588559750902633e-01
6.018491076203417870e-04,2.839707323651924908e-01
4.578113685972147874e-04,2.822805560838803074e-01
5.071854916761181714e-04,2.828033252956249632e-01
4.796089968954332476e-04,2.791687564795235499e-01
5.534555988904974215e-04,2.794447693142331213e-01
5.453390688808308802e-04,2.786928112008241754e-01
5.693233964224292225e-04,2.780930306970211263e-01
5.796226725275718415e-04,2.771989916187705405e-01
5.410594987222426327e-04,2.769765196400925111e-01
4.510643960659730853e-04,2.750950607744470644e-01
5.309603854149259113e-04,2.735126133278282246e-01
5.505335895489139961e-04,2.697103300099123468e-01
4.709328204472736741e-04,2.704983568906169089e-01
5.538050927914178745e-04,2.677610886126807199e-01
5.636918181011551328e-04,2.671956312104066811e-01
5.029368188393238716e-04,2.667424469313668944e-01
5.415694166550782691e-04,2.656163457825744256e-01
4.482991085005327619e-04,2.622802214580903235e-01
4.724061716429898364e-04,2.632489938395936035e-01
4.870848483844683499e-04,2.652562686747658716e-01
6.006624113775541627e-04,2.635154499872741085e-01
5.470235582854330713e-04,2.636927515306180525e-01
5.499783168382783903e-04,2.602885866545553428e-01
5.464295474562543432e-04,2.595786335674140077e-01
5.495813382614006017e-04,2.595648260072828672e-01
5.057823990501571524e-04,2.580388991122994358e-01
5.055309322022981215e-04,2.571438807167961138e-01
5.422538724616815953e-04,2.577081030660264838e-01
5.771062613261801781e-04,2.554864771512686539e-01
5.597304624775339531e-04,2.542541536294630200e-01
5.473423180665131556e-04,2.540374181735149950e-01
4.580765904256122877e-04,2.512239566558439607e-01
5.398681216043419275e-04,2.513835524340519156e-01
5.122172931445130367e-04,2.517536777276854210e-01
4.642375456388741378e-04,2.503546971256451203e-01
4.508386546149106269e-04,2.493507243193804623e-01
5.415519302432800089e-04,2.490533177592228475e-01
4.768853070307135420e-04,2.481847529075351944e-01
5.050654412262193691e-04,2.463721405591648428e-01
4.896527358266074704e-04,2.465568280401543577e-01
5.203036870628170761e-04,2.457576018421726016e-01
5.179183682398377352e-04,2.446923041182346992e-01
4.460465031856597159e-04,2.443956559308331777e-01
5.725806405028889502e-04,2.447797229692337539e-01
5.334677172764854198e-04,2.442021098260728496e-01
4.899580236366922947e-04,2.433728551833111153e-01
5.032450326970264393e-04,2.427784590554471766e-01
4.735171901049560960e-04,2.433404351297630275e-01
5.172626524713330341e-04,2.416664536263327112e-01
5.052601741982003496e-04,2.411280601724390682e-01


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_10_nPts_201/Pointwise_Control.csv <==
0.000000000000000000e+00
3.028347343206405640e-02
4.730878770351409912e-02
5.327221751213073730e-02
5.049079656600952148e-02
4.128867387771606445e-02
2.788668870925903320e-02
1.230770349502563477e-02
3.695249557495117188e-03
1.868700981140136719e-02
3.157973289489746094e-02
4.164695739746093750e-02
4.850888252258300781e-02
5.210661888122558594e-02
5.263495445251464844e-02
5.046653747558593750e-02
4.607009887695312500e-02
3.994345664978027344e-02
3.257060050964355469e-02
2.439689636230468750e-02
1.581287384033203125e-02
7.145643234252929688e-03
1.332283020019531250e-03
9.409427642822265625e-03
1.691651344299316406e-02
2.372646331787109375e-02
2.974581718444824219e-02
3.490734100341796875e-02
3.917217254638671875e-02
4.252171516418457031e-02
4.496479034423828125e-02
4.652452468872070312e-02
4.725360870361328125e-02
4.721641540527343750e-02
4.649734497070312500e-02
4.519462585449218750e-02
4.341077804565429688e-02
4.125928878784179688e-02
3.885459899902343750e-02
3.630638122558593750e-02
3.370857238769531250e-02
3.115701675415039062e-02
2.871847152709960938e-02
2.644777297973632812e-02
2.437496185302734375e-02
2.251768112182617188e-02
2.087259292602539062e-02
1.942539215087890625e-02
1.815176010131835938e-02
1.701068878173828125e-02
1.596832275390625000e-02
1.498270034790039062e-02
1.401948928833007812e-02
1.304149627685546875e-02
1.202106475830078125e-02
1.094245910644531250e-02
9.789943695068359375e-03
8.563041687011718750e-03
7.269382476806640625e-03
5.928039550781250000e-03
4.564762115478515625e-03
3.209114074707031250e-03
1.903533935546875000e-03
6.790161132812500000e-04
4.281997680664062500e-04
1.382827758789062500e-03
2.163887023925781250e-03
2.761840820312500000e-03
3.160476684570312500e-03
3.369331359863281250e-03
3.387451171875000000e-03
3.223419189453125000e-03
2.894401550292968750e-03
2.403259277343750000e-03
1.774787902832031250e-03
1.018524169921875000e-03
1.544952392578125000e-04
8.058547973632812500e-04
1.817703247070312500e-03
2.862930297851562500e-03
3.907203674316406250e-03
4.908561706542968750e-03
5.833625793457031250e-03
6.651878356933593750e-03
7.340431213378906250e-03
7.876396179199218750e-03
8.250236511230468750e-03
8.462905883789062500e-03
8.522987365722656250e-03
8.440971374511718750e-03
8.233070373535156250e-03
7.929801940917968750e-03
7.545471191406250000e-03
7.114410400390625000e-03
6.657600402832031250e-03
6.203651428222656250e-03
5.792617797851562500e-03
5.453109741210937500e-03
5.220413208007812500e-03
5.138397216796875000e-03
5.249977111816406250e-03
5.588531494140625000e-03
6.187438964843750000e-03
7.075309753417968750e-03
8.258819580078125000e-03
9.736061096191406250e-03
1.147270202636718750e-02
1.344776153564453125e-02
1.558685302734375000e-02
1.782321929931640625e-02
2.009391784667968750e-02
2.233505249023437500e-02
2.448177337646484375e-02
2.649688720703125000e-02
2.837848663330078125e-02
3.012084960937500000e-02
3.174304962158203125e-02
3.325557708740234375e-02
3.466224670410156250e-02
3.592491149902343750e-02
3.698730468750000000e-02
3.774929046630859375e-02
3.809833526611328125e-02
3.791427612304687500e-02
3.710746765136718750e-02
3.559494018554687500e-02
3.337860107421875000e-02
3.051376342773437500e-02
2.712631225585937500e-02
2.342510223388671875e-02
1.967334747314453125e-02
1.617145538330078125e-02
1.324939727783203125e-02
1.117706298828125000e-02
1.018714904785156250e-02
1.041030883789062500e-02
1.188564300537109375e-02
1.454830169677734375e-02
1.824951171875000000e-02
2.278566360473632812e-02
2.790403366088867188e-02
3.331232070922851562e-02
3.870296478271484375e-02
4.376125335693359375e-02
4.814291000366210938e-02
5.153799057006835938e-02
5.362606048583984375e-02
5.413961410522460938e-02
5.285978317260742188e-02
4.965782165527343750e-02
4.450225830078125000e-02
3.750610351562500000e-02
2.889871597290039062e-02
1.904916763305664062e-02
8.368015289306640625e-03
2.710342407226562500e-03
1.378631591796875000e-02
2.450895309448242188e-02
3.454828262329101562e-02
4.358768463134765625e-02
5.131673812866210938e-02
5.743026733398437500e-02
6.164312362670898438e-02
6.371831893920898438e-02
6.345272064208984375e-02
6.070089340209960938e-02
5.535078048706054688e-02
4.731082916259765625e-02
3.651952743530273438e-02
2.293825149536132812e-02
6.533622741699218750e-03
1.266908645629882812e-02
3.460979461669921875e-02
5.915069580078125000e-02
8.606457710266113281e-02
1.150007247924804688e-01
1.454083919525146484e-01
1.764621734619140625e-01
2.069737911224365234e-01
2.353386878967285156e-01
2.594878673553466797e-01
2.769029140472412109e-01
2.846841812133789062e-01
2.797007560729980469e-01
2.588163614273071289e-01
2.192099094390869141e-01
1.587617397308349609e-01
7.649505138397216797e-02
2.693998813629150391e-02
1.488298177719116211e-01
2.839860916137695312e-01
4.244272708892822266e-01
5.594129562377929688e-01
6.760951280593872070e-01
7.607510685920715332e-01
8.001767992973327637e-01
7.828742265701293945e-01
6.997150182723999023e-01
5.441111326217651367e-01
3.117285668849945068e-01
7.754055104669532739e-07


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_10_nPts_201/Pointwise_State.csv <==
0.000000000000000000e+00
4.617497324943542480e-06
8.147209882736206055e-06
1.071020960807800293e-05
1.239776611328125000e-05
1.332908868789672852e-05
1.357495784759521484e-05
1.323968172073364258e-05
1.241266727447509766e-05
1.114606857299804688e-05
9.521842002868652344e-06
7.584691047668457031e-06
5.483627319335937500e-06
3.188848495483398438e-06
7.897615432739257812e-07
1.803040504455566406e-06
4.336237907409667969e-06
6.794929504394531250e-06
9.357929229736328125e-06
1.177191734313964844e-05
1.412630081176757812e-05
1.630187034606933594e-05
1.832842826843261719e-05
2.026557922363281250e-05
2.193450927734375000e-05
2.354383468627929688e-05
2.497434616088867188e-05
2.589821815490722656e-05
2.697110176086425781e-05
2.777576446533203125e-05
2.834200859069824219e-05
2.881884574890136719e-05
2.893805503845214844e-05
2.884864807128906250e-05
2.884864807128906250e-05
2.843141555786132812e-05
2.801418304443359375e-05
2.723932266235351562e-05
2.658367156982421875e-05
2.568960189819335938e-05
2.443790435791015625e-05
2.366304397583007812e-05
2.253055572509765625e-05
2.115964889526367188e-05
2.002716064453125000e-05
1.865625381469726562e-05
1.740455627441406250e-05
1.579523086547851562e-05
1.460313796997070312e-05
1.317262649536132812e-05
1.174211502075195312e-05
1.072883605957031250e-05
9.655952453613281250e-06
8.642673492431640625e-06
7.212162017822265625e-06
6.437301635742187500e-06
5.722045898437500000e-06
4.827976226806640625e-06
4.291534423828125000e-06
3.874301910400390625e-06
3.159046173095703125e-06
2.801418304443359375e-06
3.099441528320312500e-06
2.801418304443359375e-06
3.278255462646484375e-06
3.695487976074218750e-06
4.053115844726562500e-06
4.410743713378906250e-06
5.424022674560546875e-06
6.079673767089843750e-06
7.271766662597656250e-06
8.285045623779296875e-06
9.655952453613281250e-06
1.078844070434570312e-05
1.233816146850585938e-05
1.394748687744140625e-05
1.591444015502929688e-05
1.758337020874023438e-05
1.937150955200195312e-05
2.133846282958984375e-05
2.288818359375000000e-05
2.503395080566406250e-05
2.694129943847656250e-05
2.890825271606445312e-05
3.111362457275390625e-05
3.308057785034179688e-05
3.504753112792968750e-05
3.725290298461914062e-05
3.939867019653320312e-05
4.112720489501953125e-05
4.303455352783203125e-05
4.476308822631835938e-05
4.613399505615234375e-05
4.786252975463867188e-05
4.935264587402343750e-05
5.078315734863281250e-05
5.197525024414062500e-05
5.280971527099609375e-05
5.340576171875000000e-05
5.453824996948242188e-05
5.501508712768554688e-05
5.537271499633789062e-05
5.578994750976562500e-05
5.602836608886718750e-05
5.590915679931640625e-05
5.561113357543945312e-05
5.543231964111328125e-05
5.453824996948242188e-05
5.412101745605468750e-05
5.316734313964843750e-05
5.197525024414062500e-05
5.090236663818359375e-05
4.959106445312500000e-05
4.810094833374023438e-05
4.655122756958007812e-05
4.476308822631835938e-05
4.291534423828125000e-05
4.118680953979492188e-05
3.927946090698242188e-05
3.731250762939453125e-05
3.540515899658203125e-05
3.331899642944335938e-05
3.141164779663085938e-05
2.950429916381835938e-05
2.729892730712890625e-05
2.509355545043945312e-05
2.330541610717773438e-05
2.139806747436523438e-05
1.949071884155273438e-05
1.794099807739257812e-05
1.657009124755859375e-05
1.531839370727539062e-05
1.382827758789062500e-05
1.263618469238281250e-05
1.180171966552734375e-05
1.090764999389648438e-05
1.031160354614257812e-05
9.894371032714843750e-06
9.834766387939453125e-06
9.834766387939453125e-06
1.007318496704101562e-05
1.072883605957031250e-05
1.114606857299804688e-05
1.186132431030273438e-05
1.299381256103515625e-05
1.424551010131835938e-05
1.579523086547851562e-05
1.728534698486328125e-05
1.919269561767578125e-05
2.133846282958984375e-05
2.300739288330078125e-05
2.527236938476562500e-05
2.735853195190429688e-05
2.974271774291992188e-05
3.188848495483398438e-05
3.445148468017578125e-05
3.653764724731445312e-05
3.892183303833007812e-05
4.112720489501953125e-05
4.321336746215820312e-05
4.518032073974609375e-05
4.690885543823242188e-05
4.827976226806640625e-05
4.965066909790039062e-05
5.078315734863281250e-05
5.137920379638671875e-05
5.173683166503906250e-05
5.185604095458984375e-05
5.179643630981445312e-05
5.084276199340820312e-05
4.962086677551269531e-05
4.810094833374023438e-05
4.604458808898925781e-05
4.348158836364746094e-05
4.050135612487792969e-05
3.704428672790527344e-05
3.308057785034179688e-05
2.902746200561523438e-05
2.411007881164550781e-05
1.901388168334960938e-05
1.344084739685058594e-05
7.778406143188476562e-06
1.609325408935546875e-06
4.678964614868164062e-06
1.090764999389648438e-05
1.718103885650634766e-05
2.305209636688232422e-05
2.895295619964599609e-05
3.451108932495117188e-05
3.945827484130859375e-05
4.382431507110595703e-05
4.726648330688476562e-05
4.960596561431884766e-05
5.074590444564819336e-05
5.035847425460815430e-05
4.792213439941406250e-05
4.369020462036132812e-05
3.710761666297912598e-05
2.788007259368896484e-05
1.565180718898773193e-05
8.742277657347585773e-08


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_2_nPts_201/Error.csv <==
6.973445967652359689e-01,6.797791368261481004e+00
4.919408081308760394e-01,6.790682267733155086e+00
2.862506972988265175e-01,6.715173411728700970e+00
1.389452078247757905e-01,6.547076040251511131e+00
9.174687261482626643e-02,6.295338913279227455e+00
9.466844621338189880e-02,5.963617006088901995e+00
1.104685051910371252e-01,5.539023096490542031e+00
1.412367504323610023e-01,5.002358448783395417e+00
1.886102497028490088e-01,4.291692256965586871e+00
2.233209310982088025e-01,3.282252919454199613e+00
2.354519843312778971e-01,2.557803404771302525e+00
2.242718192098283325e-01,2.409620721441234181e+00
1.876960469350066607e-01,3.147715231474133457e+00
1.387321705623379697e-01,3.791121183003558937e+00
9.683385634645604034e-02,3.557464819536603429e+00
6.722882134796366593e-02,2.632064042291282657e+00
5.511908568616349230e-02,1.888412669035864910e+00
4.781927115478269708e-02,1.510387984183377830e+00
4.509363145497718994e-02,1.420030351599336438e+00
4.119185960023828003e-02,1.321561731070361567e+00
3.986717236319642366e-02,1.285015570068213764e+00
3.796320202719804388e-02,1.195822092187219798e+00
3.584420751756683954e-02,1.082268368869895081e+00
3.208375202285607825e-02,9.792082799843081498e-01
2.884784742401260219e-02,8.979680175534250353e-01
2.556726153363137258e-02,8.486372742189990381e-01
2.198927885035742089e-02,7.658570238841041489e-01
1.814413871894539690e-02,7.011100466731554626e-01
1.615363947202248796e-02,6.472171770305792382e-01
1.434118610586869284e-02,5.877710738887765851e-01
1.292776827563275714e-02,5.383778281307861624e-01
1.181582672388325171e-02,4.923566244137267955e-01
1.104297663913121098e-02,4.512657043573043980e-01
1.019401124055237945e-02,4.221561430190002850e-01
9.189141464992181541e-03,3.977019216275011204e-01
8.354040449397437743e-03,3.753529601336709765e-01
7.663948608820928855e-03,3.524907679217865186e-01
6.896908198205441848e-03,3.272903012343831297e-01
6.175796262417926688e-03,3.049606637545270726e-01
5.576401605772039229e-03,2.961508554563337392e-01
5.051536974306731348e-03,2.835631693131835385e-01
4.578215624454646041e-03,2.704725439137372067e-01
4.236066372892025554e-03,2.614080125838706969e-01
3.910816090821796383e-03,2.531718620871281078e-01
3.611127932512853394e-03,2.445101905222025751e-01
3.347071639550251807e-03,2.376364603040749812e-01
3.155494367184918762e-03,2.317502959570484911e-01
2.870793484866498036e-03,2.271150201439586236e-01
2.654399294334281768e-03,2.207954555292205578e-01
2.511332690117613897e-03,2.153522186998586274e-01
2.450673468185223663e-03,2.094577840235322952e-01
2.388824978772032936e-03,2.031973017686800331e-01
2.327397547630838826e-03,1.972443209837148603e-01
2.246717544395516585e-03,1.915705040539578130e-01
2.160665449786136703e-03,1.846718753068304630e-01
2.133492607997652946e-03,1.776993574937426046e-01
2.161120557031859322e-03,1.718742557012381544e-01
2.190782175107582573e-03,1.656464726318302161e-01
2.131924550546671071e-03,1.592042653144281616e-01
2.111565885916582858e-03,1.513085886576053252e-01
2.088205959445313224e-03,1.437163151076398249e-01
1.932221014511038447e-03,1.380705985167808569e-01
1.846704819174792896e-03,1.290131634103976188e-01
1.774344462588427814e-03,1.218830824383430184e-01
1.655571199108472761e-03,1.159773005349740566e-01
1.528947689276814997e-03,1.089199160892248136e-01
1.397898554095641397e-03,1.014915774373554291e-01
1.339000006374575476e-03,9.469137363899297888e-02
1.229799513095646219e-03,8.926352349281992116e-02
1.143890911209956935e-03,8.211886829228316753e-02
1.120540886132608644e-03,7.715268756096063663e-02
1.012392513663336888e-03,7.301503839706321997e-02
1.023667796645068729e-03,6.782984103425154787e-02
9.900981501608631472e-04,6.317403126082968279e-02
9.708705681384399190e-04,5.968035579712047123e-02
9.102021125902706950e-04,5.735292149424883051e-02
8.337446941665499576e-04,5.329513418171344385e-02
7.699961377612553164e-04,4.920778635305760040e-02
7.293933045304927835e-04,4.598307522134940928e-02
7.415750722895076731e-04,4.319307996424631702e-02
7.034791312239490431e-04,4.167160245965293580e-02
7.172325445285812357e-04,4.019148733716914473e-02
8.061897936733618568e-04,3.914597165237287957e-02
7.576446075396076237e-04,3.779659749192445378e-02
7.447280740885051358e-04,3.552436522232359922e-02
7.612760861772781707e-04,3.469795668557803386e-02
7.856014754964121306e-04,3.332101616704195857e-02
8.392473068212898341e-04,3.196042473055524941e-02
7.876223339527756726e-04,3.212278027166757394e-02
8.173915862896606946e-04,3.120536305598704471e-02
7.563437403095906808e-04,3.080925762436092369e-02
7.031685864829699366e-04,3.012648255340127229e-02
7.634505092258611755e-04,2.851699244964940941e-02
8.364566131926431079e-04,2.786677814168750378e-02
9.494900203767853196e-04,2.719562174538455585e-02
8.920255680994703101e-04,2.786484922303613179e-02
9.059935882703375101e-04,2.698706740664630691e-02
8.960933078205802647e-04,2.763810675152678434e-02
9.875250242876304485e-04,2.802668114130742877e-02
1.007169945018471712e-03,2.788029071738800865e-02
1.004143449472363501e-03,2.777834813700882574e-02
1.001882038810860288e-03,2.700698767386615698e-02
1.021038498099491711e-03,2.737767087577181943e-02
1.102757659615532333e-03,2.717840222988760282e-02
1.126185682761131953e-03,2.678442934447251150e-02
1.168374343917492593e-03,2.906221281522698360e-02
9.972786440794008042e-04,2.765192185409193898e-02
1.007323258552120758e-03,2.670344844229966333e-02
1.010240408811350580e-03,2.583193837273208351e-02
1.160047016332210528e-03,2.675022003551063426e-02
9.921123692601130101e-04,2.722781048113866176e-02
1.092711555846601719e-03,2.670686387506877174e-02
1.030491734112637349e-03,2.655240969601787432e-02
9.715559563190801634e-04,2.774486336457127750e-02
1.006914426934162098e-03,2.699035007546673332e-02
9.244913902586147534e-04,2.719217440607509667e-02
1.148473527315284869e-03,2.785083335187945111e-02
1.176310899644106029e-03,2.750753524328367408e-02
1.142927583684953631e-03,2.883691874200777425e-02
1.172506132681204157e-03,2.910311080272556111e-02
1.220991501889252210e-03,2.845522180796546119e-02
1.062729049388800012e-03,2.812439342265846826e-02
8.797097269867838179e-04,2.828072184629574007e-02
9.283936782059049693e-04,2.683005733655633926e-02
1.033186874416374551e-03,2.748470741932531117e-02
1.033437497005798610e-03,2.815194326665344804e-02
1.074632080413099851e-03,3.000321620249865595e-02
1.006781203536994329e-03,2.948502886660193598e-02
1.065160603651622070e-03,3.051746856899196017e-02
9.669182042318229557e-04,3.009418799410649645e-02
9.867764002419630257e-04,3.047370136558110246e-02
1.021217976105733612e-03,3.131229256729772120e-02
1.080929016926980438e-03,3.124960557326481383e-02
1.056906101416969909e-03,3.039469615441333858e-02
1.012033888511451336e-03,2.913222879669994866e-02
1.069654341959149976e-03,2.944618895776985462e-02
1.040324939869182288e-03,2.855565695991578098e-02
8.557839905484127593e-04,2.723058238130146233e-02
9.865665248518337878e-04,2.671304052035800014e-02
1.041903607010111719e-03,2.748973334714137004e-02
1.044260021387263685e-03,3.028240097825569618e-02
9.652058247961304953e-04,2.883434465818088960e-02
1.039773090075434220e-03,3.028095901126652556e-02
8.722014931907214096e-04,2.942781292912629784e-02
9.227311101793529311e-04,2.993032354813873405e-02
9.067939604141184900e-04,2.916914224793435567e-02
1.022228023534136688e-03,2.959908812819695215e-02
1.122771825881786626e-03,3.039790323456143320e-02
9.660690054894420812e-04,3.174683948362659602e-02
1.007162392268053141e-03,3.028538615181982502e-02
1.052521752112882446e-03,2.981070505466118167e-02
8.952448151975509654e-04,2.925647943814620525e-02
9.722770178695424497e-04,2.980053164793759757e-02
9.735092095794936314e-04,2.774380654264754081e-02
1.009070858809746341e-03,2.764593906325529468e-02
1.055964479401213770e-03,2.728461289587734429e-02
1.071929319002389068e-03,2.732515597786222897e-02
9.202335230051694563e-04,2.780887855408939457e-02
9.355961487600630974e-04,2.790156552829862330e-02
9.658074044238891846e-04,2.778237083640758970e-02
9.759084457804373522e-04,2.761004328775154559e-02
1.074714959014774979e-03,2.751977944031641643e-02
9.522021280607670434e-04,2.898347002323407168e-02
9.985720571108389326e-04,2.946855061799085254e-02
9.970677635839579177e-04,2.966091259209416645e-02
1.007793239163424408e-03,3.046968138371621351e-02
9.393757752618646850e-04,3.085101558904962404e-02
1.009873840564644038e-03,2.946203150153477168e-02
9.624604784613316954e-04,2.810011467891266809e-02
1.052525574431089619e-03,2.694766041103558232e-02
9.374676600715003754e-04,2.775778637907695690e-02
9.686127124382021714e-04,2.764368426555427818e-02
8.129999465723790862e-04,2.715218858334842236e-02
8.557689144055600832e-04,2.445982490338433762e-02
8.815645443652017242e-04,2.468302811218626297e-02
8.874795286992990129e-04,2.504441749442774465e-02
1.044239097591063026e-03,2.573599710216292746e-02
9.960061281787428115e-04,2.636742766581580411e-02
1.033357342150403001e-03,2.625290578898659133e-02
1.014261407504829168e-03,2.711452355173286574e-02
8.744665826026825272e-04,2.699451411843070692e-02
7.981041636721441981e-04,2.547028004255386460e-02
9.070632775970626860e-04,2.539499224760392512e-02
9.044001828761225308e-04,2.651271539055378296e-02
9.042647288022396959e-04,2.638285580822262444e-02
9.524308208003096510e-04,2.626044565381199444e-02
9.558154559031125123e-04,2.807483475347384919e-02
7.896496658970063873e-04,2.579878986002166058e-02
8.067303477202805977e-04,2.642932087412620465e-02
8.581401859479553503e-04,2.499437042553438043e-02
8.858797916125976364e-04,2.538688287173479843e-02
8.658521260021296998e-04,2.519761908187023031e-02
1.094659182655123878e-03,2.516921154036705008e-02
1.162168861669611846e-03,2.629480908222365035e-02
9.954364374168186286e-04,2.574238313368538283e-02
9.460692494266762648e-04,2.454141129704018320e-02
7.638574819937072637e-04,2.402051669585239871e-02
9.541157058760621999e-04,2.375338667227414741e-02
9.569284918809571995e-04,2.317953870835238323e-02
9.392409859878696242e-04,2.357701558663564956e-02
9.611192346010898275e-04,2.417947181188924433e-02
9.614197234067167232e-04,2.429351531253432644e-02
9.660694205748073578e-04,2.361158659701045881e-02
7.988011459624053817e-04,2.453024109083367862e-02
9.880465632721290459e-04,2.556850490030564832e-02
9.065141643213764670e-04,2.479990528915660547e-02
1.022874829687803059e-03,2.514259641004657625e-02
1.060419615294902647e-03,2.548619001965821140e-02
9.238524650890304023e-04,2.460559475640225827e-02
8.689051490925475555e-04,2.529700756440067186e-02
8.285923349643193681e-04,2.339764484378295192e-02
9.898098355351444590e-04,2.478223577850042006e-02
9.653520184055703040e-04,2.533081890885320250e-02
9.147921280398030363e-04,2.348754906096572198e-02
9.074457925199031069e-04,2.288948137863804078e-02
9.400741145332771210e-04,2.286188694561968118e-02
1.021925533208691743e-03,2.360862839158119758e-02
9.630037146512166043e-04,2.420887459320271787e-02
1.001847854030823862e-03,2.248948794564975540e-02
8.031895394532824429e-04,2.274115604892685757e-02
8.469657545987894663e-04,2.202032157198753962e-02
8.538799137624614091e-04,2.394779131631546293e-02
8.706075297258545655e-04,2.287633348230467059e-02
8.105804872054900171e-04,2.341995711757655085e-02
8.745800158342672929e-04,2.168464611768614048e-02
8.741856643316626855e-04,2.306479565165095100e-02
8.575108365565561452e-04,2.192153109405289499e-02
9.638877025361390410e-04,2.233665102015002998e-02
9.644435306919876914e-04,2.232576889268807208e-02
8.898222977818488408e-04,2.316770970467038268e-02
8.518415196964659744e-04,2.386258341188265963e-02
9.052512055110766183e-04,2.361081779543496365e-02
8.514826977339605375e-04,2.464722002212623581e-02
1.025454861792312504e-03,2.501178428019455724e-02
9.461562899927160103e-04,2.474972968270164331e-02
8.280821977056560500e-04,2.506577395019922438e-02
8.317835823155439847e-04,2.311642284710846776e-02
7.758500446081320959e-04,2.296577932124307247e-02
7.289357519756527529e-04,2.097488523964025076e-02
7.924277913293604992e-04,2.130746661449463286e-02
9.825485034444848571e-04,2.107345724426812686e-02
1.022219541032752012e-03,2.316477997065287744e-02
1.005145098607534938e-03,2.186143680172207907e-02
7.699231914949218559e-04,2.233981517800230285e-02
7.773036683609612155e-04,2.185075710762596907e-02
8.121163889256618465e-04,2.134653629315222748e-02
7.432110684578275379e-04,2.153121239795312281e-02
9.031444462517020794e-04,2.135929820291314687e-02
9.966981743913809651e-04,2.282784230035526593e-02
1.012799300792912487e-03,2.214064020624749787e-02
1.047502662081811970e-03,2.200855169124791427e-02
9.108966712717325503e-04,2.166538485398021921e-02
8.648340815515613827e-04,2.120333430777729747e-02
8.547912230992415908e-04,2.082333816371532628e-02
8.633179771253960593e-04,2.116463686111122108e-02
1.064971693322118527e-03,2.165728946371906632e-02
9.346754102152559068e-04,2.343399611219402698e-02
8.732432319881637062e-04,2.331841506380169862e-02
9.939687359452576646e-04,2.268370873732458021e-02
9.645142940006119162e-04,2.286992891114772442e-02
9.517762430655390396e-04,2.226760313500060831e-02
9.064695667394850106e-04,2.142625694610980971e-02
8.818083343516128951e-04,2.076470402543749774e-02
8.881521882339499284e-04,2.065336697925187343e-02
9.592123091393073373e-04,2.103931324854155238e-02
8.184897840620189132e-04,2.105766089986190609e-02
9.559706293925541304e-04,2.048259109860278704e-02
9.443131874492348551e-04,1.961074192930743754e-02
9.381249773752981316e-04,2.124505506271529356e-02
1.014162164526961375e-03,2.146376412739078171e-02
8.259587411345839427e-04,2.097474879911693027e-02
9.449415710147492965e-04,2.002836435209267782e-02
8.796459660660818115e-04,2.132895407928813575e-02
9.096503602207535281e-04,2.187745240810473960e-02
8.937672071121241730e-04,2.147173029264125288e-02
9.867518995553656476e-04,2.219833556345290199e-02
8.864315226062534359e-04,2.181651930058514655e-02
9.755110731505436516e-04,2.160649480555836346e-02
8.772924370387092611e-04,2.207783055816036136e-02
8.909255295607218647e-04,2.291265885225138993e-02
7.634960956376565496e-04,2.225872117890898699e-02
8.825742900028504118e-04,2.036843386697424763e-02
7.221425106063020845e-04,2.002328921586817023e-02
8.707067364926599981e-04,1.949225803670818699e-02
9.539443329435804472e-04,1.980662054979687170e-02
9.184567904167867131e-04,1.977452592166139764e-02
9.149767234984881870e-04,2.042303324429070241e-02
8.925199286084862594e-04,2.009661678340986593e-02
8.404328901736210196e-04,1.976452409666034846e-02
8.715305295756559231e-04,1.956956664863648138e-02
8.759031044888695213e-04,2.054996612442905324e-02
8.857720989564012897e-04,1.995895945678224925e-02
7.924791830118746569e-04,1.981337346158459911e-02
8.104353303394676690e-04,1.980487821897044046e-02
8.260387111464848747e-04,1.937995458352860870e-02
8.366572654574979794e-04,1.937061784448342733e-02
7.803933511930117315e-04,1.947587657454453308e-02
8.513825708171284022e-04,2.116436600243007046e-02
9.810678615225995342e-04,2.115452549871626661e-02
9.494871698841072681e-04,2.077009632391408483e-02
7.779320434040360669e-04,2.080139004452065399e-02
8.422989823117969050e-04,1.939401354900183866e-02
7.953868253253919361e-04,1.970396430468370624e-02
9.484972571923257819e-04,1.944641018152106285e-02
8.556992224860406797e-04,2.051680501993017117e-02
8.772279458552802297e-04,1.951387632605639660e-02
8.068082739769918141e-04,1.989888958000587613e-02
8.419761638883734977e-04,1.933948833042905754e-02
7.878048417269184391e-04,1.939262967321134581e-02
8.296712078594661085e-04,1.949660286061125070e-02
8.730895879113564949e-04,2.010367539046389873e-02
8.487081542067591170e-04,2.095508829232755818e-02
8.004590702804921477e-04,1.985628433889583336e-02
7.633682766038141264e-04,2.106399385798476617e-02
7.761938066261414235e-04,2.188802642163395137e-02
9.631134570672726268e-04,2.183757486970306153e-02
8.996958109146140472e-04,2.145222348811805235e-02
9.164881332433318659e-04,1.974938811097664421e-02
8.038936767625220765e-04,1.958952585500477184e-02
7.083382982818216397e-04,1.905003531500938652e-02
7.186095387567804438e-04,1.901689770917059860e-02
8.278450006966490233e-04,1.808427461130340461e-02
8.274780037524804037e-04,1.826188089585764618e-02
8.706040092875226566e-04,1.835426715430758110e-02
8.577626074283500011e-04,1.923712821239425413e-02
8.951991755240671289e-04,1.966316049906226271e-02
8.364637604198394728e-04,1.974433798403564186e-02
7.549994710776879387e-04,1.919834084450640355e-02
8.690170875638634183e-04,1.844414479962524361e-02
8.908079787070781333e-04,1.811943728183519620e-02
8.035475944689465582e-04,1.994514634904485245e-02
8.089198563980057452e-04,1.883405785417040929e-02
8.342982187019068723e-04,1.872459031812946303e-02
8.091168563574359417e-04,1.865568687016848359e-02
7.220754253780098083e-04,2.022686334003408193e-02
9.364831009661188192e-04,2.060194943278112131e-02
8.705232649769856657e-04,1.923063658623547570e-02
9.578530006929235211e-04,1.946250107453206118e-02
9.336632639458492759e-04,1.986913969826648724e-02
9.806366614518292977e-04,1.899141475361422471e-02
7.028252493816828598e-04,2.032888390054955058e-02
8.757025631619194542e-04,1.900598765356962053e-02
7.908378798068684901e-04,1.905514906013450541e-02
8.559597891000249011e-04,1.856891087371849089e-02
8.645323411935700291e-04,1.938798565869114324e-02
9.524292364808542924e-04,1.941637812511881611e-02
9.644541986415409388e-04,1.924495152876114223e-02
7.481484367940212203e-04,1.958934330878144350e-02
7.247969529008468697e-04,1.799277652287065848e-02
8.120676655026669473e-04,1.799818002625978158e-02
7.534673151784742088e-04,1.794916922206766033e-02
8.191190481931976851e-04,1.746682091773529844e-02
9.702867151371315875e-04,1.796850842544231094e-02
1.013496915176708736e-03,1.877028887993265061e-02
8.797871645808866096e-04,1.955645373297530340e-02
8.310141110203509351e-04,1.871958893940711341e-02
7.971899218408145258e-04,1.881626184300268928e-02
7.821933548834988188e-04,1.838842240571723907e-02
8.050913737378093300e-04,1.864997292188024305e-02
8.347191536512971318e-04,1.989883424614089305e-02
8.866241756834894851e-04,1.959530803945851510e-02
8.022642868159957736e-04,2.008364838080537243e-02
8.414217553386525933e-04,1.877474870116660130e-02
8.888247040937089817e-04,1.782178591685872754e-02
7.999686018009150587e-04,1.817723190256212776e-02
8.280076746660521535e-04,1.775633861283645865e-02
7.487039897169488895e-04,1.848370325422867347e-02
9.257414956918462922e-04,1.941087384836555352e-02
9.100074682846538959e-04,1.889591507154634101e-02
8.729323766733178454e-04,1.899686225931077055e-02
8.689999373797341288e-04,1.827814117617725456e-02
7.455268276840825575e-04,1.895969161922322205e-02
8.120836093529921204e-04,1.855942084428983258e-02
8.686947829830339194e-04,1.755350632242517681e-02
8.408202958144181437e-04,1.730433620691589069e-02
8.608665551693045785e-04,1.644612224222032418e-02
7.899172019213131181e-04,1.711851257338838431e-02
8.173869904595158602e-04,1.664814887633289664e-02
8.885824178037750407e-04,1.823272022412571886e-02
8.564999459115977881e-04,1.681529386657977868e-02
7.376965201904466321e-04,1.722508618731618049e-02
8.072691467298487560e-04,1.725215033037325388e-02
8.612522322256275760e-04,1.884396129594265862e-02
7.105847649179050565e-04,1.942918687582768228e-02
8.774205000100035196e-04,2.029864958748189493e-02
7.445849262370597731e-04,1.868368607181273428e-02
7.306325788994894824e-04,1.831955912028543701e-02
8.862870332304201857e-04,1.949139999549528296e-02
7.811508262386200434e-04,1.810871203319765199e-02
7.995296945068560996e-04,1.886191188608345864e-02
8.233445370224350352e-04,1.864747079632271889e-02
6.935612083176792781e-04,1.758930262702991520e-02
8.217228062878227397e-04,1.603322153956694349e-02
7.366651076071312762e-04,1.660451674723877405e-02
8.039115626790009758e-04,1.656347504349170788e-02
7.473373038948555053e-04,1.647462481610091622e-02
7.871306801437083153e-04,1.657072729180758888e-02
8.885899467012823216e-04,1.720688774458278836e-02
8.254850124989563396e-04,1.655613158348835656e-02
7.192043861684985261e-04,1.714541491705704607e-02
7.245283451121946805e-04,1.832031378912644254e-02
9.224159021894518320e-04,1.728063313342090637e-02
7.831824191795295174e-04,1.702718304105007088e-02
7.435807552494595220e-04,1.642502021608396520e-02
6.682451221343115987e-04,1.663924962514315431e-02
7.554346422277024740e-04,1.619496289431086866e-02
8.100060242786483698e-04,1.647649781339286662e-02
8.799266062948575854e-04,1.705747893523167774e-02
8.293341456687073872e-04,1.776919163711331712e-02
9.107347876380381905e-04,1.779830913862008590e-02
8.827071082782442712e-04,1.755563261869907618e-02
8.571341882326866633e-04,1.729134195445165140e-02
7.268824074316284582e-04,1.763644153658715935e-02
8.615336896384465483e-04,1.725383649475597039e-02
8.320372982706830981e-04,1.693250267216114824e-02
8.539667680371476090e-04,1.770055182572543434e-02
7.544571885395191108e-04,1.847112983464726729e-02
6.855743436936786528e-04,1.754967002027495171e-02
7.409491928947174212e-04,1.682355170755887169e-02
8.236262647751928104e-04,1.658990750364474492e-02
8.526677041780397585e-04,1.833830172253999441e-02
8.162122796408995996e-04,1.857935239177460271e-02
8.168210533564319214e-04,1.854802347011397581e-02
8.674883696211562996e-04,1.827899838158094162e-02
7.501409730002521438e-04,1.747160019144344129e-02
8.147077219568527170e-04,1.725469692258096641e-02
7.724384848689686174e-04,1.558471978528523129e-02
8.282744112812822973e-04,1.563403414815424386e-02
7.880561865125380308e-04,1.570004717514323841e-02
7.676265361643493405e-04,1.654736342787618136e-02
7.595281703809249546e-04,1.550311122945917386e-02
7.511058828503512684e-04,1.594613725061195392e-02
8.425733350960893297e-04,1.543762870170960026e-02
7.563430737185549476e-04,1.639307751494899906e-02
7.587152345576856412e-04,1.721013375642838766e-02
8.000724995069443584e-04,1.702322897553999390e-02
7.344397379724722274e-04,1.705989764394982844e-02
8.041888553502061967e-04,1.657287410058780677e-02
8.613718836889964255e-04,1.728604532753562004e-02
9.236621502591387976e-04,1.721008014273025383e-02
7.441606595535766883e-04,1.696562600964887299e-02
7.764297336897166496e-04,1.741029213565888772e-02
7.828447562084842742e-04,1.590312274588105701e-02
7.411224923922915282e-04,1.591430775635675754e-02
7.519455253945995284e-04,1.593061563827082722e-02
9.072835894378932908e-04,1.610148575428106341e-02
9.309806797267677989e-04,1.561269071081805571e-02
8.803832257162383336e-04,1.532072508653131715e-02
8.732835222596540149e-04,1.677645817844573839e-02
8.232416258241089533e-04,1.616768363544837314e-02
6.701827503290667433e-04,1.572095939702211273e-02
8.166196994951515622e-04,1.595349273181078872e-02
7.581044628251729393e-04,1.594795342911481742e-02
6.720718824184980771e-04,1.539689082130190137e-02
7.248909169406547595e-04,1.499687488965158709e-02
7.891224926457570451e-04,1.576419328358695179e-02
8.462563635342578014e-04,1.622724720584680508e-02
8.751966200411252826e-04,1.622913901829533059e-02
7.891513348354223896e-04,1.717133434625714092e-02
8.355095649070390200e-04,1.718614232703656597e-02
7.767749567783746676e-04,1.615045571596696733e-02
8.628791381466980638e-04,1.770054923980779113e-02
7.842784481418967621e-04,1.822646306847920672e-02
9.571290895215693335e-04,1.891349053595693663e-02
8.311186434207864246e-04,1.714164077265879424e-02
8.415440217296022265e-04,1.599847030344530782e-02
7.136472697290162284e-04,1.560815977290936143e-02
7.860625860979734546e-04,1.716927810317951664e-02
8.028590219368861780e-04,1.748503723052723460e-02
9.059561776588895233e-04,1.806568577910492093e-02
6.435999827616925703e-04,1.639604966494967106e-02
8.052403046092124553e-04,1.786318138959347435e-02
8.235948907990777064e-04,1.586192013333262776e-02
8.255257759657157494e-04,1.595040811690646293e-02
7.374081468826520352e-04,1.548276181531709969e-02
7.649087549164874109e-04,1.606492894208966585e-02
8.204910163394558455e-04,1.523468715956678883e-02
6.785607347672948948e-04,1.609340667093643248e-02
7.634851576653029588e-04,1.608388843036028665e-02
6.656606312073440898e-04,1.579509539482982713e-02
8.650667734868449418e-04,1.560265960195947148e-02
9.751175962233012617e-04,1.492839349602653395e-02
8.512082989041970743e-04,1.513910601956197990e-02
7.869756939757727686e-04,1.576508282336964301e-02
7.929431104156626706e-04,1.599025887018442477e-02
8.340649254523020608e-04,1.622860679302995726e-02
9.420804453409847715e-04,1.681854350239570320e-02
7.465107300248729431e-04,1.746463247012302461e-02
7.538976120857275977e-04,1.670093162523873798e-02
8.110703884094408933e-04,1.619633466784703435e-02
8.737626224560111465e-04,1.625233406212562084e-02
8.398567879464805680e-04,1.603533601195271732e-02
8.124107499273580148e-04,1.664933489731586919e-02
8.215440311301684369e-04,1.697227473545279836e-02
8.665605936857635793e-04,1.648294811433668669e-02
7.788522429475090237e-04,1.575455005123042873e-02
7.987958416079140407e-04,1.733675932731048100e-02
7.410795347963158039e-04,1.668370593553871253e-02
8.697369483680453045e-04,1.684339530184646161e-02
7.498919327346622189e-04,1.673832259735938757e-02


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_2_nPts_201/Pointwise_Control.csv <==
0.000000000000000000e+00
2.008602023124694824e-03
3.780424594879150391e-03
5.325973033905029297e-03
6.655991077423095703e-03
7.781863212585449219e-03
8.714199066162109375e-03
9.464979171752929688e-03
1.004505157470703125e-02
1.046562194824218750e-02
1.073896884918212891e-02
1.087498664855957031e-02
1.088643074035644531e-02
1.078391075134277344e-02
1.057767868041992188e-02
1.028013229370117188e-02
9.901285171508789062e-03
9.450197219848632812e-03
8.939027786254882812e-03
8.376121520996093750e-03
7.771015167236328125e-03
7.134199142456054688e-03
6.473541259765625000e-03
5.795717239379882812e-03
5.110740661621093750e-03
4.427671432495117188e-03
3.750324249267578125e-03
3.084659576416015625e-03
2.440214157104492188e-03
1.819372177124023438e-03
1.231193542480468750e-03
6.752014160156250000e-04
1.587867736816406250e-04
3.142356872558593750e-04
7.419586181640625000e-04
1.121520996093750000e-03
1.452445983886718750e-03
1.730918884277343750e-03
1.956462860107421875e-03
2.130031585693359375e-03
2.249240875244140625e-03
2.315521240234375000e-03
2.331733703613281250e-03
2.293586730957031250e-03
2.206325531005859375e-03
2.071380615234375000e-03
1.891136169433593750e-03
1.668930053710937500e-03
1.407623291015625000e-03
1.105785369873046875e-03
7.748603820800781250e-04
4.110336303710937500e-04
2.288818359375000000e-05
3.867149353027343750e-04
8.177757263183593750e-04
1.259803771972656250e-03
1.715183258056640625e-03
2.177238464355468750e-03
2.635478973388671875e-03
3.098964691162109375e-03
3.552436828613281250e-03
3.996372222900390625e-03
4.427433013916015625e-03
4.842758178710937500e-03
5.235671997070312500e-03
5.608558654785156250e-03
5.952835083007812500e-03
6.270408630371093750e-03
6.557464599609375000e-03
6.810188293457031250e-03
7.030487060546875000e-03
7.219314575195312500e-03
7.363319396972656250e-03
7.471084594726562500e-03
7.545471191406250000e-03
7.580757141113281250e-03
7.577896118164062500e-03
7.540702819824218750e-03
7.464408874511718750e-03
7.351875305175781250e-03
7.212638854980468750e-03
7.038116455078125000e-03
6.832122802734375000e-03
6.600379943847656250e-03
6.343841552734375000e-03
6.064414978027343750e-03
5.767822265625000000e-03
5.454063415527343750e-03
5.119323730468750000e-03
4.776954650878906250e-03
4.428863525390625000e-03
4.074096679687500000e-03
3.713607788085937500e-03
3.355979919433593750e-03
3.004074096679687500e-03
2.656936645507812500e-03
2.314567565917968750e-03
1.986503601074218750e-03
1.671791076660156250e-03
1.369476318359375000e-03
1.089096069335937500e-03
8.249282836914062500e-04
5.807876586914062500e-04
3.623962402343750000e-04
1.611709594726562500e-04
1.716613769531250000e-05
1.688003540039062500e-04
2.994537353515625000e-04
4.062652587890625000e-04
4.940032958984375000e-04
5.607604980468750000e-04
6.046295166015625000e-04
6.361007690429687500e-04
6.427764892578125000e-04
6.370544433593750000e-04
6.198883056640625000e-04
5.912780761718750000e-04
5.559921264648437500e-04
5.092620849609375000e-04
4.634857177734375000e-04
4.138946533203125000e-04
3.690719604492187500e-04
3.242492675781250000e-04
2.870559692382812500e-04
2.603530883789062500e-04
2.393722534179687500e-04
2.365112304687500000e-04
2.450942993164062500e-04
2.708435058593750000e-04
3.156661987304687500e-04
3.776550292968750000e-04
4.596710205078125000e-04
5.645751953125000000e-04
6.885528564453125000e-04
8.344650268554687500e-04
1.002311706542968750e-03
1.192092895507812500e-03
1.401424407958984375e-03
1.626968383789062500e-03
1.873970031738281250e-03
2.137184143066406250e-03
2.415657043457031250e-03
2.707958221435546875e-03
3.007888793945312500e-03
3.320217132568359375e-03
3.635883331298828125e-03
3.954887390136718750e-03
4.278182983398437500e-03
4.593849182128906250e-03
4.906177520751953125e-03
5.211353302001953125e-03
5.505561828613281250e-03
5.786418914794921875e-03
6.047725677490234375e-03
6.289005279541015625e-03
6.509780883789062500e-03
6.703853607177734375e-03
6.867885589599609375e-03
7.006645202636718750e-03
7.106304168701171875e-03
7.176876068115234375e-03
7.207870483398437500e-03
7.205009460449218750e-03
7.161617279052734375e-03
7.077217102050781250e-03
6.954669952392578125e-03
6.791114807128906250e-03
6.588935852050781250e-03
6.343364715576171875e-03
6.062507629394531250e-03
5.742073059082031250e-03
5.387544631958007812e-03
4.999160766601562500e-03
4.580974578857421875e-03
4.133224487304687500e-03
3.661155700683593750e-03
3.166913986206054688e-03
2.653360366821289062e-03
2.129793167114257812e-03
1.597881317138671875e-03
1.062870025634765625e-03
5.304813385009765625e-04
7.152557373046875000e-06
5.025863647460937500e-04
9.911060333251953125e-04
1.452445983886718750e-03
1.880764961242675781e-03
2.266049385070800781e-03
2.601861953735351562e-03
2.881050109863281250e-03
3.095388412475585938e-03
3.238677978515625000e-03
3.301501274108886719e-03
3.276824951171875000e-03
3.156483173370361328e-03
2.934753894805908203e-03
2.600073814392089844e-03
2.146452665328979492e-03
1.566618680953979492e-03
8.532553911209106445e-04
7.754055104669532739e-07


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_2_nPts_201/Pointwise_State.csv <==
0.000000000000000000e+00
9.220093488693237305e-07
1.892447471618652344e-06
2.950429916381835938e-06
4.112720489501953125e-06
5.453824996948242188e-06
6.914138793945312500e-06
8.597970008850097656e-06
1.046061515808105469e-05
1.259148120880126953e-05
1.490116119384765625e-05
1.741945743560791016e-05
2.016127109527587891e-05
2.311170101165771484e-05
2.627074718475341797e-05
2.956390380859375000e-05
3.303587436676025391e-05
3.671646118164062500e-05
4.050135612487792969e-05
4.440546035766601562e-05
4.851818084716796875e-05
5.257129669189453125e-05
5.662441253662109375e-05
6.091594696044921875e-05
6.502866744995117188e-05
6.926059722900390625e-05
7.343292236328125000e-05
7.760524749755859375e-05
8.159875869750976562e-05
8.559226989746093750e-05
8.931756019592285156e-05
9.304285049438476562e-05
9.632110595703125000e-05
9.983777999877929688e-05
1.029968261718750000e-04
1.059770584106445312e-04
1.085400581359863281e-04
1.112222671508789062e-04
1.133680343627929688e-04
1.153945922851562500e-04
1.171827316284179688e-04
1.186728477478027344e-04
1.198649406433105469e-04
1.207590103149414062e-04
1.214742660522460938e-04
1.218914985656738281e-04
1.220703125000000000e-04
1.220703125000000000e-04
1.214742660522460938e-04
1.210570335388183594e-04
1.201629638671875000e-04
1.193284988403320312e-04
1.179575920104980469e-04
1.164078712463378906e-04
1.146793365478515625e-04
1.127719879150390625e-04
1.108646392822265625e-04
1.087188720703125000e-04
1.064538955688476562e-04
1.038908958435058594e-04
1.013278961181640625e-04
9.888410568237304688e-05
9.608268737792968750e-05
9.316205978393554688e-05
9.053945541381835938e-05
8.761882781982421875e-05
8.451938629150390625e-05
8.165836334228515625e-05
7.838010787963867188e-05
7.581710815429687500e-05
7.277727127075195312e-05
7.027387619018554688e-05
6.723403930664062500e-05
6.461143493652343750e-05
6.198883056640625000e-05
5.930662155151367188e-05
5.668401718139648438e-05
5.412101745605468750e-05
5.191564559936523438e-05
4.947185516357421875e-05
4.696846008300781250e-05
4.500150680541992188e-05
4.279613494873046875e-05
4.094839096069335938e-05
3.904104232788085938e-05
3.713369369506835938e-05
3.546476364135742188e-05
3.385543823242187500e-05
3.176927566528320312e-05
2.998113632202148438e-05
2.866983413696289062e-05
2.712011337280273438e-05
2.545118331909179688e-05
2.390146255493164062e-05
2.276897430419921875e-05
2.127885818481445312e-05
1.996755599975585938e-05
1.859664916992187500e-05
1.746416091918945312e-05
1.609325408935546875e-05
1.490116119384765625e-05
1.358985900878906250e-05
1.233816146850585938e-05
1.096725463867187500e-05
9.715557098388671875e-06
8.225440979003906250e-06
7.331371307373046875e-06
6.079673767089843750e-06
4.768371582031250000e-06
3.576278686523437500e-06
2.384185791015625000e-06
9.536743164062500000e-07
1.192092895507812500e-07
1.430511474609375000e-06
2.443790435791015625e-06
3.695487976074218750e-06
4.887580871582031250e-06
6.079673767089843750e-06
7.033348083496093750e-06
7.987022399902343750e-06
9.238719940185546875e-06
1.007318496704101562e-05
1.084804534912109375e-05
1.150369644165039062e-05
1.251697540283203125e-05
1.329183578491210938e-05
1.406669616699218750e-05
1.454353332519531250e-05
1.519918441772460938e-05
1.573562622070312500e-05
1.591444015502929688e-05
1.651048660278320312e-05
1.668930053710937500e-05
1.692771911621093750e-05
1.728534698486328125e-05
1.710653305053710938e-05
1.728534698486328125e-05
1.680850982666015625e-05
1.722574234008789062e-05
1.698732376098632812e-05
1.674890518188476562e-05
1.668930053710937500e-05
1.621246337890625000e-05
1.579523086547851562e-05
1.567602157592773438e-05
1.507997512817382812e-05
1.496076583862304688e-05
1.436471939086914062e-05
1.436471939086914062e-05
1.406669616699218750e-05
1.376867294311523438e-05
1.370906829833984375e-05
1.311302185058593750e-05
1.311302185058593750e-05
1.269578933715820312e-05
1.281499862670898438e-05
1.275539398193359375e-05
1.275539398193359375e-05
1.305341720581054688e-05
1.323223114013671875e-05
1.335144042968750000e-05
1.353025436401367188e-05
1.412630081176757812e-05
1.442432403564453125e-05
1.502037048339843750e-05
1.549720764160156250e-05
1.615285873413085938e-05
1.671910285949707031e-05
1.764297485351562500e-05
1.820921897888183594e-05
1.907348632812500000e-05
1.999735832214355469e-05
2.083182334899902344e-05
2.148747444152832031e-05
2.241134643554687500e-05
2.312660217285156250e-05
2.384185791015625000e-05
2.479553222656250000e-05
2.539157867431640625e-05
2.595782279968261719e-05
2.640485763549804688e-05
2.685189247131347656e-05
2.700090408325195312e-05
2.712011337280273438e-05
2.703070640563964844e-05
2.685189247131347656e-05
2.674758434295654297e-05
2.616643905639648438e-05
2.542138099670410156e-05
2.448260784149169922e-05
2.329051494598388672e-05
2.188980579376220703e-05
2.029538154602050781e-05
1.844763755798339844e-05
1.636892557144165039e-05
1.432746648788452148e-05
1.180171966552734375e-05
9.104609489440917969e-06
6.206333637237548828e-06
3.134831786155700684e-06
8.742277657347585773e-08


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_4_nPts_201/Error.csv <==
6.905816452904919300e-01,6.808476548684099683e+00
4.650475957306569597e-01,6.788827731099261520e+00
2.623645402397765669e-01,6.697872018078504297e+00
1.719703123788450527e-01,6.531329706733934870e+00
1.213388888091928297e-01,6.339125821108927639e+00
8.369279978674681875e-02,6.126814530507347811e+00
4.994223341899609037e-02,5.863486267444997679e+00
3.384835213909263840e-02,5.553093837239714503e+00
2.940108240535443604e-02,5.202986273260085781e+00
2.890617237808693063e-02,4.803270185986486140e+00
3.080763446016195756e-02,4.348222919619233906e+00
3.122606118444985063e-02,3.832648024266782194e+00
3.122853170880400889e-02,3.259453851684927628e+00
3.051121207125749232e-02,2.659978436436568838e+00
2.950326806761204360e-02,2.119625043825517086e+00
2.847132118806418311e-02,1.759115606878871807e+00
2.699550185543622693e-02,1.800078341335343612e+00
2.530251545136229588e-02,2.120701708482859882e+00
2.315483430317694102e-02,2.920363746760899826e+00
2.103113542384373036e-02,4.378940467345528553e+00
1.915937272153392726e-02,6.042267430802964689e+00
1.720495265750674949e-02,7.615220959711272108e+00
1.539138308764874917e-02,8.625745850233126788e+00
1.425465986809126145e-02,8.588269946624572881e+00
1.358170198253072850e-02,7.565428562121118361e+00
1.348229224317283766e-02,5.972209580864234368e+00
1.378430656217031515e-02,4.220608029152366214e+00
1.418604846626405833e-02,2.848668198092167092e+00
1.464594225908325692e-02,2.139159892394073115e+00
1.485402068874768465e-02,1.815852885934355898e+00
1.492201308882325217e-02,1.813458160940425223e+00
1.487404732631839900e-02,2.032098310946456987e+00
1.480051479322212413e-02,2.283349416176847058e+00
1.471918686205400326e-02,2.648508097821335561e+00
1.453080773967629913e-02,3.071137445771106034e+00
1.425394988220220378e-02,3.182155448492628214e+00
1.389861272126298973e-02,3.035503856111542387e+00
1.351820357782107518e-02,2.784830082381145822e+00
1.312630987216475455e-02,2.628612764311243577e+00
1.274296845700156888e-02,2.430123858041597806e+00
1.236993854247255865e-02,2.141058457092783751e+00
1.203753960341208754e-02,1.766929046746160026e+00
1.172475275926755309e-02,1.676964701906140665e+00
1.139627276617702877e-02,1.723708143903936119e+00
1.102307886567783883e-02,1.702602865979145674e+00
1.059978226586208612e-02,1.889001411494106275e+00
1.015613160538463185e-02,2.003093807456368225e+00
9.692232483937079923e-03,2.090407376408569551e+00
9.230454758702995310e-03,1.916880491078795767e+00
8.787620687581224055e-03,1.808868587769640435e+00
8.277790328173962112e-03,1.615613872175490906e+00
7.733589581000695386e-03,1.582579908426553050e+00
7.248516167486390195e-03,1.563762024516739402e+00
6.854723546876178956e-03,1.502850219943895560e+00
6.561255182512510525e-03,1.418213529912813575e+00
6.284715096394668903e-03,1.307318313930792897e+00
6.063470555523241615e-03,1.217781024165951465e+00
5.830612016073615303e-03,1.109800113357522156e+00
5.544411262152460287e-03,1.034937124004359443e+00
5.291214232728459581e-03,9.847397019632873061e-01
5.032637481412793705e-03,9.208539506635962102e-01
4.818623519835993005e-03,8.660615827899513786e-01
4.572499455453213173e-03,8.523340321336544401e-01
4.358115250777068461e-03,8.110294920224008219e-01
4.202023046791694694e-03,7.698327415444519151e-01
4.066777862632516352e-03,7.226702015869237439e-01
3.973653738056331930e-03,6.858462829455272969e-01
3.837908319152923391e-03,6.444359675554146571e-01
3.694992580672004645e-03,6.292886558802465169e-01
3.570144967014987972e-03,5.912658928828439242e-01
3.477494689175973912e-03,5.369014164229714003e-01
3.404433216597851312e-03,4.910244583808811569e-01
3.351619875891385589e-03,4.582732592610322953e-01
3.296583731246892964e-03,4.398190752780579138e-01
3.248425122118603955e-03,4.207392384028308396e-01
3.150415884782788428e-03,4.132905211431861514e-01
3.089032690771424238e-03,4.013582964335108971e-01
2.953363166232177411e-03,3.840889437510228155e-01
2.881201843020112386e-03,3.718921347366396235e-01
2.925377709908710214e-03,3.701693649677605391e-01
2.819509462379508370e-03,3.705898490225520980e-01
2.748389070424712456e-03,3.661513298820716633e-01
2.554406700274176271e-03,3.505278341959334187e-01
2.503320451714091330e-03,3.355017479563171534e-01
2.404880896033536296e-03,3.247214067803006476e-01
2.445335894379736374e-03,3.166454641224936695e-01
2.397571231120007498e-03,3.113163580344431303e-01
2.365406344637399367e-03,2.961593827060883810e-01
2.423464264314108968e-03,2.745282932085883476e-01
2.336104290097320603e-03,2.586390558920029781e-01
2.346354313669189728e-03,2.462469693794357983e-01
2.292764711928778603e-03,2.388316366668696566e-01
2.329512405977387287e-03,2.291389890416386521e-01
2.185466087092037633e-03,2.231016927789280790e-01
2.233484246666636759e-03,2.121006292573853480e-01
2.133978004132011490e-03,2.009502552350295179e-01
2.079205962794503180e-03,1.881690124147996079e-01
2.155991680945452266e-03,1.812105346343877987e-01
2.155042505085348788e-03,1.736733585221394705e-01
2.094482400764997518e-03,1.670175958698934260e-01
1.909748189256889848e-03,1.633474523658177968e-01
1.909479393261691608e-03,1.634234472231353708e-01
1.927016069926493994e-03,1.593917229810337677e-01
1.846132437090022057e-03,1.576468137781240619e-01
1.865215301721899997e-03,1.500344964743048071e-01
1.628302712521854977e-03,1.386921516715302061e-01
1.656926393745796573e-03,1.275285419461698322e-01
1.693966685078710866e-03,1.207724677823448917e-01
1.591306529752094202e-03,1.158772859612406808e-01
1.625500127999532189e-03,1.141513318474737249e-01
1.591115342688730408e-03,1.128845976678285734e-01
1.490759353426632499e-03,1.098338579730038511e-01
1.402710443323802302e-03,1.027029384107894933e-01
1.415830205466171287e-03,9.389123706114006762e-02
1.288841856811927819e-03,9.031844376474595926e-02
1.327673772585539081e-03,8.524821160294658584e-02
1.385442613249787507e-03,8.229148344444081609e-02
1.316549062142724968e-03,7.997743908572330085e-02
1.232056865856346510e-03,7.755889083473614665e-02
1.298472378079108553e-03,7.557328058272985705e-02
1.316672108554865685e-03,7.213718976227267987e-02
1.257020054113988866e-03,6.893961909314687275e-02
1.157854840039380549e-03,6.690915795103220820e-02
1.110053189852820048e-03,6.409970674156700854e-02
1.087430626694046391e-03,6.132169601656629193e-02
1.144012130913083566e-03,6.015144347295525024e-02
1.206353242860846954e-03,5.953577715922620667e-02
9.966706512535940862e-04,5.895457343269135814e-02
1.130273850279672841e-03,5.550666025432029332e-02
9.686686448079433708e-04,5.451696108024501469e-02
1.073454816873638555e-03,5.251394204847879138e-02
8.938684399303211498e-04,5.051191262329599030e-02
9.703893195342900820e-04,4.892589982396676473e-02
9.335545524654255802e-04,4.671907850821440528e-02
1.158724258670731835e-03,4.673495188466723904e-02
1.064609396681447670e-03,4.559786893891293325e-02
8.916333848313220478e-04,4.458327361500848129e-02
9.102057957524083880e-04,4.331408672443583241e-02
8.930053373160434706e-04,4.153063298614063925e-02
1.015892987797460375e-03,4.033202907559553518e-02
9.740777053852647978e-04,4.033635906509105279e-02
8.967124120444075214e-04,3.966284557688500717e-02
9.285550952805658427e-04,3.907982225843954077e-02
7.938426028251651181e-04,3.825945055772886350e-02
8.123711241769021509e-04,3.795960594851930520e-02
9.784357352298326833e-04,3.925966533936744995e-02
9.665853342991650131e-04,3.798047317577010751e-02
9.248554276517472741e-04,3.912436679194562089e-02
8.885134450186743180e-04,3.757289008744869180e-02
7.835678020182337139e-04,3.734363226664276503e-02
8.286679214707223708e-04,3.693540265266614248e-02
9.235287363836987675e-04,3.706332497185572949e-02
8.687439886446381068e-04,3.645192653418961870e-02
8.617826389291393697e-04,3.616453185981845925e-02
8.835195275026887013e-04,3.511951713578371354e-02
8.658501460701465780e-04,3.483388093898813487e-02
8.291012770428750258e-04,3.422544878576511129e-02
7.890314867099443080e-04,3.364217711234519792e-02
8.045758211905578014e-04,3.366185144717715599e-02
7.847257392903110498e-04,3.296993821790827200e-02
7.421803269215436006e-04,3.335244061147472211e-02
8.044387508527438974e-04,3.348164826846852793e-02
7.697684982013212277e-04,3.418927001206715360e-02
7.858219925739632575e-04,3.410121944896211260e-02
8.266158120565919457e-04,3.413113252564342615e-02
7.658360807420652597e-04,3.429438172732793971e-02
7.499049315528588536e-04,3.423023021273994410e-02
7.570350420858860778e-04,3.447998202023965647e-02
8.801259570682656158e-04,3.381984340949044376e-02
9.019779873591053784e-04,3.392615569992702557e-02
7.652496015183572232e-04,3.321408684601871719e-02
7.253101015120475264e-04,3.321377533355329009e-02
6.517863000016594840e-04,3.256754405881756576e-02
7.115776927103058041e-04,3.220206900070780170e-02
7.902066005371699087e-04,3.211100465623920736e-02
7.399873398400306839e-04,3.223794369437400775e-02
8.001312086778773194e-04,3.207419389615582400e-02
7.611635047028668779e-04,3.197631984875467376e-02
7.192081774862028615e-04,3.182342652888972556e-02
7.520914862713079215e-04,3.204415334550812094e-02
7.039434272000743122e-04,3.161965732454641298e-02
7.316176246842561988e-04,3.161047630016856902e-02
9.050220186648479971e-04,3.121033086078296714e-02
7.269035319279281262e-04,3.111600846635493092e-02
7.987309342823528625e-04,3.105667009857647834e-02
7.341966358508140609e-04,3.104930518879739712e-02
7.253065367650000667e-04,3.070646391227376329e-02
7.996405949223984620e-04,3.027795491278645335e-02
7.135368704830949687e-04,2.997217611909305801e-02
7.173669682067528247e-04,2.986908138697350404e-02
6.976860516443087173e-04,3.000023046778213520e-02
8.393477253639548266e-04,3.031359179097783615e-02
8.004744487308835263e-04,2.953204112143250140e-02
9.168559781752644777e-04,3.014890099603471582e-02
7.411985056631452407e-04,3.068162615905261140e-02
6.842393668647469207e-04,2.920841831553542406e-02
6.843838623543821269e-04,2.941348082079794229e-02
6.896016510934866069e-04,2.941159642359725268e-02
8.339492245661759380e-04,3.028106538942156034e-02
7.208863161504114152e-04,2.974136849797380522e-02
7.465373711037549560e-04,2.993670848790557296e-02
7.686062390667629338e-04,2.968581103570503213e-02
6.362818291474757644e-04,2.909414113436788532e-02
7.029796288494440408e-04,2.883720148775270609e-02
7.394052745911986824e-04,2.952910061360020447e-02
6.786402079936575561e-04,2.895201068625269381e-02
6.549849690867035187e-04,2.916270849548161653e-02
6.350808622501471481e-04,2.841226505830386773e-02
6.294880782431203038e-04,2.800024881481316327e-02
6.573791869398278032e-04,2.835409270111613131e-02
7.522981741489159768e-04,2.887895234345636691e-02
7.657044133157287283e-04,2.823253913141345398e-02
6.424609517205895695e-04,2.792774343222449024e-02
6.008028961178297871e-04,2.793836279097405145e-02
6.816053318213882413e-04,2.777656020260359931e-02
5.873262591172430640e-04,2.862417645405242184e-02
6.250526065433719162e-04,2.862843727615325615e-02
6.943382783910679755e-04,2.816571167863488392e-02
6.731610254725029331e-04,2.786899637566151583e-02
7.116425545385165205e-04,2.775193049535110493e-02
6.082969826344069263e-04,2.685593234837688539e-02
6.645214224432306272e-04,2.687905617792155435e-02
7.687535913241596176e-04,2.745147470465869252e-02
7.235629643764913922e-04,2.722583417485036766e-02
7.228856221688917524e-04,2.684574173856930229e-02
6.626814547918730321e-04,2.658127245957984247e-02
5.973836041959843099e-04,2.637859088955796932e-02
7.231083823678631506e-04,2.558009382151545455e-02
6.577740620823459587e-04,2.544162745830053432e-02
6.110755539907752236e-04,2.470832617340134457e-02
6.647320152954766005e-04,2.556291245258581271e-02
6.415403985104356022e-04,2.599996288446224449e-02
6.965066872089177574e-04,2.610721589334963691e-02
7.922845647644756158e-04,2.587315605555674802e-02
6.288686260714692819e-04,2.633542772354880573e-02
7.876403397773836792e-04,2.602297002251190844e-02
6.780735526731304164e-04,2.557014257736874366e-02
6.606293316940215670e-04,2.565438174251808215e-02
6.274436350776543001e-04,2.554704153420947477e-02
6.584160567993401804e-04,2.502998507037489107e-02
6.611562951126898026e-04,2.534720029295916069e-02
6.637690089758252173e-04,2.518841723958447493e-02
6.089456376398204524e-04,2.503230424098834214e-02
7.172622946853244056e-04,2.551770258502035135e-02
6.480119013167575433e-04,2.586780866899513615e-02
7.431176773535811634e-04,2.527737308042905112e-02
6.117853533714370361e-04,2.539328967428271591e-02
6.267643135015638252e-04,2.479705062293625223e-02
7.884043173633783434e-04,2.576982897078403112e-02
5.357232878252305482e-04,2.492219655518883303e-02
6.590278976051091274e-04,2.460588636957013187e-02
6.964140199225701214e-04,2.538085070504339166e-02
7.257117814947120198e-04,2.509560766110366034e-02
7.410505623881084554e-04,2.469126875214625039e-02
6.765688099103748816e-04,2.477627394152267376e-02
5.302373866315253240e-04,2.421626948228493975e-02
6.400821359463555607e-04,2.474071687540164294e-02
5.782828368948094789e-04,2.427262851746923161e-02
5.796525910218257175e-04,2.375773426462998023e-02
7.414835836662837364e-04,2.457342429686828686e-02
6.646470614481220706e-04,2.424277174838890617e-02
6.921141468332121143e-04,2.409646424462930092e-02
7.246341709808312064e-04,2.386979781463802186e-02
5.942789574812922275e-04,2.341207173297393807e-02
5.835353546381852894e-04,2.303129421573089919e-02
7.065262065849100583e-04,2.234947584646618593e-02
7.441875685664972638e-04,2.278240585886053687e-02
6.239231500855163580e-04,2.302860342120045464e-02
7.149919693144570409e-04,2.216139868172912683e-02
6.140652814214264286e-04,2.231047952048132582e-02
6.347626472133980876e-04,2.261517466349793892e-02
6.532225007272122585e-04,2.252196558255903369e-02
6.244506792600277006e-04,2.187280217322683934e-02
6.396614654272941717e-04,2.130345032361140659e-02
6.811037188699449766e-04,2.149536875171753625e-02
6.306280114216452530e-04,2.149483648490371421e-02
6.947877785477545726e-04,2.187198019239821462e-02
6.769645106147544229e-04,2.169917053162163240e-02
6.699233695576751546e-04,2.113283951816536874e-02
6.668206545770433277e-04,2.117905822016219117e-02
5.850985554241926829e-04,2.032052955955948245e-02
6.487966683202674948e-04,2.102120407922778919e-02
6.043255424694843293e-04,2.080671841436354877e-02
6.658365840219819792e-04,2.087069733061035909e-02
6.634680677334815410e-04,2.121471609458626395e-02
6.602249207775243763e-04,1.984975728587121124e-02
6.016222283671882314e-04,1.970868907084889071e-02
6.182145502830515074e-04,1.967538462946656630e-02
6.020399830875705106e-04,2.016817644786413760e-02
6.181468582991297674e-04,1.973297418092644084e-02
7.112007152591774553e-04,1.975481300538528898e-02
6.146595980195496091e-04,1.939729511059061842e-02
6.928706899896232155e-04,1.987140625981072967e-02
6.270501918030079195e-04,1.999976103516116349e-02
5.830532635027629472e-04,1.923279197244253530e-02
5.798663824944172776e-04,1.911767996591209190e-02
6.784987087312482033e-04,1.926393168797463015e-02
5.941229081879305547e-04,1.933016630253252613e-02
6.372698356415195092e-04,1.843007130081228406e-02
5.390577840822794765e-04,1.891080800672031298e-02
6.660101851946960329e-04,1.902876980331016585e-02
6.163315582308402608e-04,1.888697473096965368e-02
6.532015506171565339e-04,1.817022721007849340e-02
6.940464225415967931e-04,1.893610665191132122e-02
6.410737609655368192e-04,1.877682360991605320e-02
6.838604369220254711e-04,1.784666615529323375e-02
5.631657202055175308e-04,1.783810515370418126e-02
6.975175672793689158e-04,1.747508976654993038e-02
5.046504016879350182e-04,1.824084590821807225e-02
6.626248110669149139e-04,1.845480780339278648e-02
6.753095049222485654e-04,1.885441212035850536e-02
6.315322312122422475e-04,1.872021945102535917e-02
7.047940507353081139e-04,1.880155792482301330e-02
6.891988201242785174e-04,1.922173175969797351e-02
6.717995673146062588e-04,1.764049146645263813e-02
6.451457678905527567e-04,1.787983707588951948e-02
6.184923463326472397e-04,1.856838331239612019e-02
6.064168583100332114e-04,1.840791199654038743e-02
5.972211396449497852e-04,1.822511868949054301e-02
5.917863790824331571e-04,1.810018904773149848e-02
6.555781522825521049e-04,1.896960409338524500e-02
6.580025090789974693e-04,1.882022814032584257e-02
5.989453908218872556e-04,1.831997219831114215e-02
5.561014557507627928e-04,1.808163278088209536e-02
5.493806393957067656e-04,1.780708989696761640e-02
5.761744658165267796e-04,1.808335640745082490e-02
5.859100822144676889e-04,1.804730671268696754e-02
6.654318477133092363e-04,1.809201851207951559e-02
6.048071241521185562e-04,1.795946467988442444e-02
5.939228672883852976e-04,1.807269086577892314e-02
6.015109668147777377e-04,1.853909419216680926e-02
5.968573837682653298e-04,1.753924362665098755e-02
5.632172154861188286e-04,1.746345661222216752e-02
6.022764426639061865e-04,1.709291118814604618e-02
5.965435035603998100e-04,1.692260399300050955e-02
6.553180308491562403e-04,1.704254979341227744e-02
6.386606244623567030e-04,1.770058867812418502e-02
5.399108038458435123e-04,1.707502131614207358e-02
5.474561726663345566e-04,1.672855904242970607e-02
5.934427817806263612e-04,1.700374759108976008e-02
6.672905854940587968e-04,1.689334932809974724e-02
5.809230606741382476e-04,1.646414875112600304e-02
4.853580892602613701e-04,1.631889019508908287e-02
5.603992628313260926e-04,1.685132407885259198e-02
6.095134926075523006e-04,1.645120975403603983e-02
5.443139571669969659e-04,1.548320259850648889e-02
4.915142625989104685e-04,1.548315331006810437e-02
5.995891323030013266e-04,1.549940372370328147e-02
6.139136043534965028e-04,1.598083464152207089e-02
5.324943093275672510e-04,1.518820499999281454e-02
6.137476501351819000e-04,1.564847930503680817e-02
5.519768032777503351e-04,1.491173333161341374e-02
5.541854235339671282e-04,1.468340113423990435e-02
5.781464385180656949e-04,1.512358396749588670e-02
5.701459576314682476e-04,1.512840330087078348e-02
5.791920231046404546e-04,1.532987896264919117e-02
5.377430996882055303e-04,1.528959717547788769e-02
4.809777294176997972e-04,1.503723198045570433e-02
4.919522970978583952e-04,1.480994223881839343e-02
5.312763648807163671e-04,1.492452044889622242e-02
5.579368577621795144e-04,1.468882694461292812e-02
5.640776661817689967e-04,1.450445376735702389e-02
4.940763832000042571e-04,1.398263536519639763e-02
5.032256076095789100e-04,1.437546089473011948e-02
4.981687232259361751e-04,1.443185638022169079e-02
5.852782535291312311e-04,1.407435316442444927e-02
6.937586339605430726e-04,1.561866791984076012e-02
5.972540150820857246e-04,1.467535695973778455e-02
4.721258176733896059e-04,1.468196422792193354e-02
5.367253919670698535e-04,1.401306093168681530e-02
5.133516231914737925e-04,1.482060262074536873e-02
7.115844209421546369e-04,1.461519671823722534e-02
6.061330923434471440e-04,1.444628212547853681e-02
5.867264097026370301e-04,1.399079472616769279e-02
6.036115176249915804e-04,1.485781398297535486e-02
5.001542154821179845e-04,1.362505046530938964e-02
6.018496410128742948e-04,1.450715423050617618e-02
6.251122175427982703e-04,1.420956831642717494e-02
5.896297147597874240e-04,1.382463229328831540e-02
5.935157733106290450e-04,1.372575778889140695e-02
5.701030336709502237e-04,1.407581838393153102e-02
5.301729287169789501e-04,1.414442072930910399e-02
6.257444045504177059e-04,1.441775989107029095e-02
5.929685283060280804e-04,1.355591238301904859e-02
5.063651965888758691e-04,1.317396431541554939e-02
5.432336377429396830e-04,1.313103856558264088e-02
5.620640044406866737e-04,1.357833782463874032e-02
5.499151529265182328e-04,1.362272771904744599e-02
5.942344354177750941e-04,1.369059750410850027e-02
6.891752940301619675e-04,1.379345221323683909e-02
6.208153373983979961e-04,1.330383501609846281e-02
5.121421120873945318e-04,1.325421255349028271e-02
4.930094932338470850e-04,1.261839360432076042e-02
5.418163843933073093e-04,1.341338184589877316e-02
5.640740675530035763e-04,1.309010353502509244e-02
6.176956097174627442e-04,1.385460537900653176e-02
5.168916937874014524e-04,1.284639995378394906e-02
5.023989883917794833e-04,1.284721965146621604e-02
5.684746436068903496e-04,1.309363589179081064e-02
7.336181073913933129e-04,1.337691809469627666e-02
6.583481444612170833e-04,1.281289231005004574e-02
5.699223193572942403e-04,1.299824379383638165e-02
5.391967238075475680e-04,1.289673005805416772e-02
5.594137915240582435e-04,1.302515724120984278e-02
4.930931522717983640e-04,1.310541060733744385e-02
5.012942678245793562e-04,1.229923589887861948e-02
5.717696107904942119e-04,1.250545119525374102e-02
6.462864956717179026e-04,1.324036681961291914e-02
6.100590288749094432e-04,1.234392082911434270e-02
5.604225957320317208e-04,1.284214830869683487e-02
5.252605838511288433e-04,1.292744533189068429e-02
5.612040325879448640e-04,1.299802504746900775e-02
4.781936809353943001e-04,1.183104509592579692e-02
5.561474292813033213e-04,1.170332295645153294e-02
6.102179938574172919e-04,1.260372904488608371e-02
6.831158239390859935e-04,1.350195063657811181e-02
6.159700408141623520e-04,1.300890588532029393e-02
5.410893524318983582e-04,1.162589521120680446e-02
4.833467768192980726e-04,1.146390828661971589e-02
5.237221492259198268e-04,1.158390444784473255e-02
6.196059846567061749e-04,1.174988264992639191e-02
5.632988374373769846e-04,1.164209147654177504e-02
5.699010690596968080e-04,1.167697134467994731e-02
5.093889300504238779e-04,1.151361226826309696e-02
5.230041400830719688e-04,1.164227379633783581e-02
6.137026206623313581e-04,1.129548132529401352e-02
5.031199036384067288e-04,1.103459951097491600e-02
5.530971535629061048e-04,1.193815187731075977e-02
6.098264814900312752e-04,1.140349614654638001e-02
5.486082529813652566e-04,1.172483673487630801e-02
6.515161485597828440e-04,1.279272604090849613e-02
5.695523256887714955e-04,1.236830094124096412e-02
5.794302626557109020e-04,1.143192850088450493e-02
6.786540956790764216e-04,1.109798094570922308e-02
4.965580744150865315e-04,1.115249153865801104e-02
5.248651293195032499e-04,1.106804025321733373e-02
5.040320219667712449e-04,1.111640820787957763e-02
5.498808471773974482e-04,1.132802597267240641e-02
5.992865234637898735e-04,1.104664314977088849e-02
6.636259125921900115e-04,1.177774821884848382e-02
5.546381004115994839e-04,1.152580804517204689e-02
5.839353454988512613e-04,1.216680797852616458e-02
5.077768533984976327e-04,1.081329752723532781e-02
4.833353382862434116e-04,1.028311772710508755e-02
5.457317770671273700e-04,1.083119505055579052e-02
5.188500954395400136e-04,1.095523123108776975e-02
5.796465459241743152e-04,1.092987906342139659e-02
4.789193364539334123e-04,1.116827170990049474e-02
4.844722759410695335e-04,1.028528989316896368e-02
4.791953347777378890e-04,1.033092695907886389e-02
5.286642840770219755e-04,1.033462818772525223e-02
5.648860388362296004e-04,1.104586953104940740e-02
5.089678447827640680e-04,1.039994983237961003e-02
5.406532059498174100e-04,1.031833412420055281e-02
4.361085666818633193e-04,1.020007811138020672e-02
5.654655463701522677e-04,1.050506154028235835e-02
5.848200683242596627e-04,1.090795484761351158e-02
5.800550388310756183e-04,1.072040837454550123e-02
4.495215345766666597e-04,1.015432100743099593e-02
4.913365915713342226e-04,1.021100271657901168e-02
5.305565226487918198e-04,1.105742951884600145e-02
5.173676863792516347e-04,1.076695792763054244e-02
5.760375436949710442e-04,1.037778283803816176e-02
5.163621314667275058e-04,1.005177357265245146e-02
5.227838362664882126e-04,1.038776033764801307e-02
6.134256340072368092e-04,1.099708341617569238e-02
5.394754109875086545e-04,1.103530897647119098e-02
5.356226450848716172e-04,1.040454669758016960e-02
5.088386869243800717e-04,9.974127604983519177e-03
4.793012920446977892e-04,1.038153874510993474e-02
3.831324465387335107e-04,9.986708637626408661e-03
4.853106208619039079e-04,1.058468392068194139e-02
5.768185986415978739e-04,1.125217966199940946e-02
5.549143614249210177e-04,1.128381200967298881e-02
5.152346694954502287e-04,1.012542061519993396e-02
4.750672154200922702e-04,9.546432061017318463e-03
4.465439008386649857e-04,9.863049312259867737e-03
5.070621374704933947e-04,1.013147629034093396e-02
6.091031379650762656e-04,1.083632651033748784e-02
4.496590554221171847e-04,1.020258551974090322e-02
4.998696904771976696e-04,9.844180010269548350e-03
5.826767035559863271e-04,1.061508056305755614e-02
5.430766064382635139e-04,1.033461960341977397e-02
5.567237504903380227e-04,1.087482567996338363e-02
4.767390887670736651e-04,1.043962035137677852e-02
4.814850110027941370e-04,1.038695126099054011e-02
4.815430719317747937e-04,1.007047600861182314e-02
6.529119279771169668e-04,1.033691033567847584e-02
4.745326823453792039e-04,9.868829424128222963e-03
4.835196488583293878e-04,1.005777036300274999e-02
5.466178694499509473e-04,1.064702428795070294e-02
5.084397788782826864e-04,1.038977725224082306e-02
6.325682378772788748e-04,1.053479785670008093e-02
4.924135015920323710e-04,1.107291414386356136e-02
6.020883248628319199e-04,1.013470619093940865e-02
5.376321249192343721e-04,9.774557814879479556e-03
6.028642812492726166e-04,9.993465586317286375e-03
4.541144111177494182e-04,9.999910133677290466e-03
4.993184168458412705e-04,9.514786287090591654e-03
4.970282414449258461e-04,1.022037790166550539e-02


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_4_nPts_201/Pointwise_Control.csv <==
0.000000000000000000e+00
1.078009605407714844e-03
1.935869455337524414e-03
2.607196569442749023e-03
3.120958805084228516e-03
3.501236438751220703e-03
3.768622875213623047e-03
3.941535949707031250e-03
4.034161567687988281e-03
4.060506820678710938e-03
4.031181335449218750e-03
3.955602645874023438e-03
3.841519355773925781e-03
3.695368766784667969e-03
3.521800041198730469e-03
3.326654434204101562e-03
3.113746643066406250e-03
2.885341644287109375e-03
2.645015716552734375e-03
2.394914627075195312e-03
2.139806747436523438e-03
1.878976821899414062e-03
1.618623733520507812e-03
1.356124877929687500e-03
1.095056533813476562e-03
8.409023284912109375e-04
5.915164947509765625e-04
3.509521484375000000e-04
1.206398010253906250e-04
9.775161743164062500e-05
3.037452697753906250e-04
4.920959472656250000e-04
6.680488586425781250e-04
8.234977722167968750e-04
9.608268737792968750e-04
1.079082489013671875e-03
1.175880432128906250e-03
1.252174377441406250e-03
1.307010650634765625e-03
1.340866088867187500e-03
1.353740692138671875e-03
1.346588134765625000e-03
1.317024230957031250e-03
1.265525817871093750e-03
1.198768615722656250e-03
1.114845275878906250e-03
1.014232635498046875e-03
8.983612060546875000e-04
7.705688476562500000e-04
6.332397460937500000e-04
4.839897155761718750e-04
3.294944763183593750e-04
1.664161682128906250e-04
2.384185791015625000e-06
1.630783081054687500e-04
3.304481506347656250e-04
4.930496215820312500e-04
6.566047668457031250e-04
8.101463317871093750e-04
9.584426879882812500e-04
1.097679138183593750e-03
1.230239868164062500e-03
1.349925994873046875e-03
1.462459564208984375e-03
1.558303833007812500e-03
1.639366149902343750e-03
1.713752746582031250e-03
1.769065856933593750e-03
1.815795898437500000e-03
1.840591430664062500e-03
1.855850219726562500e-03
1.860618591308593750e-03
1.851081848144531250e-03
1.827239990234375000e-03
1.795768737792968750e-03
1.752853393554687500e-03
1.700401306152343750e-03
1.639366149902343750e-03
1.573562622070312500e-03
1.499176025390625000e-03
1.421928405761718750e-03
1.336097717285156250e-03
1.252174377441406250e-03
1.157760620117187500e-03
1.068115234375000000e-03
9.746551513671875000e-04
8.821487426757812500e-04
7.877349853515625000e-04
6.914138793945312500e-04
5.931854248046875000e-04
5.025863647460937500e-04
4.148483276367187500e-04
3.271102905273437500e-04
2.498626708984375000e-04
1.764297485351562500e-04
1.077651977539062500e-04
5.340576171875000000e-05
5.722045898437500000e-06
2.956390380859375000e-05
4.386901855468750000e-05
5.054473876953125000e-05
4.386901855468750000e-05
1.430511474609375000e-05
2.956390380859375000e-05
8.869171142578125000e-05
1.621246337890625000e-04
2.546310424804687500e-04
3.576278686523437500e-04
4.749298095703125000e-04
5.960464477539062500e-04
7.295608520507812500e-04
8.697509765625000000e-04
1.008033752441406250e-03
1.148223876953125000e-03
1.284599304199218750e-03
1.413345336914062500e-03
1.535415649414062500e-03
1.646995544433593750e-03
1.746177673339843750e-03
1.831054687500000000e-03
1.901626586914062500e-03
1.951217651367187500e-03
1.986503601074218750e-03
2.004623413085937500e-03
2.000808715820312500e-03
1.979827880859375000e-03
1.940727233886718750e-03
1.885414123535156250e-03
1.811981201171875000e-03
1.728057861328125000e-03
1.626968383789062500e-03
1.513481140136718750e-03
1.388549804687500000e-03
1.251220703125000000e-03
1.109123229980468750e-03
9.574890136718750000e-04
8.010864257812500000e-04
6.375312805175781250e-04
4.725456237792968750e-04
3.004074096679687500e-04
1.301765441894531250e-04
4.482269287109375000e-05
2.183914184570312500e-04
3.905296325683593750e-04
5.645751953125000000e-04
7.367134094238281250e-04
9.083747863769531250e-04
1.079082489013671875e-03
1.244544982910156250e-03
1.409530639648437500e-03
1.570701599121093750e-03
1.730442047119140625e-03
1.886367797851562500e-03
2.036094665527343750e-03
2.183914184570312500e-03
2.323150634765625000e-03
2.455711364746093750e-03
2.581596374511718750e-03
2.696037292480468750e-03
2.800464630126953125e-03
2.892971038818359375e-03
2.971172332763671875e-03
3.037452697753906250e-03
3.084659576416015625e-03
3.114223480224609375e-03
3.124237060546875000e-03
3.118038177490234375e-03
3.086090087890625000e-03
3.033161163330078125e-03
2.960205078125000000e-03
2.861022949218750000e-03
2.739429473876953125e-03
2.596139907836914062e-03
2.428531646728515625e-03
2.238750457763671875e-03
2.030134201049804688e-03
1.801013946533203125e-03
1.553773880004882812e-03
1.292705535888671875e-03
1.021862030029296875e-03
7.398128509521484375e-04
4.527568817138671875e-04
1.647472381591796875e-04
1.232624053955078125e-04
4.053115844726562500e-04
6.794929504394531250e-04
9.425878524780273438e-04
1.189470291137695312e-03
1.418709754943847656e-03
1.627922058105468750e-03
1.814484596252441406e-03
1.974821090698242188e-03
2.105355262756347656e-03
2.198636531829833984e-03
2.243161201477050781e-03
2.226114273071289062e-03
2.118349075317382812e-03
1.889526844024658203e-03
1.497268676757812500e-03
8.882880210876464844e-04
7.754055104669532739e-07


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_4_nPts_201/Pointwise_State.csv <==
0.000000000000000000e+00
3.332272171974182129e-06
6.634742021560668945e-06
9.875744581222534180e-06
1.306086778640747070e-05
1.616775989532470703e-05
1.914054155349731445e-05
2.198666334152221680e-05
2.479553222656250000e-05
2.743303775787353516e-05
2.995133399963378906e-05
3.230571746826171875e-05
3.460049629211425781e-05
3.682076930999755859e-05
3.881752490997314453e-05
4.082918167114257812e-05
4.272162914276123047e-05
4.449486732482910156e-05
4.619359970092773438e-05
4.777312278747558594e-05
4.932284355163574219e-05
5.087256431579589844e-05
5.224347114562988281e-05
5.373358726501464844e-05
5.507469177246093750e-05
5.635619163513183594e-05
5.775690078735351562e-05
5.900859832763671875e-05
6.031990051269531250e-05
6.183981895446777344e-05
6.291270256042480469e-05
6.443262100219726562e-05
6.589293479919433594e-05
6.720423698425292969e-05
6.866455078125000000e-05
7.015466690063476562e-05
7.170438766479492188e-05
7.301568984985351562e-05
7.492303848266601562e-05
7.629394531250000000e-05
7.802248001098632812e-05
7.957220077514648438e-05
8.118152618408203125e-05
8.308887481689453125e-05
8.487701416015625000e-05
8.636713027954101562e-05
8.827447891235351562e-05
9.000301361083984375e-05
9.191036224365234375e-05
9.369850158691406250e-05
9.572505950927734375e-05
9.769201278686523438e-05
9.936094284057617188e-05
1.012086868286132812e-04
1.031756401062011719e-04
1.051425933837890625e-04
1.069307327270507812e-04
1.088380813598632812e-04
1.106262207031250000e-04
1.123547554016113281e-04
1.141428947448730469e-04
1.159310340881347656e-04
1.175999641418457031e-04
1.195669174194335938e-04
1.211762428283691406e-04
1.224875450134277344e-04
1.239180564880371094e-04
1.255273818969726562e-04
1.270174980163574219e-04
1.282691955566406250e-04
1.299977302551269531e-04
1.310706138610839844e-04
1.323223114013671875e-04
1.333355903625488281e-04
1.349449157714843750e-04
1.356005668640136719e-04
1.366734504699707031e-04
1.379847526550292969e-04
1.385807991027832031e-04
1.394748687744140625e-04
1.401305198669433594e-04
1.410245895385742188e-04
1.419186592102050781e-04
1.427531242370605469e-04
1.429319381713867188e-04
1.440048217773437500e-04
1.446604728698730469e-04
1.450181007385253906e-04
1.457333564758300781e-04
1.462101936340332031e-04
1.467466354370117188e-04
1.474022865295410156e-04
1.478195190429687500e-04
1.484155654907226562e-04
1.489520072937011719e-04
1.493692398071289062e-04
1.496076583862304688e-04
1.500844955444335938e-04
1.508593559265136719e-04
1.510977745056152344e-04
1.515746116638183594e-04
1.519322395324707031e-04
1.524090766906738281e-04
1.525878906250000000e-04
1.529455184936523438e-04
1.534819602966308594e-04
1.536607742309570312e-04
1.544952392578125000e-04
1.547336578369140625e-04
1.551508903503417969e-04
1.556277275085449219e-04
1.559853553771972656e-04
1.563429832458496094e-04
1.564621925354003906e-04
1.565217971801757812e-04
1.570582389831542969e-04
1.569986343383789062e-04
1.571774482727050781e-04
1.573562622070312500e-04
1.573562622070312500e-04
1.575946807861328125e-04
1.571774482727050781e-04
1.574754714965820312e-04
1.570582389831542969e-04
1.568198204040527344e-04
1.565217971801757812e-04
1.562833786010742188e-04
1.556277275085449219e-04
1.550912857055664062e-04
1.544356346130371094e-04
1.538991928100585938e-04
1.532435417175292969e-04
1.521706581115722656e-04
1.510977745056152344e-04
1.504421234130859375e-04
1.491904258728027344e-04
1.479387283325195312e-04
1.466274261474609375e-04
1.453757286071777344e-04
1.440644264221191406e-04
1.428127288818359375e-04
1.410841941833496094e-04
1.392960548400878906e-04
1.377463340759277344e-04
1.358389854431152344e-04
1.341700553894042969e-04
1.323223114013671875e-04
1.304149627685546875e-04
1.282691955566406250e-04
1.262426376342773438e-04
1.240968704223632812e-04
1.221299171447753906e-04
1.198053359985351562e-04
1.177191734313964844e-04
1.156330108642578125e-04
1.134276390075683594e-04
1.111626625061035156e-04
1.091361045837402344e-04
1.069307327270507812e-04
1.047253608703613281e-04
1.023411750793457031e-04
1.001954078674316406e-04
9.804964065551757812e-05
9.596347808837890625e-05
9.375810623168945312e-05
9.161233901977539062e-05
8.940696716308593750e-05
8.735060691833496094e-05
8.538365364074707031e-05
8.329749107360839844e-05
8.136034011840820312e-05
7.939338684082031250e-05
7.751584053039550781e-05
7.542967796325683594e-05
7.346272468566894531e-05
7.155537605285644531e-05
6.958842277526855469e-05
6.780028343200683594e-05
6.568431854248046875e-05
6.371736526489257812e-05
6.166100502014160156e-05
5.954504013061523438e-05
5.739927291870117188e-05
5.519390106201171875e-05
5.289912223815917969e-05
5.051493644714355469e-05
4.826486110687255859e-05
4.573166370391845703e-05
4.301965236663818359e-05
4.024803638458251953e-05
3.729760646820068359e-05
3.419816493988037109e-05
3.097951412200927734e-05
2.759695053100585938e-05
2.396851778030395508e-05
2.052634954452514648e-05
1.668930053710937500e-05
1.269578933715820312e-05
8.556991815567016602e-06
4.291534423828125000e-06
8.742277657347585773e-08


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_6_nPts_201/Error.csv <==
6.975400856968261287e-01,6.792211176778557125e+00
4.635375234304377479e-01,6.785910376798779176e+00
2.604920077893273511e-01,6.704148306657082834e+00
1.749003391859841328e-01,6.547042987790874236e+00
1.252656821847062951e-01,6.360673073799087973e+00
8.665686579310798165e-02,6.147699776107650393e+00
6.017159059334810378e-02,5.889495845247211037e+00
3.938377024436857249e-02,5.593326702982631460e+00
2.748784769460220490e-02,5.261332403656453494e+00
2.097677352846888735e-02,4.892006486957036770e+00
1.688381512446644750e-02,4.488204270020620612e+00
1.479201537575480264e-02,4.055712025125729703e+00
1.315437736762481089e-02,3.601814837446878137e+00
1.203610813940353755e-02,3.128742093319960560e+00
1.116866900237930942e-02,2.645737096499090946e+00
1.039515141906977372e-02,2.183753863726884958e+00
9.709451384013285599e-03,1.827746692196400513e+00
9.085516910304340665e-03,1.606798451703025155e+00
8.502723955850985393e-03,1.488493771946003408e+00
7.942254146610967444e-03,1.475725641120473108e+00
7.406312469764277789e-03,1.575728173355323003e+00
6.895647449676984425e-03,1.795044466006123773e+00
6.410614693076421150e-03,2.100869089389766131e+00
5.951914388609936754e-03,2.483945392912929151e+00
5.534021837353990045e-03,2.954081406116749964e+00
5.170580966679280167e-03,3.435459746855364482e+00
4.834565142659042435e-03,3.943733498125260528e+00
4.517804372241933722e-03,4.424328813357469414e+00
4.225241212238390297e-03,4.832965264764394142e+00
3.960741052040342783e-03,5.144395806861227882e+00
3.716984593275112197e-03,5.336223032304649116e+00
3.488684621909675810e-03,5.389910292776471046e+00
3.283519709613740532e-03,5.291938496357580846e+00
3.119477775828741369e-03,5.037070086379940470e+00
2.998218095073451692e-03,4.652012129037727206e+00
2.896363822371708814e-03,4.278541945227771315e+00
2.794853243216628182e-03,4.007624553282249202e+00
2.691909511010263326e-03,3.859112075516902163e+00
2.587099185572164228e-03,3.657589580120551354e+00
2.480029256602051587e-03,3.402656326494005068e+00
2.370856206805015132e-03,3.079227316599900011e+00
2.260608367564689945e-03,2.781610525695597858e+00
2.151088525310648498e-03,2.638042164724964778e+00
2.044600232550462110e-03,2.572696536224805541e+00
1.942984724941894522e-03,2.526526453694724061e+00
1.846630040501615663e-03,2.483580897676665789e+00
1.756294676781171510e-03,2.468434361769417773e+00
1.677479319565037142e-03,2.458538318881663631e+00
1.609658436130837747e-03,2.404740579061422245e+00
1.548145990338226259e-03,2.374103457125158023e+00
1.493422596409974250e-03,2.392761015153840987e+00
1.446289260684638063e-03,2.446487930438107750e+00
1.406424270063032786e-03,2.514054177434707604e+00
1.374984770564035641e-03,2.634895268191503881e+00
1.356945632945412905e-03,2.751372923522182656e+00
1.350645462456744267e-03,2.785517632147535672e+00
1.357629021347209327e-03,2.721899375778920049e+00
1.380825347619438247e-03,2.606739128527894689e+00
1.419311529196039343e-03,2.511748938866328551e+00
1.469347696007868498e-03,2.390358120483052851e+00
1.527286686937160461e-03,2.305667600702085984e+00
1.598911285112884426e-03,2.287312269765319428e+00
1.651871416965040255e-03,2.250734476365402248e+00
1.705894679178534493e-03,2.155542920523267014e+00
1.766428806550955589e-03,2.057162469738089250e+00
1.823752744589388292e-03,1.946744113866126114e+00
1.882733670437799611e-03,1.931293039579675241e+00
1.944633436258128012e-03,2.003104701801171839e+00
1.997046392307112728e-03,2.006055096211542654e+00
2.050198888359502751e-03,1.943883644428208601e+00
2.098983705131301884e-03,1.922065235322295784e+00
2.149470803776326860e-03,1.914843047034493706e+00
2.183151959896411851e-03,1.879285532328769603e+00
2.225263856535077134e-03,1.829499968170923418e+00
2.260209292765896598e-03,1.803582016630114637e+00
2.293636738424860259e-03,1.795243459687537069e+00
2.333961574192159379e-03,1.822428512880233109e+00
2.369685468321893699e-03,1.850866664151128660e+00
2.425855315006211852e-03,1.822044950087476911e+00
2.402012026057770769e-03,1.773942593219751007e+00
2.424799089312654112e-03,1.716923680856411893e+00
2.430574987871293030e-03,1.692863796516409280e+00
2.481615840060063995e-03,1.732997617628747600e+00
2.523878094667066953e-03,1.803028704691961304e+00
2.539257078858408144e-03,1.838376605851915757e+00
2.547474885704667687e-03,1.808015702837461491e+00
2.550269298308113861e-03,1.785904736893327849e+00
2.594129778198225184e-03,1.759536562947048965e+00
2.559822418343623424e-03,1.701452240578678055e+00
2.574034099962617395e-03,1.640350806660554106e+00
2.639927363171480114e-03,1.576221007976295718e+00
2.671062127730556689e-03,1.554899931542257807e+00
2.642323707694688682e-03,1.537543193169662370e+00
2.697456519578816155e-03,1.533534459928850513e+00
2.642368763335899238e-03,1.486766151964959093e+00
2.646159977619549474e-03,1.463231477780916112e+00
2.709424986872329289e-03,1.438528256232664893e+00
2.650905531438472063e-03,1.420747947505584641e+00
2.686745913519626629e-03,1.391838052437078366e+00
2.653724637501881679e-03,1.383857288291094445e+00
2.588006703563277416e-03,1.393302426454128717e+00
2.569838225180252986e-03,1.372080924206050101e+00
2.603052656093792373e-03,1.348894576659322331e+00
2.630646476272299750e-03,1.330859278588786498e+00
2.512563695386663392e-03,1.315248182858606452e+00
2.515309141412371257e-03,1.301600042263198365e+00
2.403571051660187592e-03,1.289766142185600595e+00
2.519107285293493721e-03,1.280778869545533105e+00
2.460431770103983957e-03,1.278418482840034232e+00
2.363964133656672618e-03,1.272342172529852489e+00
2.326513272760575082e-03,1.247248190950884572e+00
2.258438960773311369e-03,1.198552917011415753e+00
2.348059834216527017e-03,1.143145784852387381e+00
2.188900572700404161e-03,1.093570173183384453e+00
2.131040903118637010e-03,1.053397010045860949e+00
2.087439262777132914e-03,1.013163424537260715e+00
2.071744251153086972e-03,9.973564428293888451e-01
2.059905248401426928e-03,1.003645006126363093e+00
2.028208294078807841e-03,9.925010551839316131e-01
1.961375894810097990e-03,9.640261513334106303e-01
1.909550566956281711e-03,9.319836182380866196e-01
1.906963270772196132e-03,9.197437359890423547e-01
1.780716685519787099e-03,9.046379983115548917e-01
1.767126418902861991e-03,8.886498063336809583e-01
1.692384976978451383e-03,8.717496364406323028e-01
1.745319928226221964e-03,8.591539279071966906e-01
1.653237711318917939e-03,8.404965187231937529e-01
1.623996312200614916e-03,8.448134334681972613e-01
1.607035643111964004e-03,8.466107399893365582e-01
1.469964017823210392e-03,8.426636497662116643e-01
1.442814840192476519e-03,8.505548070679272987e-01
1.474622110118236230e-03,8.592712501620708432e-01
1.542246328936913886e-03,8.496780439437287002e-01
1.365968099221454143e-03,8.160647162167246060e-01
1.345959361518060367e-03,7.747982699799744744e-01
1.365224662058124420e-03,7.457595790250423073e-01
1.344990098040617409e-03,7.208951209879183031e-01
1.269113503474343261e-03,7.145051722957074247e-01
1.303319992761046162e-03,7.284229625631715166e-01
1.200512860408462510e-03,7.430907763573524338e-01
1.260344589100731135e-03,7.413335503698111895e-01
1.151139693730610309e-03,7.286669218513466273e-01
1.216388324731011283e-03,7.190318322352419189e-01
1.106766344788634622e-03,7.067873138840943259e-01
1.230554525879792209e-03,6.913092900421987652e-01
1.158289104132158255e-03,6.671900633652454449e-01
1.157372006232407647e-03,6.409574081517586119e-01
1.027328278878966456e-03,6.188773566855694241e-01
1.105213207862737294e-03,5.931069715440001611e-01
1.138210877836503101e-03,5.752951245605146813e-01
1.113756389546191345e-03,5.654822196368817222e-01
1.114416841633808671e-03,5.617782965422728481e-01
1.051830901888553983e-03,5.657452314587808617e-01
9.868807892770036557e-04,5.641353056398311638e-01
1.045118162939028201e-03,5.665344953727772248e-01
9.529802885167196029e-04,5.723170108635344810e-01
1.026812188847714804e-03,5.761355714069315015e-01
1.054454458205367120e-03,5.817741749394861328e-01
8.799387529439398666e-04,5.862850787919989815e-01
1.085672598890491218e-03,5.863901965075886125e-01
9.347855710708681543e-04,5.878821540507305210e-01
9.381103513807248929e-04,5.872125951855854398e-01
9.392305865609909587e-04,5.871595235814268676e-01
8.972432316832690746e-04,5.853390860588527644e-01
9.610244992775737044e-04,5.807196377754975103e-01
9.727676516356545400e-04,5.702350670143417899e-01
9.595071363608378371e-04,5.536090707170601144e-01
9.643242449466377531e-04,5.359019189949393303e-01
9.027884033288551945e-04,5.209369630488117631e-01
9.072247105837840742e-04,5.041530218202886493e-01
8.248224616814735536e-04,4.830863156494416555e-01
9.257164672242533575e-04,4.647872618934856259e-01
1.083929070355922229e-03,4.595409929120870540e-01
1.040729137002794312e-03,4.566561322256652011e-01
9.094694597430371405e-04,4.530896458324831788e-01
8.137583548969097493e-04,4.529489062558362811e-01
8.116190852790033375e-04,4.490211616683742468e-01
8.369811530234088194e-04,4.406236499032876730e-01
8.915398187567737543e-04,4.262926293023406310e-01
8.455424818978040128e-04,4.108371622623503416e-01
8.981223266326861807e-04,4.011496972603020295e-01
8.291832240434247013e-04,4.005136715125074964e-01
9.140673048258115803e-04,4.011007515424372394e-01
8.954684993603491449e-04,3.947668989503065329e-01
8.964896999684864812e-04,3.830851951190146210e-01
9.091683005565303136e-04,3.765866946693236517e-01
8.407414210110542453e-04,3.664893687978960646e-01
7.997968310762011007e-04,3.674436349152733206e-01
8.197011989529177705e-04,3.711838613789387731e-01
9.022684273409346811e-04,3.737876781832404349e-01
9.184263164076044003e-04,3.742798550841827665e-01
8.643057185571531228e-04,3.733677151473367983e-01
8.786272750334512974e-04,3.718220875095045730e-01
8.495094608785974666e-04,3.699453331201000839e-01
9.014813542712890463e-04,3.706383892998200702e-01
8.365073224496945552e-04,3.695920269448102480e-01
8.276537537739134297e-04,3.735286237921801589e-01
7.967071735029582170e-04,3.764598490822527177e-01
9.422795335215234779e-04,3.771059914386947765e-01
7.306208039397882976e-04,3.743866494815192847e-01
7.493906346272777644e-04,3.686224627356865513e-01
7.792275343540284310e-04,3.600213751145736052e-01
8.893027821884189792e-04,3.485160640019036582e-01
8.550962867408981290e-04,3.367735723105830248e-01
7.693518994213714062e-04,3.278771196329719473e-01
8.145643390750724249e-04,3.199458293111023810e-01
7.957173422959357752e-04,3.115222624682400521e-01
7.789329669275548177e-04,3.097879001184912773e-01
8.080622856633934556e-04,3.157061249385921808e-01
7.523296320209322662e-04,3.169014832202608489e-01
7.290376654591698442e-04,3.136868683545729897e-01
7.716233852137547016e-04,3.098025402130115680e-01
7.763050736214915275e-04,3.063098354870812390e-01
6.850036466843715264e-04,3.013851491750308975e-01
7.217416456785566556e-04,2.947819160276661243e-01
7.747049426335702411e-04,2.858021896453428745e-01
8.490974612769330377e-04,2.751266584354162270e-01
6.900141790045253654e-04,2.627723179824678068e-01
7.994788841184221955e-04,2.523472916994780602e-01
8.550171876224294367e-04,2.462492663392094605e-01
7.709629764237422439e-04,2.468269294506545419e-01
7.131406841273137381e-04,2.473685661372936329e-01
6.750655872831906948e-04,2.466834663333923872e-01
6.862081854233863893e-04,2.444031163505137882e-01
7.658622758644261039e-04,2.420616075606257522e-01
7.921571356125963869e-04,2.375810525675735307e-01
8.602582764478605096e-04,2.353885944581245171e-01
8.308425180194025858e-04,2.346196940743758008e-01
7.755612461484074531e-04,2.331266968759132530e-01
7.384783619555361674e-04,2.306642341032656418e-01
7.330509635009631059e-04,2.246643795049769188e-01
7.425841713755672920e-04,2.164787460557652810e-01
7.784231063963106909e-04,2.103073613198071512e-01
7.718707674293430769e-04,2.042735456741354150e-01
7.758177347978687530e-04,1.998410431696032441e-01
6.945334295813564889e-04,1.991588885042262502e-01
6.940130711817854526e-04,1.999032307815404585e-01
7.174760595880083419e-04,2.029355517073570814e-01
7.335006244758014672e-04,2.064689229814335170e-01
6.669147231148039347e-04,2.065468185368362353e-01
7.729867491365673702e-04,2.050145458615666716e-01
6.681221437246038846e-04,2.014626554702744488e-01
7.201953847970569283e-04,1.961587406924948096e-01
6.555775237190654718e-04,1.897973466129906084e-01
6.248060852124373609e-04,1.869871563600267739e-01
6.152451520915969618e-04,1.884098201731265187e-01
6.227198495561614075e-04,1.890650580967472572e-01
6.907015822253898072e-04,1.872769265471249112e-01
6.630427211808656487e-04,1.836876396174824955e-01
8.400066983534933271e-04,1.788381338705100077e-01
6.095492387938987455e-04,1.745296732051527522e-01
6.074887147511511638e-04,1.743539146526710548e-01
6.675123984647809072e-04,1.723500829026658465e-01
7.123644836185907565e-04,1.699797563107047771e-01
6.486600216040812762e-04,1.680699702565250364e-01
6.345613426658894361e-04,1.694653048475573687e-01
7.104343959986457891e-04,1.686025016530371956e-01
6.294863419344952143e-04,1.686731788011414379e-01
7.661391388145902389e-04,1.672346129965172346e-01
7.561699082100308391e-04,1.660650808071411633e-01
6.189248083224138577e-04,1.658413979168962271e-01
6.228352744810804111e-04,1.667608145653125262e-01
5.745369547620468240e-04,1.671439636045176924e-01
6.965828694511745287e-04,1.664749608504117184e-01
7.043079666883331593e-04,1.656791939996741236e-01
6.840305717726693265e-04,1.635205343431058722e-01
7.644138513829978757e-04,1.608163677976484629e-01
7.263328943903968110e-04,1.565494788342788879e-01
7.056342771024552533e-04,1.513897131669837970e-01
6.773966453694179853e-04,1.453216082782854135e-01
6.320105876016510540e-04,1.397244990538312470e-01
6.633915075304609547e-04,1.354299674541162291e-01
6.843579494524781393e-04,1.312810264503721513e-01
6.810954109889614475e-04,1.340210735505966699e-01
7.342713735727153957e-04,1.354607995752786509e-01
7.885807902419762283e-04,1.357504638020869403e-01
6.182686911642450286e-04,1.337633006755838128e-01
6.913767974475761285e-04,1.316801347336036265e-01
6.389593834159467030e-04,1.291811060655639609e-01
6.509677228363309554e-04,1.265613359650366310e-01
6.658177030211229501e-04,1.278448759412322000e-01
7.196576057125146078e-04,1.262282367515376036e-01
6.964689963695952285e-04,1.231116505069161510e-01
6.933401994684530115e-04,1.194766451367309246e-01
6.902185951307745603e-04,1.179612261193437872e-01
7.225460873107879571e-04,1.168468660061461051e-01
5.337714831246763826e-04,1.153004794428532653e-01
6.254999102925545059e-04,1.128110540169244835e-01
6.958202489198110760e-04,1.105367562510072149e-01
6.945780438210657571e-04,1.104630484094141080e-01
7.566426586703733134e-04,1.092762779245052274e-01
6.736045247909176010e-04,1.072085732682373782e-01
7.166463022354853732e-04,1.057267488885453438e-01
6.602146745521039577e-04,1.031629853178275269e-01
7.057901694012067972e-04,1.017777480948899721e-01
6.598981627291851783e-04,9.948674548981677190e-02
5.507498128185480454e-04,9.928202031061632293e-02
5.525578793174681924e-04,9.846141525330229238e-02
6.309857412757854684e-04,9.707016232621566709e-02
7.118773895486550261e-04,9.648368169312562803e-02
7.267618331151091569e-04,9.641187621044565448e-02
7.322745551885847647e-04,9.816394073924875063e-02
5.998430277221316340e-04,9.876072943792234271e-02
6.282052012290381595e-04,9.911758473408333048e-02
5.970500386601245921e-04,9.647606216469276075e-02
6.035289418674580353e-04,9.505266417962138226e-02
6.990133687938891553e-04,9.509103349396395843e-02
6.851519915540151646e-04,9.619412838184582260e-02
5.708472609717737912e-04,9.608437865126677468e-02
5.769087760154538273e-04,9.634989449722523858e-02
5.708536305450711982e-04,9.607497913245556520e-02
6.267593955322587002e-04,9.453781552925506759e-02
6.132062169422146641e-04,9.256079765611538446e-02
6.250027965620419575e-04,9.132284277976404629e-02
6.171237728960719251e-04,8.949638140617918736e-02
5.451243869136797185e-04,8.707131908298078316e-02
6.542365841657434358e-04,8.693641575137357747e-02
5.994403382538257942e-04,8.593866985247210211e-02
6.190096534294703716e-04,8.384895126199667925e-02
5.669573147934207002e-04,8.194951745207329497e-02
6.672766241689131279e-04,8.065656552072944518e-02
5.959613635249997026e-04,8.061342318378392213e-02
7.367528431650733744e-04,8.031118792919636484e-02
5.265858385778605672e-04,7.930181406922542919e-02
5.414237525313398379e-04,7.840334693256673093e-02
5.826654588988066557e-04,7.755533153702194593e-02
6.152778016166813571e-04,7.759392144267016067e-02
7.110367446654506816e-04,7.706213527103134009e-02
5.324938043534822429e-04,7.582461637300864921e-02
4.921949475313941100e-04,7.446177712570412055e-02
6.592896539621362567e-04,7.514546940112629136e-02
5.669074831873980366e-04,7.504507648551766996e-02
6.012876697481600802e-04,7.383715283211865488e-02
6.078985486513674473e-04,7.230650731654199304e-02
6.254434422343994318e-04,7.093870848214685332e-02
6.177086514258604269e-04,7.056492092019260587e-02
5.383386065678704433e-04,6.983216321144054828e-02
5.250525310734145473e-04,6.952595266641359295e-02
5.349940397125703710e-04,6.926581217392321910e-02
5.554277603154006383e-04,6.949200853899194230e-02
6.085400738970333200e-04,6.956224578617596632e-02
5.575377902358182817e-04,6.900338677844558566e-02
6.007215723602001662e-04,6.839671408916532525e-02
6.557998334774931730e-04,6.726512141500340380e-02
5.208112092865515609e-04,6.517119312046332213e-02
6.245757382475516754e-04,6.480857985887976402e-02
5.933436558859604259e-04,6.445120097720336005e-02
5.518650655626130804e-04,6.429535791167879932e-02
5.732870675892781567e-04,6.367843043631880862e-02
5.082319892955498245e-04,6.290171885592867052e-02
5.843686173637320080e-04,6.245326000820015933e-02
7.663930771359440952e-04,6.276328880415936451e-02
5.307435609912808513e-04,6.151282593742676136e-02
5.450248153858373726e-04,6.080102013469124156e-02
6.033746743914843343e-04,5.969156441333544477e-02
5.645843996260380181e-04,5.871755797739220545e-02
5.522109382981691154e-04,5.801288166140690372e-02
4.892611137369141504e-04,5.695471445214186218e-02
4.792996649644147827e-04,5.684495703742377393e-02
6.014619286988740626e-04,5.777604422216354313e-02
7.132566415073034443e-04,5.794578585341741972e-02
6.394953225229806689e-04,5.760452883805805557e-02
6.394811318351270287e-04,5.673478872130420514e-02
5.016842776376192374e-04,5.675095184163093942e-02
5.009277175785703182e-04,5.638318054481650937e-02
4.490041304052131842e-04,5.584667086523697338e-02
4.749207986616723188e-04,5.551576371853259723e-02
5.405020742898812092e-04,5.539084918686811715e-02
5.868150130856238100e-04,5.455949335548591905e-02
5.797025859633071461e-04,5.373591530861147186e-02
5.575919948143746169e-04,5.436124759395396383e-02
6.468211676967756344e-04,5.409294546794719827e-02
5.786480179070321601e-04,5.332384229071202020e-02
5.804635636964405746e-04,5.379823861468111673e-02
5.752702246105231192e-04,5.411687073265620401e-02
6.277131691960130067e-04,5.388497686207433662e-02
6.272903336903656694e-04,5.317005665563918904e-02
5.808359297432796843e-04,5.249445953382377711e-02
5.276097406202666764e-04,5.133807559143621635e-02
5.332335734063184483e-04,4.960396683395558448e-02
5.001947153403542550e-04,4.821729612201915149e-02
6.309076653536635449e-04,4.885879275508030889e-02
4.636960341021865561e-04,4.835091183488041122e-02
5.913260482203599793e-04,4.860350090075919033e-02
6.638750740295024403e-04,4.835932082071411897e-02
5.670466490607117306e-04,4.771499755432817569e-02
4.997533700767437968e-04,4.726245363741110594e-02
5.308820841712593623e-04,4.707098698815510157e-02
5.715248128042755031e-04,4.603713732435091299e-02
5.281732925295186745e-04,4.597845847749060938e-02
5.039143120305197496e-04,4.504858827910490637e-02
5.488315129485295219e-04,4.450169216528131882e-02
5.335467074171067496e-04,4.387008902866026960e-02
4.823450033055389657e-04,4.277671067672188243e-02
5.735669941544030773e-04,4.293916438376203099e-02
6.029722032166018710e-04,4.240635678027776523e-02
6.765250495615241335e-04,4.264687075361184299e-02
5.500620622643766309e-04,4.164487987415486925e-02
4.752620171127481261e-04,4.140777226204724742e-02
5.044249788960855629e-04,4.149290113623005372e-02
5.424214360361409668e-04,4.141437518423378428e-02
5.124221169435057765e-04,4.141095132828030018e-02
5.528715340136506002e-04,4.156426433358134664e-02
5.809250383848984893e-04,4.084244470497797042e-02
5.174278202938102991e-04,4.073533964735202850e-02
5.910416660512882820e-04,4.002451559810878134e-02
6.036560749817695406e-04,4.039378848518719589e-02
5.124034854843534902e-04,4.006826932573544914e-02
4.943405488293527465e-04,3.988382135506552545e-02
5.088721129878928618e-04,3.990667112884502959e-02
5.322774420729031860e-04,3.976578535775682904e-02
5.571749925755291625e-04,3.985430741802174076e-02
6.210138162496153282e-04,3.959851172701189109e-02
5.503600266034845614e-04,3.887460571101767487e-02
5.773249081891063204e-04,3.901528739132113788e-02
5.575464748011518638e-04,3.788693745741381069e-02
5.091269517372068844e-04,3.738032790039923225e-02
5.324122965159518855e-04,3.659711563800526618e-02
5.946541281952444748e-04,3.682478174428211598e-02
5.797131079610454152e-04,3.580111986320969747e-02
6.854695825697443637e-04,3.624063063759758868e-02
5.933494887487860856e-04,3.533983865373004768e-02
5.622820731779090394e-04,3.437826586329822270e-02
4.540069806831147558e-04,3.303056382003891067e-02
4.968530623261610589e-04,3.319651510960448110e-02
5.021548885606699113e-04,3.344446334617493660e-02
5.701260573338155476e-04,3.355571328467208542e-02
5.590124648303093418e-04,3.309559269624716416e-02
5.237353654600302930e-04,3.269753033899202438e-02
4.706219085687669400e-04,3.288761767892377924e-02
5.262844682487140182e-04,3.285650905869078042e-02
5.491078742248937158e-04,3.253774058531413993e-02
5.034164069022581097e-04,3.255367539995106946e-02
6.083658114713518450e-04,3.256160976998224293e-02
6.328368400557954441e-04,3.248333646699404220e-02
5.179694154885075997e-04,3.199498171310144468e-02
6.181073423044826202e-04,3.203985015339247400e-02
4.808272734165746688e-04,3.160458935373455791e-02
4.620804298587393366e-04,3.134791768899303221e-02
4.837871340228442631e-04,3.121572740335883805e-02
4.122037601030010320e-04,3.107989221397509938e-02
4.828603461598860152e-04,3.086145144082040950e-02
5.923438194070353375e-04,3.083427705583991971e-02
6.337249985132278364e-04,3.102536228385667852e-02
6.069482729992433864e-04,3.084406073511379576e-02
6.155916029802553213e-04,3.065926492457138330e-02
4.317429278060245959e-04,2.926944348856330008e-02
4.658364224164347474e-04,2.942530150653100210e-02
4.517954939090003483e-04,2.907693410811676427e-02
4.352619492374845602e-04,2.865935368550618506e-02
5.280759356605434305e-04,2.869985853992045033e-02
4.948311037515385489e-04,2.840327749907762059e-02
5.883112318533569333e-04,2.823224241779760668e-02
5.714357407049421717e-04,2.809447825056556394e-02
6.037930649566332093e-04,2.772564383583442718e-02
5.068620448980205905e-04,2.795322190530859577e-02
4.512908245229935796e-04,2.754738458075123991e-02
4.642485931879606156e-04,2.776533005007076824e-02
5.768506321941405243e-04,2.801723461567552642e-02
5.700185660499502288e-04,2.818810108891297433e-02
6.106666182191166845e-04,2.824113738777976959e-02
5.234802173235095528e-04,2.805388414528519822e-02
5.883003435776790451e-04,2.747237815678888612e-02
4.836823731736485392e-04,2.706920546209999959e-02
5.044073494140572690e-04,2.686585144352628823e-02
4.322892379586821990e-04,2.638321363765713107e-02
4.696102859769281986e-04,2.642155347412064245e-02
5.029368121376020118e-04,2.611946583137992120e-02
5.132057756968871247e-04,2.604267888754292423e-02
5.962315513102064892e-04,2.673392063167934207e-02
6.658540501369471232e-04,2.688262433278689259e-02
6.580328185485886288e-04,2.674407765747015622e-02
5.916855260731994316e-04,2.637801392638776388e-02
4.871315618176254845e-04,2.598641511241093702e-02
4.760603504379717649e-04,2.534876528761986769e-02
5.010571610641214148e-04,2.552586522154867005e-02
4.697705225227656665e-04,2.558067517542986224e-02
4.710058755688377907e-04,2.547707089847929540e-02
5.527138333903924275e-04,2.579720448728937618e-02
5.822157228693388992e-04,2.557199761823018141e-02
5.511798776692281498e-04,2.570113223962828403e-02
5.589290109919076892e-04,2.521550507306582686e-02
5.741483764525720426e-04,2.509421487603808246e-02
4.980201000572318740e-04,2.488760742236221721e-02
5.411680304501638407e-04,2.446849664988365661e-02
5.184836992383621201e-04,2.464230608924621035e-02
5.126805459659153309e-04,2.447989278065527616e-02
5.401841052521400965e-04,2.461340999444733973e-02
5.232200996194279630e-04,2.395151947872918921e-02
5.671835182379843937e-04,2.499272850453670633e-02
4.985228123719269390e-04,2.456108068728914476e-02
4.588705797919873184e-04,2.384459789339633123e-02
6.034287839540466818e-04,2.452909986976162943e-02
5.772674703527504690e-04,2.421015604274772207e-02
4.558752342699393936e-04,2.370531714828269867e-02
4.665517506058478752e-04,2.364568692192534419e-02
5.693538581334644426e-04,2.364149856770651412e-02
6.024251318096879131e-04,2.356837988052215560e-02
6.033572665046357461e-04,2.338092719025463770e-02
5.470237250463284200e-04,2.363684583499308517e-02


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_6_nPts_201/Pointwise_Control.csv <==
0.000000000000000000e+00
5.623698234558105469e-05
3.440082073211669922e-04
8.982717990875244141e-04
1.724898815155029297e-03
2.805411815643310547e-03
4.099428653717041016e-03
5.549550056457519531e-03
7.088541984558105469e-03
8.643746376037597656e-03
1.014733314514160156e-02
1.153731346130371094e-02
1.276397705078125000e-02
1.378786563873291016e-02
1.458370685577392578e-02
1.513671875000000000e-02
1.544094085693359375e-02
1.549959182739257812e-02
1.532244682312011719e-02
1.492428779602050781e-02
1.432466506958007812e-02
1.354527473449707031e-02
1.260900497436523438e-02
1.153945922851562500e-02
1.036047935485839844e-02
9.096145629882812500e-03
7.770776748657226562e-03
6.401777267456054688e-03
5.013465881347656250e-03
3.622293472290039062e-03
2.247333526611328125e-03
9.045600891113281250e-04
3.890991210937500000e-04
1.622200012207031250e-03
2.781867980957031250e-03
3.853797912597656250e-03
4.834651947021484375e-03
5.712509155273437500e-03
6.482601165771484375e-03
7.139682769775390625e-03
7.686614990234375000e-03
8.114814758300781250e-03
8.435726165771484375e-03
8.648872375488281250e-03
8.759498596191406250e-03
8.775711059570312500e-03
8.702278137207031250e-03
8.554458618164062500e-03
8.341789245605468750e-03
8.066654205322265625e-03
7.748126983642578125e-03
7.392883300781250000e-03
7.011890411376953125e-03
6.619453430175781250e-03
6.217002868652343750e-03
5.815029144287109375e-03
5.420207977294921875e-03
5.040645599365234375e-03
4.683017730712890625e-03
4.347801208496093750e-03
4.039287567138671875e-03
3.758907318115234375e-03
3.508567810058593750e-03
3.287315368652343750e-03
3.092765808105468750e-03
2.924919128417968750e-03
2.781867980957031250e-03
2.659797668457031250e-03
2.556800842285156250e-03
2.465248107910156250e-03
2.385139465332031250e-03
2.308845520019531250e-03
2.236366271972656250e-03
2.161979675292968750e-03
2.081871032714843750e-03
1.988410949707031250e-03
1.885414123535156250e-03
1.765251159667968750e-03
1.628875732421875000e-03
1.474380493164062500e-03
1.289367675781250000e-03
1.090049743652343750e-03
8.621215820312500000e-04
6.151199340820312500e-04
3.366470336914062500e-04
3.719329833984375000e-05
2.813339233398437500e-04
6.217956542968750000e-04
9.851455688476562500e-04
1.354217529296875000e-03
1.744270324707031250e-03
2.143859863281250000e-03
2.545356750488281250e-03
2.954483032226562500e-03
3.356933593750000000e-03
3.755569458007812500e-03
4.149436950683593750e-03
4.525184631347656250e-03
4.885673522949218750e-03
5.224227905273437500e-03
5.539894104003906250e-03
5.823135375976562500e-03
6.075859069824218750e-03
6.294250488281250000e-03
6.471633911132812500e-03
6.604194641113281250e-03
6.699562072753906250e-03
6.748199462890625000e-03
6.748199462890625000e-03
6.701469421386718750e-03
6.605148315429687500e-03
6.462097167968750000e-03
6.267547607421875000e-03
6.032943725585937500e-03
5.748748779296875000e-03
5.425453186035156250e-03
5.059242248535156250e-03
4.659652709960937500e-03
4.227638244628906250e-03
3.768920898437500000e-03
3.281593322753906250e-03
2.778053283691406250e-03
2.257347106933593750e-03
1.727104187011718750e-03
1.187324523925781250e-03
6.456375122070312500e-04
9.918212890625000000e-05
4.434585571289062500e-04
9.813308715820312500e-04
1.509666442871093750e-03
2.030372619628906250e-03
2.539634704589843750e-03
3.033638000488281250e-03
3.514289855957031250e-03
3.973960876464843750e-03
4.413604736328125000e-03
4.827499389648437500e-03
5.213737487792968750e-03
5.567550659179687500e-03
5.882740020751953125e-03
6.152629852294921875e-03
6.372928619384765625e-03
6.539821624755859375e-03
6.637573242187500000e-03
6.670951843261718750e-03
6.624221801757812500e-03
6.498813629150390625e-03
6.290912628173828125e-03
5.986690521240234375e-03
5.598068237304687500e-03
5.120277404785156250e-03
4.559516906738281250e-03
3.916263580322265625e-03
3.200054168701171875e-03
2.420902252197265625e-03
1.585483551025390625e-03
7.081031799316406250e-04
1.964569091796875000e-04
1.114845275878906250e-03
2.032756805419921875e-03
2.931594848632812500e-03
3.795623779296875000e-03
4.608631134033203125e-03
5.355834960937500000e-03
6.022930145263671875e-03
6.597042083740234375e-03
7.064342498779296875e-03
7.421970367431640625e-03
7.663726806640625000e-03
7.780075073242187500e-03
7.781028747558593750e-03
7.662296295166015625e-03
7.435798645019531250e-03
7.108926773071289062e-03
6.694078445434570312e-03
6.202697753906250000e-03
5.654096603393554688e-03
5.064964294433593750e-03
4.445791244506835938e-03
3.819465637207031250e-03
3.196477890014648438e-03
2.589702606201171875e-03
2.007007598876953125e-03
1.455783843994140625e-03
9.374618530273437500e-04
4.496574401855468750e-04
5.960464477539062500e-06
4.320144653320312500e-04
8.248090744018554688e-04
1.175999641418457031e-03
1.471757888793945312e-03
1.695632934570312500e-03
1.830339431762695312e-03
1.856923103332519531e-03
1.765727996826171875e-03
1.552879810333251953e-03
1.237452030181884766e-03
8.531808853149414062e-04
4.589259624481201172e-04
1.385957002639770508e-04
7.754055104669532739e-07


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_6_nPts_201/Pointwise_State.csv <==
0.000000000000000000e+00
4.788860678672790527e-06
9.406358003616333008e-06
1.382455229759216309e-05
1.798570156097412109e-05
2.188980579376220703e-05
2.548098564147949219e-05
2.878904342651367188e-05
3.176927566528320312e-05
3.437697887420654297e-05
3.667175769805908203e-05
3.862380981445312500e-05
4.027783870697021484e-05
4.154443740844726562e-05
4.245340824127197266e-05
4.310905933380126953e-05
4.349648952484130859e-05
4.354119300842285156e-05
4.336237907409667969e-05
4.276633262634277344e-05
4.214048385620117188e-05
4.112720489501953125e-05
3.993511199951171875e-05
3.856420516967773438e-05
3.710389137268066406e-05
3.546476364135742188e-05
3.376603126525878906e-05
3.176927566528320312e-05
2.989172935485839844e-05
2.777576446533203125e-05
2.580881118774414062e-05
2.369284629821777344e-05
2.157688140869140625e-05
1.934170722961425781e-05
1.722574234008789062e-05
1.507997512817382812e-05
1.311302185058593750e-05
1.120567321777343750e-05
9.179115295410156250e-06
7.390975952148437500e-06
5.722045898437500000e-06
4.053115844726562500e-06
2.562999725341796875e-06
1.311302185058593750e-06
1.788139343261718750e-07
1.251697540283203125e-06
1.966953277587890625e-06
2.861022949218750000e-06
3.337860107421875000e-06
4.231929779052734375e-06
4.529953002929687500e-06
4.649162292480468750e-06
4.589557647705078125e-06
4.589557647705078125e-06
4.410743713378906250e-06
3.933906555175781250e-06
3.337860107421875000e-06
2.622604370117187500e-06
2.086162567138671875e-06
8.344650268554687500e-07
3.576278686523437500e-07
1.430511474609375000e-06
2.861022949218750000e-06
4.053115844726562500e-06
5.841255187988281250e-06
7.510185241699218750e-06
9.298324584960937500e-06
1.126527786254882812e-05
1.305341720581054688e-05
1.496076583862304688e-05
1.728534698486328125e-05
1.931190490722656250e-05
2.127885818481445312e-05
2.330541610717773438e-05
2.557039260864257812e-05
2.813339233398437500e-05
3.033876419067382812e-05
3.242492675781250000e-05
3.457069396972656250e-05
3.665685653686523438e-05
3.892183303833007812e-05
4.076957702636718750e-05
4.291534423828125000e-05
4.494190216064453125e-05
4.696846008300781250e-05
4.875659942626953125e-05
5.054473876953125000e-05
5.239248275756835938e-05
5.394220352172851562e-05
5.525350570678710938e-05
5.704164505004882812e-05
5.829334259033203125e-05
5.948543548583984375e-05
6.049871444702148438e-05
6.157159805297851562e-05
6.210803985595703125e-05
6.318092346191406250e-05
6.359815597534179688e-05
6.395578384399414062e-05
6.413459777832031250e-05
6.437301635742187500e-05
6.484985351562500000e-05
6.443262100219726562e-05
6.455183029174804688e-05
6.413459777832031250e-05
6.353855133056640625e-05
6.312131881713867188e-05
6.264448165893554688e-05
6.175041198730468750e-05
6.091594696044921875e-05
5.990266799926757812e-05
5.900859832763671875e-05
5.722045898437500000e-05
5.608797073364257812e-05
5.471706390380859375e-05
5.346536636352539062e-05
5.179643630981445312e-05
5.000829696655273438e-05
4.851818084716796875e-05
4.696846008300781250e-05
4.523992538452148438e-05
4.345178604125976562e-05
4.178285598754882812e-05
3.969669342041015625e-05
3.790855407714843750e-05
3.629922866821289062e-05
3.451108932495117188e-05
3.266334533691406250e-05
3.087520599365234375e-05
2.920627593994140625e-05
2.759695053100585938e-05
2.610683441162109375e-05
2.449750900268554688e-05
2.306699752807617188e-05
2.175569534301757812e-05
2.056360244750976562e-05
1.937150955200195312e-05
1.829862594604492188e-05
1.728534698486328125e-05
1.662969589233398438e-05
1.573562622070312500e-05
1.502037048339843750e-05
1.454353332519531250e-05
1.430511474609375000e-05
1.388788223266601562e-05
1.364946365356445312e-05
1.358985900878906250e-05
1.353025436401367188e-05
1.382827758789062500e-05
1.412630081176757812e-05
1.466274261474609375e-05
1.478195190429687500e-05
1.531839370727539062e-05
1.615285873413085938e-05
1.657009124755859375e-05
1.722574234008789062e-05
1.811981201171875000e-05
1.913309097290039062e-05
2.008676528930664062e-05
2.092123031616210938e-05
2.181529998779296875e-05
2.276897430419921875e-05
2.360343933105468750e-05
2.443790435791015625e-05
2.533197402954101562e-05
2.610683441162109375e-05
2.682209014892578125e-05
2.756714820861816406e-05
2.834200859069824219e-05
2.893805503845214844e-05
2.944469451904296875e-05
2.986192703247070312e-05
3.018975257873535156e-05
3.036856651306152344e-05
3.045797348022460938e-05
3.036856651306152344e-05
3.024935722351074219e-05
3.027915954589843750e-05
2.998113632202148438e-05
2.950429916381835938e-05
2.905726432800292969e-05
2.840161323547363281e-05
2.759695053100585938e-05
2.679228782653808594e-05
2.579391002655029297e-05
2.485513687133789062e-05
2.403557300567626953e-05
2.287328243255615234e-05
2.168118953704833984e-05
2.042949199676513672e-05
1.907348632812500000e-05
1.768767833709716797e-05
1.627206802368164062e-05
1.467764377593994141e-05
1.300871372222900391e-05
1.146644353866577148e-05
9.626150131225585938e-06
7.558614015579223633e-06
5.282461643218994141e-06
2.760440111160278320e-06
8.742277657347585773e-08


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_8_nPts_201/Error.csv <==
6.974425228761006457e-01,6.807367619509711254e+00
4.621523936608295524e-01,6.796409863397228079e+00
2.665017191063285273e-01,6.716923942187081664e+00
1.768357613271281381e-01,6.565479277722071849e+00
1.282099585898935912e-01,6.387113003990285698e+00
8.908124792382425550e-02,6.179749792710754086e+00
6.043812425359024881e-02,5.928752300177700718e+00
4.050193603237731144e-02,5.639587315079118035e+00
2.816172536082860167e-02,5.318449100392509621e+00
2.086783829482507721e-02,4.962669635663103485e+00
1.689842496345416931e-02,4.570089968186383800e+00
1.449777423013575914e-02,4.146749142031242563e+00
1.299415063978935116e-02,3.696818113034163744e+00
1.208877199474903998e-02,3.233761648698936675e+00
1.132675790354145673e-02,2.784491440787586036e+00
1.060925220687877236e-02,2.364978967843762714e+00
9.946167939543656966e-03,1.994975583393835405e+00
9.326241988541993794e-03,1.708577390467366897e+00
8.726492538310350044e-03,1.525168977280091820e+00
8.146615980731478079e-03,1.444654278746055454e+00
7.589688220697548594e-03,1.473527436463961227e+00
7.055552022241237155e-03,1.622689474174261459e+00
6.545730597899821271e-03,1.844252923211271433e+00
6.063652587747325740e-03,2.189134818183292808e+00
5.615003613947308278e-03,2.645108309777475686e+00
5.206063904011397347e-03,3.133994093712163309e+00
4.837726841947384733e-03,3.608379794999457602e+00
4.510241407066084736e-03,4.044205148865077426e+00
4.223865371747967737e-03,4.432587681459558837e+00
3.971984710994933519e-03,4.752101430392791315e+00
3.746239159610335098e-03,4.984408546885722657e+00
3.542547922828389716e-03,5.153818827355252097e+00
3.360340540995544224e-03,5.238591811698733558e+00
3.199497314728533964e-03,5.246659782510619152e+00
3.057713950572945108e-03,5.133225085656174969e+00
2.930766909372197349e-03,4.872869655503770936e+00
2.814752245438830076e-03,4.515232023702602682e+00
2.707153895089521502e-03,4.206837421633163210e+00
2.606560671276037314e-03,3.966999629558879636e+00
2.512108854350258384e-03,3.730077470497218162e+00
2.423103870145200053e-03,3.431440856778797066e+00
2.338886069894030757e-03,3.082923622404596831e+00
2.258814445971833295e-03,2.778896153434954552e+00
2.182249468533637923e-03,2.588660576427356030e+00
2.108500562328514613e-03,2.520942501238341293e+00
2.036881810928905991e-03,2.474201501840773254e+00
1.966841470198256187e-03,2.440187906771447590e+00
1.898052242477095376e-03,2.472967117109692747e+00
1.830434275321901052e-03,2.545598481968827098e+00
1.764064687222672732e-03,2.579135436122855563e+00
1.699058932400497341e-03,2.560350867224078009e+00
1.635484695253105070e-03,2.470181150963137728e+00
1.573341619699909896e-03,2.421128974539303869e+00
1.512605918026142283e-03,2.423489649501542331e+00
1.453278700089624632e-03,2.456754321158706400e+00
1.395373651448569450e-03,2.542129030882936291e+00
1.338927874397782868e-03,2.574265559838654127e+00
1.283986447509621138e-03,2.596881091360534022e+00
1.230605915163806782e-03,2.606057792379807836e+00
1.178860443919079121e-03,2.583911747188864627e+00
1.128843128367081972e-03,2.596125352502750339e+00
1.080654970513117473e-03,2.544271497559312589e+00
1.034401229522526316e-03,2.434925228332470493e+00
9.901732098484593639e-04,2.354892559712495448e+00
9.480264829143153407e-04,2.233936132216475023e+00
9.079823518085319541e-04,2.123490883282663333e+00
8.700091017226597393e-04,2.000200904909684940e+00
8.340498498609966909e-04,1.867061852052583015e+00
8.000323230822333842e-04,1.836094864713443631e+00
7.688282961112477640e-04,1.785599065776165340e+00
7.472180032335603520e-04,1.726993428772009009e+00
7.152751725860215628e-04,1.693335767693295413e+00
6.865100014618567706e-04,1.746229852834637386e+00
6.620248661799212888e-04,1.762824398779762491e+00
6.519814888553515349e-04,1.785762306180861847e+00
6.619859113866317707e-04,1.847062879666246493e+00
6.248632911548819124e-04,1.904565518880808161e+00
6.641951026231409077e-04,1.877833354830160228e+00
6.344269123501957179e-04,1.834773005713647542e+00
6.114828598445844199e-04,1.854997926556458454e+00
5.936675717635487041e-04,1.830588087568648437e+00
5.737004730775618379e-04,1.771594140029765674e+00
5.847712339288680186e-04,1.718925217603694211e+00
6.410815495651369387e-04,1.697368996808136687e+00
6.591396047203150477e-04,1.633274316590661357e+00
6.685977319338713091e-04,1.539436424390833169e+00
5.986150222424836123e-04,1.495442382519070357e+00
6.390642170893534981e-04,1.497601656014573512e+00
6.964331377601637278e-04,1.541097812336868156e+00
7.611947366484384057e-04,1.551630315324027176e+00
6.684887097642155680e-04,1.570629843203205533e+00
7.572974774031900969e-04,1.577622772497938586e+00
6.921573377670681062e-04,1.552134545183642578e+00
7.850401922357506251e-04,1.545461537775821848e+00
7.829695938194429494e-04,1.525492999331167887e+00
6.971256173318457353e-04,1.495445437938286215e+00
6.360665405169026307e-04,1.481609377379884629e+00
7.784062469944929338e-04,1.452174701363480480e+00
7.783584269897811424e-04,1.415339667413887836e+00
8.292175148859142180e-04,1.395520779845542458e+00
7.862377270006312051e-04,1.338472375337832032e+00
7.362469590744262927e-04,1.290247216540947317e+00
7.121730384228967814e-04,1.248690290835835714e+00
7.140088714486305136e-04,1.213315704196402223e+00
8.248479888731252837e-04,1.193570621881989036e+00
7.325195036925893173e-04,1.186871283978171432e+00
7.505726370373623372e-04,1.181889202588539467e+00
6.761908898715849638e-04,1.152642390570145725e+00
7.073461355086810721e-04,1.134060190411760427e+00
7.568686589346255641e-04,1.125913511594158090e+00
7.081953400054856853e-04,1.106486811551205651e+00
8.161128956618843083e-04,1.116244341267271345e+00
8.156052560280108122e-04,1.093630065503102822e+00
8.229962129361835434e-04,1.042488238915357135e+00
6.753362196523780055e-04,1.004183099379816202e+00
8.350311371024316974e-04,9.842185824069759059e-01
7.599643796768992040e-04,9.910404478837594455e-01
7.407521091834453914e-04,1.015716518730791940e+00
7.506013427090101964e-04,1.041120230579982042e+00
7.736154183278886719e-04,1.045265079185589085e+00
7.654539899359841292e-04,1.024416686906186591e+00
8.103635562345893467e-04,9.980115780787568447e-01
7.501071943735369797e-04,9.756582438211265362e-01
7.862382579599051487e-04,9.408429507769487943e-01
6.846433167094307867e-04,9.154112276051620256e-01
7.523116086076204372e-04,9.012038353867067864e-01
6.794284265339131570e-04,8.834725821041330418e-01
7.191154316809933488e-04,8.626679794662596157e-01
6.925947936775040791e-04,8.366676514661380848e-01
6.933916241672952304e-04,8.112328091488254511e-01
6.754273398068229078e-04,7.940581906234187581e-01
7.825612590711840790e-04,7.846329245986112255e-01
6.991877227936552086e-04,7.773863975390283843e-01
6.395580300842255072e-04,7.670492649924890438e-01
7.322058915825930062e-04,7.485517526989367010e-01
8.079231577327361568e-04,7.314857613224846622e-01
6.924397899168685576e-04,7.288328037199759413e-01
7.760557028974028214e-04,7.251859681282935011e-01
7.484105977184677370e-04,7.181902762406887630e-01
5.920422275424997967e-04,7.219843226174242901e-01
6.713087675320844562e-04,7.265985915921387983e-01
6.157501421848569651e-04,7.208154591540502087e-01
7.323606707085736833e-04,7.089111282508951950e-01
7.794301342166780376e-04,6.934866994981966348e-01
7.009670518995050241e-04,6.809603707625122571e-01
6.800689639093511355e-04,6.790812873215145151e-01
6.520561468417620903e-04,6.772535041622512741e-01
7.118860577329041853e-04,6.694648477254331320e-01
8.018745532109422796e-04,6.571291938440623204e-01
6.714011279978268198e-04,6.599024525412455766e-01
6.007791296460162148e-04,6.631910706205947914e-01
6.157844872799234136e-04,6.613262219033386735e-01
7.218352403188677685e-04,6.559041249728514433e-01
7.508412175188218865e-04,6.477992103968335247e-01
6.861119971607975007e-04,6.378690964794437868e-01
7.137067742177533166e-04,6.269171152037532613e-01
6.759314796906288562e-04,6.244938207341043102e-01
5.150601479292636923e-04,6.296699585040269609e-01
6.504109379956877698e-04,6.332303759749609018e-01
6.266770604548757692e-04,6.351308348287102445e-01
6.681003741324728629e-04,6.336151061952522978e-01
6.536700842923518200e-04,6.301390701559121954e-01
7.316714691644598135e-04,6.292450381941944171e-01
7.426717900119441870e-04,6.296883449590633397e-01
7.528865465209216455e-04,6.285372643976837592e-01
6.527469009788959293e-04,6.230851628880901272e-01
6.405155979878798377e-04,6.117204245834725329e-01
6.063695571385779425e-04,5.956434262576213445e-01
6.139676127525119098e-04,5.818971188593249355e-01
5.842485352537135244e-04,5.703805810943400889e-01
7.233190337374939636e-04,5.673117289908671257e-01
7.685490192429914134e-04,5.590352764241258710e-01
7.295851882514683842e-04,5.448482253530211317e-01
7.258097274972727126e-04,5.281183398948974261e-01
7.351337003298129237e-04,5.227498273937866147e-01
6.822464676025539673e-04,5.264582747971914278e-01
7.174612935816604680e-04,5.288946780751774268e-01
6.262849465848791203e-04,5.290728572959617626e-01
6.494213079988846041e-04,5.299279458044257041e-01
5.890405603115641663e-04,5.324852710636175379e-01
6.080307738622835710e-04,5.355209088230382664e-01
6.466751071955730403e-04,5.373609337267319930e-01
6.695596142788967555e-04,5.378970005235591545e-01
6.589848146652337556e-04,5.365880918764514007e-01
7.097736278783521981e-04,5.340196861359132185e-01
7.240026869142415908e-04,5.352417500479956791e-01
5.651588253341689131e-04,5.354994744772028081e-01
5.017289953515580159e-04,5.339646132980883086e-01
6.406754204842870929e-04,5.306797440113463216e-01
6.810417308794391783e-04,5.266058143704029915e-01
7.053960741772761448e-04,5.236067364630361265e-01
6.797058216589916711e-04,5.207961186572946932e-01
7.096176734195134639e-04,5.185528204164155941e-01
6.248740289009718741e-04,5.179385457027546602e-01
6.098809070827278678e-04,5.179192138150061631e-01
5.647918613959174118e-04,5.189863784710969652e-01
6.481743912112060673e-04,5.208543152392060005e-01
6.673826504329342935e-04,5.239233131661287235e-01
6.668655350784831416e-04,5.284432993211568563e-01
6.915302435709124503e-04,5.339579396949551970e-01
7.524296708554375959e-04,5.400995678632342090e-01
6.935431387548094241e-04,5.462557924911484175e-01
7.370504757208605441e-04,5.514198847498493761e-01
6.985653738947450843e-04,5.559273603753396298e-01
6.052395297358567801e-04,5.587508112131154281e-01
6.063607613123672213e-04,5.603724709717672336e-01
5.760397387559065786e-04,5.611069491241017504e-01
6.819921121424438485e-04,5.621465873167993399e-01
6.483590841050812341e-04,5.630025560798189721e-01
6.944287479438585129e-04,5.630294285603196780e-01
6.687009827236437172e-04,5.619513794682738927e-01
5.956104899618232815e-04,5.595450202697654918e-01
6.661066230055709284e-04,5.569266911646902907e-01
6.406738186568238869e-04,5.558454775937418102e-01
7.269180953295360488e-04,5.556898952146248627e-01
6.122763159677313939e-04,5.550363762964237724e-01
6.470386980639261697e-04,5.574571485658141867e-01
6.005123677797944521e-04,5.604170208290217836e-01
6.559537496074377807e-04,5.617014909877315887e-01
6.111974555752583546e-04,5.627818925586760557e-01
5.919746366659059704e-04,5.636623155961859588e-01
6.968080035581224792e-04,5.631002295127955914e-01
6.156264832613039979e-04,5.622629862898749220e-01
6.025129947735214037e-04,5.607190909524530920e-01
6.261106297419172847e-04,5.601643676021936802e-01
6.436127047437912143e-04,5.598357339877020333e-01
5.671155529151571074e-04,5.597453955774196466e-01
6.687956786983262954e-04,5.597439639296605263e-01
7.670998283803046004e-04,5.598245665981843588e-01
6.483776101354765415e-04,5.588322223020983914e-01
6.256747906627801482e-04,5.577788010995110568e-01
6.552828687768495926e-04,5.562457540280482116e-01
5.898133470705307479e-04,5.543656959577401011e-01
6.292273488511945659e-04,5.522152980094835462e-01
6.638567734001476301e-04,5.494706471633618028e-01
5.857573926802171283e-04,5.462507035427722757e-01
6.233333349936814524e-04,5.426326886476441347e-01
6.004985508721471426e-04,5.387572410759863262e-01
5.176667841530018226e-04,5.349579434094288155e-01
6.144930947400864627e-04,5.307937284469022021e-01
6.857409499983213325e-04,5.278257750020680650e-01
5.868763462293866964e-04,5.259467031718284558e-01
6.632920799470525637e-04,5.247188748969907612e-01
5.400121025831548403e-04,5.247960471322797860e-01
5.800165687179330287e-04,5.248321668724112987e-01
4.846211213955389872e-04,5.252263564644105154e-01
6.098647285175057622e-04,5.258790464890544802e-01
5.579781983143331523e-04,5.268839948046118993e-01
6.420865947739391299e-04,5.277575526865012634e-01
5.960354451469810928e-04,5.283825412866731686e-01
6.747642983936231846e-04,5.283573824632247229e-01
6.375671355464301079e-04,5.289134828533034183e-01
4.700485829329798101e-04,5.286753819783811537e-01
6.069670781077410099e-04,5.277705721514345250e-01
5.109891834106974331e-04,5.267527055670937486e-01
6.104764343846949765e-04,5.257162064482215902e-01
5.673972195469344270e-04,5.248990783914064817e-01
5.986246891804625561e-04,5.241708242485505487e-01
6.054903966179950433e-04,5.232864752628842986e-01
6.039950478578975154e-04,5.221481880102523121e-01
5.333182988942580501e-04,5.214023050030036632e-01
5.655166866276699345e-04,5.205007357040389859e-01
6.220741436168031498e-04,5.195522733937582016e-01
6.780739819305593892e-04,5.182066742587493335e-01
7.168088577321509152e-04,5.173647374104423102e-01
5.886192369107866394e-04,5.159065809636628197e-01
6.044750475688753137e-04,5.143300308921868735e-01
5.281932417800902415e-04,5.120197077054210455e-01
5.751085974959747448e-04,5.103080614837071094e-01
5.163464281340327759e-04,5.086278191256172754e-01
5.643032869813077983e-04,5.069600335514699019e-01
6.667438765518901231e-04,5.065603020576017190e-01
5.878141585512945775e-04,5.064071723264074176e-01
6.750889600831290038e-04,5.085698250696190081e-01
6.080759514423400829e-04,5.108738674681587710e-01
5.329796293403499556e-04,5.140536978150807013e-01
5.317509271793178019e-04,5.174705263244011588e-01
5.190031213746598661e-04,5.203871636460628558e-01
4.741005596868523965e-04,5.230242455292277715e-01
6.333519142179591362e-04,5.261768853366128873e-01
5.535696739234894541e-04,5.283671403003468159e-01
6.011331987472524939e-04,5.304972651704031872e-01
6.202073907932205985e-04,5.323306031005603511e-01
5.870752911539845473e-04,5.338737595225813148e-01
4.678893274140699015e-04,5.342441829128744546e-01
6.019087933792289158e-04,5.338836775966441239e-01
5.651079392771452339e-04,5.327628910957287189e-01
6.110337001438742761e-04,5.313202864555445215e-01
5.723875674773049949e-04,5.298070088204005490e-01
6.482611057153261610e-04,5.273281463108355771e-01
5.531565806372079792e-04,5.246741659712546024e-01
4.981855033748276620e-04,5.221607436783942680e-01
5.033657066722113920e-04,5.199318284033720428e-01
6.227547117536310706e-04,5.175348279114476702e-01
6.087577827099978616e-04,5.149196958858959228e-01
6.480880026820416608e-04,5.117676820830541207e-01
5.739549069288761834e-04,5.088253524164330077e-01
5.368720541168750223e-04,5.066939472771442299e-01
5.410853949874297681e-04,5.030183727116249726e-01
5.646792577849120203e-04,4.998983384005362685e-01
6.233454091692742843e-04,4.953927190176370399e-01
6.279594156759191236e-04,4.921329013295418497e-01
6.184455228159445274e-04,4.893109410173820950e-01
5.665856814341248228e-04,4.876380050658420950e-01
5.086067014136131607e-04,4.847645711739265728e-01
4.782365333898912761e-04,4.825091358127366892e-01
7.402374691702363332e-04,4.795578596746727373e-01
6.743457880200607940e-04,4.764250492241863255e-01
6.837384461015708634e-04,4.726673257711067055e-01
5.494157353233392570e-04,4.692681181041131744e-01
4.902241621061810594e-04,4.661937391532786634e-01
6.530972512530296105e-04,4.641444568482475108e-01
5.539743658096752408e-04,4.614223484148403664e-01
5.267038474742237204e-04,4.586168784723569369e-01
5.988124278135234296e-04,4.565006318744042613e-01
5.523049287915100542e-04,4.536918057694230288e-01
5.891345733715133010e-04,4.506195096321339300e-01
5.500221739075646186e-04,4.489024606043716115e-01
7.148679062765220336e-04,4.462244586405517133e-01
5.121242426511361410e-04,4.427605946858424457e-01
5.175135778240238073e-04,4.399937079751679025e-01
5.688591160416013592e-04,4.380057231592698330e-01
6.017240459193143451e-04,4.350674481332422738e-01
5.600832890839979074e-04,4.326668340850308714e-01
5.369068184161784408e-04,4.298869154872194120e-01
5.272918240448009729e-04,4.282233616105752816e-01
5.558943448967927940e-04,4.264060327204552969e-01
5.185829804286252922e-04,4.244620403543682974e-01
5.344655684098475372e-04,4.237681663245121411e-01
5.857261071514352491e-04,4.234003920870289539e-01
4.861519452639921223e-04,4.233159799649378607e-01
6.079075651527815396e-04,4.226840907965410676e-01
5.969527092413207158e-04,4.228083747568265882e-01
5.616941184570585673e-04,4.227340482185192316e-01
5.567971798738029611e-04,4.223299113085957068e-01
5.953769997605800951e-04,4.210256644212833632e-01
6.015055304893658769e-04,4.194402867578199134e-01
6.129469436241079521e-04,4.179210356570374207e-01
6.202801373909227122e-04,4.166065463024383186e-01
6.304290922972836985e-04,4.157661228928356545e-01
5.075857705083452369e-04,4.148391036328361037e-01
5.975636963363852115e-04,4.160108709362641544e-01
6.218540436557311833e-04,4.146294095788488066e-01
6.306170480360419241e-04,4.138654820283411695e-01
6.520721423719661727e-04,4.117387795101800085e-01
5.768509105910454458e-04,4.104157918880370626e-01
4.824833170459359136e-04,4.082726722778931006e-01
6.255062745954578741e-04,4.068488373262044155e-01
5.668795992689824783e-04,4.047798723761668604e-01
5.187354975084398131e-04,4.030565012905271693e-01
6.104566752597509992e-04,4.008230403989553325e-01
4.897722923052843331e-04,3.988586949539503768e-01
5.007709774219606339e-04,3.960131826587359183e-01
6.629003087450449508e-04,3.931536563887511049e-01
5.765717899535420391e-04,3.903049597986679164e-01
6.316878338360597950e-04,3.880597140226664798e-01
5.608119118023075205e-04,3.853412363253575501e-01
4.578475960338660301e-04,3.831016446003701614e-01
5.540774158998413006e-04,3.823150507988496427e-01
5.007922046900962652e-04,3.797940023759878159e-01
5.033463289929159196e-04,3.777593509474806988e-01
4.889436811374959450e-04,3.758971550994032462e-01
5.598777488288454686e-04,3.734049319898952723e-01
4.647066269362271681e-04,3.716885738152307384e-01
5.118086918215438352e-04,3.693983764064598940e-01
6.235725005353096777e-04,3.694249815845296880e-01
5.479251157699248928e-04,3.671912124577180192e-01
5.385108221030052112e-04,3.668961966684359255e-01
5.179702121796403696e-04,3.641903127711750843e-01
5.187805148930107590e-04,3.621200082494350214e-01
5.947133780826450219e-04,3.597340763048786916e-01
5.865167961465168021e-04,3.582185752246216937e-01
5.309918993371468259e-04,3.548673198761738146e-01
5.854910077702345922e-04,3.525486947117055792e-01
5.126439795507991073e-04,3.505100185524838152e-01
5.420003008601201842e-04,3.489778429189884235e-01
4.778511455367149522e-04,3.457013384152247681e-01
5.607620245660746745e-04,3.444730900174770016e-01
6.130934729638408279e-04,3.422114201378921305e-01
5.462665102635496251e-04,3.428017270687202522e-01
5.367882866133731829e-04,3.418861430717698990e-01
5.779582127874270539e-04,3.419837036293971733e-01
6.028179043890409365e-04,3.427109416283761756e-01
5.856143557275504240e-04,3.433818454554068977e-01
5.301222367913488486e-04,3.419484730736266354e-01
5.012745214671225332e-04,3.422047652852862609e-01
4.767258742197442848e-04,3.402977556613421273e-01
6.096959091519186212e-04,3.392000709797556857e-01
6.442103921581035031e-04,3.379192155533464192e-01
5.864065900568719977e-04,3.345685828787563487e-01
5.245147584089546828e-04,3.314930100381288103e-01
4.760337226082125253e-04,3.279264693307248346e-01
4.880195678988314399e-04,3.260163925384153560e-01
5.749445763106701690e-04,3.239547266944887149e-01
5.491001546549407206e-04,3.226299763757859429e-01
5.669284867642468200e-04,3.220940090344183715e-01
5.860263435604366267e-04,3.218562980987844657e-01
4.911320466992746825e-04,3.198090093431683600e-01
5.525175553226504763e-04,3.180588242766457796e-01
4.875793360839563210e-04,3.170831396040481032e-01
5.039128079005203778e-04,3.147356896057398878e-01
6.040359029654013973e-04,3.138821083742236451e-01
6.531281111776773059e-04,3.121163977086073293e-01
6.024174229791763721e-04,3.105540376947257819e-01
5.783038465064454072e-04,3.089193200284992002e-01
5.249852882605327963e-04,3.078274483730636391e-01
4.838658577278548228e-04,3.064563869665629658e-01
4.780319930444612412e-04,3.050198248238081833e-01
5.100162745276274820e-04,3.040120731066449089e-01
5.852542307508743586e-04,3.025412457695617618e-01
7.100615896757218838e-04,3.012736743536834627e-01
4.988295614504366024e-04,2.976408314519813358e-01
5.278501883464469012e-04,2.965692926166307863e-01
4.365354622611580565e-04,2.940864751952101952e-01
5.192572489863306502e-04,2.916850878383797641e-01
5.225497699859735007e-04,2.898850636315466467e-01
5.602594140967706712e-04,2.880531085066144192e-01
5.479449024769530562e-04,2.853470221776333027e-01
5.845509025557061493e-04,2.845395905519541579e-01
5.318940842853050674e-04,2.844503169839184831e-01
5.167810060972089035e-04,2.824770494374919672e-01
5.072711692365522917e-04,2.811438203195129049e-01
4.775171734845318097e-04,2.787799211680647704e-01
5.700588032296694321e-04,2.775498834620568345e-01
5.247874179466727965e-04,2.772212353742879998e-01
5.845066935865192090e-04,2.763140138539946222e-01
6.228206039184163096e-04,2.725987344518873701e-01
4.655877117099435289e-04,2.714286663718729065e-01
5.639903857460296273e-04,2.701523327464532276e-01
4.981172369453226983e-04,2.676937206344883191e-01
4.369350765563929017e-04,2.654753969766389665e-01
5.752247751674956699e-04,2.643103857756583519e-01
6.438568799373171805e-04,2.623757894139442937e-01
5.368204568804445286e-04,2.609539023597987062e-01
5.855921395817425537e-04,2.584483309700649212e-01
5.521799600262191927e-04,2.576875385489446058e-01
4.777307374461812637e-04,2.564962133920771215e-01
5.090452160274363527e-04,2.544167288731816745e-01
4.693096899475327020e-04,2.533949016272818988e-01
5.404169504595790399e-04,2.518512434540031153e-01
5.147649143142226606e-04,2.504003902473722620e-01
6.189360031188853020e-04,2.497578339291242344e-01
5.581737533455308382e-04,2.489052256431612264e-01
4.800378031989905518e-04,2.476276531751945287e-01
5.681766133609344061e-04,2.493459352585369049e-01
5.158738300996529953e-04,2.473072852571363833e-01
4.943934254995660093e-04,2.458563047195030660e-01
5.680318254133710993e-04,2.462479968107859629e-01
5.568606171227531319e-04,2.443116837772837946e-01
5.635701936684844610e-04,2.428292374053875879e-01
5.110226592417735575e-04,2.416950896991968967e-01
6.198652024426537207e-04,2.420119860762279529e-01
6.262466446949044568e-04,2.415790575253962125e-01
5.590220109050735584e-04,2.409131109285752859e-01
5.145912652603393082e-04,2.382720892455657546e-01
5.551962633786799647e-04,2.361979960968792480e-01
4.189785799747861592e-04,2.349088402424672206e-01
5.170116258562625945e-04,2.334344148680699005e-01
5.940301248441080904e-04,2.330714301096222518e-01
6.682578985391445740e-04,2.316508937106382116e-01
5.127779596696564182e-04,2.299739679412194371e-01
6.075658993561856760e-04,2.284499863126527586e-01
5.685825761749867214e-04,2.274754646137572278e-01
4.474738136210740951e-04,2.270771611964559344e-01
5.236677499712233744e-04,2.262761741631440782e-01
4.887403605342805846e-04,2.248842320944401951e-01
5.586839338664808131e-04,2.231814988402402722e-01
5.333336615260640548e-04,2.230639661666792561e-01
6.203459583381229535e-04,2.215888044867755091e-01
5.140952278239215153e-04,2.218013072417837350e-01
5.421227852691997339e-04,2.220533777996288038e-01
5.244339106088261211e-04,2.213653132307272786e-01
4.875500953680126466e-04,2.212935573126752764e-01
6.170063856675827435e-04,2.206962338700392823e-01
6.123505288884234033e-04,2.197554947844590489e-01
5.515760811442677568e-04,2.174983736570788584e-01
4.489880075965455627e-04,2.175038111512054007e-01
5.949282040093353515e-04,2.151262210185359292e-01
4.910196063999637539e-04,2.147887813190923201e-01
5.408169093078129186e-04,2.147498487551058877e-01
4.958453088202020159e-04,2.138046103528048747e-01
5.317496696346523961e-04,2.116162269982846400e-01
6.632531252834076045e-04,2.108703024864365394e-01
6.286100411480140737e-04,2.102794778332655046e-01
5.485941690445189558e-04,2.090803810144029884e-01
4.773427497999759711e-04,2.085370457462825955e-01
4.498165465599144783e-04,2.083115023556533496e-01
5.473136045672008900e-04,2.085197302002113617e-01
5.342436021779633105e-04,2.056438876655836134e-01
5.103119470381531396e-04,2.055391257404786676e-01
5.383285754231325639e-04,2.044560180907222524e-01
5.522388337579741541e-04,2.067539052347978912e-01
5.187394853407211121e-04,2.081739496099077602e-01
5.153381089038908472e-04,2.053887286485879538e-01
4.743460134492071901e-04,2.043415713359606478e-01
5.412330472093820335e-04,2.036131889369009740e-01
5.384886886166698151e-04,2.012011237955157461e-01
4.261801274853530192e-04,2.004244336599323439e-01
4.808420111713015564e-04,1.997940903414930636e-01
5.767721956407891861e-04,1.992028407356221664e-01


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_8_nPts_201/Pointwise_Control.csv <==
0.000000000000000000e+00
2.990216016769409180e-04
6.827831268310546875e-03
1.763674616813659668e-02
3.087031841278076172e-02
4.483973979949951172e-02
5.809247493743896484e-02
6.946974992752075195e-02
7.814526557922363281e-02
8.363699913024902344e-02
8.578550815582275391e-02
8.470416069030761719e-02
8.071339130401611328e-02
7.427120208740234375e-02
6.590640544891357422e-02
5.616545677185058594e-02
4.558038711547851562e-02
3.463482856750488281e-02
2.375292778015136719e-02
1.328754425048828125e-02
3.516197204589843750e-03
5.346298217773437500e-03
1.315808296203613281e-02
1.982450485229492188e-02
2.530384063720703125e-02
2.958774566650390625e-02
3.270459175109863281e-02
3.470087051391601562e-02
3.565359115600585938e-02
3.564763069152832031e-02
3.478288650512695312e-02
3.317117691040039062e-02
3.093290328979492188e-02
2.818870544433593750e-02
2.506256103515625000e-02
2.168178558349609375e-02
1.816606521606445312e-02
1.463270187377929688e-02
1.118850708007812500e-02
7.935047149658203125e-03
4.955768585205078125e-03
2.324581146240234375e-03
9.918212890625000000e-05
1.685619354248046875e-03
3.012180328369140625e-03
3.880023956298828125e-03
4.314899444580078125e-03
4.369735717773437500e-03
4.098415374755859375e-03
3.575325012207031250e-03
2.881526947021484375e-03
2.096176147460937500e-03
1.286029815673828125e-03
5.125999450683593750e-04
1.683235168457031250e-04
7.257461547851562500e-04
1.133918762207031250e-03
1.379489898681640625e-03
1.459598541259765625e-03
1.377105712890625000e-03
1.144409179687500000e-03
7.634162902832031250e-04
2.622604370117187500e-04
3.514289855957031250e-04
1.051902770996093750e-03
1.818656921386718750e-03
2.627372741699218750e-03
3.453254699707031250e-03
4.274368286132812500e-03
5.070686340332031250e-03
5.818367004394531250e-03
6.503105163574218750e-03
7.114410400390625000e-03
7.653236389160156250e-03
8.120536804199218750e-03
8.536338806152343750e-03
8.913993835449218750e-03
9.277343750000000000e-03
9.658813476562500000e-03
1.008129119873046875e-02
1.057624816894531250e-02
1.114749908447265625e-02
1.181793212890625000e-02
1.257801055908203125e-02
1.341533660888671875e-02
1.430797576904296875e-02
1.521968841552734375e-02
1.610088348388671875e-02
1.689910888671875000e-02
1.756763458251953125e-02
1.802539825439453125e-02
1.822566986083984375e-02
1.812171936035156250e-02
1.766204833984375000e-02
1.682472229003906250e-02
1.560115814208984375e-02
1.399135589599609375e-02
1.202106475830078125e-02
9.737968444824218750e-03
7.191658020019531250e-03
4.441261291503906250e-03
1.556396484375000000e-03
1.384735107421875000e-03
4.318237304687500000e-03
7.181167602539062500e-03
9.915351867675781250e-03
1.246833801269531250e-02
1.479816436767578125e-02
1.685714721679687500e-02
1.861286163330078125e-02
2.003860473632812500e-02
2.110671997070312500e-02
2.181053161621093750e-02
2.215003967285156250e-02
2.214145660400390625e-02
2.183628082275390625e-02
2.128791809082031250e-02
2.055263519287109375e-02
1.970577239990234375e-02
1.881027221679687500e-02
1.791286468505859375e-02
1.703453063964843750e-02
1.616668701171875000e-02
1.527500152587890625e-02
1.427459716796875000e-02
1.308155059814453125e-02
1.158142089843750000e-02
9.666442871093750000e-03
7.249832153320312500e-03
4.269599914550781250e-03
7.276535034179687500e-04
3.330230712890625000e-03
7.798194885253906250e-03
1.252365112304687500e-02
1.730728149414062500e-02
2.193546295166015625e-02
2.619361877441406250e-02
2.986717224121093750e-02
3.278303146362304688e-02
3.480005264282226562e-02
3.582096099853515625e-02
3.579330444335937500e-02
3.471469879150390625e-02
3.264808654785156250e-02
2.969884872436523438e-02
2.602767944335937500e-02
2.184629440307617188e-02
1.740074157714843750e-02
1.295089721679687500e-02
8.783817291259765625e-03
5.174160003662109375e-03
2.374649047851562500e-03
6.189346313476562500e-04
8.249282836914062500e-05
9.012222290039062500e-04
3.133773803710937500e-03
6.791591644287109375e-03
1.180744171142578125e-02
1.806306838989257812e-02
2.535533905029296875e-02
3.341150283813476562e-02
4.187917709350585938e-02
5.034780502319335938e-02
5.836200714111328125e-02
6.544637680053710938e-02
7.112407684326171875e-02
7.494258880615234375e-02
7.646846771240234375e-02
7.529497146606445312e-02
7.105064392089843750e-02
6.339120864868164062e-02
5.204176902770996094e-02
3.679203987121582031e-02
1.754879951477050781e-02
5.681991577148437500e-03
3.273439407348632812e-02
6.328582763671875000e-02
9.681916236877441406e-02
1.325635910034179688e-01
1.694648265838623047e-01
2.060728073120117188e-01
2.404506206512451172e-01
2.700922489166259766e-01
2.918751239776611328e-01
3.021087646484375000e-01
2.967501878738403320e-01
2.718065977096557617e-01
2.238618135452270508e-01
1.507602930068969727e-01
5.250310897827148438e-02
6.766891479492187500e-02
2.023997306823730469e-01
3.402303457260131836e-01
4.668018817901611328e-01
5.668895840644836426e-01
6.263853907585144043e-01
6.336177587509155273e-01
5.797563791275024414e-01
4.586221575736999512e-01
2.661772966384887695e-01
7.754055104669532739e-07


==> Plots/1D_Allen_Cahn_alpha_vary/Vary_alpha_8_nPts_201/Pointwise_State.csv <==
0.000000000000000000e+00
4.751607775688171387e-06
8.910894393920898438e-06
1.249834895133972168e-05
1.554936170578002930e-05
1.814216375350952148e-05
2.018362283706665039e-05
2.186745405197143555e-05
2.311170101165771484e-05
2.399086952209472656e-05
2.454221248626708984e-05
2.476572990417480469e-05
2.472102642059326172e-05
2.439320087432861328e-05
2.391636371612548828e-05
2.321600914001464844e-05
2.242624759674072266e-05
2.136826515197753906e-05
2.035498619079589844e-05
1.922249794006347656e-05
1.806020736694335938e-05
1.671910285949707031e-05
1.561641693115234375e-05
1.430511474609375000e-05
1.332163810729980469e-05
1.215934753417968750e-05
1.117587089538574219e-05
1.019239425659179688e-05
9.357929229736328125e-06
8.821487426757812500e-06
8.225440979003906250e-06
7.748603820800781250e-06
7.420778274536132812e-06
7.539987564086914062e-06
7.390975952148437500e-06
7.808208465576171875e-06
8.106231689453125000e-06
8.642673492431640625e-06
9.238719940185546875e-06
1.019239425659179688e-05
1.132488250732421875e-05
1.239776611328125000e-05
1.376867294311523438e-05
1.537799835205078125e-05
1.698732376098632812e-05
1.895427703857421875e-05
2.056360244750976562e-05
2.282857894897460938e-05
2.467632293701171875e-05
2.706050872802734375e-05
2.932548522949218750e-05
3.182888031005859375e-05
3.403425216674804688e-05
3.653764724731445312e-05
3.892183303833007812e-05
4.136562347412109375e-05
4.380941390991210938e-05
4.613399505615234375e-05
4.857778549194335938e-05
5.102157592773437500e-05
5.334615707397460938e-05
5.555152893066406250e-05
5.751848220825195312e-05
5.966424942016601562e-05
6.157159805297851562e-05
6.359815597534179688e-05
6.514787673950195312e-05
6.669759750366210938e-05
6.818771362304687500e-05
6.949901580810546875e-05
7.033348083496093750e-05
7.152557373046875000e-05
7.241964340209960938e-05
7.277727127075195312e-05
7.355213165283203125e-05
7.367134094238281250e-05
7.385015487670898438e-05
7.367134094238281250e-05
7.349252700805664062e-05
7.319450378417968750e-05
7.247924804687500000e-05
7.158517837524414062e-05
7.069110870361328125e-05
6.979703903198242188e-05
6.830692291259765625e-05
6.681680679321289062e-05
6.514787673950195312e-05
6.377696990966796875e-05
6.210803985595703125e-05
6.014108657836914062e-05
5.817413330078125000e-05
5.596876144409179688e-05
5.394220352172851562e-05
5.167722702026367188e-05
4.935264587402343750e-05
4.720687866210937500e-05
4.488229751586914062e-05
4.273653030395507812e-05
4.047155380249023438e-05
3.832578659057617188e-05
3.588199615478515625e-05
3.397464752197265625e-05
3.176927566528320312e-05
2.998113632202148438e-05
2.771615982055664062e-05
2.598762512207031250e-05
2.449750900268554688e-05
2.270936965942382812e-05
2.127885818481445312e-05
2.014636993408203125e-05
1.901388168334960938e-05
1.817941665649414062e-05
1.716613769531250000e-05
1.692771911621093750e-05
1.627206802368164062e-05
1.668930053710937500e-05
1.651048660278320312e-05
1.686811447143554688e-05
1.710653305053710938e-05
1.782178878784179688e-05
1.895427703857421875e-05
2.020597457885742188e-05
2.121925354003906250e-05
2.294778823852539062e-05
2.479553222656250000e-05
2.664327621459960938e-05
2.914667129516601562e-05
3.135204315185546875e-05
3.415346145629882812e-05
3.665685653686523438e-05
3.933906555175781250e-05
4.243850708007812500e-05
4.565715789794921875e-05
4.869699478149414062e-05
5.203485488891601562e-05
5.537271499633789062e-05
5.865097045898437500e-05
6.234645843505859375e-05
6.574392318725585938e-05
6.902217864990234375e-05
7.241964340209960938e-05
7.569789886474609375e-05
7.879734039306640625e-05
8.201599121093750000e-05
8.511543273925781250e-05
8.779764175415039062e-05
9.059906005859375000e-05
9.280443191528320312e-05
9.483098983764648438e-05
9.679794311523437500e-05
9.822845458984375000e-05
9.965896606445312500e-05
1.007318496704101562e-04
1.013875007629394531e-04
1.016259193420410156e-04
1.015067100524902344e-04
1.009702682495117188e-04
1.002550125122070312e-04
9.858608245849609375e-05
9.697675704956054688e-05
9.465217590332031250e-05
9.179115295410156250e-05
8.875131607055664062e-05
8.499622344970703125e-05
8.100271224975585938e-05
7.647275924682617188e-05
7.158517837524414062e-05
6.628036499023437500e-05
6.037950515747070312e-05
5.435943603515625000e-05
4.795193672180175781e-05
4.115700721740722656e-05
3.406405448913574219e-05
2.691149711608886719e-05
1.931190490722656250e-05
1.162290573120117188e-05
3.874301910400390625e-06
4.082918167114257812e-06
1.171231269836425781e-05
1.955032348632812500e-05
2.694129943847656250e-05
3.415346145629882812e-05
4.100799560546875000e-05
4.750490188598632812e-05
5.353987216949462891e-05
5.899369716644287109e-05
6.395578384399414062e-05
6.794929504394531250e-05
7.100403308868408203e-05
7.314980030059814453e-05
7.416307926177978516e-05
7.395446300506591797e-05
7.244944572448730469e-05
6.949901580810546875e-05
6.495416164398193359e-05
5.907565355300903320e-05
5.120038986206054688e-05
4.144012928009033203e-05
2.969801425933837891e-05
1.589208841323852539e-05
8.742277657347585773e-08


==> Plots/1D_Allen_Cahn_eps_vary/Vary_alpha_4_nPts_201_eps_0.05/Control.csv <==
0.000000000000000000e+00
4.760343551635742188e+00
9.311780929565429688e+00
1.364400100708007812e+01
1.771517753601074219e+01
2.149532508850097656e+01
2.498045349121093750e+01
2.816226959228515625e+01
3.102461624145507812e+01
3.358586120605468750e+01
3.587893295288085938e+01
3.792312240600585938e+01
3.973049545288085938e+01
4.131217956542968750e+01
4.267755889892578125e+01
4.382677459716796875e+01
4.475186157226562500e+01
4.546610641479492188e+01
4.600104141235351562e+01
4.637335968017578125e+01
4.658366775512695312e+01
4.662579727172851562e+01
4.649623107910156250e+01
4.620446014404296875e+01
4.573866271972656250e+01
4.506137084960937500e+01
4.417929840087890625e+01
4.311909103393554688e+01
4.184192276000976562e+01
4.029154205322265625e+01
3.839538192749023438e+01
3.622480010986328125e+01
3.362075042724609375e+01
3.058625984191894531e+01
2.713827705383300781e+01
2.322923278808593750e+01
1.907727050781250000e+01
1.473906993865966797e+01
1.026517295837402344e+01
5.723087310791015625e+00
1.126638293266296387e+00
-3.502594470977783203e+00
-8.072093009948730469e+00
-1.243465042114257812e+01
-1.637599182128906250e+01
-1.992672348022460938e+01
-2.323075485229492188e+01
-2.629719734191894531e+01
-2.894477081298828125e+01
-3.106386756896972656e+01
-3.286873245239257812e+01
-3.449450683593750000e+01
-3.586920166015625000e+01
-3.702204132080078125e+01
-3.799297332763671875e+01
-3.880715179443359375e+01
-3.948031234741210938e+01
-4.001261138916015625e+01
-4.040058135986328125e+01
-4.063978576660156250e+01
-4.071857452392578125e+01
-4.063115310668945312e+01
-4.039415359497070312e+01
-4.000223922729492188e+01
-3.942082977294921875e+01
-3.863780975341796875e+01
-3.764818191528320312e+01
-3.643619537353515625e+01
-3.501489257812500000e+01
-3.334587097167968750e+01
-3.139669990539550781e+01
-2.924110984802246094e+01
-2.688367462158203125e+01
-2.422397422790527344e+01
-2.109508132934570312e+01
-1.740209197998046875e+01
-1.328847312927246094e+01
-8.958145141601562500e+00
-4.467925548553466797e+00
1.956644654273986816e-01
4.961941719055175781e+00
9.750185012817382812e+00
1.452890872955322266e+01
1.923357009887695312e+01
2.370999145507812500e+01
2.782036590576171875e+01
3.155246353149414062e+01
3.492452621459960938e+01
3.792465972900390625e+01
4.051024246215820312e+01
4.269539642333984375e+01
4.455674743652343750e+01
4.613173294067382812e+01
4.742304992675781250e+01
4.844826889038085938e+01
4.925815200805664062e+01
4.990821456909179688e+01
5.042824172973632812e+01
5.081076431274414062e+01
5.101801300048828125e+01
5.104116058349609375e+01
5.091561889648437500e+01
5.065614700317382812e+01
5.026441955566406250e+01
4.974214172363281250e+01
4.908569335937500000e+01
4.826198577880859375e+01
4.721850585937500000e+01
4.594984817504882812e+01
4.450847625732421875e+01
4.284923553466796875e+01
4.080481338500976562e+01
3.821506500244140625e+01
3.505594635009765625e+01
3.150365447998046875e+01
2.766514968872070312e+01
2.353743362426757812e+01
1.911941528320312500e+01
1.450875949859619141e+01
9.808274269104003906e+00
5.090588092803955078e+00
4.388144016265869141e-01
-4.113586425781250000e+00
-8.561411857604980469e+00
-1.285077857971191406e+01
-1.688625907897949219e+01
-2.062007141113281250e+01
-2.397199249267578125e+01
-2.687412834167480469e+01
-2.942101287841796875e+01
-3.169494628906250000e+01
-3.371828079223632812e+01
-3.546852874755859375e+01
-3.690103149414062500e+01
-3.806840515136718750e+01
-3.903125000000000000e+01
-3.980085754394531250e+01
-4.036560058593750000e+01
-4.070419311523437500e+01
-4.085842132568359375e+01
-4.088122177124023438e+01
-4.078489685058593750e+01
-4.056742477416992188e+01
-4.022026824951171875e+01
-3.973839569091796875e+01
-3.910472488403320312e+01
-3.827498245239257812e+01
-3.724665451049804688e+01
-3.603218078613281250e+01
-3.460598373413085938e+01
-3.296474838256835938e+01
-3.107694816589355469e+01
-2.888809013366699219e+01
-2.635321617126464844e+01
-2.338712882995605469e+01
-1.997491455078125000e+01
-1.627342605590820312e+01
-1.229654312133789062e+01
-7.944893360137939453e+00
-3.378760576248168945e+00
1.193487048149108887e+00
5.685566425323486328e+00
1.006445407867431641e+01
1.430482959747314453e+01
1.838417434692382812e+01
2.228416824340820312e+01
2.599047279357910156e+01
2.948979187011718750e+01
3.274423599243164062e+01
3.561003112792968750e+01
3.794369888305664062e+01
3.986362838745117188e+01
4.150516891479492188e+01
4.291918563842773438e+01
4.412226104736328125e+01
4.511645507812500000e+01
4.590021514892578125e+01
4.647295761108398438e+01
4.683568191528320312e+01
4.699048995971679688e+01
4.694003295898437500e+01
4.668706893920898438e+01
4.623406982421875000e+01
4.558292007446289062e+01
4.473462677001953125e+01
4.368905258178710938e+01
4.244469833374023438e+01
4.099865341186523438e+01
3.934642410278320312e+01
3.748202896118164062e+01
3.539778137207031250e+01
3.308353042602539062e+01
3.052489852905273438e+01
2.770445251464843750e+01
2.461065483093261719e+01
2.123823356628417969e+01
1.758127784729003906e+01
1.363249397277832031e+01
9.387479782104492188e+00
4.844820499420166016e+00
0.000000000000000000e+00


==> Plots/1D_Allen_Cahn_eps_vary/Vary_alpha_4_nPts_201_eps_0.05/Error.csv <==
7.258477939891061492e-01,9.517899528566785250e+01
7.488148989097136443e-01,9.517888165891858421e+01
7.173767227118765799e-01,9.521443755169541134e+01
7.274146168927232425e-01,9.526609993426677647e+01
7.101962949398711311e-01,9.532152236270134438e+01
7.175021789664146610e-01,9.538620840569060988e+01
7.088072063266631639e-01,9.545737739008747269e+01
7.107024352555527669e-01,9.554330801427192910e+01
7.098284736113207316e-01,9.564872915408506060e+01
7.096018116753709526e-01,9.579170451296401723e+01
7.125062260820843596e-01,9.599752446526723304e+01
7.215070167008024171e-01,9.630110773296250670e+01
7.571731378779286148e-01,9.676695664679652964e+01
7.925929934791319242e-01,9.733836978037230381e+01
8.483912051882861460e-01,9.797395574122464268e+01
8.551295400476764952e-01,9.857381165905215425e+01
8.725926859539938629e-01,9.907556606750553385e+01
9.129034189433349322e-01,9.952688890048648318e+01
9.126456692303259732e-01,9.989599335760163967e+01
9.281842689102608457e-01,1.001294882393109447e+02
9.509032812658771983e-01,1.000302387011995648e+02
9.368089219130736334e-01,9.991064614834178315e+01
9.368571745665741357e-01,9.978460382273289042e+01
9.353223025761777665e-01,9.956351469896954143e+01
9.268261747852603039e-01,9.939107964617438995e+01
9.289355716600447010e-01,9.910997521925683884e+01
9.441027757263774634e-01,9.869782680501249672e+01
9.367549626404790830e-01,9.845930143920305966e+01
9.218661990500529591e-01,9.822534874019738993e+01
9.378525747048399586e-01,9.804545842495660679e+01
9.163515757635602998e-01,9.807752085013432009e+01
9.241266469399832539e-01,9.810702822084724062e+01
9.296018574882615182e-01,9.808661021430715721e+01
9.318730515859026120e-01,9.810739390747961863e+01
9.336084914481947994e-01,9.820539819405966853e+01
9.345564009437139497e-01,9.835455043166987821e+01
9.357718178198881631e-01,9.857385905052619535e+01
9.301063139435143956e-01,9.878753755153215366e+01
9.288704255451025738e-01,9.905166826827661453e+01
9.312623704183781159e-01,9.933307239962530844e+01
9.308569247717022321e-01,9.956268153275372867e+01
9.306730795751686491e-01,9.970663364898948089e+01
9.279477835132838859e-01,9.982791715904312468e+01
9.273668393485774430e-01,9.991266593437971721e+01
9.282880822937800147e-01,9.990688096216464942e+01
9.357305538438401848e-01,9.986224340148362444e+01
9.261909215472431400e-01,9.989026201514730019e+01
9.292958825321665506e-01,1.000577115263392471e+02
9.304479949057420374e-01,1.002306219734937258e+02
9.303294485187159069e-01,1.003868666879046145e+02
9.283981674300795239e-01,1.005475696573262212e+02
9.288781291247977245e-01,1.006959941260519003e+02
9.248609154276613564e-01,1.008363702165703160e+02
9.320121498585488551e-01,1.009106901788530450e+02
9.291835256159380885e-01,1.010154678455187565e+02
9.273210963874800594e-01,1.010763749693093558e+02
9.304317446852649054e-01,1.010728426911768025e+02
9.281465554349169755e-01,1.010376556392068892e+02
9.250418504310544687e-01,1.010526362532161357e+02
9.338582577670617724e-01,1.010948536510853160e+02
9.343795716419920350e-01,1.012637331345301277e+02
9.300501941400004524e-01,1.014500081539905239e+02
9.367880817112625991e-01,1.017013011797772748e+02
9.361882244957761001e-01,1.018942218695768105e+02
9.346171816525801201e-01,1.021179563308813272e+02
9.354382251956548933e-01,1.022803425839543081e+02
9.347707815548825794e-01,1.024536726019550485e+02
9.379669500539128402e-01,1.025006959555668260e+02
9.365882242119286660e-01,1.025166522233117803e+02
9.390878688013766240e-01,1.024853771369508735e+02
9.419920641589237809e-01,1.024932567517922308e+02
9.415010370559238062e-01,1.024161134756724039e+02
9.412977654736788269e-01,1.024734623363489021e+02
9.434124350743823273e-01,1.023907085787903242e+02
9.430344874707687897e-01,1.024440911868736350e+02
9.429170298631898151e-01,1.023662831252004253e+02
9.458463673614139200e-01,1.022248381446562320e+02
9.494798935633624870e-01,1.021523993296959816e+02
9.513597012290863075e-01,1.020671650535966393e+02
9.490739566447506936e-01,1.020187786448877318e+02
9.501110829192779272e-01,1.020038236067131265e+02
9.477505953828659901e-01,1.020627023006992999e+02
9.568983136827575731e-01,1.019678634158408528e+02
9.572850823341005899e-01,1.019376376660828214e+02
9.593710037809529689e-01,1.019028414071383679e+02
9.555338815988423384e-01,1.019766065315968433e+02
9.584680122259077173e-01,1.019870780981470375e+02
9.609928892103388742e-01,1.019653362320581067e+02
9.628050344431418051e-01,1.019903830313669886e+02
9.631483732071324244e-01,1.018894922378331387e+02
9.681226711386096140e-01,1.019631118905090261e+02
9.682672491443592433e-01,1.020288320485504698e+02
9.673335213080842543e-01,1.021756322612201018e+02
9.682390464418680898e-01,1.019915708208704075e+02
9.692598214255047084e-01,1.019413955368129905e+02
9.717587865254478929e-01,1.020379063437694356e+02
9.696175989797474193e-01,1.019321262221193933e+02
9.775255449186844858e-01,1.019414795415165997e+02
9.733980356618072705e-01,1.019713277921951970e+02
9.773089708165169087e-01,1.020900896661393205e+02
9.769979884668901216e-01,1.021268302738768341e+02
9.766731017193193143e-01,1.022197928567417904e+02
9.801877142826970202e-01,1.022674092842598412e+02
9.849908560512720124e-01,1.023003462464780284e+02
9.774881280193368216e-01,1.018949119390519797e+02
9.786227607943629447e-01,1.024236287695597838e+02
9.789590526645749469e-01,1.019557595066365963e+02
9.816671217991653764e-01,1.023232279138284468e+02
9.854361934745845542e-01,1.020785793115408353e+02
9.831792625431708954e-01,1.024583787706391433e+02
9.810528860357861092e-01,1.022963245765777032e+02
9.879259065468770640e-01,1.026354373402985374e+02
9.854706085536453219e-01,1.021500369637739993e+02
9.903670512136959481e-01,1.025481001995157015e+02
9.863026751085617327e-01,1.022193651087321769e+02
9.811723576016064818e-01,1.028278699592964642e+02
9.880954182836655386e-01,1.022343656278195425e+02
9.853848132744142951e-01,1.027240008604776023e+02
9.862803676437427169e-01,1.025032889113167016e+02
9.840156896644973727e-01,1.028219742227190494e+02
9.839635907495034584e-01,1.024710747274125993e+02
9.875459161845155931e-01,1.027934396550052867e+02
9.927611667125250117e-01,1.023624440001639471e+02
9.878274806271982733e-01,1.024374905736680432e+02
9.882814151995975571e-01,1.025066218478503828e+02
9.923534952371165785e-01,1.024461930318337721e+02
9.886563070805094444e-01,1.024153688823126345e+02
9.854179928966061430e-01,1.026719295836852268e+02
9.843738369535061095e-01,1.026450329862435069e+02
9.893335883558078692e-01,1.028175382342812583e+02
9.931411840117626566e-01,1.025533534662545350e+02
9.883385248753908670e-01,1.026845339318433048e+02
9.908933613272468133e-01,1.024714716224159332e+02
9.924480290535904192e-01,1.025161364027088524e+02
9.875464225492476267e-01,1.024910594095381953e+02
9.940879996563799503e-01,1.028050571611096018e+02
9.934639656400233720e-01,1.025683602061679807e+02
9.900693866824108458e-01,1.028827953465289369e+02
9.898984624065151339e-01,1.027177274977847645e+02
9.921932516983380523e-01,1.029021641760013779e+02
9.926496788433255558e-01,1.028023419436146071e+02
9.912600832681892626e-01,1.030180096484460108e+02
9.939616259187605829e-01,1.026908027288525602e+02
9.949762332892275740e-01,1.029094328443369903e+02
9.931637447359414894e-01,1.027547396485130804e+02
9.941485725251829608e-01,1.028824247217321215e+02
9.944887627307054112e-01,1.027444572236321250e+02
9.876873863130757325e-01,1.030403616077765321e+02
9.975709491314205257e-01,1.030956409910373139e+02
9.884799420127304836e-01,1.028626629786359103e+02
9.913241906873385689e-01,1.030222559764893759e+02
9.939605173049437248e-01,1.028770067631240153e+02
9.898056583607998116e-01,1.029193746095126443e+02
9.909404414548150797e-01,1.031065455978083349e+02
9.914295001354391790e-01,1.028555009717814670e+02
9.921001596364494857e-01,1.028407884552852920e+02
9.973928686018724843e-01,1.029578100341454814e+02
9.920280327109091134e-01,1.026474726802271675e+02
9.908927433515488659e-01,1.029574748947778886e+02
9.954189649647604554e-01,1.028741705948691560e+02
9.911734249872559133e-01,1.030824871823972444e+02
9.918468217885992866e-01,1.029072758074451031e+02
9.899298215356954200e-01,1.031104232586731086e+02
9.952105067278869122e-01,1.029145748453341298e+02
9.909360044341306573e-01,1.029116317712174009e+02
9.908350458611787648e-01,1.028175387229904345e+02
9.912501176864270125e-01,1.028811411646108951e+02
9.957168934522168113e-01,1.030360055135196831e+02
9.899920187961763762e-01,1.028502486527501674e+02
9.940860092263446024e-01,1.030820528303082000e+02
9.967121056498813303e-01,1.028228487064120458e+02
9.888874297112641987e-01,1.030597573701352445e+02
9.962697586334788857e-01,1.029654500597749376e+02
9.956333990731921491e-01,1.029763285575742628e+02
9.916719852756540332e-01,1.029234621750138530e+02
9.962538290732342317e-01,1.030549979773471705e+02
9.938617184719613640e-01,1.027685343049129614e+02
9.928208475717339443e-01,1.031588813925451547e+02
9.908489545687919620e-01,1.028708861088932593e+02
9.943510414414624687e-01,1.032796714508650950e+02
9.964078288881159651e-01,1.027152384688616991e+02
9.871409922061842313e-01,1.031662264342520530e+02
9.939515035620566374e-01,1.029419891367175239e+02
9.928680062293743225e-01,1.029995975646058923e+02
9.967762830838400312e-01,1.029228413796016923e+02
9.940596056119420654e-01,1.029719438750370273e+02
9.956051921912371094e-01,1.030015993687336504e+02
9.916346119800530934e-01,1.029231831113144011e+02
9.893131872876500532e-01,1.031490101937238819e+02
9.960383772379844958e-01,1.030595514565983422e+02
9.914715588082262387e-01,1.029213537752897452e+02
9.924921272732251110e-01,1.029163356489296461e+02
9.931934199362839610e-01,1.028278535673582468e+02
9.952135077005879182e-01,1.030428262695183008e+02
9.947376711274052985e-01,1.029945850892102754e+02
9.945295298186505040e-01,1.030362183438087698e+02
9.890857362631763072e-01,1.030618293047410958e+02
9.896492524584354911e-01,1.031263903085784648e+02
9.916148102874984271e-01,1.031927662391417471e+02
9.936826324476961680e-01,1.029180262529180396e+02
9.917937220426563671e-01,1.028711680598883333e+02
9.946110987670349068e-01,1.029213914211292575e+02
9.905002886647683580e-01,1.030218583943895538e+02
9.867718029440719629e-01,1.029574307911799593e+02
9.929914611613389619e-01,1.030775014513546353e+02
9.954228949768955115e-01,1.028203819006210011e+02
9.919400230189249212e-01,1.028271875854574091e+02
9.924341364442543778e-01,1.030331994284537842e+02
9.917471571188806179e-01,1.030126411946249334e+02
9.982219387456755522e-01,1.030751450260319189e+02
9.921829817710264843e-01,1.028751016148578969e+02
9.911348148885742448e-01,1.030729457023364830e+02
9.973271042815584631e-01,1.030174630557054058e+02
9.944258504965199919e-01,1.029414434765261035e+02
9.910784155263112627e-01,1.030497461788152549e+02
9.943096398555143489e-01,1.030048081767466499e+02
9.966169151939874293e-01,1.030448266788772571e+02
9.961099880975756715e-01,1.030244571628686145e+02
9.965024207736571382e-01,1.029321066628250065e+02
9.925071716872704286e-01,1.030285625541256991e+02
9.909410047289030077e-01,1.030902423177388414e+02
9.967743924125347377e-01,1.030914614849861408e+02
9.933485753234233551e-01,1.027608637324240135e+02
9.934481455617141243e-01,1.030863785471197644e+02
9.911892649092972629e-01,1.028218248924643490e+02
9.926382431153749630e-01,1.032662303187788240e+02
9.937058380145289416e-01,1.028504402345533464e+02
9.940472691836375052e-01,1.031735740049511918e+02
9.942208876543904283e-01,1.028250746526494197e+02
9.931163588117023489e-01,1.030443953267229631e+02
9.942318878440634666e-01,1.027707887905207258e+02
9.960190117265218523e-01,1.030667989152047141e+02
9.947349881473729338e-01,1.028799320351372302e+02
9.892273602736673110e-01,1.030771597622371161e+02
9.939428208660912034e-01,1.030207859621123987e+02
9.955238659710088367e-01,1.031017725065273680e+02
9.913448371327527875e-01,1.027839870642481799e+02
9.927987653506259447e-01,1.030902814994050658e+02
9.896996213986180013e-01,1.030303923793881182e+02
9.935912239317824524e-01,1.029809813459696670e+02
9.930331313870013332e-01,1.028647846940317407e+02
9.946448405015806404e-01,1.028683874592143894e+02
9.934636580253911609e-01,1.029943473627084103e+02
9.935948723149088391e-01,1.029284102668241445e+02
9.927796620521520676e-01,1.030234817521197357e+02
9.948493646081147945e-01,1.029529001239455965e+02
9.914836263742367040e-01,1.030331760942336246e+02
9.893360684161471852e-01,1.030022913065832029e+02
9.943460505685774997e-01,1.030626770617153625e+02
9.906832313846425375e-01,1.028899717901824147e+02
9.902529714699611629e-01,1.030124685151557173e+02
9.928963705995567102e-01,1.029109758034362159e+02
9.950102667245537269e-01,1.028990585004930978e+02
9.939337559508233388e-01,1.028525321110410431e+02
9.957326237124314305e-01,1.029525408861590563e+02
9.957819812499097978e-01,1.029149260651739866e+02
9.944379731695008884e-01,1.030220820151008354e+02
9.907025536943813160e-01,1.029328687745053799e+02
9.911526839995540294e-01,1.031335815662382913e+02
9.925347349660124108e-01,1.029480801298814470e+02
9.906826375608651647e-01,1.029908944424874164e+02
9.939857981518270824e-01,1.030571366624362781e+02
9.888527727250510102e-01,1.028461185742635422e+02
9.965233940435387350e-01,1.030581097180382812e+02
9.920440309113957023e-01,1.026396112145095287e+02
9.944007702591084463e-01,1.033754856870677656e+02
9.919739901551135608e-01,1.025664222069767533e+02
9.936075260695644840e-01,1.033444727182212830e+02
9.938620411607225202e-01,1.027807707267552786e+02
9.973223763625775895e-01,1.030645031251360280e+02
9.906357405803445371e-01,1.029155444653490292e+02
9.888122404304929836e-01,1.030581453622057779e+02
9.898709702014175660e-01,1.030523084067464481e+02
9.895771575087543015e-01,1.030996931609360132e+02
9.915907848220777421e-01,1.029343904939413932e+02
9.923108537478380065e-01,1.030417793681070577e+02
9.939436421181889747e-01,1.027868739266384495e+02
9.924773734885948828e-01,1.028702296890588457e+02
9.952343476272782485e-01,1.028696943135413733e+02
9.945188479967290718e-01,1.029095356975901439e+02
9.920385795013619834e-01,1.029750133807380905e+02
9.926194867046623793e-01,1.030912461105372842e+02
9.940806256876354441e-01,1.030111998037140353e+02
9.912206915448209532e-01,1.029594599310498921e+02
9.932029714338708182e-01,1.029977778578004006e+02
9.938327811215200702e-01,1.030846175992622733e+02
9.910239507047601260e-01,1.029655150018796377e+02
9.912272674539557293e-01,1.029340703130541499e+02
9.978636965335218045e-01,1.030630089429618437e+02
9.928185949868418847e-01,1.025458170283180124e+02
9.913172700375638691e-01,1.032295120163824151e+02
9.909751706542737626e-01,1.029544147714047000e+02
9.929276262411781406e-01,1.031879783722213944e+02
9.929276566412840177e-01,1.028984801007719057e+02
9.925811872893069987e-01,1.029811170879186193e+02
9.941869538886607405e-01,1.029796778080009716e+02
9.936726968475729782e-01,1.028966020614693946e+02
9.917983376473564761e-01,1.030035856475924447e+02
9.942446721579576430e-01,1.030416087307036577e+02
9.897881124273022468e-01,1.028801752446262867e+02
9.902284667957177433e-01,1.030499681016645610e+02
9.945671112173029016e-01,1.030318962072880282e+02
9.979172000547897881e-01,1.029484050833855662e+02
9.959646268023978344e-01,1.028091595843945356e+02
9.932462965360911999e-01,1.029770638145582353e+02
9.952664589296434938e-01,1.029728176832251165e+02
9.918183513830913789e-01,1.030258360643539675e+02
9.943241701090532736e-01,1.030834841524397518e+02
9.928041723499829718e-01,1.029198540967353068e+02
9.935117301350225860e-01,1.030282435993858314e+02
9.976027281471882002e-01,1.031092749740166994e+02
9.921778596794447180e-01,1.027575734796872808e+02
9.963541296660201052e-01,1.029394005901829559e+02
9.955379562701875962e-01,1.029882769984194084e+02
9.934194139160286152e-01,1.030248291689506743e+02
9.942433668031733784e-01,1.029404835614282518e+02
9.924946558548096709e-01,1.029736082405159863e+02
9.953012574001731672e-01,1.029853625778381030e+02
9.911860549501769757e-01,1.030158233494225755e+02
9.964318288945438473e-01,1.030110665658539091e+02
9.890420767901353383e-01,1.028130080070126979e+02
9.908839519255465689e-01,1.032405651445745178e+02
9.922362193906354433e-01,1.028881745359233975e+02
9.919723947996196278e-01,1.028833276925705462e+02
9.924849999173662729e-01,1.029679227044913574e+02
9.909147214216564858e-01,1.029268184695057471e+02
9.912155832697492341e-01,1.030372220116082502e+02
9.948154567179576802e-01,1.027711776375484902e+02
9.943267781305817898e-01,1.030712774938853471e+02
9.939836744218216724e-01,1.027810113742944935e+02
9.914099009860716238e-01,1.029690663776546700e+02
9.934898905850035877e-01,1.029628273147140760e+02
9.929942561354448971e-01,1.029878701965354395e+02
9.922070864812140290e-01,1.029574372224902561e+02
9.907949094434668202e-01,1.030424875578791131e+02
9.931063803263445733e-01,1.030235034460462060e+02
9.922699132726440219e-01,1.030096193755629486e+02
9.938134338248724164e-01,1.028963966599017112e+02
9.967187082965340839e-01,1.028609789521617017e+02
9.932436476808397252e-01,1.030067045310741065e+02
9.918735379841082667e-01,1.029291729994554032e+02
9.879345683990176097e-01,1.030220183026023193e+02
9.944800690433930335e-01,1.031005558642345221e+02
9.955496371660109700e-01,1.028069307245770290e+02
9.936726409240662639e-01,1.029374464406465819e+02
9.930943729630541394e-01,1.029469619361686910e+02
9.934456857401722241e-01,1.029986859456039525e+02
9.928454372922564941e-01,1.029724032122841351e+02
9.909622539233264860e-01,1.029763252934347832e+02
9.931864417780097432e-01,1.030807284937220203e+02
9.934114045807433957e-01,1.029549044603198240e+02
9.939785944788701588e-01,1.029916141385536861e+02
9.939632184865809794e-01,1.029959221521513086e+02
9.955754619809767947e-01,1.030066920646621185e+02
9.905491730749588219e-01,1.029334654066138341e+02
9.942842756956832284e-01,1.030996346350437420e+02
9.917198766079928784e-01,1.029242400048605504e+02
9.934972958586104630e-01,1.029532949820054597e+02
9.907460932067715387e-01,1.028840441450196010e+02
9.954499919277862707e-01,1.031789758323257189e+02
9.906559606654418149e-01,1.027408864937349762e+02
9.930608692773829071e-01,1.032224164168400478e+02
9.936948353166903392e-01,1.027490797148268058e+02
9.950343107004450127e-01,1.032250846312887660e+02
9.927530075224141326e-01,1.026561061343045225e+02
9.924937037722108002e-01,1.030569297926956835e+02
9.930880246326354577e-01,1.030394391653423014e+02
9.917285104622278746e-01,1.028922564141057450e+02
9.926928009567522748e-01,1.030619239145643320e+02
9.916305260787123821e-01,1.030195030867691059e+02
9.963525341982506500e-01,1.029350499520729727e+02
9.900087000502726386e-01,1.028905654726266761e+02
9.923329650244487876e-01,1.030522688549950914e+02
9.973679228392250407e-01,1.028373972292599063e+02
9.915128865755380438e-01,1.029716434966453562e+02
9.956050171258076231e-01,1.029333029675687925e+02
9.934697384112523011e-01,1.030128663915218254e+02
9.947939186150666080e-01,1.030097814165709167e+02
9.914691715738350730e-01,1.029881600245207665e+02
9.950297028333864313e-01,1.030735726503707070e+02
9.940477145432128347e-01,1.028973506158255731e+02
9.941873291469294216e-01,1.030702253140583053e+02
9.939657982802856395e-01,1.028647080713400896e+02
9.929371921311567206e-01,1.030736986030473616e+02
9.930378376590971445e-01,1.029304994294974591e+02
9.909159392375482822e-01,1.030439524020697348e+02
9.945290977673493238e-01,1.029768996833031451e+02
9.928058114410617252e-01,1.030131576669910345e+02
9.972164722986904817e-01,1.029793285690117131e+02
9.946521905506131578e-01,1.028998637280421633e+02
9.938807087297436560e-01,1.029843867579305510e+02
9.908566345869950220e-01,1.029620034105785038e+02
9.915094824384306227e-01,1.029995703365742372e+02
9.961130123208618015e-01,1.030658220742261477e+02
9.926256853106085742e-01,1.027879862044313199e+02
9.912246905144693754e-01,1.031690869811005768e+02
9.867359985428353353e-01,1.030100645941287780e+02
9.944502062419217081e-01,1.031155734997940527e+02
9.926092161776267631e-01,1.027302068650839431e+02
9.942645655009388905e-01,1.030671674645551121e+02
9.941793517555169712e-01,1.026046842093378331e+02
9.913745305388526052e-01,1.030401709734727547e+02
9.915100854694118837e-01,1.028547308488790293e+02
9.941858013963766894e-01,1.031637619935397083e+02
9.933813489866376578e-01,1.028781413353110992e+02
9.920865565700353050e-01,1.031380414327182962e+02
9.924510954063204826e-01,1.029049576325996043e+02
9.915221427768323714e-01,1.030308366081333276e+02
9.934867545397972899e-01,1.029033493106444581e+02
9.913709782136067572e-01,1.031088961637928207e+02
9.952530272293497182e-01,1.028818171159086461e+02
9.954431174264543047e-01,1.029464522172035998e+02
9.899437855883034265e-01,1.028436040653505614e+02
9.942400742730522767e-01,1.031056174839112032e+02
9.901134296535162305e-01,1.028436423029615838e+02
9.924903542930383349e-01,1.032328252078739439e+02
9.934747480024911370e-01,1.028362371196814706e+02
9.917881999485165245e-01,1.031354218141905363e+02
9.933783214412522655e-01,1.028177992411976902e+02
9.931666132270708935e-01,1.031221660013274146e+02
9.929863508453000698e-01,1.027871752277878272e+02
9.953475929458996951e-01,1.030864638905751747e+02
9.925819688854580214e-01,1.028015469039395953e+02
9.918929975011387956e-01,1.031353376013992431e+02
9.959234942870081042e-01,1.029059896829128036e+02
9.899054458537879242e-01,1.029276983428964343e+02
9.916967874801728700e-01,1.031133750878365021e+02
9.941285800349695112e-01,1.029665016770862707e+02
9.919407035025976649e-01,1.029561914233540136e+02
9.922240435282954074e-01,1.029350882254056074e+02
9.949226896618555971e-01,1.029538662829993712e+02
9.954750880800344870e-01,1.028936414369473056e+02
9.911954325883659545e-01,1.029283358907330097e+02
9.932402969251800107e-01,1.029963903511286247e+02
9.946889837277521629e-01,1.030519200121375292e+02
9.947163780867376293e-01,1.030241659629117237e+02
9.948330649046133178e-01,1.029209014684721666e+02
9.908261068269879068e-01,1.030283193048044552e+02
9.943090665781515458e-01,1.030358597920903918e+02
9.932401101644267039e-01,1.028854172420273727e+02
9.925577418661639673e-01,1.029972774735878573e+02
9.938191585540867568e-01,1.029496890365021642e+02
9.906853066238768823e-01,1.030722275609594618e+02
9.937757277714898141e-01,1.030241010843723046e+02
9.992335510055401215e-01,1.029993287262149408e+02
9.937030202595995565e-01,1.027628087363287790e+02
9.925143372019072929e-01,1.030017379381591098e+02
9.957722170391347660e-01,1.029537080660808215e+02
9.918889126571113213e-01,1.030501120997660820e+02
9.907569320267429758e-01,1.029901181961617027e+02
9.919123101750585425e-01,1.031824056610041822e+02
9.930248083281394411e-01,1.028835161989523783e+02
9.952969743613743203e-01,1.029874578600218058e+02
9.951603659541022884e-01,1.028680013397659110e+02
9.915351890938620683e-01,1.029644069975998093e+02
9.909236856029267626e-01,1.029728549356267706e+02
9.964048822913784687e-01,1.030083764730363214e+02
9.914047759410056226e-01,1.028822635495932190e+02
9.944455546945875080e-01,1.030154213457830110e+02
9.895534535180068314e-01,1.029590737986116267e+02
9.930842321349505619e-01,1.031489300779548444e+02
9.927697907181508574e-01,1.029198277825031056e+02
9.928611166465163285e-01,1.029552055996935565e+02
9.937577026654507151e-01,1.028550801251543874e+02
9.921440443784532714e-01,1.029793527644757205e+02
9.924917066203551297e-01,1.029681491619843143e+02
9.922036831290456105e-01,1.030627522692958422e+02
9.884466485235852140e-01,1.029649779584344600e+02
9.865441547466755612e-01,1.030855838158375093e+02
9.968613701589175147e-01,1.030617905480077638e+02
9.911724163980724089e-01,1.028030860399409647e+02
9.953667740193967717e-01,1.029014761888050913e+02
9.926245279778915798e-01,1.028605988952638484e+02
9.922604076133195727e-01,1.029595824600677076e+02
9.939989590791660223e-01,1.030106338828127548e+02
9.956207110070803834e-01,1.029639946434600404e+02
9.956712571016855806e-01,1.029226183251802809e+02
9.889033918778636911e-01,1.030881799625010729e+02
9.952548293794449830e-01,1.031463838519846519e+02
9.951366951823856777e-01,1.029758903793107550e+02
9.890503998034816391e-01,1.029602124734493458e+02
9.932349807364719840e-01,1.030358247167317671e+02
9.933220929898174401e-01,1.028821963272667404e+02
9.942010628553608065e-01,1.028760466207880313e+02
9.911477573273063113e-01,1.029396153952576185e+02
9.958616512573060797e-01,1.030195311829571381e+02
9.939875698698258377e-01,1.029802581384495426e+02
9.926074197030804180e-01,1.030609716921660066e+02
9.893942227204610695e-01,1.029729288575411630e+02
9.917805511198808377e-01,1.030047370270607416e+02
9.931275049806566058e-01,1.029945277432920960e+02
9.932765805690134675e-01,1.029192047112754551e+02
9.947854636417797769e-01,1.029367065676039630e+02
9.944608630799751658e-01,1.028917817275547009e+02
9.923141180208788770e-01,1.029390602271279960e+02
9.934989673841591040e-01,1.030360033580899426e+02
9.938672554733938291e-01,1.030253991034511216e+02
9.924132710000521662e-01,1.030047039877229480e+02
9.924368613138021544e-01,1.030355049839186563e+02
9.921388085827036463e-01,1.030058516430696898e+02


==> Plots/1D_Allen_Cahn_eps_vary/Vary_alpha_4_nPts_201_eps_0.05/State.csv <==
0.000000000000000000e+00
7.133987545967102051e-02
1.418601870536804199e-01
2.107645869255065918e-01
2.773219645023345947e-01
3.408871591091156006e-01
4.009128212928771973e-01
4.569594860076904297e-01
5.086968541145324707e-01
5.558980703353881836e-01
5.984271168708801270e-01
6.362272500991821289e-01
6.693041324615478516e-01
6.977057456970214844e-01
7.215041518211364746e-01
7.407832145690917969e-01
7.556287050247192383e-01
7.661167383193969727e-01
7.723042368888854980e-01
7.742240428924560547e-01
7.718811631202697754e-01
7.652528285980224609e-01
7.542901635169982910e-01
7.389190196990966797e-01
7.190468907356262207e-01
6.945689320564270020e-01
6.653794646263122559e-01
6.313852667808532715e-01
5.925240516662597656e-01
5.487830042839050293e-01
5.002158880233764648e-01
4.469608068466186523e-01
3.892516791820526123e-01
3.274303376674652100e-01
2.619514167308807373e-01
1.933799386024475098e-01
1.223823726177215576e-01
4.971025139093399048e-02
-2.382501401007175446e-02
-9.738232940435409546e-02
-1.701233088970184326e-01
-2.412450313568115234e-01
-3.100124597549438477e-01
-3.757828772068023682e-01
-4.380195140838623047e-01
-4.963075816631317139e-01
-5.503510832786560059e-01
-5.999688506126403809e-01
-6.450815200805664062e-01
-6.856978535652160645e-01
-7.218974828720092773e-01
-7.538113594055175781e-01
-7.816040515899658203e-01
-8.054565787315368652e-01
-8.255554437637329102e-01
-8.420804142951965332e-01
-8.551925420761108398e-01
-8.650317192077636719e-01
-8.717107772827148438e-01
-8.753120899200439453e-01
-8.758838772773742676e-01
-8.734332323074340820e-01
-8.679273128509521484e-01
-8.592987060546875000e-01
-8.474503755569458008e-01
-8.322566747665405273e-01
-8.135664463043212891e-01
-7.912113666534423828e-01
-7.650122046470642090e-01
-7.347893118858337402e-01
-7.003741860389709473e-01
-6.616220474243164062e-01
-6.184288859367370605e-01
-5.707506537437438965e-01
-5.186246037483215332e-01
-4.621879160404205322e-01
-4.016863703727722168e-01
-3.374841809272766113e-01
-2.700611948966979980e-01
-2.000116258859634399e-01
-1.280303448438644409e-01
-5.489041283726692200e-02
1.858090981841087341e-02
9.153652191162109375e-02
1.631438732147216797e-01
2.326159775257110596e-01
2.992369532585144043e-01
3.623896837234497070e-01
4.215615391731262207e-01
4.763534367084503174e-01
5.264766216278076172e-01
5.717447400093078613e-01
6.120579242706298828e-01
6.473909020423889160e-01
6.777696609497070312e-01
7.032556533813476562e-01
7.239297628402709961e-01
7.398773431777954102e-01
7.511761188507080078e-01
7.578882575035095215e-01
7.600556015968322754e-01
7.576937675476074219e-01
7.507909536361694336e-01
7.393075227737426758e-01
7.231811881065368652e-01
7.023325562477111816e-01
6.766725182533264160e-01
6.461181044578552246e-01
6.106053590774536133e-01
5.701052546501159668e-01
5.246447324752807617e-01
4.743249714374542236e-01
4.193345308303833008e-01
3.599669039249420166e-01
2.966271042823791504e-01
2.298346757888793945e-01
1.602174192667007446e-01
8.849976956844329834e-02
1.547363400459289551e-02
-5.802470073103904724e-02
-1.311472654342651367e-01
-2.030752599239349365e-01
-2.730409502983093262e-01
-3.403566777706146240e-01
-4.044360220432281494e-01
-4.648021757602691650e-01
-5.210989713668823242e-01
-5.730829238891601562e-01
-6.206222176551818848e-01
-6.636768579483032227e-01
-7.022890448570251465e-01
-7.365610599517822266e-01
-7.666379809379577637e-01
-7.926909923553466797e-01
-8.149030804634094238e-01
-8.334572911262512207e-01
-8.485236167907714844e-01
-8.602553606033325195e-01
-8.687788248062133789e-01
-8.741906285285949707e-01
-8.765542507171630859e-01
-8.758941888809204102e-01
-8.721991181373596191e-01
-8.654218316078186035e-01
-8.554849028587341309e-01
-8.422811031341552734e-01
-8.256731629371643066e-01
-8.055014610290527344e-01
-7.815881967544555664e-01
-7.537488937377929688e-01
-7.218049764633178711e-01
-6.855959296226501465e-01
-6.449930667877197266e-01
-5.999162793159484863e-01
-5.503523945808410645e-01
-4.963753521442413330e-01
-4.381599724292755127e-01
-3.759973943233489990e-01
-3.102985024452209473e-01
-2.415900230407714844e-01
-1.705054491758346558e-01
-9.777193516492843628e-02
-2.418946288526058197e-02
4.940067231655120850e-02
1.221525892615318298e-01
1.932538002729415894e-01
2.619503140449523926e-01
3.275733888149261475e-01
3.895530998706817627e-01
4.474309384822845459e-01
5.008578896522521973e-01
5.495938062667846680e-01
5.934968590736389160e-01
6.325091719627380371e-01
6.666426062583923340e-01
6.959559917449951172e-01
7.205368280410766602e-01
7.404859066009521484e-01
7.559056878089904785e-01
7.668921947479248047e-01
7.735237479209899902e-01
7.758539915084838867e-01
7.739065885543823242e-01
7.676773071289062500e-01
7.571339011192321777e-01
7.422190308570861816e-01
7.228564620018005371e-01
6.989616155624389648e-01
6.704534292221069336e-01
6.372631788253784180e-01
5.993471145629882812e-01
5.567023158073425293e-01
5.093869566917419434e-01
4.575381875038146973e-01
4.013865292072296143e-01
3.412669003009796143e-01
2.776184678077697754e-01
2.109862118959426880e-01
1.420112848281860352e-01
7.141790539026260376e-02
0.000000000000000000e+00


==> Plots/1D_Allen_Cahn_eps_vary/Vary_alpha_4_nPts_201_eps_0.1/Control.csv <==
0.000000000000000000e+00
-1.448341131210327148e+00
-2.884030342102050781e+00
-4.305868148803710938e+00
-5.712550640106201172e+00
-7.102709293365478516e+00
-8.474968910217285156e+00
-9.828006744384765625e+00
-1.116054916381835938e+01
-1.247131347656250000e+01
-1.375888156890869141e+01
-1.502159881591796875e+01
-1.625756454467773438e+01
-1.746481513977050781e+01
-1.864146041870117188e+01
-1.978557586669921875e+01
-2.089496231079101562e+01
-2.196704292297363281e+01
-2.299914741516113281e+01
-2.398884582519531250e+01
-2.493424224853515625e+01
-2.583388137817382812e+01
-2.668657684326171875e+01
-2.749116134643554688e+01
-2.824636840820312500e+01
-2.895074844360351562e+01
-2.960273170471191406e+01
-3.020070075988769531e+01
-3.074311447143554688e+01
-3.122857856750488281e+01
-3.165576553344726562e+01
-3.202331161499023438e+01
-3.232984542846679688e+01
-3.257446289062500000e+01
-3.275733184814453125e+01
-3.287991333007812500e+01
-3.294445419311523438e+01
-3.295324325561523438e+01
-3.290816879272460938e+01
-3.281061553955078125e+01
-3.266151809692382812e+01
-3.246142196655273438e+01
-3.221049499511718750e+01
-3.190860366821289062e+01
-3.155544090270996094e+01
-3.115076065063476562e+01
-3.069465446472167969e+01
-3.018775177001953125e+01
-2.963134765625000000e+01
-2.902736091613769531e+01
-2.837813758850097656e+01
-2.768617248535156250e+01
-2.695380592346191406e+01
-2.618316841125488281e+01
-2.537625312805175781e+01
-2.453509902954101562e+01
-2.366192436218261719e+01
-2.275910568237304688e+01
-2.182902336120605469e+01
-2.087395858764648438e+01
-1.989626693725585938e+01
-1.889849090576171875e+01
-1.788333892822265625e+01
-1.685353469848632812e+01
-1.581170845031738281e+01
-1.476035690307617188e+01
-1.370186424255371094e+01
-1.263856124877929688e+01
-1.157281398773193359e+01
-1.050704574584960938e+01
-9.443770408630371094e+00
-8.385604858398437500e+00
-7.335182189941406250e+00
-6.295167446136474609e+00
-5.268185138702392578e+00
-4.256781101226806641e+00
-3.263428211212158203e+00
-2.290515184402465820e+00
-1.340374827384948730e+00
-4.152766764163970947e-01
4.825274348258972168e-01
1.350838303565979004e+00
2.187489986419677734e+00
2.990364313125610352e+00
3.757417917251586914e+00
4.486715316772460938e+00
5.176427364349365234e+00
5.824873924255371094e+00
6.430539131164550781e+00
6.992045402526855469e+00
7.508181571960449219e+00
7.977865695953369141e+00
8.400145530700683594e+00
8.774200439453125000e+00
9.099310874938964844e+00
9.374869346618652344e+00
9.600358963012695312e+00
9.775360107421875000e+00
9.899553298950195312e+00
9.972693443298339844e+00
9.994637489318847656e+00
9.965326309204101562e+00
9.884789466857910156e+00
9.753159523010253906e+00
9.570652008056640625e+00
9.337596893310546875e+00
9.054420471191406250e+00
8.721657752990722656e+00
8.339990615844726562e+00
7.910188198089599609e+00
7.433177947998046875e+00
6.909999370574951172e+00
6.341844558715820312e+00
5.730013370513916016e+00
5.075947761535644531e+00
4.381198883056640625e+00
3.647429466247558594e+00
2.876387596130371094e+00
2.069924116134643555e+00
1.229935646057128906e+00
3.584396541118621826e-01
-5.424927473068237305e-01
-1.470689892768859863e+00
-2.423873901367187500e+00
-3.399655342102050781e+00
-4.395538330078125000e+00
-5.408959865570068359e+00
-6.437310218811035156e+00
-7.477993488311767578e+00
-8.528431892395019531e+00
-9.586103439331054688e+00
-1.064850997924804688e+01
-1.171320819854736328e+01
-1.277767944335937500e+01
-1.383942508697509766e+01
-1.489592742919921875e+01
-1.594474220275878906e+01
-1.698350906372070312e+01
-1.800990676879882812e+01
-1.902140045166015625e+01
-2.001520347595214844e+01
-2.098840522766113281e+01
-2.193823242187500000e+01
-2.286223793029785156e+01
-2.375825691223144531e+01
-2.462423133850097656e+01
-2.545818328857421875e+01
-2.625808143615722656e+01
-2.702182006835937500e+01
-2.774729919433593750e+01
-2.843245315551757812e+01
-2.907537841796875000e+01
-2.967439460754394531e+01
-3.022799873352050781e+01
-3.073473739624023438e+01
-3.119311523437500000e+01
-3.160143661499023438e+01
-3.195790481567382812e+01
-3.226083374023437500e+01
-3.250890350341796875e+01
-3.270134735107421875e+01
-3.283786773681640625e+01
-3.291846847534179688e+01
-3.294316101074218750e+01
-3.291187286376953125e+01
-3.282447433471679688e+01
-3.268096542358398438e+01
-3.248165130615234375e+01
-3.222720718383789062e+01
-3.191849899291992188e+01
-3.155629158020019531e+01
-3.114095497131347656e+01
-3.067220497131347656e+01
-3.014900016784667969e+01
-2.956962585449218750e+01
-2.893224143981933594e+01
-2.823583030700683594e+01
-2.748130035400390625e+01
-2.667184829711914062e+01
-2.581222534179687500e+01
-2.490729141235351562e+01
-2.396093940734863281e+01
-2.297576904296875000e+01
-2.195338821411132812e+01
-2.089476776123046875e+01
-1.980057907104492188e+01
-1.867140579223632812e+01
-1.750817298889160156e+01
-1.631270599365234375e+01
-1.508750057220458984e+01
-1.383484649658203125e+01
-1.255635833740234375e+01
-1.125308990478515625e+01
-9.925763130187988281e+00
-8.574907302856445312e+00
-7.200984477996826172e+00
-5.804378032684326172e+00
-4.385519027709960938e+00
-2.944887876510620117e+00
-1.482940793037414551e+00
0.000000000000000000e+00


==> Plots/1D_Allen_Cahn_eps_vary/Vary_alpha_4_nPts_201_eps_0.1/Error.csv <==
7.209964426397234005e-01,2.064765183749983990e+01
4.953250865690420057e-01,2.065430924959335357e+01
2.845884087338679258e-01,2.061179496524378507e+01
1.733323819300749413e-01,2.051870420449099797e+01
1.344129059037202367e-01,2.041530272326652451e+01
8.118880601701496114e-02,2.029690684034151715e+01
6.830856407129670682e-02,2.013994800985431510e+01
3.533346750629053762e-02,1.996762342029877502e+01
5.835153158455204381e-02,1.976401804930268469e+01
9.292227330635423332e-02,1.953283729995583329e+01
1.332388756355679660e-01,1.926419307535400449e+01
1.716990971714270064e-01,1.897665749633686971e+01
1.937216421246156506e-01,1.866980804210949429e+01
1.979776058959197282e-01,1.837342310448851279e+01
1.971538433354891873e-01,1.811589946471648105e+01
1.935905141348233660e-01,1.791429294991673160e+01
1.974591582356625685e-01,1.771802422602371863e+01
2.476583637998154008e-01,1.757376450566721715e+01
2.586366159767624073e-01,1.749283552130762587e+01
2.567042562474833312e-01,1.734331918002922279e+01
2.444186432799846931e-01,1.716591035495488882e+01
2.173086753926828096e-01,1.701476980446208742e+01
1.869075227054359800e-01,1.689396069197259820e+01
1.825953189013738154e-01,1.684078713771440761e+01
1.815856754144538343e-01,1.674226919523320589e+01
1.605483598876182028e-01,1.669463345905174734e+01
1.384191459452329964e-01,1.666759097712850135e+01
1.331275268247490151e-01,1.665411915005760690e+01
1.478134740321162266e-01,1.666578949353136707e+01
1.479460019265073367e-01,1.661442669282819651e+01
1.560586128565942809e-01,1.653486169844424580e+01
1.521530561518434632e-01,1.639737969549194574e+01
1.472943512485561102e-01,1.624394376308407928e+01
1.401069207974246777e-01,1.611202618138072751e+01
1.341472251647141400e-01,1.603259678276130629e+01
1.296049687856953847e-01,1.592626393543097230e+01
1.260476684818566118e-01,1.586573397455754986e+01
1.315756835241377321e-01,1.584282825128001981e+01
1.445560886278474677e-01,1.578376364183989899e+01
1.497567381114030816e-01,1.562676255403988357e+01
1.479331528859068046e-01,1.534708932334302212e+01
1.452425432996371224e-01,1.504369378773083099e+01
1.580893000494316691e-01,1.479542725469963393e+01
1.555510148148046001e-01,1.442533820692258750e+01
1.574789856884710737e-01,1.407319595214767638e+01
1.558172792970498322e-01,1.378967231592977605e+01
1.646849760716592170e-01,1.306827043191952953e+01
1.578858184313944868e-01,1.221334564739191109e+01
1.540181909497440882e-01,1.135264326290166181e+01
1.494244204547882371e-01,1.072795210162678714e+01
1.218545993511250952e-01,1.034776517968363407e+01
1.266117759705168988e-01,9.748926429712062358e+00
1.248542838538574951e-01,9.001959786976959421e+00
1.138416789961202991e-01,8.562705732799082980e+00
1.062654435470800490e-01,7.941075985723929698e+00
9.683466046187415299e-02,7.142432872078524397e+00
8.217390021674265965e-02,6.540192740440621044e+00
6.896663403044138441e-02,6.059140116082060601e+00
6.128197981146488171e-02,5.706543248760198139e+00
5.268071381722014279e-02,5.252366478774732172e+00
5.004561815694164723e-02,4.931983767476642022e+00
4.302489688431563458e-02,4.428362580639909396e+00
3.568251789315024514e-02,4.108200760277743946e+00
2.877405787288632097e-02,3.842213208076716846e+00
2.513081431842578359e-02,3.709123555788393034e+00
2.429169349086925458e-02,3.536679565635067135e+00
2.335592909905742295e-02,3.361833167571445014e+00
2.113352589480358562e-02,3.195637458889585059e+00
1.946166813324857678e-02,3.040750075715977996e+00
1.944402143412819750e-02,2.928283662562008782e+00
1.737493874451435591e-02,2.745970588484723418e+00
1.683333894057007993e-02,2.609935012088194117e+00
1.659124799081021506e-02,2.481757144611392185e+00
1.468277042259256114e-02,2.331845244654057403e+00
1.279727435643458235e-02,2.222245002173897088e+00
1.266076895669877682e-02,2.151309189442004222e+00
1.512548839882065475e-02,2.101399273527051914e+00
1.727747359124594262e-02,2.372953229249040952e+00
1.623443482607845115e-02,2.520100306547662150e+00
1.209607375056949083e-02,2.549794618163617521e+00
1.239772231746994954e-02,2.044610504385649286e+00
1.096971878540788266e-02,2.189435497830598099e+00
9.713539922254323458e-03,1.962991711741691070e+00
9.431532974435864747e-03,1.995253055835751299e+00
8.325774290381749224e-03,1.852308141255117668e+00
7.631145053842742533e-03,1.799351135950921332e+00
7.486724389539982025e-03,1.730328261076531371e+00
7.560596707782877603e-03,1.692930213416089957e+00
8.546532441961364121e-03,1.629367012360218192e+00
8.649288539800351755e-03,1.686914273670401032e+00
8.524560952591729926e-03,1.709625689931360215e+00
7.353612825741859260e-03,1.732508841438254343e+00
8.054969601366698123e-03,1.539798636829875944e+00
6.999040961380220000e-03,1.608585163772881854e+00
6.827240266380551342e-03,1.397448407830860440e+00
6.387492615709930779e-03,1.421960414551338925e+00
6.538315474343435463e-03,1.343961865626845942e+00
6.258858990461801074e-03,1.315783968817689997e+00
5.535108915177708311e-03,1.263282650909549831e+00
7.179812237103811237e-03,1.287383925088715575e+00
7.295833286608857139e-03,1.338772217784938823e+00
5.747944759936387746e-03,1.291952191650422632e+00
5.932148128411965024e-03,1.316190156276415335e+00
5.696287729326360988e-03,1.333008868506449840e+00
6.549855473426769402e-03,1.209536362774624063e+00
6.387640876345785854e-03,1.237899981469017030e+00
5.323069037888111636e-03,1.243052338727684392e+00
6.222978101690512451e-03,1.191679590920289744e+00
5.397909589284977799e-03,1.175724182802774909e+00
5.133741369534628417e-03,1.163781292886694629e+00
4.360592574926479628e-03,1.110107089751742215e+00
5.387411546901635026e-03,1.077784212743689851e+00
5.492336434139020312e-03,1.115592138173645775e+00
5.300024294702826780e-03,1.140805501269286371e+00
6.306526739382711973e-03,1.175452603610008806e+00
6.095604659430706347e-03,1.198946061454204681e+00
6.437229052534139406e-03,1.160219306438195597e+00
6.663995608687175998e-03,1.099992275329806812e+00
5.286300483770627577e-03,9.615768535878287393e-01
5.229163747423042942e-03,9.349303638516227588e-01
5.645432599693455192e-03,9.235506076378838802e-01
6.674705099256632822e-03,9.802096835182773082e-01
5.723937756080962717e-03,1.033124390388287184e+00
4.473024980894763775e-03,9.136391787243216545e-01
4.454836432032315517e-03,9.223453400668761848e-01
4.499721951695475827e-03,8.491920549197112811e-01
4.023536040646433568e-03,7.922772580413507404e-01
3.350615933144792270e-03,8.001473070308001700e-01
3.626721058709135928e-03,7.699266977706545889e-01
3.734779460119835165e-03,7.791840782910685048e-01
4.538395729502227478e-03,7.639808320557972543e-01
4.033877791200659625e-03,8.749489735441555727e-01
3.687973965885459927e-03,8.985640111287112042e-01
4.303702806264532096e-03,8.946432552252380210e-01
4.428760407008146271e-03,8.762477016795076068e-01
4.863532114869328730e-03,8.851340444590121148e-01
3.464502469359438414e-03,9.385793980121113211e-01
4.805985319355872074e-03,8.349291260036515450e-01
5.940417034359087543e-03,8.561459776819124734e-01
5.785609020433080292e-03,8.345282678047151181e-01
6.033631314082646413e-03,8.090608370671685812e-01
4.007687817233985574e-03,7.690247444557881673e-01
3.557732937223358465e-03,7.447088761628032350e-01
3.382141870990182288e-03,7.039958254203073640e-01
3.188799264566257764e-03,7.017783778121734484e-01
4.470317672591282709e-03,6.516010375730734161e-01
3.931175535636369754e-03,6.189460147293330827e-01
3.152101325785086443e-03,6.769831706435195384e-01
3.280544284154050371e-03,6.453907618594908469e-01
2.911727444109258722e-03,6.416238093389768915e-01
2.912932647744231537e-03,6.312791587745156807e-01
2.521233875878406156e-03,6.571763023426507866e-01
3.506481334271417932e-03,6.773352355955184478e-01
2.966082941783587841e-03,7.208445094145866650e-01
3.670690605995735687e-03,7.518200269879132813e-01
3.126116532230071611e-03,7.303323509802648328e-01
4.112830160690034674e-03,7.956736239330084448e-01
5.871707555048937682e-03,7.809410782617194346e-01
4.473977118493435191e-03,7.993207305546645713e-01
5.389432478547379231e-03,7.891685806342533249e-01
4.260325723376160757e-03,8.643175968907863549e-01
4.654849736483487009e-03,7.313281994058777880e-01
3.571428434606840289e-03,7.367057819104113614e-01
3.477185913752943794e-03,6.813855262234840282e-01
2.946747874793527108e-03,6.047645739910728624e-01
3.374625588567911443e-03,5.073525831179208634e-01
2.527278185772583504e-03,4.702871164186881447e-01
4.339790833136601862e-03,4.951976667123058617e-01
3.143167746102644173e-03,4.875059122607066087e-01
4.923150385631573818e-03,4.941373048619494002e-01
4.000536137504128592e-03,4.728469634687136880e-01
2.726459014937526563e-03,4.351983236194618687e-01
2.074041144791022480e-03,5.249925129810741886e-01
2.879383970447682399e-03,4.528827884442109819e-01
2.213379064356303400e-03,4.744874097012594105e-01
3.378688580607138239e-03,4.752877408248301072e-01
3.114135381447204632e-03,4.943896049254689062e-01
2.588595698514326200e-03,5.172883359029089023e-01
2.682020156296266965e-03,5.290188802670108270e-01
3.412736692853989874e-03,4.355988274525154358e-01
2.612587275714086960e-03,4.669371620723436478e-01
2.976507881845821823e-03,5.018960990288197088e-01
2.545095704243955509e-03,4.186188058455665439e-01
2.454142938859170398e-03,4.658847421551485790e-01
3.355611750972694284e-03,4.554645810424939878e-01
2.351184634270961360e-03,4.856096576970413414e-01
3.576302638991701085e-03,5.419559034055146940e-01
2.779475805758892335e-03,5.307566898250387633e-01
4.171955579976875314e-03,5.216413603095334528e-01
3.563022241999282483e-03,5.141789273812527039e-01
3.114150643880798063e-03,4.682397756290759827e-01
2.453421429121108773e-03,4.851695470631618989e-01
2.928303185885260899e-03,5.119367178190170620e-01
2.886341516039342067e-03,4.572377776094027624e-01
2.998864538410673641e-03,4.585743587005850497e-01
2.711141641294496051e-03,4.667205682344455764e-01
2.595723194635584426e-03,4.680228645300869017e-01
3.339137987654925994e-03,4.866999846157258336e-01
2.705329683308629971e-03,4.188461948657176692e-01
2.725393463354740860e-03,4.593540470563359790e-01
2.501299519918514722e-03,4.192694656465155156e-01
1.589304505613565273e-03,3.804068266662088416e-01
2.525728178775219542e-03,3.940050321307422276e-01
2.731434947917052176e-03,3.968380124313719004e-01
2.508797636360762372e-03,4.403694586189234594e-01
1.774262922003535126e-03,4.280748903165123020e-01
3.045865276487384234e-03,3.791699124835188894e-01
2.061704491462027031e-03,3.872872753243917776e-01
2.078269442623801103e-03,4.011983821688096530e-01
2.374906947165767238e-03,3.841367416746802044e-01
1.816561521588533823e-03,3.767076366874900217e-01
2.519582405969368177e-03,3.579101395968551924e-01
1.867825797379409937e-03,3.572238832653683027e-01
2.001586630626217122e-03,3.740645704398700699e-01
1.595519625622539772e-03,3.327738564839927693e-01
1.910469690422804357e-03,3.971587690660436376e-01
2.685136012607916740e-03,3.696791423691454526e-01
2.170909244877293302e-03,3.514021550103353930e-01
2.501117234414342722e-03,3.373382190542444925e-01
3.210015915745494282e-03,3.787473812765407843e-01
3.327161956813403602e-03,3.953624242895528718e-01
2.737569743331074671e-03,3.472790783407937454e-01
2.000644355308216216e-03,4.320769107964589906e-01
2.245417478777050977e-03,3.688312120354957369e-01
3.083420801190707005e-03,3.669647378752831091e-01
2.454695729323380995e-03,3.983934068515286309e-01
3.682260931370082320e-03,3.972992313367973427e-01
2.610745896172154534e-03,3.517086772876477085e-01
2.765920137726546151e-03,3.497967133750127799e-01
2.266326340971621962e-03,3.998696171453664516e-01
1.645010963891360310e-03,3.536836794442826393e-01
2.342454094368921855e-03,4.016189133382933596e-01
2.397900556124779592e-03,3.295413781343398685e-01
2.039292773258268889e-03,3.168045309423544453e-01
2.109756390844583218e-03,2.870463254263885822e-01
1.460522420673631035e-03,3.233986996521557300e-01
1.680650346167991737e-03,2.693178706240893505e-01
2.239056611069353223e-03,2.684899707788286904e-01
2.212466851769065174e-03,3.011803553049818283e-01
3.866720343901381470e-03,3.755861155565494713e-01
2.615939773160160745e-03,4.378608792139472294e-01
4.444568233318003242e-03,3.823879913296265864e-01
3.958211678077835742e-03,4.433118502134010819e-01
3.155915314481413589e-03,4.175226174482931651e-01
2.818135364944336294e-03,4.524146193399701810e-01
3.114465209575256743e-03,3.906931387853385118e-01
2.156359559261242405e-03,3.619037483342325001e-01
3.043852615875777996e-03,3.938420462485547890e-01
2.781309433551453023e-03,3.811414799105693474e-01
1.889700353859933343e-03,3.295403828929294177e-01
1.631649817968929125e-03,3.536066479049772560e-01
1.672749806479792304e-03,2.885590503178240840e-01
1.934413877772879183e-03,2.858737108898378732e-01
1.945841638526702019e-03,2.872089193038356303e-01
2.778355365363086287e-03,3.407434966472391857e-01
2.473198026102295475e-03,2.925754628934493229e-01
1.528550505139425128e-03,3.963876136625196778e-01
1.567100587637068436e-03,2.882641407034616798e-01
2.822504674810392446e-03,3.046974867742641147e-01
2.269590937226886092e-03,3.098851037550534593e-01
1.594716308078889802e-03,3.200427906438682579e-01
1.271996719129420139e-03,2.695747950349559607e-01
2.138317622983749913e-03,2.966277337877217812e-01
1.979880861937639153e-03,2.710073437251996342e-01
1.484232074830364604e-03,3.040540585104981597e-01
1.085804985707735596e-03,3.343919209829562256e-01
1.790006952618933191e-03,2.496494110901909536e-01
2.224738146172790428e-03,3.060650548363290646e-01
2.753854428092250908e-03,3.148186850352280297e-01
4.586847717163304236e-03,3.486996972733346634e-01
3.394843496214514610e-03,5.223766281551117663e-01
3.744086102678032078e-03,4.952037010014344043e-01
2.942282189073899389e-03,4.626939674849568918e-01
2.538523353787013135e-03,4.493286043114221306e-01
2.458094400958726802e-03,4.655186068975326052e-01
2.126100131137309470e-03,3.247314756534372404e-01
1.795592552378958914e-03,3.046420606684530630e-01
1.551777984095988787e-03,3.002275546854833999e-01
1.630583206888076018e-03,2.784586093578657051e-01
1.249454175057280189e-03,2.925524470740171745e-01
1.556795196943556005e-03,2.597496530705279416e-01
1.495047401342475962e-03,2.854016961676896780e-01
1.482024524610406303e-03,2.244067634733022676e-01
3.105045459370962130e-03,2.751086313496233782e-01
2.482780653065278908e-03,3.350217581419293045e-01
2.234217323757313207e-03,3.778087793337385203e-01
2.666378075793813130e-03,3.252259928223342755e-01
3.001360638611460813e-03,3.827839277377820260e-01
3.512233476465168557e-03,3.226944171636824676e-01
2.456289141363654678e-03,3.463814217705343812e-01
2.241426531006675618e-03,4.063337522738684204e-01
2.444816671937476409e-03,3.637582613122865016e-01
1.633959447635053306e-03,3.747158241118847544e-01
2.485678700317061132e-03,3.186198418233499585e-01
3.484000701097596762e-03,3.761661041249299009e-01
2.188466278302568513e-03,4.534273462642137154e-01
2.477008864857986603e-03,3.709488647958655294e-01
3.114478677357406661e-03,3.941004532527059290e-01
2.017414184140873916e-03,4.300934515583909601e-01
2.112720691885582903e-03,2.906603002506901734e-01
1.737612949815801671e-03,2.891422656924378942e-01
2.001990118636220572e-03,2.599260040509516201e-01
1.728662996327305114e-03,2.558404475063543182e-01
2.134752369452097565e-03,2.909863442171320425e-01
2.043748570410202324e-03,2.765802038704939236e-01
2.332699031718895883e-03,2.532593846542274818e-01
2.045519016445558006e-03,2.974949170816074684e-01
2.157500944730804567e-03,3.298316106833417138e-01
1.392852595074450415e-03,2.730551237441737333e-01
2.141024749413896876e-03,2.800848757460752680e-01
2.127877921873043421e-03,2.619583354713931334e-01
1.834341656227922012e-03,2.998646713159428545e-01
1.752171283585047873e-03,2.839268952264837331e-01
1.653669516874277509e-03,3.342759427451273413e-01
1.393118508243550808e-03,3.263110393635113571e-01
2.123666552718304901e-03,2.599710432991496067e-01
2.280742932708300016e-03,2.947093810714487838e-01
2.990874575295341450e-03,3.907623211100944571e-01
2.221441761930016690e-03,3.244993738921672088e-01
2.638322010172573524e-03,2.660503940091833996e-01
1.699363497856576670e-03,3.560997347322780726e-01
1.592358882381270796e-03,2.752825598044413291e-01
1.520630615682902692e-03,2.464181485836908214e-01
1.574727467978497258e-03,2.516874896663990335e-01
2.575305544813809040e-03,2.194534362908371339e-01
1.836014930244501617e-03,3.075412584005243755e-01
1.559357729051891270e-03,2.604907780262450956e-01
1.732575931865613841e-03,2.536835009840627264e-01
2.094902912885442201e-03,2.588892069690918452e-01
2.043809528728006419e-03,3.128369712072278652e-01
1.578226777699514877e-03,3.198680121187126857e-01
2.293139657675468800e-03,3.102494325730966729e-01
2.690173544299061682e-03,2.701952845431385697e-01
2.039613720598674931e-03,3.729718234313278424e-01
2.729211597729797132e-03,3.034931133893821187e-01
2.364686541359779012e-03,2.804651485440323166e-01
1.777309228644539637e-03,2.521565606423932793e-01
1.325905332916461378e-03,2.764189973288160296e-01
1.517061914041039142e-03,2.318383081303427573e-01
2.314161849998296484e-03,2.285524204218642441e-01
1.964913240749874886e-03,2.595664550867490816e-01
2.259320280909922051e-03,2.089693440143841896e-01
2.331814646826284570e-03,2.499825041700867168e-01
1.770755853002931469e-03,2.226345465238163124e-01
1.837272074585866166e-03,2.540519361247300933e-01
1.111147379132719623e-03,2.517789031221303042e-01
2.285850803210790275e-03,2.034298803422010526e-01
2.567648965297803561e-03,3.198479833103970993e-01
2.846836077726266987e-03,3.667836675787924383e-01
3.436375178961801301e-03,4.039892030201240325e-01
2.366825069777349182e-03,3.298955508646450596e-01
2.197833337175498624e-03,2.783387662163990806e-01
2.550265439990818863e-03,2.468297914547238348e-01
2.362397941336870019e-03,2.379871610386124492e-01
1.754234884859553383e-03,2.652924854999545445e-01
1.823721538483317767e-03,2.248253628436799878e-01
1.192399812199057812e-03,1.905068708689342527e-01
1.615795684004703303e-03,2.272345725491086155e-01
2.114227529941146728e-03,2.315252645626577899e-01
2.063888065817338826e-03,2.517638909190045848e-01
2.277166015762679963e-03,2.414305682853093715e-01
2.008025994719614491e-03,2.512720164269936496e-01
2.255656348233135017e-03,2.447124068623658388e-01
1.958997597903991156e-03,2.735524318897067375e-01
1.754139568534622421e-03,2.865234143747033557e-01
1.982098433828266559e-03,2.646905357432782213e-01
2.217436846206143498e-03,2.341962352672048442e-01
1.827362381357843001e-03,2.771549725766560002e-01
1.915607100148473225e-03,2.376693701125283664e-01
1.785990554011839546e-03,2.434178218576791286e-01
2.040556403716193516e-03,1.970814948840541037e-01
1.646690490039385505e-03,2.506178930419266648e-01
1.454764785157436346e-03,2.153066939860182882e-01
1.885061820315677957e-03,2.242333027632226750e-01
1.461550643742012649e-03,2.518135453566691107e-01
2.447473288438719013e-03,2.107995079340095890e-01
2.429334812753454389e-03,2.819706441036812228e-01
2.816571928524011503e-03,3.840024451234920755e-01
2.580877110757697802e-03,3.190526122171596923e-01
2.039910205766189925e-03,2.650871382063343384e-01
1.976466884392629516e-03,2.435121112940027976e-01
1.575841849398016033e-03,2.700428685933183304e-01
1.817385659763343271e-03,2.579179826749154469e-01
2.089892334633841782e-03,2.473073806173797240e-01
2.075846964615144386e-03,2.378228804482511727e-01
2.304081408619103755e-03,2.346068587518879700e-01
2.293576326580992145e-03,2.683370256687832023e-01
2.006525303937851772e-03,3.215338831680741860e-01
1.766456158604197066e-03,3.193785648165871072e-01
1.666444357252309548e-03,2.516087525416484949e-01
2.756097063723890201e-03,2.314953518467114946e-01
1.861734342670681415e-03,3.414129983792392742e-01
3.152679495738595385e-03,2.648663635721869025e-01
2.990688520884832256e-03,3.117122479763424492e-01
2.135538654316781072e-03,3.511222640734190659e-01
1.706190665605472005e-03,3.039971286354249957e-01
1.634981273187397378e-03,2.549337548493373906e-01
1.785460170659380289e-03,2.410208417095961730e-01
1.842540089181261918e-03,2.771811089619902191e-01
1.802338956914073921e-03,2.848947096004312285e-01
2.066590200762542968e-03,2.625775567929014565e-01
1.513429614841323633e-03,2.662727018323124972e-01
1.936303975989759176e-03,2.129778491045199729e-01
1.611054705854545171e-03,2.456037096878041504e-01
1.371511380512163399e-03,1.991226200980484584e-01
1.181162495838107692e-03,2.022380810553892072e-01
1.402769613032960223e-03,1.679358915113893236e-01
1.877007185016344023e-03,2.282419833231945916e-01
2.252171719054147682e-03,2.291298605569508651e-01
2.595641571815225038e-03,2.382185637784152432e-01
3.489410014935228049e-03,3.082608252673062488e-01
2.680412277905917968e-03,2.982737029173465615e-01
3.110379061302122588e-03,2.576639127092335002e-01
2.257399508932171790e-03,3.009663144144185676e-01
1.766423585973349525e-03,2.406159026998568318e-01
1.397611645492259462e-03,2.206613654190341667e-01
1.685458586608808542e-03,1.879074502669587365e-01
1.385664408506095697e-03,2.290774651824127595e-01
1.788909445863203548e-03,1.755888469308655442e-01
1.665162719408062398e-03,2.223374056107667585e-01
9.342135912847906965e-04,1.807244670553500576e-01
1.679464179170434002e-03,2.175177735948423119e-01
1.114293549324251592e-03,2.430342741561550557e-01
1.796955188317698928e-03,1.910967756415856700e-01
2.331277169054009595e-03,2.707385364242441694e-01
2.294705059710988940e-03,3.248868383567913298e-01
2.771290766886734709e-03,2.701243973186214786e-01
2.321144843675977849e-03,3.136451287064112581e-01
1.876773665162901521e-03,2.216676284287359133e-01
1.155106406909092937e-03,2.412640172187274779e-01
1.661271861747416236e-03,1.751976964433214212e-01
2.261392251296596035e-03,2.247830017638017819e-01
1.560191907063009607e-03,2.453078377089424333e-01
2.360825450928746155e-03,2.420619173718643324e-01
2.353334320615995019e-03,2.468131432240843470e-01
2.548508414913980454e-03,2.163778356222464394e-01
1.476563208541580453e-03,3.333325521971678973e-01
2.008464608434005171e-03,2.229514667902109115e-01
1.942330351839436416e-03,2.027234319103344562e-01
2.168987463081286683e-03,1.978263245780849666e-01
2.203629097599576776e-03,2.668873972768290859e-01
1.744845657404817943e-03,1.976276994018653088e-01
2.649858451147290694e-03,2.130578297961352729e-01
2.771521984044888424e-03,2.099904605268381463e-01
2.498356424020920560e-03,2.208836131222465526e-01
2.167228047994962381e-03,2.405256495133337169e-01
2.173435265343919183e-03,1.858152946795711413e-01
2.251117198040616420e-03,2.298534582241835988e-01
1.735642508917826198e-03,2.577192824710982100e-01
1.943582585776177036e-03,1.911387589012116806e-01
1.845933839962908378e-03,2.089904100180127178e-01
2.232908822499971805e-03,2.063288936712261434e-01
1.702421072823163484e-03,1.910126100544867478e-01
1.812608879428052357e-03,2.446327235343278006e-01
1.684355340256459086e-03,2.091429427927238571e-01
1.680074503045730656e-03,2.189295231033375477e-01
1.301966877222528012e-03,2.355691022669852419e-01
1.275188631295320505e-03,2.307816671756071913e-01
1.446199815631300139e-03,2.088113850372159130e-01
2.132094105591890009e-03,2.024679905256084045e-01
3.116820404169788963e-03,1.663324231977973411e-01
2.904283072965886062e-03,3.408897764437549549e-01
1.983294320196519935e-03,2.739593149901462521e-01
1.956503345550947293e-03,2.302644837258978894e-01
2.121830055126451477e-03,1.964504000449899535e-01
2.621327737627322622e-03,2.660642203684160378e-01
2.634781473673371028e-03,2.339039813198669493e-01
2.171541135159237891e-03,2.185511595245346050e-01
1.194442670524128829e-03,2.034526039017655608e-01
1.718155706239774634e-03,2.305104087321274975e-01
1.426307182172137540e-03,1.923683202037935469e-01
1.010650438643116928e-03,2.134628567772218766e-01
1.326275474437313027e-03,1.404515501975816261e-01
1.138008041598754421e-03,1.696461491795732690e-01
1.597441029545980905e-03,1.840307471865914868e-01
2.400164323635830578e-03,1.559953250163106098e-01
1.859931468116802914e-03,2.133907527602760534e-01
1.667295948121257998e-03,1.626442314125487176e-01
1.862152006562551015e-03,1.874845395297685402e-01
1.714631029764632046e-03,2.504204813578749800e-01
1.318142628122646355e-03,2.423133638874580553e-01
2.290151741007751939e-03,1.777172105525046120e-01
2.930646554782554824e-03,1.940896393273386922e-01
3.083645046706514833e-03,2.796495611806645853e-01
2.198828149286599903e-03,2.137603643817075627e-01
1.752804169401403446e-03,2.454777957667098331e-01
1.842559057044731692e-03,1.877496988614199003e-01
1.324431664462179118e-03,1.932353352841171823e-01
9.186253474019615353e-04,1.764306289858244836e-01
1.329628347643816095e-03,1.488290784670113776e-01
1.157534501806870572e-03,1.900122717120037719e-01
1.511965606685897147e-03,1.842259929478606562e-01
2.124657416375032824e-03,1.693326397645497916e-01
1.420947607380822165e-03,2.084915697998171724e-01
1.885307673028762407e-03,1.712035084987262590e-01
1.420234682101446325e-03,1.432597984914850409e-01
8.140972078941474894e-04,1.636704283103928292e-01
1.183992139865182400e-03,1.301214336423488493e-01
1.287643967980274485e-03,1.495093610781599303e-01
1.941419367704475592e-03,1.714139845914003646e-01


==> Plots/1D_Allen_Cahn_eps_vary/Vary_alpha_4_nPts_201_eps_0.1/State.csv <==
0.000000000000000000e+00
1.570845767855644226e-02
3.141170740127563477e-02
4.710689559578895569e-02
6.279087811708450317e-02
7.846020162105560303e-02
9.411120414733886719e-02
1.097398996353149414e-01
1.253422200679779053e-01
1.409139186143875122e-01
1.564507633447647095e-01
1.719483137130737305e-01
1.874025017023086548e-01
2.028088867664337158e-01
2.181635797023773193e-01
2.334623932838439941e-01
2.487014383077621460e-01
2.638767063617706299e-01
2.789842486381530762e-01
2.940205037593841553e-01
3.089814186096191406e-01
3.238635361194610596e-01
3.386630117893218994e-01
3.533763289451599121e-01
3.679997920989990234e-01
3.825301527976989746e-01
3.969637155532836914e-01
4.112975597381591797e-01
4.255281090736389160e-01
4.396522343158721924e-01
4.536668956279754639e-01
4.675686359405517578e-01
4.813541471958160400e-01
4.950201809406280518e-01
5.085635185241699219e-01
5.219805836677551270e-01
5.352681875228881836e-01
5.484225153923034668e-01
5.614406466484069824e-01
5.743191242218017578e-01
5.870549678802490234e-01
5.996447205543518066e-01
6.120855808258056641e-01
6.243744492530822754e-01
6.365084648132324219e-01
6.484850645065307617e-01
6.603014469146728516e-01
6.719548106193542480e-01
6.834422945976257324e-01
6.947613954544067383e-01
7.059096097946166992e-01
7.168840765953063965e-01
7.276824712753295898e-01
7.383018732070922852e-01
7.487403154373168945e-01
7.589948177337646484e-01
7.690632343292236328e-01
7.789431810379028320e-01
7.886320352554321289e-01
7.981280088424682617e-01
8.074283003807067871e-01
8.165308833122253418e-01
8.254336714744567871e-01
8.341339230537414551e-01
8.426299095153808594e-01
8.509193658828735352e-01
8.590002059936523438e-01
8.668697476387023926e-01
8.745267987251281738e-01
8.819687962532043457e-01
8.891936540603637695e-01
8.961998224258422852e-01
9.029855728149414062e-01
9.095483422279357910e-01
9.158871173858642578e-01
9.219998121261596680e-01
9.278852939605712891e-01
9.335417151451110840e-01
9.389678835868835449e-01
9.441623091697692871e-01
9.491236209869384766e-01
9.538505077362060547e-01
9.583418965339660645e-01
9.625967144966125488e-01
9.666140675544738770e-01
9.703924059867858887e-01
9.739312529563903809e-01
9.772295355796813965e-01
9.802867174148559570e-01
9.831017255783081055e-01
9.856736063957214355e-01
9.880023002624511719e-01
9.900867342948913574e-01
9.919269084930419922e-01
9.935216903686523438e-01
9.948710799217224121e-01
9.959747195243835449e-01
9.968325495719909668e-01
9.974437952041625977e-01
9.978085160255432129e-01
9.979271292686462402e-01
9.977987408638000488e-01
9.974239468574523926e-01
9.968027472496032715e-01
9.959352016448974609e-01
9.948213100433349609e-01
9.934613704681396484e-01
9.918556809425354004e-01
9.900047183036804199e-01
9.879090785980224609e-01
9.855682253837585449e-01
9.829839468002319336e-01
9.801563620567321777e-01
9.770863652229309082e-01
9.737742543220520020e-01
9.702215790748596191e-01
9.664287567138671875e-01
9.623975753784179688e-01
9.581282138824462891e-01
9.536225199699401855e-01
9.488812685012817383e-01
9.439060091972351074e-01
9.386982917785644531e-01
9.332593679428100586e-01
9.275907874107360840e-01
9.216936826705932617e-01
9.155701398849487305e-01
9.092212319374084473e-01
9.026493430137634277e-01
8.958555459976196289e-01
8.888418674468994141e-01
8.816104531288146973e-01
8.741623163223266602e-01
8.665003776550292969e-01
8.586258292198181152e-01
8.505408167839050293e-01
8.422477841377258301e-01
8.337484002113342285e-01
8.250446915626525879e-01
8.161390423774719238e-01
8.070334792137145996e-01
7.977302074432373047e-01
7.882313728332519531e-01
7.785394787788391113e-01
7.686566114425659180e-01
7.585853338241577148e-01
7.483281493186950684e-01
7.378870248794555664e-01
7.272650599479675293e-01
7.164639234542846680e-01
7.054873704910278320e-01
6.943371295928955078e-01
6.830158829689025879e-01
6.715269684791564941e-01
6.598722934722900391e-01
6.480551958084106445e-01
6.360781192779541016e-01
6.239442825317382812e-01
6.116561293601989746e-01
5.992170572280883789e-01
5.866292715072631836e-01
5.738963484764099121e-01
5.610209703445434570e-01
5.480058789253234863e-01
5.348544120788574219e-01
5.215696692466735840e-01
5.081546306610107422e-01
4.946123659610748291e-01
4.809461236000061035e-01
4.671589136123657227e-01
4.532545208930969238e-01
4.392359256744384766e-01
4.251067638397216797e-01
4.108703136444091797e-01
3.965303897857666016e-01
3.820904791355133057e-01
3.675541579723358154e-01
3.529252409934997559e-01
3.382075428962707520e-01
3.234047591686248779e-01
3.085208833217620850e-01
2.935597002506256104e-01
2.785250544548034668e-01
2.634211778640747070e-01
2.482518851757049561e-01
2.330211400985717773e-01
2.177331745624542236e-01
2.023919671773910522e-01
1.870016753673553467e-01
1.715664267539978027e-01
1.560904532670974731e-01
1.405780613422393799e-01
1.250334233045578003e-01
1.094608679413795471e-01
9.386420994997024536e-02
7.824808359146118164e-02
6.261626631021499634e-02
4.697246104478836060e-02
3.132005780935287476e-02
1.566188409924507141e-02
0.000000000000000000e+00


==> Plots/1D_Allen_Cahn_eps_vary/Vary_alpha_4_nPts_201_eps_0.2/Control.csv <==
0.000000000000000000e+00
-2.431981861591339111e-01
-4.838907122611999512e-01
-7.217286229133605957e-01
-9.563549757003784180e-01
-1.187399744987487793e+00
-1.414476037025451660e+00
-1.637175917625427246e+00
-1.855069041252136230e+00
-2.067701816558837891e+00
-2.274602413177490234e+00
-2.475286006927490234e+00
-2.669266939163208008e+00
-2.856060504913330078e+00
-3.035191059112548828e+00
-3.206191301345825195e+00
-3.368602037429809570e+00
-3.521970748901367188e+00
-3.665847778320312500e+00
-3.799793004989624023e+00
-3.923378467559814453e+00
-4.036193370819091797e+00
-4.137858390808105469e+00
-4.228027343750000000e+00
-4.306395530700683594e+00
-4.372700691223144531e+00
-4.426721096038818359e+00
-4.468268394470214844e+00
-4.497174739837646484e+00
-4.513288497924804688e+00
-4.516451835632324219e+00
-4.506499290466308594e+00
-4.483243465423583984e+00
-4.446491718292236328e+00
-4.396069049835205078e+00
-4.331858158111572266e+00
-4.253839969635009766e+00
-4.162108421325683594e+00
-4.056871414184570312e+00
-3.938403129577636719e+00
-3.807021617889404297e+00
-3.663052797317504883e+00
-3.506823778152465820e+00
-3.338659048080444336e+00
-3.158886194229125977e+00
-2.967834711074829102e+00
-2.765832901000976562e+00
-2.553212165832519531e+00
-2.330284595489501953e+00
-2.097343444824218750e+00
-1.854669809341430664e+00
-1.602543592453002930e+00
-1.341286659240722656e+00
-1.071306467056274414e+00
-7.931241989135742188e-01
-5.073865056037902832e-01
-2.148231565952301025e-01
8.379372209310531616e-02
3.876881599426269531e-01
6.961145997047424316e-01
1.008364677429199219e+00
1.323764801025390625e+00
1.641687989234924316e+00
1.961535930633544922e+00
2.282739400863647461e+00
2.604745626449584961e+00
2.927000522613525391e+00
3.248935222625732422e+00
3.569954633712768555e+00
3.889425516128540039e+00
4.206691741943359375e+00
4.521070003509521484e+00
4.831875324249267578e+00
5.138422012329101562e+00
5.440036773681640625e+00
5.736063957214355469e+00
6.025867462158203125e+00
6.308830261230468750e+00
6.584362030029296875e+00
6.851898670196533203e+00
7.110898017883300781e+00
7.360842227935791016e+00
7.601242542266845703e+00
7.831618309020996094e+00
8.051512718200683594e+00
8.260479927062988281e+00
8.458090782165527344e+00
8.643934249877929688e+00
8.817623138427734375e+00
8.978798866271972656e+00
9.127132415771484375e+00
9.262333869934082031e+00
9.384151458740234375e+00
9.492362022399902344e+00
9.586780548095703125e+00
9.667234420776367188e+00
9.733573913574218750e+00
9.785657882690429688e+00
9.823345184326171875e+00
9.846506118774414062e+00
9.855014801025390625e+00
9.848763465881347656e+00
9.827666282653808594e+00
9.791669845581054688e+00
9.740765571594238281e+00
9.674999237060546875e+00
9.594468116760253906e+00
9.499341964721679688e+00
9.389848709106445312e+00
9.266271591186523438e+00
9.128943443298339844e+00
8.978236198425292969e+00
8.814548492431640625e+00
8.638300895690917969e+00
8.449921607971191406e+00
8.249847412109375000e+00
8.038527488708496094e+00
7.816420078277587891e+00
7.583995819091796875e+00
7.341740131378173828e+00
7.090166091918945312e+00
6.829797744750976562e+00
6.561177253723144531e+00
6.284862518310546875e+00
6.001421928405761719e+00
5.711433410644531250e+00
5.415485858917236328e+00
5.114179611206054688e+00
4.808119297027587891e+00
4.497926235198974609e+00
4.184223651885986328e+00
3.867644548416137695e+00
3.548821926116943359e+00
3.228403806686401367e+00
2.907020807266235352e+00
2.585311412811279297e+00
2.263907194137573242e+00
1.943439364433288574e+00
1.624529719352722168e+00
1.307797193527221680e+00
9.938479065895080566e-01
6.832821369171142578e-01
3.766912221908569336e-01
7.465419918298721313e-02
-2.222605049610137939e-01
-5.134770870208740234e-01
-7.984350919723510742e-01
-1.076571941375732422e+00
-1.347324013710021973e+00
-1.610128879547119141e+00
-1.864427089691162109e+00
-2.109667301177978516e+00
-2.345308303833007812e+00
-2.570831775665283203e+00
-2.785738468170166016e+00
-2.989560604095458984e+00
-3.181866645812988281e+00
-3.362262248992919922e+00
-3.530384063720703125e+00
-3.685918092727661133e+00
-3.828587293624877930e+00
-3.958153724670410156e+00
-4.074419498443603516e+00
-4.177231311798095703e+00
-4.266472816467285156e+00
-4.342074394226074219e+00
-4.404006004333496094e+00
-4.452282905578613281e+00
-4.486957550048828125e+00
-4.508124828338623047e+00
-4.515913963317871094e+00
-4.510493278503417969e+00
-4.492060661315917969e+00
-4.460851192474365234e+00
-4.417130470275878906e+00
-4.361196994781494141e+00
-4.293384075164794922e+00
-4.214051246643066406e+00
-4.123585700988769531e+00
-4.022393703460693359e+00
-3.910894870758056641e+00
-3.789509773254394531e+00
-3.658652067184448242e+00
-3.518721342086791992e+00
-3.370085716247558594e+00
-3.213075399398803711e+00
-3.047981500625610352e+00
-2.875045776367187500e+00
-2.694470882415771484e+00
-2.506430864334106445e+00
-2.311089277267456055e+00
-2.108621835708618164e+00
-1.899231076240539551e+00
-1.683149814605712891e+00
-1.460621714591979980e+00
-1.231887221336364746e+00
-9.971401691436767578e-01
-7.565213441848754883e-01
-5.101124644279479980e-01
-2.579425573348999023e-01
0.000000000000000000e+00


==> Plots/1D_Allen_Cahn_eps_vary/Vary_alpha_4_nPts_201_eps_0.2/Error.csv <==
7.737232411161861778e-01,5.113401020461989077e+00
4.951733045038112513e-01,5.090954680462728810e+00
2.790983549682959919e-01,5.099008187455828178e+00
2.092991870549435751e-01,5.109343166715253126e+00
1.325674494924342084e-01,5.092103959092630916e+00
1.094969225451027650e-01,5.054530255572664998e+00
6.043280601025769611e-02,4.995038977595603669e+00
3.210690465230359864e-02,4.926189500088509199e+00
2.735060276430344509e-02,4.858642186420433440e+00
2.819249895861335176e-02,4.795636458293468074e+00
3.335831252856390206e-02,4.738224876946491193e+00
3.315442209416466501e-02,4.689399172274007377e+00
3.120126401269407782e-02,4.652807531316914158e+00
3.065393389742797695e-02,4.630118244325866605e+00
2.838818560645320691e-02,4.620510580930615063e+00
2.744763059520410886e-02,4.618808610118728453e+00
2.691399171776374943e-02,4.617786493685411386e+00
2.687717385322749980e-02,4.611026778258957570e+00
2.753157463920435921e-02,4.596257344854236315e+00
2.847123043958671440e-02,4.576153640238056042e+00
2.979565634505294824e-02,4.555825661883335265e+00
3.137796463381051920e-02,4.539179951118187617e+00
3.321042892153327347e-02,4.526812204327335110e+00
3.513158021654740754e-02,4.515981301328152675e+00
3.705876684154491701e-02,4.502416569840391070e+00
3.886709609265621285e-02,4.483044339847531035e+00
4.041161852664017229e-02,4.457242249173910764e+00
4.158043460775644184e-02,4.426712402422075421e+00
4.237987491055520556e-02,4.393994128567841884e+00
4.302983192324186940e-02,4.359713689893149002e+00
4.401750190757452996e-02,4.321507538687710870e+00
4.543610946720777477e-02,4.273361183984969003e+00
4.665867833684490817e-02,4.205930425701557951e+00
4.705809427052814325e-02,4.121431830708937483e+00
4.676192164781536875e-02,4.034213471759644953e+00
4.708113675449639851e-02,3.932140596549877021e+00
4.926231284860013021e-02,3.786224051646067235e+00
5.209713508125206338e-02,3.619674399280857102e+00
5.311067707848847463e-02,3.462086840255624853e+00
5.180432185599921635e-02,3.327801499088045123e+00
5.018069046627593455e-02,3.191520373730789117e+00
4.888227672347977837e-02,3.037971367752960727e+00
4.740989234690310555e-02,2.885053165410147891e+00
4.620506145492653954e-02,2.723728772073573889e+00
4.514160478708392071e-02,2.545685454100712786e+00
4.342251413918998826e-02,2.386431102142327454e+00
4.046308025510951534e-02,2.243852913062016619e+00
3.672817912292067333e-02,2.142923633957133145e+00
3.349395668829614064e-02,2.111776736316338887e+00
3.062737437412265881e-02,2.022119214622026817e+00
2.670107872044046732e-02,1.899766216554503728e+00
2.257435217983901413e-02,1.737019067994823640e+00
1.857344010119656857e-02,1.576366428523466645e+00
1.462240078767384349e-02,1.377973653398918641e+00
1.208579081686641556e-02,1.248860229203233141e+00
1.018879401892716294e-02,1.245920921088139011e+00
8.640169637328385874e-03,1.192454056324468548e+00
7.306969300931570425e-03,1.099560106180748509e+00
6.101063754027830945e-03,1.021167383989662225e+00
5.757825405566129560e-03,9.638155351258528292e-01
5.492093217464573233e-03,9.136207590987737159e-01
4.936579648795643045e-03,8.342819141139288242e-01
4.532657030334728485e-03,7.394409316548816724e-01
4.236812423808747168e-03,6.654970067736715178e-01
3.950362991265863460e-03,6.116397033803185890e-01
3.458479602533885613e-03,5.797528701205819646e-01
3.380013231446282133e-03,5.525078156195503132e-01
3.111886857358753776e-03,5.318215121861818995e-01
3.041194216520132654e-03,5.040148292824525589e-01
3.363077697756991415e-03,4.802493948773748356e-01
2.977427586816133818e-03,4.552212416329958211e-01
2.664997552341440926e-03,4.313719210017911143e-01
3.034930327192937160e-03,4.066255759216218513e-01
2.873145828155575926e-03,3.789782604417482048e-01
2.726126125140021332e-03,3.559352296124904669e-01
2.215083180610723929e-03,3.452965169374666021e-01
1.973139339481427400e-03,3.277567188599580517e-01
1.934494578621080881e-03,3.157012894437437045e-01
2.116073754544066984e-03,2.962078095669909428e-01
1.733536325759394651e-03,2.945967830586224134e-01
2.349869433391052302e-03,2.799614057058658623e-01
2.014135742934917376e-03,2.725037944093615105e-01
1.757680713999799568e-03,2.640294481128975246e-01
1.378242589660883498e-03,2.474269614572707221e-01
1.430469051814251859e-03,2.324589038614178482e-01
1.650238478309242309e-03,2.243442173714193799e-01
1.765269163712725317e-03,2.252671230471784691e-01
1.805972518561240045e-03,2.245664162032655342e-01
1.526537740540827781e-03,2.188023360579672005e-01
1.523579640941550217e-03,2.176075305609671551e-01
1.369364326294793570e-03,2.138352300463307598e-01
1.281447043854824514e-03,2.127732643192521145e-01
1.289926003831517835e-03,2.148040395847209683e-01
1.757889106430299579e-03,2.084362772731790936e-01
1.615273084100782948e-03,2.065122139152143488e-01
2.022001730246102569e-03,1.996736941617541505e-01
1.791883581737854260e-03,2.097265968649857926e-01
1.412640090559518381e-03,1.989496207818723106e-01
2.150251700354199706e-03,2.002236479902444466e-01
1.781991533782927494e-03,2.052986981844648895e-01
1.465479572068707510e-03,1.774779487915411069e-01
1.345879725930747934e-03,1.790813866120812836e-01
1.509968797969613767e-03,1.772502978269497875e-01
1.666324654881141129e-03,1.758143636419176592e-01
1.415308164561883322e-03,1.789144579135832358e-01
1.256872576586133897e-03,1.803843931245978638e-01
1.912831580052815712e-03,1.895401800446735452e-01
1.722213038967522784e-03,1.935539787368564246e-01
1.719942164226463503e-03,1.985296425714309365e-01
8.632700535297821356e-04,1.952694553685599133e-01
1.128539399642901038e-03,1.873838557739712918e-01
1.278454646337535408e-03,1.974573495658621392e-01
1.797723973350884470e-03,1.828241498952677679e-01
2.029577649481491015e-03,1.902852613337179810e-01
1.894166082264394160e-03,1.925558005333255218e-01
1.262234491731772370e-03,1.886821492137333300e-01
9.960045583867452486e-04,1.797539744863304312e-01
1.149967531224115047e-03,1.750670301847893073e-01
1.539815353633787768e-03,1.763731236719627837e-01
1.375181451134681321e-03,1.796159237801818465e-01
1.276894799085634457e-03,1.821797511841947159e-01
1.743208114804700466e-03,1.977706462949440913e-01
1.358655767014510561e-03,1.950683146900390463e-01
1.421286381311440876e-03,1.912105172316020119e-01
9.827693736684506558e-04,1.917689122848696970e-01
1.397489585874196619e-03,1.780438298108739936e-01
1.156224079688421627e-03,1.874250051219101543e-01
1.110209311130396859e-03,1.809455047517486981e-01
8.769892854354231293e-04,1.641221584390021027e-01
8.931397507285763517e-04,1.595462191870924140e-01
1.694675128144377575e-03,1.525650768925927714e-01
1.939414491459078059e-03,1.638647325341347494e-01
1.600710582380683155e-03,1.632695116522537293e-01
1.162171656230974546e-03,1.625858039131290733e-01
9.240584640431428413e-04,1.541469500981516860e-01
9.138339024547797052e-04,1.400771929571526242e-01
9.907253772014448009e-04,1.364698071276621572e-01
1.225391674248638629e-03,1.515076231546214625e-01
1.675140313322236738e-03,1.504447211699503073e-01
1.202506197271097782e-03,1.509451372089965770e-01
9.232119827142451106e-04,1.497036368310184773e-01
7.172209577483956407e-04,1.384397222233891833e-01
1.172164181566304805e-03,1.350399964242419149e-01
6.730310260188204947e-04,1.372015811353153592e-01
1.181470623423365451e-03,1.286984174190100583e-01
1.402599967819109393e-03,1.285537867707561843e-01
1.213362471787683521e-03,1.412686005350609897e-01
1.665734584706267223e-03,1.287329089390951420e-01
1.018887772411268197e-03,1.463970727095100233e-01
1.296737704160008577e-03,1.344097017344385303e-01
9.001063888776704262e-04,1.235016605149635294e-01
1.042953111408422961e-03,1.158036317798867565e-01
9.273327747889929503e-04,1.224745429311912548e-01
1.147047376579058298e-03,1.167305438796426426e-01
7.518860885340335155e-04,1.204215562006889784e-01
9.595771389460382465e-04,1.131232947002336620e-01
8.318867720255126346e-04,1.106030998019801592e-01
1.919955462501880209e-03,1.071282697121303112e-01
1.330070651746713710e-03,1.170071716468174400e-01
8.150720301537079998e-04,1.180983287882247101e-01
1.102922758866221702e-03,1.158232075329900385e-01
1.186736368395395003e-03,1.113147396459679556e-01
8.593009277763257250e-04,1.138893742564716927e-01
9.000905442237605494e-04,1.181841414964027170e-01
1.264660197000870394e-03,1.174792728214889004e-01
1.287877126859439392e-03,1.179897879495228064e-01
1.740835598857726251e-03,1.123737512663190025e-01
9.850615460590540599e-04,1.307226913392456058e-01
1.019754285473014038e-03,1.122576481646694740e-01
7.351150739393762668e-04,1.179072830192504917e-01
1.087173288607279006e-03,1.132260744217327142e-01
1.184264540539949149e-03,1.126479959918986751e-01
9.626776817693326110e-04,1.109868990115662896e-01
1.329321782221775479e-03,1.076487123954764508e-01
9.866261696738749896e-04,1.109727431454786833e-01
1.291970283475591449e-03,1.048048893161959705e-01
1.140684566088661289e-03,9.924492393372141841e-02
1.078278121548965560e-03,1.113402953882677987e-01
1.242561802569391036e-03,9.456780543011650275e-02
1.199128033692205319e-03,9.933493725644135242e-02
1.203821808440115734e-03,1.004313753473970727e-01
1.480278256747292499e-03,9.279326066141647955e-02
8.021338938206170341e-04,9.706118755752098093e-02
1.003823008179792389e-03,9.227669888767513207e-02
9.510398838164545784e-04,9.825212477708476777e-02
8.448248430841638840e-04,9.176392700135221903e-02
1.399749318213865676e-03,9.227633205653183734e-02
1.527566343205081925e-03,8.855190608686311360e-02
1.244672366894196067e-03,9.816225825799287930e-02
1.757562484239417067e-03,1.002376808443404266e-01
7.421977280536091494e-04,1.016054804441731546e-01
8.111794928872556208e-04,9.061726690412047480e-02
1.470846040695353600e-03,8.548594767905304259e-02
9.969803490908080851e-04,9.346118711592178718e-02
7.543800884870493096e-04,8.539997345997411837e-02
1.087471510842168707e-03,8.419853719724337826e-02
1.331235006519821198e-03,9.105235043553155938e-02
1.119795948820634076e-03,8.688114519322176488e-02
1.043563618591458178e-03,8.490127962075763590e-02
1.242439544023365115e-03,8.854288834446884249e-02
1.366345613931890281e-03,8.374546874565605425e-02
9.365195869198766551e-04,8.738350963568707053e-02
5.914849617731872183e-04,8.911181840534923571e-02
7.027738731236798713e-04,8.227220726432379894e-02
1.125870248146647280e-03,7.346074375545201540e-02
1.500620184718418114e-03,7.648337096092296117e-02
1.458594021505223723e-03,8.568624584350607865e-02
1.971283690972917661e-03,9.002676159210364071e-02
1.141474917011637809e-03,1.003333200063885738e-01
9.685059756224372604e-04,8.559169216676609793e-02
6.145323277118282593e-04,7.669010657796493380e-02
6.891621043441438933e-04,7.851950060760631844e-02
1.108711677770641115e-03,7.137791522869185723e-02
1.094037373493838249e-03,7.955789703575567862e-02
1.277131602987841008e-03,7.355555688462042663e-02
1.130447415847697775e-03,7.836587557259298842e-02
5.124300497975142277e-04,7.103684481808682227e-02
6.023111957517585666e-04,7.932790593991524697e-02
6.439694358994302531e-04,6.516557669867129032e-02
9.466500166929490501e-04,6.108219814499353528e-02
7.819246042201635164e-04,6.287531169018287236e-02
6.464683462723755511e-04,6.504884987661353757e-02
6.643661926729888933e-04,6.694278662426438042e-02
9.294204519630675865e-04,6.218363511421558243e-02
1.079073633077124632e-03,5.813851656441590410e-02
9.789931591244734142e-04,6.637128261829085274e-02
9.190700681734159357e-04,7.071419885276998551e-02
5.663815911408372596e-04,7.060056971274333848e-02
3.738195487535863064e-04,6.945477225623609974e-02
7.066233483357880303e-04,5.792999520874889813e-02
1.274744278626239666e-03,6.053259771966085917e-02
1.125351467049062098e-03,6.920880533116971489e-02
8.597116656294488939e-04,7.974158124712323048e-02
8.319926949878383689e-04,6.568772407549752779e-02
1.146560731952098134e-03,6.291813697705758712e-02
9.822397992716295524e-04,7.396932219460562730e-02
6.078296128868750916e-04,6.742023049854724281e-02
9.117647853325353512e-04,6.558991354494402015e-02
5.143813095566063210e-04,5.633051622593208962e-02
1.108327941524138265e-03,5.678309691592128838e-02
8.921430968796475059e-04,6.019283960658669552e-02
9.130796159329611188e-04,5.921528715691627004e-02
9.343283647170072493e-04,5.444215017608215051e-02
1.290345200197067508e-03,5.532205304003724733e-02
6.350332989922667258e-04,5.489684897433325800e-02
6.788922921788458466e-04,6.111632658890894798e-02
4.419623519078823455e-04,6.357305734463115920e-02
7.552045263311313360e-04,6.330932941372166556e-02
1.002962505334382016e-03,5.882325663245224073e-02
9.034445600475531383e-04,6.193796498584582672e-02
1.108911923796987442e-03,6.809761104412512256e-02
8.178274829907366270e-04,6.956803692300971009e-02
5.505923447128760039e-04,6.369457082497824441e-02
5.396303258107806259e-04,6.043321169517043567e-02
1.798025454119340193e-03,6.044079615058734617e-02
8.603866956964570248e-04,6.654896000627574804e-02
9.388752743129222429e-04,4.816818276471492022e-02
9.622681731924362597e-04,5.343782566957423763e-02
7.009664543252225408e-04,4.947486072107015742e-02
1.099360943449766408e-03,5.551863775838170728e-02
1.028718506819425267e-03,6.547395666832726835e-02
1.037445338835803503e-03,5.767748587113759318e-02
1.283056205838128527e-03,5.602136010864815913e-02
1.262499129351503076e-03,5.617061141211991682e-02
5.740217261381521828e-04,5.531520072086200390e-02
7.142717155102251171e-04,5.126471384748994276e-02
9.690813883967751372e-04,4.862132776127570805e-02
1.235020454055921202e-03,4.961697813508689214e-02
9.785295501900557417e-04,5.506877299029388356e-02
1.031391347666121361e-03,5.897039557422457251e-02
9.642878630527722391e-04,5.228485097203516840e-02
1.085342200783305337e-03,6.042206343265686674e-02
8.279854909518963735e-04,5.519344232672289408e-02
9.650111073400092707e-04,4.690587657710967168e-02
1.235789856880090912e-03,4.595823170343040637e-02
9.291599194764306891e-04,5.199009748205982856e-02
6.952281897985436269e-04,5.262940660924938369e-02
1.159751293069582806e-03,5.578921931116453958e-02
1.052977288704177615e-03,5.800010704979707832e-02
1.242912739311496885e-03,5.216446600446582316e-02
7.378875342010464671e-04,4.930954679260388107e-02
8.331161926596001438e-04,4.529385930770132157e-02
7.883455175163200284e-04,4.976892947963189318e-02
4.321388863815540807e-04,5.320611657335760220e-02
4.931512549703891439e-04,4.081562124047639906e-02
9.445952920396890945e-04,4.418752165541879606e-02
1.159111107105728145e-03,4.919302505859367985e-02
1.304230166725258789e-03,4.936437196140314870e-02
1.873627864207762748e-03,5.883727199249533940e-02
8.901259996115240547e-04,6.247400683569871715e-02
6.047241493194767652e-04,5.231712220468979352e-02
7.900736605520302519e-04,4.722250795964822584e-02
9.859557648992580293e-04,4.193026602622934584e-02
1.251460606563414976e-03,4.592904071476006100e-02
1.384563249942007959e-03,4.853198633457969646e-02
1.051071554484685157e-03,5.648204459532386867e-02
1.539130141252429123e-03,4.664128058943260019e-02
8.506309111911942262e-04,4.685334299114691375e-02
8.847220267926654211e-04,4.850132586250613387e-02
1.028947660705431446e-03,4.893024214438067288e-02
8.744296028267225943e-04,5.067833740837805051e-02
7.889148326065686945e-04,4.688597590913969743e-02
2.092640542300130795e-03,4.137161268634759886e-02
7.288328089934709587e-04,5.810602188048543532e-02
1.105022237351073683e-03,5.660178647820676701e-02
4.246113923903757029e-04,5.032110952276108717e-02
5.665180032230911862e-04,4.810171297445790806e-02
6.802480413350298506e-04,4.848715144744809857e-02
1.236283264059114114e-03,5.105186441311630047e-02
2.196003728051280478e-03,5.154925190486648462e-02
9.464449298990396673e-04,5.669427007804503371e-02
1.325931712759794139e-03,5.700532769662423199e-02
5.919746267450244712e-04,5.878352817915693390e-02
5.942747951237103586e-04,4.689470534932686091e-02
5.158755603457365569e-04,3.977879269218850128e-02
6.536624775042401995e-04,3.721299284706800631e-02
1.356041007151555277e-03,4.113432809465231849e-02
1.172441836423251602e-03,4.944452619020932999e-02
9.220223999973998835e-04,5.276878708132946155e-02
5.431274809547600871e-04,5.084162334174443382e-02
7.554535023405361443e-04,4.425283463789525529e-02
5.742441913352478973e-04,4.178235977878098917e-02
8.836165474523227778e-04,3.991364262068314989e-02
1.200964524097326847e-03,4.260009025330907528e-02
1.305651809590988987e-03,5.042653824089194520e-02
9.278300968578143430e-04,6.016953341952957501e-02
7.154131816681620973e-04,6.046462699303486316e-02
3.511814866825177430e-04,4.552916752286673835e-02
6.493188892277378501e-04,4.103360968923161489e-02
5.715047462270146650e-04,3.802044162476034272e-02
1.328871908826421587e-03,3.962306077007913402e-02
9.110948490083874531e-04,5.411100527400587723e-02
7.933132471528228646e-04,4.831935069586301701e-02
4.546622798417852612e-04,4.909195080452030679e-02
5.459461888293119488e-04,4.699109534480908762e-02
6.110779938455397371e-04,5.482740301120238996e-02
9.814233057593767327e-04,3.898195899212098664e-02
8.718587149990474766e-04,5.765378497019387621e-02
1.242899101726189972e-03,5.318767332291135519e-02
6.802044482871407068e-04,4.582320895557690649e-02
8.707545127046740227e-04,5.733485687352978671e-02
6.920283137378546202e-04,5.398816123694829411e-02
7.975740988970425778e-04,4.824102019201600977e-02
6.578643627943606088e-04,4.821993912307555308e-02
3.704670461671149195e-04,4.997204927773087058e-02
3.923962590747984407e-04,4.828082785829379553e-02
6.252361828770835279e-04,4.315296702552165464e-02
4.489807806985214827e-04,4.411518579182910349e-02
7.452676582046472310e-04,3.834815196921074337e-02
1.769751558631335164e-03,4.475250858878078442e-02
1.107584823318514926e-03,4.685842080983983193e-02
5.704050279482574893e-04,5.438499189965175645e-02
6.936178017073202102e-04,4.844214886771804063e-02
7.320790398201431227e-04,3.816158909570843694e-02
6.353654174559087483e-04,4.122345740208957499e-02
4.523003669008574500e-04,4.093260695925587250e-02
5.648030289908356717e-04,3.937064142774870934e-02
9.604873118577734320e-04,4.061717951429066886e-02
9.227506781030846020e-04,4.895680982862429115e-02
1.238469631086307416e-03,5.130869507988724404e-02
1.014614022006510166e-03,5.233288865049350730e-02
8.280714375381978323e-04,5.925906828161936479e-02
5.928509643275261609e-04,4.700262919387434429e-02
1.196348445923633812e-03,3.479721991000234160e-02
8.147236145989160839e-04,4.238271846392825670e-02
7.176918797527807262e-04,4.226301052931476926e-02
7.299844329951826055e-04,4.004737816420120972e-02
8.893693573596138944e-04,4.231636036353480373e-02
9.477412207885514955e-04,5.447248536240564126e-02
7.755425850642201028e-04,6.023957559967542397e-02
7.127313211263991031e-04,5.115356026489650820e-02
9.637385888092208979e-04,4.088071360113936653e-02
6.820981425095691553e-04,3.779721370007006753e-02
1.055034693803810243e-03,4.017061519085782934e-02
9.710226454931262770e-04,4.639440626358597858e-02
4.391560034775076238e-04,4.632179061801074138e-02
7.737808494960432331e-04,4.434907164907140459e-02
6.916928818912758707e-04,4.369167007041947076e-02
7.041492168168871947e-04,4.869881357944399330e-02
6.685951432791323919e-04,4.828741385560807176e-02
5.963397494366284076e-04,4.117964082037870593e-02
5.315096034220490864e-04,4.230482219001480138e-02
1.113447475751088312e-03,4.061656579197013561e-02
1.177678065579122356e-03,4.886688578898892854e-02
6.761923740104096043e-04,4.984687485379264010e-02
7.418840231110005812e-04,4.438576661127511397e-02
3.941489134705167654e-04,4.073557561766028706e-02
5.270874926286740498e-04,4.039053489398850699e-02
8.057158477114715819e-04,4.263566403323789528e-02
1.188073893972865997e-03,4.459191697921069397e-02
1.054691261442907216e-03,4.644172785268636111e-02
7.615286961760704904e-04,4.814355698058128685e-02
9.776754542622295100e-04,4.637682487553203281e-02
7.646132993145038793e-04,4.017041333515896512e-02
9.709040219204151086e-04,4.226378945206821225e-02
4.513782264427813559e-04,4.379113737972764597e-02
4.166236049006776963e-04,4.113539057459058429e-02
7.025547141863940342e-04,3.729782510697796094e-02
1.360446824034647773e-03,3.660752609296857862e-02
1.506828993053986468e-03,4.417126983553781167e-02
7.003323504374178157e-04,3.920285411714551083e-02
9.359292715871024744e-04,4.580970718190873620e-02
6.545344547355225846e-04,4.247098251177325312e-02
4.572379940025281687e-04,3.706989824268420303e-02
4.086906567565336702e-04,3.052273102529668575e-02
5.799390965477604735e-04,3.310648553618968787e-02
1.143475632803680466e-03,3.627112237388012417e-02
9.070643222082777060e-04,5.081405954597950636e-02
1.385292334773660173e-03,4.015698980060460749e-02
7.899078218090295304e-04,4.259898697326746503e-02
5.845025234610883675e-04,4.096209620088616526e-02
7.780703650668878077e-04,4.250678340817934386e-02
4.994860195477380431e-04,4.189927880610166966e-02
5.180022616030812571e-04,3.883483605228355701e-02
5.829065490469393209e-04,3.882170632529158977e-02
7.074777309714519631e-04,3.113070589381777831e-02
7.322871865730863844e-04,4.352598419685200365e-02
6.007571096995849682e-04,4.104283947218358153e-02
7.976821690244191056e-04,4.979527768243852126e-02
4.012028081110026196e-04,5.209702023570277757e-02
6.963914626014483392e-04,4.517083181044696111e-02
6.089965146611664350e-04,3.815070865934325206e-02
6.569775345434672106e-04,4.068954105889457940e-02
5.441929121078766234e-04,4.081339490749031490e-02
8.269120869570340893e-04,3.514535749547815363e-02
7.755484405995972073e-04,4.502273164401641298e-02
7.677982484478201343e-04,4.041660629064745824e-02
3.273440080508424111e-04,4.976679195015386303e-02
6.472576885269376535e-04,4.035432892149892758e-02
8.965153078799738664e-04,4.456172957388534334e-02
7.612068084064417799e-04,4.256717167309247152e-02
7.114265351643454848e-04,5.030635827603657795e-02
1.181414934770294578e-03,4.183663802996463038e-02
7.681984301864311750e-04,5.375110697215646632e-02
8.654829996538683555e-04,4.685310330463655221e-02
9.767942611592405136e-04,3.888740451727353692e-02
7.167253732050676319e-04,4.379644999989187187e-02
5.676091498650778734e-04,4.030592888316127803e-02
7.911141053086783240e-04,4.189670913245630013e-02
7.746483023060113469e-04,3.851800253131994201e-02
6.294075600271560643e-04,4.111719428009974475e-02
1.495884302349425503e-03,3.965930377317215122e-02
9.047718256268473406e-04,5.160880860207421594e-02
9.555540275613229675e-04,4.885118794950476379e-02
6.252553082741866847e-04,4.463419729485504361e-02
6.760060662005573434e-04,3.542049783343754338e-02
5.777386581770202131e-04,3.819751036107559700e-02
8.650758312474398932e-04,3.823681145940387854e-02
9.466684269377661836e-04,3.493396763349516237e-02
4.875848121217136815e-04,3.793049542797934798e-02
6.283066587980487994e-04,4.798719100482144728e-02
4.364962016828671061e-04,4.361485586818064641e-02
7.774402175440081001e-04,3.700456723373574813e-02
1.157070982467119005e-03,4.367081712257296633e-02
1.159223607890967189e-03,4.354408864910921245e-02
8.340215784681921868e-04,4.087953086464371499e-02
7.836006922934069191e-04,4.387569977783843667e-02
6.006156866547792414e-04,3.663457041966888816e-02
9.007458509158811555e-04,3.863158458817179258e-02
9.838868459204775513e-04,4.075527269953728438e-02
8.158293812001327777e-04,4.287534445340478867e-02
1.061685420884202636e-03,3.752385259165260528e-02
3.892620062642003953e-04,4.302512613938037217e-02
1.071758324621473277e-03,4.308964912986026907e-02
1.047007039278402118e-03,3.705399930225029143e-02
9.408085042276594177e-04,4.436802231049780804e-02
8.406181624567798071e-04,3.999860384941168051e-02
6.382229095703272894e-04,3.714270056630136763e-02
9.580845258122262223e-04,3.663258529278889258e-02
5.371257427959699737e-04,4.259905821672783921e-02
1.224624018968766773e-03,3.554174253776180847e-02
7.072548271175984128e-04,4.693389862222297620e-02
8.663781477023305144e-04,3.798016059263126243e-02
6.678278154420852356e-04,3.978691315820367252e-02
8.358267272406178948e-04,3.576370110031421717e-02
5.385466334056000955e-04,3.480977881840986721e-02
5.183951448869104656e-04,3.461413988147202248e-02
4.615401722060165661e-04,3.491818578726415406e-02
7.594420297007022222e-04,3.595674434163560751e-02
8.659338923253419177e-04,3.345617233598514179e-02
7.708311619937326976e-04,4.265670602923665039e-02
7.361898815580629257e-04,4.492811392770244827e-02
5.792101381090935305e-04,4.398832392146547615e-02
5.803315959557074286e-04,3.730098955030173441e-02
6.177577173906947288e-04,3.777856472541430560e-02
7.551572620136703159e-04,3.509606696677994991e-02
6.652375246354712973e-04,3.777914670162578481e-02
6.639591905566195190e-04,4.150128958306264354e-02
1.183025124904268227e-03,5.106703671947042389e-02
1.162324247365408058e-03,4.475417188138730573e-02
9.346000151007495928e-04,4.121874562020714367e-02
7.417870418125791605e-04,4.069057472328910241e-02
6.918017652126794885e-04,4.278168037236584897e-02
5.861857172896317971e-04,4.144045629102426076e-02
9.638090421826467401e-04,4.502993149296895259e-02
8.557429746085992760e-04,5.321269822784165798e-02
6.129465117955516405e-04,5.301623240606183340e-02
5.584401420289223685e-04,4.107633614023791652e-02
6.439714870424406842e-04,3.649627668521426838e-02
6.729745678554302241e-04,3.722303910691269341e-02


==> Plots/1D_Allen_Cahn_eps_vary/Vary_alpha_4_nPts_201_eps_0.2/State.csv <==
0.000000000000000000e+00
1.570176891982555389e-02
3.139955550432205200e-02
4.708974063396453857e-02
6.276861578226089478e-02
7.843241840600967407e-02
9.407740086317062378e-02
1.096996441483497620e-01
1.252953559160232544e-01
1.408606022596359253e-01
1.563915163278579712e-01
1.718841791152954102e-01
1.873346567153930664e-01
2.027390301227569580e-01
2.180934846401214600e-01
2.333940863609313965e-01
2.486369609832763672e-01
2.638182938098907471e-01
2.789342701435089111e-01
2.939811646938323975e-01
3.089552521705627441e-01
3.238525986671447754e-01
3.386697769165039062e-01
3.534030020236968994e-01
3.680487275123596191e-01
3.826032876968383789e-01
3.970631062984466553e-01
4.114248156547546387e-01
4.256847798824310303e-01
4.398394823074340820e-01
4.538857042789459229e-01
4.678198099136352539e-01
4.816384613513946533e-01
4.953384399414062500e-01
5.089161992073059082e-01
5.223685503005981445e-01
5.356922745704650879e-01
5.488840341567993164e-01
5.619405508041381836e-01
5.748587846755981445e-01
5.876353383064270020e-01
6.002672314643859863e-01
6.127511262893676758e-01
6.250842809677124023e-01
6.372632980346679688e-01
6.492854952812194824e-01
6.611476540565490723e-01
6.728467941284179688e-01
6.843801736831665039e-01
6.957448720932006836e-01
7.069378495216369629e-01
7.179566025733947754e-01
7.287983298301696777e-01
7.394601106643676758e-01
7.499397993087768555e-01
7.602341771125793457e-01
7.703410983085632324e-01
7.802578806877136230e-01
7.899820804595947266e-01
7.995114326477050781e-01
8.088435530662536621e-01
8.179759979248046875e-01
8.269065618515014648e-01
8.356330990791320801e-01
8.441535234451293945e-01
8.524655103683471680e-01
8.605672717094421387e-01
8.684567213058471680e-01
8.761318325996398926e-01
8.835908770561218262e-01
8.908319473266601562e-01
8.978533148765563965e-01
9.046533107757568359e-01
9.112298488616943359e-01
9.175817370414733887e-01
9.237071871757507324e-01
9.296049475669860840e-01
9.352732896804809570e-01
9.407108426094055176e-01
9.459164738655090332e-01
9.508887529373168945e-01
9.556263685226440430e-01
9.601281881332397461e-01
9.643930196762084961e-01
9.684199690818786621e-01
9.722078442573547363e-01
9.757558703422546387e-01
9.790632724761962891e-01
9.821286201477050781e-01
9.849519729614257812e-01
9.875320196151733398e-01
9.898682832717895508e-01
9.919602274894714355e-01
9.938072562217712402e-01
9.954090714454650879e-01
9.967649579048156738e-01
9.978749155998229980e-01
9.987385869026184082e-01
9.993554949760437012e-01
9.997258186340332031e-01
9.998490810394287109e-01
9.997255802154541016e-01
9.993553161621093750e-01
9.987379908561706543e-01
9.978741407394409180e-01
9.967639446258544922e-01
9.954074621200561523e-01
9.938051700592041016e-01
9.919574856758117676e-01
9.898647665977478027e-01
9.875276684761047363e-01
9.849466085433959961e-01
9.821223616600036621e-01
9.790554642677307129e-01
9.757469296455383301e-01
9.721972346305847168e-01
9.684075713157653809e-01
9.643788337707519531e-01
9.601120948791503906e-01
9.556081891059875488e-01
9.508683681488037109e-01
9.458940029144287109e-01
9.406861662864685059e-01
9.352461099624633789e-01
9.295753240585327148e-01
9.236750602722167969e-01
9.175469875335693359e-01
9.111925959587097168e-01
9.046133756637573242e-01
8.978109359741210938e-01
8.907870054244995117e-01
8.835433125495910645e-01
8.760815262794494629e-01
8.684036135673522949e-01
8.605115413665771484e-01
8.524068593978881836e-01
8.440918922424316406e-01
8.355686664581298828e-01
8.268390893936157227e-01
8.179055452346801758e-01
8.087699413299560547e-01
7.994347810745239258e-01
7.899023294448852539e-01
7.801746726036071777e-01
7.702544331550598145e-01
7.601441740989685059e-01
7.498463392257690430e-01
7.393634915351867676e-01
7.286982536315917969e-01
7.178531885147094727e-01
7.068312764167785645e-01
6.956350207328796387e-01
6.842674016952514648e-01
6.727311015129089355e-01
6.610292792320251465e-01
6.491647958755493164e-01
6.371403932571411133e-01
6.249592304229736328e-01
6.126244664192199707e-01
6.001390218734741211e-01
5.875062346458435059e-01
5.747289657592773438e-01
5.618103742599487305e-01
5.487537980079650879e-01
5.355623364448547363e-01
5.222392082214355469e-01
5.087876915931701660e-01
4.952110350131988525e-01
4.815123975276947021e-01
4.676950573921203613e-01
4.537626206874847412e-01
4.397182762622833252e-01
4.255654513835906982e-01
4.113074243068695068e-01
3.969477415084838867e-01
3.824898302555084229e-01
3.679372072219848633e-01
3.532934188842773438e-01
3.385620713233947754e-01
3.237467706203460693e-01
3.088511526584625244e-01
2.938789725303649902e-01
2.788337171077728271e-01
2.637196779251098633e-01
2.485403716564178467e-01
2.332997024059295654e-01
2.180016338825225830e-01
2.026500105857849121e-01
1.872488260269165039e-01
1.718020439147949219e-01
1.563136428594589233e-01
1.407875567674636841e-01
1.252277791500091553e-01
1.096382588148117065e-01
9.402271360158920288e-02
7.838536798954010010e-02
6.272986531257629395e-02
4.705993831157684326e-02
3.137928619980812073e-02
1.569147594273090363e-02
0.000000000000000000e+00


==> Plots/1D_Sine/Beta_vary/Error.csv <==
7.139582750675622647e-01,6.978521217075972061e+00
4.941462898236458900e-01,6.985906146680996187e+00
2.702091339068782849e-01,6.917212478791746832e+00
1.789090536532353948e-01,6.758690351759669923e+00
1.264192678645649215e-01,6.570848940528506432e+00
8.713657623213610925e-02,6.356788565108622002e+00
5.183958950208583660e-02,6.083076794380988694e+00
3.132526995900454525e-02,5.759573469095403020e+00
2.932721487914941028e-02,5.393869273779528406e+00
3.128304172497611141e-02,4.975084552530745441e+00
3.253098039041271705e-02,4.498774859153962247e+00
3.199140771134915961e-02,3.956048122219129048e+00
3.140570739182609733e-02,3.340489642876077525e+00
3.040136079954774279e-02,2.683347228876421742e+00
2.948869668449298487e-02,2.158803383250245567e+00
2.841793286787609729e-02,1.892541792899276043e+00
2.691231560041822818e-02,1.896536832330546485e+00
2.494273963443917677e-02,2.340550242551476590e+00
2.265327605546828271e-02,3.308052610011888106e+00
2.023233981474415605e-02,4.705464041786015628e+00
1.804626971521915493e-02,6.306880999794366893e+00
1.590731215593809908e-02,7.945123591386102468e+00
1.418845545119087892e-02,8.903910462219297273e+00
1.328110678080971635e-02,8.764171879088090478e+00
1.326508634475022548e-02,7.558785427219453013e+00
1.366035664804180795e-02,5.762774119682137375e+00
1.432788526326077456e-02,4.113160348275020972e+00
1.487005913179781369e-02,2.909802739731987220e+00
1.522127816380418851e-02,2.119902126966469069e+00
1.553890170641142147e-02,1.837090493923203338e+00
1.568169511112652709e-02,1.822049728875112518e+00
1.562156198131844746e-02,1.991219226412786369e+00
1.550530023111325317e-02,2.528882228170512558e+00
1.529895480613216799e-02,2.877282178769255516e+00
1.503546428757568214e-02,3.109935417559130943e+00
1.473656249099389998e-02,3.249820188306012270e+00
1.434181997336269991e-02,3.120079191348090752e+00
1.386822672020918482e-02,2.957785121230573022e+00
1.335050441274799639e-02,2.658427713142632598e+00
1.281394077775101052e-02,2.273531820782821011e+00
1.228932765727917126e-02,1.926619523984875793e+00
1.180596812416616868e-02,1.853229186740407375e+00
1.136659764220739575e-02,1.804709104622920002e+00
1.095113872078424741e-02,1.779865487001549562e+00
1.051086232207370033e-02,1.678803814904446634e+00
1.007310380980765661e-02,1.775815535813973778e+00
9.632026496878755284e-03,2.027926405486658812e+00
9.193567980413822754e-03,2.094951766908452306e+00
8.785389971179287383e-03,2.146399760391161315e+00
8.300715681155933917e-03,1.928128882810578260e+00
7.707262225167198569e-03,1.761029241550189584e+00
7.091488495099792719e-03,1.699413147416508840e+00
6.556691598253953229e-03,1.604994626176529771e+00
6.070174966994376295e-03,1.528895874252313991e+00
5.526598092290492710e-03,1.469239961595454114e+00
4.986707712446968553e-03,1.402565588904211014e+00
4.638269269425663623e-03,1.281739236690332850e+00
4.469337778484805575e-03,1.235085860789930878e+00
4.284836870270553738e-03,1.151522257604209454e+00
4.051476584092433310e-03,1.027093087613439426e+00
3.835854910207958136e-03,9.592395374658678753e-01
3.684223137898979487e-03,8.645241319641927547e-01
3.603994255862563462e-03,7.974092598017380462e-01
3.531648807749246475e-03,7.350582156816898305e-01
3.473785716097090980e-03,6.439881463071582823e-01
3.498535031820620891e-03,5.824522656451098790e-01
3.509330427252983602e-03,5.458828670390124538e-01
3.445996911377067779e-03,5.179046562399229892e-01
3.347641825977434177e-03,5.149368080793548241e-01
3.247219813169447983e-03,4.908284423310703137e-01
3.120230830594293743e-03,4.608475331005464914e-01
3.006491879572404519e-03,4.267409715375887203e-01
2.928379853709363236e-03,4.181697359802521441e-01
2.829281319113952173e-03,4.068914416828218195e-01
2.720057618596025215e-03,4.057139867141691392e-01
2.631969011518415190e-03,3.975006353714882756e-01
2.484690290678598715e-03,3.817049610625971034e-01
2.363433600215191638e-03,3.883774289090500820e-01
2.276978492609268729e-03,3.925811600129424095e-01
2.149788230578318724e-03,3.723272719478905035e-01
2.091560754301364546e-03,3.557768959352041738e-01
2.020150464791586799e-03,3.523907630553657078e-01
2.000986017409727910e-03,3.417635833553649416e-01
1.922598513676145862e-03,3.218858244192883689e-01
1.892838534851282173e-03,3.070264653643248187e-01
1.935874234798037321e-03,2.929027921871615869e-01
1.919493251829461128e-03,2.829221411677726450e-01
1.963062252154707064e-03,2.622481624654625088e-01
1.880161029867119613e-03,2.442251402049108733e-01
1.877259484929299236e-03,2.288617859241532104e-01
1.826261367409219181e-03,2.131254478822937892e-01
1.891798812760368213e-03,2.081198021449222613e-01
1.947438588632334402e-03,2.082444613001613598e-01
1.920692726721050844e-03,2.015444451928425640e-01
1.816445395057552509e-03,2.039847212651460795e-01
1.775223603058924881e-03,1.988744387542638326e-01
1.645041961786209784e-03,1.918024652718529344e-01
1.771900554781116743e-03,1.860863802889407281e-01
1.787156593141311055e-03,1.794237794327203372e-01
1.644388805000852969e-03,1.750393564225008192e-01
1.605964837624103631e-03,1.685824315782334104e-01
1.552029977178155358e-03,1.579214609339611997e-01
1.505636613515980073e-03,1.448176771578038036e-01
1.514871067862097334e-03,1.337463453771322863e-01
1.622964884238435037e-03,1.339152544309323012e-01
1.482515282880894495e-03,1.407971103360380061e-01
1.321355647496337766e-03,1.481046235241126885e-01
1.449513907362203098e-03,1.403198742349934247e-01
1.237957744189924995e-03,1.266896293571512233e-01
1.280108899885581486e-03,1.121757388483855533e-01
1.216035119455561838e-03,1.014502784653786849e-01
1.261645979262322531e-03,1.000772863813818719e-01
1.190678270991971186e-03,9.452034252290258953e-02
1.217515756774015375e-03,9.011977415235880584e-02
1.062840566909370368e-03,8.923292995522824622e-02
1.143048018843030892e-03,9.139764784650933338e-02
1.124234567522733015e-03,9.129639293294328217e-02
1.120629150804932283e-03,8.952509223977249408e-02
1.009919398594049658e-03,8.514766947451773982e-02
9.922183117878873981e-04,7.532536965787010874e-02
1.101149446546150368e-03,6.724422524842557647e-02
1.158587774094547345e-03,6.572758432055794686e-02
1.049570118597412810e-03,6.797642066495014623e-02
1.087317140175531310e-03,6.865020951157242701e-02
9.501397996161607381e-04,6.686333517324843934e-02
1.017040599213724300e-03,6.061101170325964432e-02
1.000199246564959215e-03,5.417636320264999916e-02
1.022786656423493607e-03,5.159846664660502208e-02
1.052158894195926809e-03,4.952580826871725433e-02
9.241142804308342300e-04,4.660336230786961409e-02
1.008109383020417771e-03,4.701693484048057037e-02
9.760446597301472701e-04,4.577419296558200845e-02
9.258306490662356449e-04,4.540618322486425495e-02
9.198064187290248784e-04,4.448751247008234100e-02
8.911940534760501862e-04,4.039892444171989255e-02
8.700317532738309576e-04,3.549236808043803454e-02
8.529507574106171865e-04,3.318477714950138907e-02
9.437083829464199339e-04,3.307763421261503828e-02
9.720205048926836315e-04,3.360307642314231541e-02
8.489616180603453809e-04,3.320348736337121187e-02
8.969527622092868030e-04,3.098045692332527731e-02
8.316829165395373371e-04,2.914181622573925809e-02
9.372866126973022471e-04,2.845968181165131616e-02
8.883565936897566207e-04,2.889713384136318244e-02
8.298225354948691752e-04,2.781948046924902218e-02
7.332994686288768884e-04,2.706627278912587461e-02
9.628290726816930278e-04,2.646076485147096091e-02
8.156288198097105596e-04,2.536829275921793914e-02
8.908115057021102120e-04,2.601171852550486496e-02
8.123201100950649565e-04,2.486145756054177272e-02
7.853059017424427911e-04,2.312621139295975223e-02
6.838761840634548358e-04,2.149626329214164230e-02
8.108893972638875521e-04,2.092333487717141366e-02
9.526605797580495411e-04,2.191707736354036457e-02
8.079991978619337602e-04,2.087348494914113145e-02
7.545481896478608511e-04,1.967030803860357613e-02
7.518789641781964709e-04,1.944672802357475666e-02
7.956622071984271842e-04,1.860082570918227332e-02
8.875918648702821280e-04,1.931975988270564007e-02
8.808224324784001691e-04,1.913562357963202037e-02
7.617377040969140886e-04,1.856135361980000564e-02
8.294005841581177053e-04,1.856247394585741617e-02
7.325670541490615856e-04,1.756775652309698274e-02
7.294265958392085174e-04,1.692717484047005436e-02
7.306793662210243467e-04,1.700862660510239419e-02
7.788557602828327393e-04,1.661777210548214673e-02
6.986685273312132549e-04,1.631989319256433105e-02
7.763468729133063320e-04,1.595100557753783427e-02
7.373922453326937389e-04,1.521896230155939979e-02
7.808221918792558917e-04,1.488067023827254962e-02
8.395538938568002530e-04,1.453119712956201133e-02
7.852132109074495912e-04,1.461177509837292311e-02
8.080952933076627652e-04,1.476406666540433683e-02
7.466114390683154488e-04,1.401558324710013882e-02
7.187647411836739974e-04,1.383037875543411017e-02
7.455099994247073748e-04,1.425788500015455484e-02
7.638205444796551712e-04,1.343330863999734823e-02
7.437681484102189131e-04,1.341776073967926829e-02
6.670654713629511640e-04,1.348153794855363671e-02
7.295154130818447963e-04,1.388716072378001765e-02
7.055634274256739362e-04,1.348293947364972468e-02
7.144284726564233568e-04,1.341992316888188444e-02
7.489804701467081332e-04,1.380408900422396175e-02
7.231793320643399017e-04,1.376810142230860956e-02
8.034788512503145347e-04,1.401895127179188585e-02
6.932672148699856431e-04,1.325868524981605942e-02
7.167386678095137098e-04,1.308279153300450325e-02
6.122543471317303801e-04,1.222991858160569524e-02
6.372721640398895616e-04,1.236446008256413334e-02
6.409889639946079846e-04,1.212122222246186931e-02
7.621823520328052789e-04,1.270018672531940396e-02
7.840288380028596861e-04,1.387298258973225333e-02
7.148377457707068674e-04,1.359573972959122502e-02
6.659022213455435737e-04,1.353727024636359327e-02
6.255148994909787456e-04,1.291519313130451777e-02
6.949326175605440373e-04,1.286537296356827544e-02
7.551719508842326921e-04,1.370308707319539167e-02
7.351428583676003492e-04,1.302490325235911017e-02
6.134500216898812041e-04,1.279443739387042291e-02
6.788433794086275001e-04,1.269993588330730130e-02
7.217355255714813424e-04,1.277257239666287382e-02
6.781469012947983653e-04,1.327668419652629390e-02
6.455897315624996129e-04,1.199266414490591723e-02
5.814565426637629359e-04,1.224298138383628741e-02
7.278554946658302325e-04,1.272290357065447228e-02
7.377134556473107646e-04,1.313513044840579173e-02
7.452763249048735246e-04,1.329650549156691924e-02
7.024478041118325990e-04,1.293961369005455254e-02
6.428985959678230888e-04,1.276641859135172960e-02
6.445463633763544699e-04,1.225306902432964085e-02
6.759125893719517171e-04,1.185433334480153617e-02
6.203933916677681045e-04,1.190693420861657983e-02
7.419355701800093173e-04,1.274732265541963540e-02
7.950815788975061030e-04,1.257819366314833973e-02
7.034580009871737889e-04,1.252535794907555337e-02
5.919033707917247585e-04,1.187001439033702997e-02
5.567783493594193923e-04,1.182160830470552551e-02
5.581403569595909473e-04,1.215625838925775068e-02
7.118719319178481086e-04,1.293501438370035089e-02
7.606597548948497651e-04,1.292284992931223668e-02
7.495228857343951955e-04,1.292029890785760873e-02
7.693560171886428814e-04,1.268833757540824628e-02
5.999859631529354817e-04,1.292888231177639208e-02
7.575534792037664058e-04,1.225130222599478229e-02
5.786612369000249416e-04,1.226054566049088364e-02
5.832175192779604986e-04,1.266431323455736134e-02
6.374202600175169365e-04,1.268412544234108832e-02
6.708674843099826472e-04,1.219327759650402215e-02
6.962589614010382616e-04,1.204588132984577009e-02
7.366116867963434008e-04,1.254830721985092899e-02
7.274775295444521530e-04,1.238198550627869245e-02
6.117738513453958990e-04,1.150143847888771172e-02
6.222476155373082244e-04,1.159382948813051338e-02
6.881741527126479215e-04,1.177456388569720486e-02
7.908502514122981580e-04,1.185644752235336802e-02
7.840695815594184376e-04,1.174769496436452523e-02
7.100207205155139060e-04,1.118663199961391318e-02
6.148821151804295107e-04,1.110330581534237950e-02
6.608443503132751910e-04,1.117065344480302862e-02
6.365910656638598111e-04,1.167712155178261650e-02
5.848445021277847182e-04,1.097416177592692825e-02
6.974096676369804940e-04,1.144340711658323358e-02
7.669319343491147814e-04,1.185358527929998573e-02
6.656581265687524021e-04,1.094513964513508207e-02
6.125213986229169957e-04,1.093693425791991344e-02
7.158636949856534044e-04,1.205314003432720119e-02
6.503151457311951746e-04,1.116976592165201503e-02
5.930722436651103763e-04,1.065970258999260692e-02
6.799490493923310503e-04,1.062786271093985220e-02
7.294866270637116127e-04,1.130608733078843596e-02


==> Plots/1D_Sine/Beta_vary/Vary_beta_0_nPts_201/Error.csv <==
7.541698217391967773e-01,6.917785644531250000e+00
7.041836380958557129e-01,6.970149993896484375e+00
7.029941678047180176e-01,6.959186077117919034e+00
7.015643715858459473e-01,6.943627834320067471e+00
6.995344161987304688e-01,6.922895908355712891e+00
6.968961358070373535e-01,6.896051883697509766e+00
6.934407353401184082e-01,6.861362934112547940e+00
6.888644695281982422e-01,6.815698623657226562e+00
6.825863122940063477e-01,6.753127098083496982e+00
6.733819842338562012e-01,6.661823272705079013e+00
6.585949659347534180e-01,6.515564918518065518e+00
6.316726207733154297e-01,6.250395774841308594e+00
5.896995067596435547e-01,5.836547851562500000e+00
5.420312881469726562e-01,5.359040260314941406e+00
4.899108707904815674e-01,4.868832111358642578e+00
4.443679153919219971e-01,4.409497261047363281e+00
3.978049755096435547e-01,3.964353799819946289e+00
3.512068092823028564e-01,3.526629686355590820e+00
3.135309815406799316e-01,3.134373664855957031e+00
2.791438996791839600e-01,2.801595687866210938e+00
2.403953820466995239e-01,2.445900201797485352e+00
2.114851474761962891e-01,2.147459506988525391e+00
1.834985017776489258e-01,1.876906871795654297e+00
1.589765548706054688e-01,1.652906417846679688e+00
1.360810250043869019e-01,1.444630026817321777e+00
1.183488592505454878e-01,1.269073009490966797e+00
1.055186465382576128e-01,1.155343413352966309e+00
9.172689914703369141e-02,1.024580001831054688e+00
8.061686903238296509e-02,9.396427273750305176e-01
7.128324359655380249e-02,8.505548834800720215e-01
6.374150514602661133e-02,7.894838452339172363e-01
5.459287390112877586e-02,7.211027145385742188e-01
4.871382191777228615e-02,6.792857050895690918e-01
4.265770688652992942e-02,6.364846229553222656e-01
4.026939719915389321e-02,6.001282334327697754e-01
3.520387783646583557e-02,5.785545706748962402e-01
3.441019728779792092e-02,5.661059617996215820e-01
2.947975136339664112e-02,5.438380241394042969e-01
2.823050878942012440e-02,5.334630608558654785e-01
2.763074263930320740e-02,5.154619812965393066e-01
2.526710182428360332e-02,5.116369724273681641e-01
2.346914447844028473e-02,4.993064999580383301e-01
2.140304259955883026e-02,4.896859228610992432e-01
2.274403721094131470e-02,4.874505400657653809e-01
1.938888430595398296e-02,4.790655970573425293e-01
1.975061185657977711e-02,4.738080501556396484e-01
1.968442648649215698e-02,4.660032093524932861e-01
1.846808008849621166e-02,4.625933170318603516e-01
1.865646801888942719e-02,4.552083015441894531e-01
1.778381690382957458e-02,4.514047503471374512e-01
1.645782031118869435e-02,4.476425945758819580e-01
1.689316146075725902e-02,4.425401091575622559e-01
1.645492948591708443e-02,4.377814829349517822e-01
1.738438941538333893e-02,4.340458512306213379e-01
1.459105685353279461e-02,4.306559860706329346e-01
1.649002358317375530e-02,4.256554841995239258e-01
1.683137379586696625e-02,4.227045774459838867e-01
1.644018851220608105e-02,4.174497127532958984e-01
1.645288802683353424e-02,4.160231351852416992e-01
1.587634161114692688e-02,4.090460538864135742e-01
1.651288755238056877e-02,4.074854850769042969e-01
1.491245254874229431e-02,4.009140133857727051e-01
1.542226877063512629e-02,3.974670469760894775e-01
1.497072540223598827e-02,3.950864672660827637e-01
1.624918356537818215e-02,3.889977633953094482e-01
1.518937107175588087e-02,3.857432007789611816e-01
1.353083178400993347e-02,3.839742541313171387e-01
1.514385268092154763e-02,3.796342313289642334e-01
1.564532518386840820e-02,3.782390654087066650e-01
1.387791335582732981e-02,3.727048337459564209e-01
1.502633001655339674e-02,3.698095083236694336e-01
1.497036032378673033e-02,3.672497868537903387e-01
1.430503744632006212e-02,3.619145154953002930e-01
1.467170752584933888e-02,3.594966232776641291e-01
1.341979298740625208e-02,3.563919365406035822e-01
1.462877541780471975e-02,3.555805385112762451e-01
1.378706749528646816e-02,3.533207774162292480e-01
1.450475212186575109e-02,3.489547967910766602e-01
1.293786522001027540e-02,3.463427424430847168e-01
1.489469222724438061e-02,3.431016802787780762e-01
1.272829063236713583e-02,3.358241915702819824e-01
1.315873581916094347e-02,3.343628942966461182e-01
1.223261468112468546e-02,3.310881555080413818e-01
1.347263064235448490e-02,3.257124423980712891e-01
1.271070539951324636e-02,3.229786455631256104e-01
1.375086512416601701e-02,3.210322856903076172e-01
1.155383884906768972e-02,3.171825408935546875e-01
1.538422890007496054e-02,3.204959928989410956e-01
1.342839654535055161e-02,3.133441507816314697e-01
1.289185602217912847e-02,3.117733597755432129e-01
1.366801653057336634e-02,3.080664575099945068e-01
1.185628399252892061e-02,3.017179071903228760e-01
1.302752457559109255e-02,3.002150058746337891e-01
1.195622794330120607e-02,2.980934977531433105e-01
1.235381886363030000e-02,2.924230396747589111e-01
1.315019652247428374e-02,2.898854315280914307e-01
1.154719851911067963e-02,2.872032225131988525e-01
1.200133375823497425e-02,2.844524383544921875e-01
1.298953313380480333e-02,2.799966335296630859e-01
1.227703783661127437e-02,2.783602476119995117e-01
1.105287671089171843e-02,2.774028182029724676e-01
9.734511375427249563e-03,2.734077870845794678e-01
1.182579901069402174e-02,2.690375447273254395e-01
1.230145525187253779e-02,2.671706676483154297e-01
1.048088632524013866e-02,2.631733715534210205e-01
1.201622374355793520e-02,2.644846141338348389e-01
1.167011260986327605e-02,2.581234872341156006e-01
1.044851448386907751e-02,2.564014196395874023e-01
9.822320193052288401e-03,2.529059350490570068e-01
1.010454259812831705e-02,2.510603666305541992e-01
1.268859300762414585e-02,2.511174380779266357e-01
1.089907903224230160e-02,2.435131222009658813e-01
1.068281102925538670e-02,2.425101101398468018e-01
9.364480152726176870e-03,2.406192123889922818e-01
9.931910783052446193e-03,2.374535501003265381e-01
1.024600025266409267e-02,2.339524477720260343e-01
9.203298017382620030e-03,2.318040728569030484e-01
1.068386621773242430e-02,2.327105253934860507e-01
1.208899170160293579e-02,2.236956357955932617e-01
1.136359293013810765e-02,2.283544242382049561e-01
1.078953314572572882e-02,2.208965718746185303e-01
1.073641050606965845e-02,2.259453833103179932e-01
1.141668576747179378e-02,2.199194729328155518e-01
9.521128609776498622e-03,2.180424481630325040e-01
1.021539606153964996e-02,2.171100676059722900e-01
8.995663374662399292e-03,2.149950712919235229e-01
9.312609210610389709e-03,2.112482488155364990e-01
9.651676751673223323e-03,2.091899663209915439e-01
9.835793636739253998e-03,2.067290693521499911e-01
1.162983663380145506e-02,2.064424753189086914e-01
1.031957566738128662e-02,2.083817124366760254e-01
1.122712902724742716e-02,2.041857987642288486e-01
9.827908128499981272e-03,2.004116624593734464e-01
1.020716223865747625e-02,2.016741633415222446e-01
9.328132495284082240e-03,1.973769664764404019e-01
8.269071578979488718e-03,1.978361010551452637e-01
1.060500554740429272e-02,1.951639950275421420e-01
1.036473456770181309e-02,1.875257939100265503e-01
1.008539367467164993e-02,1.908701807260513583e-01
9.223610162734987086e-03,1.871719509363174438e-01
1.179858576506376440e-02,1.922762095928192139e-01
9.783122688531879080e-03,1.857844442129135132e-01
9.939355775713917124e-03,1.823707222938537598e-01
9.491999633610248566e-03,1.854820549488067627e-01
9.671403095126153773e-03,1.761460900306701660e-01
8.557403460144993174e-03,1.756436377763748169e-01
6.822489667683841533e-03,1.776388287544250766e-01
8.575635030865670985e-03,1.733822673559188843e-01
7.816392928361896170e-03,1.710993051528930664e-01
8.206632919609550131e-03,1.681040227413177490e-01
9.975112974643709010e-03,1.698241829872131348e-01
8.689308539032934361e-03,1.669279634952545166e-01
8.191439323127268010e-03,1.640432775020599365e-01
9.377080947160720825e-03,1.630669832229614258e-01
8.417634293437002355e-03,1.629128754138946533e-01
7.746775168925527227e-03,1.591542363166809082e-01
9.751166217029096431e-03,1.575084030628204346e-01
8.448708802461624146e-03,1.558160185813903809e-01
7.850860245525838679e-03,1.572516411542892456e-01
8.494920097291473043e-03,1.540690064430236816e-01
8.698889985680580139e-03,1.506455391645431519e-01
8.547992445528507233e-03,1.525864154100418091e-01
7.649253588169814891e-03,1.533181220293045044e-01
8.308317512273790187e-03,1.493576169013977051e-01
8.494353853166103363e-03,1.463416069746017456e-01
7.209267932921650628e-03,1.431410461664199829e-01
8.167620748281480617e-03,1.443387269973754883e-01
7.975984364748002833e-03,1.417552679777145386e-01
8.423307910561561584e-03,1.410446912050247192e-01
6.839596666395664215e-03,1.383328884840011597e-01
7.209055591374634829e-03,1.383203566074371338e-01
7.831995375454424077e-03,1.356969922780990601e-01
7.598545402288433420e-03,1.330128610134124756e-01
7.621211931109427538e-03,1.333798617124557773e-01
8.082536980509757996e-03,1.305651366710662842e-01
7.745773065835237503e-03,1.287553906440734586e-01
6.044033914804456883e-03,1.288330554962157926e-01
8.542055264115337027e-03,1.239563226699829240e-01
7.959736511111259460e-03,1.301394402980804443e-01
8.313913829624654597e-03,1.302693635225296021e-01
7.682673633098598825e-03,1.194701269268989563e-01
8.948789909482000524e-03,1.316490471363067905e-01
8.200011216104028874e-03,1.246896684169769426e-01
8.983416482806204015e-03,1.212113723158836365e-01
7.566672749817368766e-03,1.185460761189460477e-01
8.825898170471191406e-03,1.213899254798889299e-01
7.522161584347487363e-03,1.204784587025642534e-01
8.717374876141548157e-03,1.273423135280609131e-01
9.352304972708223516e-03,1.256713122129440585e-01
6.364359986037013313e-03,1.201553121209144731e-01
7.691174279898407677e-03,1.142104640603065491e-01
8.792796172201631719e-03,1.249708235263824463e-01
7.106576580554249505e-03,1.104703098535537859e-01
8.878867141902446747e-03,1.163115501403808594e-01
6.330750882625579834e-03,1.063213124871253967e-01
7.670155726373193046e-03,1.108906269073486189e-01
7.418470457196233922e-03,1.177944764494895935e-01
7.267273962497710314e-03,1.087836325168609758e-01
9.080815128982070578e-03,1.150384396314620694e-01
7.304866332560780266e-03,1.059756278991699358e-01
7.575941737741231918e-03,1.085653305053710660e-01
7.709556724876162788e-03,1.058614999055862427e-01
5.782509688287970802e-03,9.831628203392030196e-02
7.246501278132198506e-03,9.894873946905134721e-02
6.633756216615435859e-03,1.016752496361732622e-01
7.380979135632512352e-03,9.803929179906843705e-02
6.114637944847347954e-03,9.891976416110993819e-02
8.667732588946817571e-03,1.096731275320053239e-01
7.249622605741024017e-03,1.022171527147292952e-01
7.615446578711274755e-03,9.733416885137559371e-02
6.954230368137358752e-03,1.005150303244590759e-01
5.696284119039774808e-03,9.709585458040236039e-02
6.403808016330006340e-03,9.602440893650056319e-02
7.195319514721630269e-03,9.711131453514097733e-02
7.194047793745991966e-03,9.620705991983413696e-02
6.501103285700081912e-03,9.910270571708679199e-02
5.680382251739504555e-03,9.321853518486024337e-02
6.001460831612347689e-03,8.855492621660231156e-02
9.112704545259473973e-03,1.108989119529724260e-01
9.144256822764875239e-03,9.026163071393968063e-02
5.995775107294322795e-03,9.131673723459243774e-02
7.171100936830042058e-03,9.722688794136048751e-02
7.214549463242289802e-03,9.576120972633360429e-02
3.322746837511659536e-03,8.487518876791000366e-02
8.257829584181308746e-03,1.030447185039520125e-01
6.684129126369952288e-03,9.582567214965820312e-02
6.744826678186657647e-03,9.290271252393722534e-02
7.171265780925753335e-03,9.285849332809446854e-02
6.149377673864363757e-03,8.744721859693525834e-02
5.322159267961978912e-03,8.508552610874176025e-02
6.854020990431308746e-03,8.786795288324356079e-02
7.084386888891455909e-03,8.674386143684385819e-02
5.039629526436329755e-03,8.666010200977325439e-02
6.384523585438728333e-03,8.454226702451705933e-02
6.281299050897357246e-03,9.268939495086668534e-02
6.169996224343778438e-03,8.486504107713699341e-02
6.329026073217394570e-03,8.446761220693586869e-02
6.291687022894621763e-03,9.096589684486389160e-02
6.140087265521285316e-03,8.552028983831407027e-02
7.727853488177062816e-03,9.697146713733674483e-02
7.339803036302327242e-03,9.093914926052092118e-02
5.640232004225256661e-03,8.499687165021896362e-02
5.616203416138886538e-03,8.559972792863847213e-02
5.202584899961947527e-03,8.150444179773332076e-02
6.254683248698713130e-03,8.359959721565246582e-02
5.918660666793583089e-03,8.611726015806196732e-02
7.384883239865300437e-03,9.061893075704574585e-02
5.858324468135832006e-03,8.428893983364105225e-02
5.978743080049750587e-03,9.339079260826109452e-02
5.309542641043661290e-03,8.332136273384094238e-02
5.981300491839649895e-03,8.380492776632310348e-02
6.405546795576808235e-03,8.213052153587342696e-02
6.922537460923196620e-03,8.640681952238082886e-02
5.656605120748278877e-03,8.702947199344633622e-02
6.775422487407922745e-03,9.200631082057954269e-02
6.204998120665549365e-03,8.953172713518142700e-02
4.323194269090892619e-03,8.740371465682983398e-02
4.262394737452270335e-03,8.000220358371734619e-02
7.069615647196767980e-03,9.204342216253282027e-02
6.306656170636417216e-03,9.259714931249618530e-02
6.919543258845806122e-03,8.978351205587385697e-02
4.366051871329546842e-03,8.260506391525268555e-02
5.904649384319781390e-03,8.461559563875196976e-02
5.792384035885334882e-03,8.738520741462706132e-02
5.444339476525785274e-03,8.315997570753096146e-02
7.621290627866983414e-03,9.628066420555114746e-02
6.362727843225002289e-03,9.149086475372313065e-02
6.726238876581189415e-03,8.122269064188002152e-02
4.984032828360795975e-03,8.578237146139143510e-02
5.615245550870897988e-03,8.711388707160948319e-02
5.153909325599669543e-03,8.876805007457733154e-02
4.104208666831255826e-03,8.378870040178297562e-02
6.449457723647353431e-03,8.663351833820341630e-02
5.652733147144319362e-03,9.011232852935789628e-02
5.150341894477607554e-03,8.995836973190307617e-02
6.631910800933839625e-03,9.590590000152586503e-02
5.854175426065920049e-03,9.269321709871290726e-02
6.426445208489896602e-03,9.503959864377974076e-02
6.311181932687761134e-03,8.916287124156953292e-02
5.695722065865994367e-03,9.045719355344772339e-02
6.407280452549459285e-03,9.889411926269531250e-02
5.460419226437804481e-03,9.474784880876542525e-02
5.658947862684728450e-03,9.318468719720841842e-02
6.017404608428479108e-03,9.220717102289199829e-02
5.667722783982752019e-03,9.563358128070832687e-02
3.866554936394093686e-03,9.405515342950819535e-02
5.080216564238073176e-03,8.961840718984603882e-02
5.978418514132500562e-03,9.335700422525405884e-02
6.131335161626338959e-03,9.220951795578002930e-02
5.591428838670253754e-03,9.675335884094238281e-02
5.096022970974447078e-03,9.347089380025865035e-02
5.891164764761923876e-03,9.132434427738189697e-02
6.217090412974360207e-03,9.675659984350203080e-02
6.078024394810201472e-03,9.495854377746582031e-02
4.813059698790310079e-03,9.171411395072938399e-02
4.539832938462494936e-03,9.101798385381698608e-02
4.962687380611895648e-03,9.456419944763184982e-02
6.671041715890167409e-03,9.538611769676207108e-02
4.780828952789307508e-03,9.363020956516265869e-02
4.550813697278499603e-03,9.455411136150358720e-02
4.652117844671010104e-03,9.661649167537687821e-02
5.256301723420621699e-03,9.390521049499511719e-02
5.014421883970499039e-03,9.661640971899032593e-02
3.200863255187868205e-03,9.162453562021256881e-02
4.931855015456675616e-03,9.906602650880813599e-02
5.168445874005557841e-03,9.684483706951139970e-02
4.548478871583940333e-03,9.758026152849196000e-02
5.170013289898633090e-03,9.700131416320802169e-02
5.805288907140495128e-03,9.656760096549987793e-02
5.775868427008391294e-03,9.867665171623229980e-02
4.508399404585362348e-03,9.408669173717497392e-02
3.535163355991243449e-03,9.691346436738969283e-02
5.804986692965030670e-03,1.038262695074081560e-01
5.789201706647875527e-03,1.014793217182159424e-01
5.646510515362024307e-03,1.013547703623771806e-01
4.673482384532688313e-03,9.732192754745482011e-02
4.677134100347755605e-03,1.008374914526939392e-01
5.804875865578650561e-03,1.030215248465537886e-01
5.661172326654197520e-03,1.059212684631347656e-01
4.638625774532556534e-03,9.977132081985470857e-02
6.529921665787695971e-03,1.015895083546638628e-01
5.054771434515712043e-03,1.007321402430534502e-01
4.481700714677572250e-03,1.004158183932304244e-01
3.336783964186908116e-03,9.943401813507081466e-02
5.742721259593962756e-03,1.028979718685150146e-01
5.807771347463129216e-03,1.000676453113555769e-01
5.690002813935280714e-03,9.908294677734373612e-02
4.973481874912975484e-03,1.055284813046455522e-01
5.662714596837759018e-03,9.838270395994187789e-02
5.280128680169583234e-03,1.028423830866813382e-01
5.594754591584207362e-03,1.061816588044166426e-01
5.583432503044604388e-03,1.024489030241966386e-01
5.393312778323888779e-03,1.038876101374626298e-01
5.967330187559127808e-03,1.062785983085632185e-01
5.770162679255007830e-03,1.065261960029602190e-01
6.283969618380072335e-03,1.088926792144775252e-01
5.058763083070514852e-03,1.037384569644928117e-01
4.954255186021328840e-03,1.043844893574714522e-01
4.642643034458159533e-03,1.021737530827522278e-01
6.223339121788738423e-03,1.111589670181274275e-01
5.280409939587117109e-03,1.069243550300598006e-01
4.711582325398920232e-03,1.073313727974891801e-01
5.764979869127276162e-03,1.108226403594017029e-01
5.815827287733552238e-03,1.080581769347190579e-01
4.443860612809656316e-03,1.077389493584632735e-01
5.581144709140061465e-03,1.050113812088966508e-01
3.812255570665002303e-03,1.059269681572913985e-01
5.985390394926073769e-03,1.036729663610458235e-01
5.368228070437908173e-03,1.097466871142387390e-01
5.001005716621877498e-03,1.075686141848564426e-01
4.673817660659551620e-03,1.060953214764595171e-01
4.959842190146444493e-03,1.076166182756423950e-01
5.256158299744130048e-03,1.116631031036377092e-01
4.418797325342892733e-03,1.088745892047881941e-01
5.167487543076276779e-03,1.112974286079406600e-01
5.656284280121328181e-03,1.169706657528877397e-01
5.632556509226561460e-03,1.121408864855766435e-01
4.111737478524445620e-03,1.124504581093788286e-01
5.301767960190773878e-03,1.091986298561096330e-01
4.319602157920599851e-03,1.095484122633934160e-01
4.244135227054359263e-03,1.103299260139465610e-01
5.730613134801388654e-03,1.141087189316749573e-01
5.822663195431232452e-03,1.173533052206039429e-01
5.131821148097517708e-03,1.106390058994293490e-01
4.429153632372617722e-03,1.152103915810585161e-01
4.950497299432754517e-03,1.114757880568504195e-01
5.972853396087885770e-03,1.102587580680847029e-01
5.195961799472570419e-03,1.110455095767974854e-01
5.550523754209279147e-03,1.134430319070816179e-01
5.093404557555913925e-03,1.118160411715507646e-01
5.482480395585297671e-03,1.183243542909622192e-01
5.591487977653739234e-03,1.142548173666000644e-01
5.099780391901731491e-03,1.089263930916786194e-01
5.077023524791002274e-03,1.116163060069084306e-01
4.672013688832519704e-03,1.128195375204086304e-01
5.394098814576865977e-03,1.137042790651321272e-01
5.648342892527581129e-03,1.149781867861747464e-01
4.971152637153865642e-03,1.153632402420043945e-01
4.943675827234985179e-03,1.134778559207915982e-01
5.678708199411630630e-03,1.172021254897117754e-01
5.827743094414471713e-03,1.137165278196334839e-01
5.606031976640226192e-03,1.199281290173530717e-01
4.690519068390130997e-03,1.128944307565688809e-01
5.283012054860593623e-03,1.156759783625602583e-01
7.172428071498869115e-03,1.262459456920623779e-01
6.832825951278207952e-03,1.133309453725814681e-01
4.837242886424064636e-03,1.153570562601089339e-01
5.577176343649624043e-03,1.182117238640785356e-01
6.094167474657294532e-03,1.213397085666656633e-01
5.337481852620839205e-03,1.154088452458381653e-01
3.815484466031194167e-03,1.140321195125579834e-01
4.356975667178630829e-03,1.137996837496757507e-01
5.087595898658035451e-03,1.099307239055633545e-01
4.379162099212406331e-03,1.121313199400901656e-01
6.390953902155160904e-03,1.281784325838089267e-01
5.118487868458032608e-03,1.209968999028205733e-01
6.017297506332394859e-03,1.207796409726142883e-01
4.844568669795989990e-03,1.169709041714667996e-01
3.732472425326704112e-03,1.188916489481925687e-01
5.047607235610483342e-03,1.185479387640953203e-01
3.172038355842233138e-03,1.160548552870750150e-01
5.784320179373026762e-03,1.225355640053749223e-01
4.905441775918005162e-03,1.170143187046050887e-01
4.703680519014598674e-03,1.177732422947883606e-01
4.692676011472941312e-03,1.161367297172546664e-01
4.582568071782589826e-03,1.166458353400230408e-01
5.007176194339988881e-03,1.169338375329971036e-01
5.185769870877265063e-03,1.144233196973800798e-01
3.907134756445884705e-03,1.134157702326774597e-01
4.498567897826431447e-03,1.120981127023696622e-01
5.070080514997244749e-03,1.160708218812942644e-01
4.576226230710744858e-03,1.135225594043731551e-01
5.427514202892781171e-03,1.193442121148109297e-01
5.137290805578230077e-03,1.154747679829597612e-01
4.122867714613676071e-03,1.125524491071700772e-01
5.073819775134325027e-03,1.165109723806381364e-01
6.110481917858123779e-03,1.216273307800293108e-01
4.896682221442462749e-03,1.177421808242797990e-01
4.648418165743350983e-03,1.123650223016739169e-01
4.801309201866389188e-03,1.169721409678459167e-01
4.891071002930403623e-03,1.180244386196136752e-01
4.896461497992277145e-03,1.162552833557128767e-01
5.405993200838566694e-03,1.167751401662826677e-01
4.415723029524088773e-03,1.130999177694320679e-01
5.605520680546760559e-03,1.183684393763541898e-01
3.813301911577583660e-03,1.155609264969825883e-01
5.119746550917626295e-03,1.172780692577362061e-01
4.940426908433436480e-03,1.153682917356491089e-01
3.846260719001291881e-03,1.184245645999908170e-01
5.008102394640448311e-03,1.167457997798919678e-01
4.690758418291807175e-03,1.146441996097564558e-01
3.465580055490137448e-03,1.171336546540260315e-01
4.788932390511037654e-03,1.142997816205024719e-01
4.121817648410795384e-03,1.115163788199424605e-01
4.480912815779448423e-03,1.137837544083595137e-01
4.678935743868350983e-03,1.127407029271125516e-01
4.415309522300957766e-03,1.172608360648155351e-01
4.877147730439902219e-03,1.168398335576057712e-01
4.552278667688368884e-03,1.164165660738944869e-01
4.640713334083555394e-03,1.166139170527457913e-01
4.773195367306469136e-03,1.144790649414062361e-01
4.310279153287409869e-03,1.164829283952713013e-01
4.785090219229461497e-03,1.164957955479621748e-01
4.685011226683855924e-03,1.132558435201644897e-01
4.652468487620354566e-03,1.146697551012039462e-01
4.881382919847965240e-03,1.181152909994125366e-01
4.919832106679679698e-03,1.154998838901519498e-01
4.551577847450970736e-03,1.198336407542228421e-01
4.506262950599195308e-03,1.126357391476631303e-01
4.583521280437707901e-03,1.153079792857169966e-01
3.891386790201067491e-03,1.138834133744239668e-01
4.555806983262299624e-03,1.137761250138282498e-01
4.105411469936370850e-03,1.132761836051941196e-01
4.369033034890890989e-03,1.141446083784103255e-01
4.887234419584273425e-03,1.129456460475921770e-01
5.486835725605487823e-03,1.182894781231880188e-01
4.928524140268563357e-03,1.191296353936195096e-01
3.933449741452932358e-03,1.161589920520782332e-01
4.335025325417519483e-03,1.131165027618408064e-01
4.399227444082499418e-03,1.129753142595290860e-01
5.120705347508192930e-03,1.166342645883560458e-01
4.877887200564147777e-03,1.171057224273681641e-01
3.635452594608068900e-03,1.137867420911788940e-01
5.095453932881357020e-03,1.176757663488388200e-01
4.852354526519774523e-03,1.143919080495834489e-01
5.042542237788437930e-03,1.164513528347015103e-01
4.623164422810077667e-03,1.172857508063316484e-01
4.615918267518282804e-03,1.137858703732490678e-01
4.293083213269709673e-03,1.119490489363670488e-01
5.336838308721779910e-03,1.161493957042694092e-01
4.202096723020076752e-03,1.125730127096176147e-01
5.257997661828993884e-03,1.145413964986801286e-01
3.361809533089399771e-03,1.136535927653312683e-01
4.982755985110996419e-03,1.141458079218864302e-01
3.461653366684912334e-03,1.092528253793716431e-01
5.285521969199178868e-03,1.129406839609145979e-01
4.488033708184958372e-03,1.126601174473762651e-01
4.859784152358772105e-03,1.111082807183265408e-01
4.880801308900117874e-03,1.109284907579422136e-01
4.611077252775430679e-03,1.130974367260933200e-01
4.194561392068862915e-03,1.127325594425201138e-01
3.568302374333143668e-03,1.113186925649643083e-01
4.489006474614144239e-03,1.130216792225837708e-01
5.001010373234749708e-03,1.115359440445899963e-01
4.266207572072745237e-03,1.113913282752037048e-01
4.381990060210227099e-03,1.101972684264182906e-01
3.501741681247950468e-03,1.111499443650245389e-01
4.569607321172950917e-03,1.099143922328949113e-01
4.429674707353115949e-03,1.140633374452590804e-01
4.347234498709441966e-03,1.124936491250991821e-01
4.986449610441924009e-03,1.096357554197311263e-01
5.226240027695894241e-03,1.160596162080764771e-01
4.659710451960562792e-03,1.127120703458786150e-01
4.205209668725730723e-03,1.088774576783179959e-01
5.282077006995677948e-03,1.107489168643951138e-01
4.988914821296928578e-03,1.129904240369796892e-01
4.922980442643164721e-03,1.079342663288116178e-01
4.715646151453257474e-03,1.101858839392661910e-01
4.959142766892909136e-03,1.072008162736892700e-01
5.079528782516716176e-03,1.125488579273223599e-01


==> Plots/1D_Sine/Beta_vary/Vary_beta_10_nPts_201/Error.csv <==
6.413115859031677246e-01,6.965049266815185547e+00
1.455389857292175293e-01,6.975993156433104581e+00
1.503034774214029659e-02,6.978948116302490234e+00
6.310105789452793816e-03,6.978522777557373935e+00
5.900416988879440480e-03,6.978445529937744141e+00
5.194326397031545639e-03,6.978404521942138672e+00
4.722359590232374019e-03,6.978394985198973721e+00
4.349407274276018143e-03,6.978385925292967862e+00
4.097263328731059161e-03,6.978625774383544922e+00
3.930265549570322904e-03,6.977909564971924716e+00
3.809129819273950404e-03,6.977731227874755859e+00
3.709231037646532926e-03,6.978497982025146484e+00
3.621545853093267788e-03,6.978506565093994141e+00
3.547190688550470958e-03,6.978479385375976562e+00
3.491052193567158093e-03,6.977583408355712891e+00
3.455691272392869863e-03,6.978429317474365234e+00
3.439435269683600773e-03,6.978128433227539062e+00
3.434685524553060965e-03,6.977345943450927734e+00
3.434399375692011227e-03,6.978667736053466797e+00
3.434280864894389673e-03,6.978147029876708096e+00
3.434306243434548812e-03,6.978336811065674716e+00
4.879749845713376999e-03,6.976738929748534268e+00
3.169298171997069879e-03,6.978382110595703125e+00
3.435791004449128237e-03,6.978144168853759766e+00
2.851468743756413460e-03,6.978370666503907138e+00
3.275044495239855160e-03,6.978178024291993076e+00
4.774816334247589979e-03,6.977435588836669922e+00
3.272532718256115046e-03,6.978167057037353516e+00
2.464771037921308170e-03,6.978375911712645596e+00
7.553460076451300707e-03,6.976560115814209873e+00
3.783501917496323586e-03,6.977890014648438388e+00
1.865341095253824320e-03,6.978591918945312500e+00
2.963011385872958790e-03,6.978131771087647373e+00
3.737565129995347370e-03,6.977928161621093750e+00
3.523784223943947878e-03,6.978183269500732422e+00
1.332042505964637020e-03,6.978503227233887607e+00
3.217694116756320867e-03,6.978142738342286044e+00
2.311904216185211702e-03,6.978597164154052734e+00
3.516473341733218540e-03,6.978016376495361328e+00
2.392209134995936914e-03,6.977774143218995029e+00
3.281303914263845357e-03,6.977190494537354404e+00
1.434544334188103459e-03,6.977364063262939453e+00
3.057373454794288115e-03,6.978202342987061435e+00
1.915622502565383694e-03,6.978752136230467862e+00
2.737570088356733756e-03,6.977999210357666016e+00
2.765601268038154516e-03,6.977829933166503906e+00
4.476977512240409851e-03,6.977299213409422940e+00
4.728662315756080800e-03,6.976566791534423828e+00
3.009038278833032522e-03,6.977782726287842685e+00
2.302761888131500158e-03,6.978239536285401279e+00
2.172333654016256332e-03,6.978242397308348721e+00
2.275979844853281541e-03,6.978191852569580078e+00
2.549467142671345797e-03,6.977991580963135654e+00
4.830112680792808533e-03,6.977540016174316406e+00
3.895713714882732739e-03,6.977611064910888672e+00
4.559549037367107219e-03,6.977918148040772373e+00
3.115867730230092569e-03,6.978210449218750000e+00
1.669021672569215948e-03,6.978034973144531250e+00
2.952233655378223333e-03,6.977955818176269531e+00
3.692628815770150098e-03,6.977908611297608310e+00
2.907366724684834480e-03,6.977457046508789062e+00
2.195237437263130708e-03,6.977667808532714844e+00
3.528359346091747718e-03,6.977633953094482422e+00
2.906031673774122324e-03,6.977340698242187500e+00
4.101514350622893247e-03,6.977596282958985263e+00
1.372757134959101894e-03,6.977985858917237216e+00
3.132206853479146090e-03,6.976925373077392578e+00
3.195500699803234014e-03,6.977583408355712891e+00
4.156196955591441068e-03,6.977190017700195312e+00
3.410775447264314131e-03,6.977511882781982422e+00
4.219712223857640353e-03,6.977526664733886719e+00
3.155451035127045025e-03,6.977733135223388672e+00
2.681780606508254138e-03,6.977557182312011719e+00
1.256092218682169914e-03,6.977717399597167969e+00
2.997757401317357583e-03,6.976626873016358310e+00
3.834410337731241746e-03,6.977568626403809482e+00
3.318018279969692664e-03,6.977668762207032138e+00
2.989419270306826505e-03,6.977067470550537998e+00
3.631890984252096090e-03,6.977395534515380859e+00
2.921372186392547001e-03,6.977797985076905185e+00
3.389466321095824242e-03,6.977286338806152344e+00
3.655841806903480616e-03,6.977465629577637607e+00
2.190741943195461793e-03,6.977636337280274326e+00
2.225190866738558683e-03,6.977197170257568359e+00
2.715643029659985629e-03,6.977441787719725674e+00
4.265682771801947680e-03,6.977021694183349609e+00
2.676717704162002911e-03,6.977409362792967862e+00
2.612165408208966255e-03,6.977484226226806641e+00
3.996552899479867763e-03,6.977247238159178799e+00
3.148593939840793610e-03,6.977355480194091797e+00
2.899928018450738301e-03,6.976932048797608310e+00
2.678263001143932343e-03,6.977428436279296875e+00
3.899479517713189125e-03,6.977279663085937500e+00
2.881708322092890739e-03,6.977258205413818359e+00
3.700810484588145776e-03,6.977420330047608310e+00
3.591382643207908978e-03,6.977336883544921875e+00
2.953165909275411258e-03,6.977215290069580078e+00
2.246336312964559469e-03,6.977525711059569424e+00
3.075962187722325325e-03,6.977115631103515625e+00
4.243577364832161122e-03,6.976761341094971591e+00
3.674813080579041567e-03,6.976990699768066406e+00
3.163954243063926263e-03,6.976529598236083984e+00
4.240318667143585032e-03,6.976852893829346591e+00
4.130649380385877437e-03,6.976726055145263672e+00
2.779484493657947454e-03,6.976750373840331143e+00
4.584780428558588028e-03,6.976456642150879794e+00
3.355684923008085165e-03,6.977035045623778409e+00
2.463653450831770463e-03,6.976427555084228516e+00
4.122922662645577517e-03,6.976918697357177734e+00
1.482031424529850266e-03,6.976788520812989169e+00
3.601947566494345231e-03,6.976889133453370029e+00
2.674195449799300107e-03,6.977153778076170987e+00
3.787487745285034613e-03,6.977480888366699219e+00
3.660758258774875294e-03,6.976424217224121982e+00
3.841559868305921555e-03,6.977236270904540127e+00
3.293612739071249094e-03,6.976948738098145419e+00
4.126673564314841357e-03,6.977094173431396484e+00
3.561637364327907996e-03,6.976704597473145419e+00
3.775015939027070999e-03,6.976737976074217862e+00
3.455140627920628461e-03,6.976584434509277344e+00
2.948483452200888720e-03,6.977041244506835938e+00
2.157569862902163592e-03,6.977139949798583984e+00
4.562921356409786397e-03,6.976704597473145419e+00
2.935988595709203373e-03,6.976623535156250000e+00
4.300365224480628100e-03,6.976244926452635831e+00
3.226497210562229156e-03,6.976625919342041016e+00
3.401057096198199878e-03,6.976953506469726562e+00
3.697879845276474085e-03,6.976749420166015625e+00
3.947133664041756716e-03,6.976639270782470703e+00
3.555683651939034028e-03,6.976168632507324219e+00
2.697174204513430162e-03,6.976401805877684659e+00
3.493069438263774352e-03,6.976338863372802734e+00
2.968278946354985237e-03,6.976233005523681641e+00
4.207602236419917020e-03,6.976953983306884766e+00
3.745392896234987865e-03,6.976651191711424893e+00
2.464293502271176252e-03,6.976304054260254794e+00
3.074981505051254359e-03,6.977090358734129971e+00
2.416376024484633532e-03,6.976555347442626065e+00
3.540139412507416119e-03,6.976429462432861328e+00
2.559845801442861557e-03,6.975936412811279297e+00
3.207931295037270893e-03,6.976560115814209873e+00
1.928595360368489785e-03,6.975996017456055576e+00
3.749999916180967851e-03,6.976145267486572266e+00
4.112612921744585905e-03,6.976601123809814453e+00
4.375155083835124102e-03,6.976389884948730469e+00
3.115470521152019067e-03,6.976714611053466797e+00
3.973466344177723798e-03,6.976537227630615234e+00
3.582329954952000271e-03,6.976449966430663174e+00
3.326191799715160890e-03,6.977488517761230469e+00
3.169193165376781984e-03,6.976485252380371094e+00
1.999112078920006318e-03,6.975656986236571377e+00
3.093036590144039501e-03,6.976490497589111328e+00
3.811181057244540996e-03,6.976387023925781250e+00
2.527527511119841662e-03,6.976846694946289951e+00
3.759899176657200293e-03,6.975746631622314453e+00
2.594894263893366727e-03,6.976327419281004971e+00
4.502268973737954226e-03,6.976109981536864346e+00
4.715981427580119047e-03,6.976382732391356534e+00
4.013662692159415159e-03,6.976886272430419034e+00
4.176333546638488770e-03,6.976135730743409091e+00
3.438171232119202614e-03,6.976225852966307706e+00
3.090154845267533389e-03,6.976114749908447266e+00
3.525345586240292463e-03,6.975890636444090909e+00
3.809994319453836355e-03,6.975888729095458984e+00
4.346525762230156117e-03,6.975531578063963956e+00
3.349827369675038944e-03,6.975996494293213779e+00
1.861506025306880691e-03,6.976083755493164951e+00
3.195705823600292206e-03,6.976006984710693359e+00
3.213192569091917385e-03,6.976684093475340909e+00
2.540173241868614717e-03,6.976413726806639737e+00
1.031223335303366401e-03,6.976092338562011719e+00
3.196157282218337059e-03,6.975956439971922940e+00
5.128760822117327776e-03,6.975644588470459873e+00
3.384215058758854866e-03,6.976002693176270419e+00
3.155372804030776891e-03,6.975821971893310547e+00
3.275402355939148556e-03,6.976527690887452060e+00
3.732224227860568653e-03,6.975929260253906250e+00
3.562318161129952778e-03,6.976241588592530185e+00
3.698597894981502186e-03,6.975902080535888672e+00
4.996315576136112213e-03,6.976356506347657138e+00
4.051441792398691177e-03,6.975855827331543857e+00
3.008037339895963235e-03,6.976204872131348544e+00
2.728806575760244456e-03,6.976151466369629794e+00
3.531772177666425271e-03,6.976138591766356534e+00
4.652290139347316569e-03,6.975785732269287998e+00
3.618334187194705443e-03,6.975974559783935547e+00
3.381614107638598789e-03,6.976086616516113281e+00
2.979391487315298428e-03,6.975510120391846591e+00
3.389338264241814613e-03,6.975574016571044034e+00
4.387171939015386754e-03,6.976224422454833984e+00
3.708590986207128005e-03,6.976013660430907315e+00
3.370586084201931953e-03,6.975821018218994141e+00
4.345139022916556272e-03,6.975354194641114169e+00
3.515815595164895925e-03,6.975743293762207919e+00
5.310202017426489049e-03,6.975109100341796875e+00
3.495002165436745124e-03,6.975588321685791016e+00
5.534122232347726822e-03,6.975481510162353516e+00
3.443440422415732036e-03,6.975764274597167969e+00
4.810233600437640276e-03,6.975158691406250888e+00
3.084937343373894691e-03,6.975613594055175781e+00
2.865408547222615156e-03,6.976002693176270419e+00
3.428667085245252089e-03,6.975894927978514737e+00
2.291553653776646528e-03,6.975497245788575107e+00
3.367346478626131578e-03,6.975719928741454190e+00
2.942354883998632865e-03,6.975206375122070312e+00
4.202725365757941332e-03,6.975774765014648438e+00
3.286074381321667324e-03,6.975292682647705078e+00
3.286585211753844781e-03,6.975617408752441406e+00
3.362938063219190945e-03,6.975179672241210938e+00
2.782820258289575577e-03,6.975348472595214844e+00
4.022971261292695132e-03,6.975431442260742188e+00
3.716806415468453927e-03,6.975458145141601562e+00
4.101913422346115112e-03,6.975849628448487216e+00
3.986227791756389791e-03,6.975689888000488281e+00
3.104870440438389344e-03,6.975547790527343750e+00
3.936029504984618101e-03,6.975566864013672763e+00
4.020432475954295072e-03,6.975574016571044034e+00
4.208133555948734283e-03,6.975361347198486328e+00
3.269029781222342577e-03,6.975453376770019531e+00
5.092887207865717629e-03,6.976032257080078125e+00
3.796324133872984972e-03,6.975801944732666016e+00
4.004247952252624684e-03,6.975779533386230469e+00
3.212701994925737815e-03,6.975166797637940341e+00
4.262616857886313525e-03,6.975549697875977451e+00
3.600137075409293175e-03,6.975248336791992188e+00
3.391786711290478273e-03,6.975416183471679688e+00
3.584413323551416397e-03,6.975249767303466797e+00
3.733008867129685229e-03,6.975211143493652344e+00
4.235665779560806102e-03,6.975316047668456143e+00
3.842737991362809268e-03,6.975474834442138672e+00
2.679342869669198123e-03,6.975063323974609375e+00
3.437051316723226200e-03,6.975295066833495206e+00
3.502629231661559452e-03,6.975974082946776456e+00
3.428537165746092796e-03,6.975291252136229581e+00
3.437184495851396647e-03,6.975639343261717862e+00
3.379523055627941218e-03,6.974932670593261719e+00
5.241128150373695546e-03,6.975306510925293857e+00
3.678869921714066158e-03,6.974977016448974609e+00
2.868585521355271773e-03,6.974689960479736328e+00
5.229737609624862671e-03,6.975296020507812500e+00
2.950603840872645378e-03,6.975218772888183594e+00
2.839381806552411427e-03,6.974771499633789062e+00
3.183005610480905880e-03,6.975220203399659091e+00
3.189730225130916943e-03,6.975323200225830078e+00
4.430616740137338638e-03,6.975375175476074219e+00
1.546369167044759230e-03,6.974985122680663174e+00
3.687171731144188100e-03,6.975348472595214844e+00
3.575984621420502663e-03,6.974882125854492188e+00
3.450407413765788512e-03,6.974839210510254794e+00
3.990396391600371274e-03,6.974821090698242188e+00
3.759949933737515102e-03,6.975278854370117188e+00
2.876917365938424630e-03,6.974740028381347656e+00
3.348121419548988342e-03,6.975220203399659091e+00
1.977945677936077552e-03,6.975501060485839844e+00
3.173002973198890686e-03,6.974925041198730469e+00
2.606779104098678069e-03,6.974693775177001953e+00
3.629880724474788579e-03,6.974792480468750000e+00
4.512097686529158679e-03,6.976126670837402344e+00
3.143098205327988105e-03,6.974807739257812500e+00
2.818368608132006039e-03,6.975017547607420987e+00
3.330314066261052218e-03,6.974911212921142578e+00
3.120695473626256856e-03,6.974735736846924716e+00
3.261250443756580786e-03,6.975017070770263672e+00
2.970042638480662432e-03,6.974466323852539062e+00
4.441447090357541171e-03,6.975443363189697266e+00
2.862038789317013134e-03,6.974429607391358310e+00
4.096572753041984385e-03,6.974669933319091797e+00
2.891071140766143799e-03,6.974744319915770596e+00
2.775616711005568071e-03,6.975307464599609375e+00
4.777474328875542554e-03,6.974720478057862216e+00
3.032949520274997625e-03,6.974610805511474609e+00
4.187746439129115886e-03,6.974243640899658203e+00
3.651123726740479903e-03,6.974602699279785156e+00
5.632927641272545728e-03,6.974903106689452237e+00
3.770200768485664888e-03,6.974558353424073154e+00
4.102503880858423060e-03,6.974424362182617188e+00
1.715562539175153429e-03,6.975197315216063565e+00
3.159347223117947578e-03,6.974365234375000000e+00
2.722023054957390699e-03,6.975168704986573154e+00
3.438544925302267942e-03,6.974477767944335049e+00
4.080929793417452899e-03,6.974622726440429688e+00
1.802274142391980345e-03,6.974618911743164062e+00
3.070794511586426388e-03,6.974560737609864169e+00
5.465323571115732193e-03,6.973403930664062500e+00
3.678658977150916620e-03,6.974337577819824219e+00
3.553381655365229087e-03,6.974473953247070312e+00
4.022228065878152847e-03,6.974065780639648438e+00
3.343031043186784658e-03,6.974416732788085938e+00
3.995433915406467265e-03,6.974182128906250000e+00
4.011631477624178800e-03,6.974565029144287998e+00
3.827410284429789891e-03,6.974840641021727627e+00
2.997595816850662231e-03,6.973755359649657315e+00
4.254280123859643936e-03,6.974594116210938388e+00
4.522866569459440059e-03,6.974648475646973544e+00
1.607646234333515384e-03,6.974259376525878018e+00
3.547486616298557629e-03,6.974401473999023438e+00
3.949647769331932935e-03,6.974487304687500888e+00
2.410098444670438333e-03,6.974079132080078125e+00
3.636599285528062473e-03,6.974298477172852451e+00
2.582214772701263861e-03,6.973702430725098544e+00
4.593854304403065768e-03,6.974421024322509766e+00
4.513721447438001633e-03,6.974309921264648438e+00
3.428242402151227431e-03,6.973919868469238281e+00
3.683330491185188727e-03,6.974541664123535156e+00
4.537910688668491191e-03,6.974288940429688388e+00
3.792805830016731782e-03,6.974565029144287998e+00
4.306793212890625000e-03,6.974179744720458096e+00
4.630613606423137837e-03,6.973902225494384766e+00
4.048209637403489894e-03,6.974024772644042969e+00
3.780982224270701842e-03,6.974657058715820312e+00
3.717796411365269314e-03,6.973358631134033203e+00
4.249235149472951022e-03,6.974294185638426846e+00
4.284447059035300341e-03,6.974396705627441406e+00
4.133990500122307864e-03,6.973257064819335049e+00
3.639592323452235569e-03,6.973906517028809482e+00
3.926729317754506197e-03,6.974048614501953125e+00
2.808880992233754072e-03,6.973785400390625000e+00
3.130332101136445565e-03,6.974489688873290127e+00
3.105948213487863107e-03,6.973563671112061435e+00
3.087210934609175596e-03,6.973878383636474609e+00
3.608521772548555894e-03,6.973952770233155185e+00
3.240234451368451552e-03,6.973500728607177734e+00
3.519741119816898432e-03,6.974033355712891513e+00
3.730495460331441273e-03,6.973614215850830078e+00
3.762600943446160230e-03,6.973948955535887784e+00
3.893603337928653631e-03,6.973712921142578125e+00
2.960802987217901836e-03,6.975142955780030185e+00
3.736920421943069372e-03,6.974008083343505859e+00
3.391399979591370930e-03,6.973803997039794034e+00
4.555643070489167300e-03,6.973365306854248935e+00
3.620743518695234385e-03,6.973696708679198331e+00
3.218023339286445704e-03,6.974534988403320312e+00
3.670943202450871901e-03,6.973643779754638672e+00
3.913912922143937025e-03,6.973957061767578125e+00
2.883381675928831968e-03,6.973369598388670987e+00
3.219804959371685548e-03,6.973661899566651279e+00
1.749430317431688526e-03,6.974213600158691406e+00
3.308031940832734542e-03,6.973796367645263672e+00
3.378452500328422894e-03,6.973593711853026456e+00
3.628785256296397990e-03,6.973897457122801846e+00
3.937965724617241946e-03,6.973485946655273438e+00
3.357836278155447354e-03,6.973668575286866123e+00
3.376921173185110092e-03,6.973749160766602451e+00
3.440015716478227268e-03,6.973778724670410156e+00
2.470651175826787515e-03,6.973335742950439453e+00
3.711706958711146875e-03,6.974058151245117188e+00
3.983796574175358686e-03,6.973652839660644531e+00
2.221674192696809335e-03,6.973528385162353516e+00
5.295506212860345840e-03,6.974025249481201172e+00
3.049800870940088792e-03,6.973671436309815341e+00
3.428503172472118464e-03,6.973340034484863281e+00
5.164737813174723711e-03,6.973883152008055752e+00
3.735061502084137310e-03,6.973404407501220703e+00
4.395346622914074117e-03,6.973475456237793857e+00
3.332380903884769353e-03,6.973513126373291016e+00
5.534713156521321210e-03,6.973016738891601562e+00
3.127230796962976456e-03,6.973206043243408203e+00
4.571902099996806926e-03,6.973101615905761719e+00
3.143104957416653199e-03,6.973615646362304688e+00
1.770051079802214449e-03,6.973214626312255859e+00
3.201957326382399039e-03,6.973007678985594815e+00
1.547754043713211580e-03,6.973217964172364169e+00
3.802827093750238852e-03,6.973641395568847656e+00
2.361220307648181915e-03,6.973022937774659091e+00
3.248191205784679760e-03,6.973594188690184659e+00
2.548250136896967888e-03,6.973314285278319424e+00
3.395691746845841841e-03,6.973188877105712002e+00
3.697104752063751221e-03,6.972712039947510654e+00
2.063505351543425646e-03,6.973320007324219638e+00
3.663966199383138309e-03,6.973167419433593750e+00
4.224801436066627502e-03,6.973558425903320312e+00
3.321500262245534549e-03,6.973043441772460049e+00
4.045914392918346578e-03,6.973173141479492188e+00
3.402205882593988505e-03,6.973142623901367188e+00
2.487364225089549151e-03,6.972920894622803623e+00
3.741558641195296808e-03,6.973329067230224609e+00
2.256781561300158067e-03,6.973375320434570312e+00
3.391267033293844137e-03,6.973867893218994141e+00
4.176491871476174268e-03,6.973251342773437500e+00
3.111911006271839142e-03,6.972976684570312500e+00
3.470628755167127523e-03,6.973237514495849609e+00
3.494586329907178445e-03,6.973044872283935547e+00
3.710792865604160915e-03,6.973416805267333984e+00
1.910709659568964785e-03,6.972956180572509766e+00
3.717029467225075202e-03,6.973246097564697266e+00
4.038517829030753049e-03,6.973068237304687500e+00
3.752892836928369349e-03,6.973186969757080078e+00
3.718750085681675997e-03,6.973116397857665127e+00
2.355878241360187097e-03,6.972690105438231534e+00
3.356949193403124376e-03,6.972842693328858310e+00
1.652893377467989271e-03,6.973154067993164062e+00
3.687947522848844528e-03,6.973086833953856534e+00
3.486560890451074514e-03,6.973001003265380859e+00
4.135994706302881241e-03,6.972812652587890625e+00
3.298407653346656452e-03,6.973206996917724609e+00
3.478701459243894057e-03,6.972908020019531250e+00
3.420274937525392446e-03,6.972913742065429688e+00
2.171461936086417112e-03,6.973503589630126953e+00
3.559342585504054590e-03,6.972842216491699219e+00
5.121147260069844505e-03,6.973088264465332919e+00
3.187104826793073740e-03,6.972746849060058594e+00
3.296641865745185505e-03,6.972849845886230469e+00
1.949826721101998849e-03,6.972978591918945312e+00
3.947644494473932439e-03,6.973071575164795810e+00
4.314142279326915741e-03,6.972505092620850498e+00
3.497026860713958307e-03,6.972460746765136719e+00
4.310749005526305980e-03,6.972585678100586826e+00
2.936695003882049647e-03,6.972763061523436612e+00
3.634994383901358952e-03,6.972355842590332031e+00
2.605981891974805485e-03,6.972479343414306641e+00
2.855819649994372888e-03,6.972358226776123047e+00
2.816789085045457320e-03,6.973103523254395419e+00
4.023097921162845439e-03,6.972507476806639737e+00
2.146797254681586786e-03,6.972611427307128018e+00
3.177636303007602258e-03,6.972822189331054688e+00
3.445173380896450390e-03,6.972190856933592862e+00
3.044656710699201498e-03,6.972571849822998935e+00
3.226119326427577625e-03,6.972760677337647373e+00
5.348146893084047490e-03,6.972648143768311435e+00
3.361169714480639371e-03,6.972517490386962891e+00
2.342205494642256823e-03,6.973652839660644531e+00
3.542654681950807571e-03,6.972422122955321377e+00
2.446764148771762414e-03,6.972581863403320312e+00
3.277641022577881379e-03,6.972516536712647373e+00
2.376487478613853455e-03,6.972423076629639560e+00
3.288127249106764360e-03,6.972563743591308594e+00
3.612882923334836960e-03,6.972186088562011719e+00
2.731485059484839873e-03,6.972163200378417081e+00
2.929909387603402571e-03,6.972423553466796875e+00
3.754069330170750184e-03,6.972408771514892578e+00
3.538394114002586278e-03,6.971766471862793857e+00
3.642662428319454627e-03,6.972862720489501953e+00
2.773771528154612889e-03,6.972509860992432529e+00
3.650602186098696102e-03,6.972303867340087891e+00
3.924953285604714480e-03,6.972974777221680576e+00
2.837310545146464434e-03,6.973069190979003906e+00
2.566680079326032725e-03,6.972357273101807529e+00
3.077311208471656713e-03,6.972235202789307529e+00
2.757102949544786540e-03,6.972628593444825107e+00
3.488662652671336694e-03,6.972228050231933594e+00
3.515441901981830597e-03,6.971827030181885654e+00
1.834196737036108537e-03,6.972296714782714844e+00
3.528894623741507530e-03,6.972621440887452060e+00
3.610529005527495037e-03,6.972276687622069424e+00
3.126472700387238589e-03,6.972070693969726562e+00
3.297139890491962433e-03,6.972401142120361328e+00
3.015683498233558048e-03,6.972473621368408203e+00
4.272122867405415449e-03,6.972306728363037998e+00
2.973433816805481043e-03,6.972118854522704190e+00
3.343475284054876241e-03,6.972046852111816406e+00
3.155620070174337734e-03,6.972762107849120206e+00
1.422854955308139324e-03,6.972195625305174893e+00
3.116161329671741399e-03,6.971805095672607422e+00
2.325882203876972198e-03,6.972185134887696201e+00
2.912937197834252444e-03,6.972111225128174716e+00
2.813653321936727437e-03,6.972011089324952060e+00
3.826632862910627018e-03,6.972366333007812500e+00
3.716753562912343632e-03,6.971545219421386719e+00
2.934447955340147018e-03,6.971577644348144531e+00
3.962233196943997469e-03,6.972151756286621094e+00
3.080540802329779539e-03,6.972061634063720703e+00
3.435607301071285334e-03,6.972065448760986328e+00
3.035925794392823306e-03,6.971961498260498047e+00
3.619420807808637619e-03,6.971898078918456143e+00
3.824095940217374454e-03,6.972188949584960938e+00
2.981829922646284971e-03,6.972134113311766690e+00
3.360855160281062994e-03,6.971523761749268466e+00
2.859581960365176201e-03,6.971909046173094815e+00
3.712253412231801639e-03,6.971998214721678799e+00
3.470166819170117812e-03,6.971849441528320312e+00
3.017671406269074354e-03,6.972391605377197266e+00
3.225829685106874380e-03,6.972044467926025391e+00
4.476075991988180333e-03,6.971868038177490234e+00
3.069662023335694399e-03,6.971670150756835938e+00
5.136082414537668228e-03,6.971968173980713779e+00
3.339454066008330259e-03,6.971733093261718750e+00
3.355189925059676604e-03,6.972028732299805576e+00
1.865168684162199280e-03,6.971355915069579190e+00
3.507839515805244012e-03,6.971777915954589844e+00
3.457526443526149230e-03,6.972169399261474609e+00
4.931205417960882187e-03,6.972064495086670810e+00
3.478850936517118974e-03,6.971595764160155362e+00
4.539681598544122523e-03,6.972059249877929688e+00
3.245544387027622570e-03,6.971724033355713779e+00
2.041144529357552095e-03,6.972029209136962891e+00
3.153377678245306882e-03,6.971866130828857422e+00
3.773015458136796951e-03,6.971042156219482422e+00
1.833010348491371328e-03,6.971714019775390625e+00
3.045081393793224855e-03,6.971671581268309659e+00
3.952972590923310194e-03,6.971609115600585049e+00
2.904945285990834236e-03,6.971043586730956143e+00
3.414002945646643639e-03,6.971661567687988281e+00
3.896208247169853124e-03,6.972127914428710938e+00
1.547657884657382531e-03,6.971500873565674716e+00
3.294392721727489558e-03,6.971521854400633877e+00
3.811957780271767269e-03,6.971521854400633877e+00
3.315641079097985354e-03,6.971532344818116123e+00
3.660969203338028301e-03,6.971638202667235440e+00
4.822018556296826276e-03,6.971807003021239346e+00
2.814147854223846956e-03,6.970719337463378906e+00


==> Plots/1D_Sine/Beta_vary/Vary_beta_2_nPts_201/Error.csv <==
7.356514334678649902e-01,7.004700183868408203e+00
6.700482368469238281e-01,6.854722499847412109e+00
6.205336451530456543e-01,6.326478958129882812e+00
3.768798410892486572e-01,3.791705131530761275e+00
2.092431671917438854e-02,8.487585186958312988e-01
2.111558057367802013e-02,7.964606285095214844e-01
2.019241824746131897e-02,7.834095954895019531e-01
1.948081329464912761e-02,7.649251222610473633e-01
1.996047422289848675e-02,7.482311725616455078e-01
1.894020661711693157e-02,7.318257689476013184e-01
1.854351349174976696e-02,7.134849429130554199e-01
1.788526959717273365e-02,6.944738030433654785e-01
1.712085492908954273e-02,6.775986552238464355e-01
1.679251529276371349e-02,6.588767766952514648e-01
1.630855351686477314e-02,6.413743495941162109e-01
1.573519036173821189e-02,6.215296387672424316e-01
1.515759341418742960e-02,6.028254032135009766e-01
1.518420316278934652e-02,5.840486884117126465e-01
1.438289973884820938e-02,5.642587542533874512e-01
1.379505544900894685e-02,5.447886586189270020e-01
1.332698296755552465e-02,5.252856016159057617e-01
1.286797132343053818e-02,5.051487088203430176e-01
1.257627736777067358e-02,4.886872172355651855e-01
1.200440712273121054e-02,4.693937003612518311e-01
1.145298592746257609e-02,4.535437226295471191e-01
1.093878224492073406e-02,4.356105625629425049e-01
1.100325770676136190e-02,4.209704399108886719e-01
1.052428502589463667e-02,4.044781029224395752e-01
1.131458487361670061e-02,3.913528621196746826e-01
9.497110731899734842e-03,3.747958838939666748e-01
9.168166667222973215e-03,3.605298399925231934e-01
8.448485285043718165e-03,3.466523289680480957e-01
8.599561639130118978e-03,3.333175778388977051e-01
7.874721661210058385e-03,3.218930959701538086e-01
7.543907966464756185e-03,3.090621232986450195e-01
8.081775158643719065e-03,2.980961799621582031e-01
7.242396473884579917e-03,2.861386537551879328e-01
6.909388117492196342e-03,2.746526598930358887e-01
7.590388879179951927e-03,2.643711566925048828e-01
6.220807321369648847e-03,2.521575689315795898e-01
5.811873357743023959e-03,2.414558976888656616e-01
5.587241612374783430e-03,2.313103675842284879e-01
5.386207252740860853e-03,2.227940857410430908e-01
4.837166052311660594e-03,2.128403633832931241e-01
5.462493747472764796e-03,2.049408704042434692e-01
4.503295756876469526e-03,1.951678693294524869e-01
5.546120461076499766e-03,1.893249303102493286e-01
3.907764796167611208e-03,1.804632097482681552e-01
3.602728713303803964e-03,1.718198210000992099e-01
3.638784401118754907e-03,1.664319187402725220e-01
3.522136947140099353e-03,1.596441119909286499e-01
3.406695090234280934e-03,1.541535407304764072e-01
2.863911213353277120e-03,1.465418487787246704e-01
3.148996969684958892e-03,1.422422230243682861e-01
2.593435812741519322e-03,1.351377516984939853e-01
3.247310407459735437e-03,1.291205286979675293e-01
5.724913440644740191e-03,1.240264773368835727e-01
2.204998861998320060e-03,1.207235679030418257e-01
3.010895801708101793e-03,1.171445772051811079e-01
2.583987545222043124e-03,1.118187159299850186e-01
2.172493375837803321e-03,1.085763722658157487e-01
1.974756130948661891e-03,1.057775542140007158e-01
1.908036647364496751e-03,1.028870940208435059e-01
2.768933074548840089e-03,1.002453416585922241e-01
1.336803426966070695e-03,9.747490286827086015e-02
1.948482822626829364e-03,9.531758725643159347e-02
1.190328621305525520e-03,9.353669732809065385e-02
2.166898222640157613e-03,9.366820007562637329e-02
1.140713575296103954e-03,8.991989493370054765e-02
9.939065203070638396e-04,8.909860998392106490e-02
1.668912591412663243e-03,8.834598213434219360e-02
9.554462740197774496e-04,8.706557005643843217e-02
5.699029657989742106e-03,8.581791818141938644e-02
9.928396902978422426e-04,8.532031625509263473e-02
5.632186308503152675e-03,8.541332185268402100e-02
1.131145283579826572e-03,8.387998491525650024e-02
5.636683665215969953e-03,8.300607651472091675e-02
9.159593610092994298e-04,8.272898942232133346e-02
4.320699255913495150e-03,8.261071890592576461e-02
1.205538632348179384e-03,8.152116090059279008e-02
9.413664229214187100e-04,8.094046264886857467e-02
1.590075786225497506e-03,8.020665496587751908e-02
2.458216855302452174e-03,7.984150946140289307e-02
1.049017766490578435e-03,7.912287861108779907e-02
1.204898813739419200e-03,7.876225560903549194e-02
2.815464278683065934e-03,7.811081409454344315e-02
8.727419772185384143e-04,7.757860422134399414e-02
1.971645047888159752e-03,7.685768604278564453e-02
1.070081721991300149e-03,7.619644701480865479e-02
1.036462956108152866e-03,7.583889365196228027e-02
2.710947766900063862e-03,7.491962611675263839e-02
1.122239395044744232e-03,7.431230694055557251e-02
1.763495965860783403e-03,7.371145486831665039e-02
3.401336260139943470e-03,7.301186025142669678e-02
9.204577654600142348e-04,7.226935774087904496e-02
1.159465056844055436e-03,7.170323282480238480e-02
1.560971839353442192e-03,7.132515311241151290e-02
1.166510046459734440e-03,7.034693658351898193e-02
1.305655110627412796e-03,7.018028944730757279e-02
1.038915826939046600e-03,6.910880655050279098e-02
1.168443588539958000e-03,6.864429265260696411e-02
3.368594450876115452e-03,6.831055879592896896e-02
9.923507459461688995e-04,6.731263548135758834e-02
1.152966637164354758e-03,6.711228191852570968e-02
1.606503035873174667e-03,6.646586954593658447e-02
3.085305681452155113e-03,6.559026986360551315e-02
1.417691586539149501e-03,6.472415477037431197e-02
9.284721454605460167e-04,6.415212154388427734e-02
9.454069659113886141e-04,6.389047950506211715e-02
1.323550939559936957e-03,6.322906166315078735e-02
1.657633110880852179e-03,6.255798041820524735e-02
8.816149784252048623e-04,6.193239614367484352e-02
1.710803597234189077e-03,6.232885643839835427e-02
7.561642560176552426e-04,6.095571443438530662e-02
1.592669286765158393e-03,6.053665280342103439e-02
8.757673203945157744e-04,5.982170626521111922e-02
1.663048053160309575e-03,5.947636812925339439e-02
7.681000279262658681e-04,5.871037393808363480e-02
1.340725459158420780e-03,5.808525159955024719e-02
1.095139305107295079e-03,5.737601593136788108e-02
2.158297225832938281e-03,5.697016790509222550e-02
7.927079568617048048e-04,5.650852993130682511e-02
2.061101375147700743e-03,5.597127974033355019e-02
6.563733913935720921e-04,5.520477890968323448e-02
7.580349920317533885e-04,5.466549843549729087e-02
2.253051148727536201e-03,5.422768741846084595e-02
2.720779506489634948e-03,5.354117974638938210e-02
7.700782152824101664e-04,5.289550125598907471e-02
1.610632869414985830e-03,5.266294628381729820e-02
1.889382139779627106e-03,5.200111493468284607e-02
1.747456029988826189e-03,5.131716653704642556e-02
7.960989605635406755e-04,5.087354406714440086e-02
1.282901270315051296e-03,5.056178197264672020e-02
2.811711281538009210e-03,4.983818158507346413e-02
9.981556795537473940e-04,4.928236454725266197e-02
1.010507461614907005e-03,4.922099038958548806e-02
7.860620389692484248e-04,4.941954091191291115e-02
7.022309000603852488e-04,4.861597344279288552e-02
7.011900306679308414e-04,4.748027026653290489e-02
1.116616767831146283e-03,4.701025784015655518e-02
1.217067008838057301e-03,4.662298411130905151e-02
6.265307310968637466e-04,4.694683104753493569e-02
1.025515375658869960e-03,4.586546495556831360e-02
8.036083891056478024e-04,4.526182636618614197e-02
1.097732107155025439e-03,4.505498707294464111e-02
8.719185716472563959e-04,4.438504949212074280e-02
7.768878713250158049e-04,4.419111087918282249e-02
1.279213931411505396e-03,4.349020496010781028e-02
6.043291650712492250e-04,4.319683462381363609e-02
2.407813211902975169e-03,4.254278913140296936e-02
7.042821962386367537e-04,4.236057400703430176e-02
7.834400166757408057e-04,4.221547022461891174e-02
1.922806259244680405e-03,4.156915843486785195e-02
2.258744556456803842e-03,4.129172861576080322e-02
3.097953042015432444e-03,4.043112695217132568e-02
6.607210962101817131e-04,4.022514447569847107e-02
9.918834548443555832e-04,3.959809616208075783e-02
6.593561847694218159e-04,3.924485668540001609e-02
2.201304538175463676e-03,3.921861574053764343e-02
4.382746119517833537e-04,3.839390724897383950e-02
8.357557817362247813e-04,3.820525109767913124e-02
1.141360262408852794e-03,3.782911226153374412e-02
8.078261744230982389e-04,3.726710006594657898e-02
8.217802387662230838e-04,3.710313141345978477e-02
1.023921649903059223e-03,3.666450828313826821e-02
2.700400073081255826e-03,3.631832450628281334e-02
2.521878806874155998e-03,3.634699061512946389e-02
1.529180211946368001e-03,3.536050021648407676e-02
2.726317383348942237e-03,3.557897731661796570e-02
1.502594444900751331e-03,3.597775101661682129e-02
9.985051583498718523e-04,3.472705930471420288e-02
1.032967702485621192e-03,3.465064615011215210e-02
1.211199327372014739e-03,3.421272337436675332e-02
1.297141192480921745e-03,3.478060290217399597e-02
1.559830387122928879e-03,3.403549268841744163e-02
1.563666271977126815e-03,3.323433175683020852e-02
1.492904615588486845e-03,3.297659009695053794e-02
1.308601466007530472e-03,3.275036066770554283e-02
1.317590242251753373e-03,3.268437087535857460e-02
5.510475602932275426e-04,3.226133808493614197e-02
3.583128564059733802e-04,3.204533830285072327e-02
2.856731589417905700e-04,3.169431537389755249e-02
9.544501663185659323e-04,3.141226619482041099e-02
3.025427868124096501e-04,3.111128509044647911e-02
1.480287639424205260e-03,3.150515630841255882e-02
4.102782113477586616e-04,3.063341975212097168e-02
9.900180157274009966e-04,3.047361597418785442e-02
8.556725806556645308e-04,3.003490716218949058e-02
9.197759791277346827e-04,3.030491620302200664e-02
6.221689982339739799e-04,2.934600785374641072e-02
1.376201282255351543e-03,2.949506044387818077e-02
3.888260340318082896e-03,2.980306930840015411e-02
7.343583856709300388e-04,2.946632169187068939e-02
6.324992864392696727e-04,2.855190448462963451e-02
5.572251975536346436e-04,2.859992533922194741e-02
2.734141889959574613e-03,2.804527617990971305e-02
5.223279586061837457e-04,2.827545441687106739e-02
4.497211193665861541e-04,2.801476605236530304e-02
3.783697320614011180e-04,2.772114984691142342e-02
2.862043445929884477e-03,2.699212543666362762e-02
4.878079053014517373e-04,2.779857628047466625e-02
5.494962097145615924e-04,2.788392454385757793e-02
8.424015832133589007e-04,2.765879221260548332e-02
3.026924328878523220e-03,2.768841944634914398e-02
5.079775000922381878e-04,2.717057615518569252e-02
4.671248025260864062e-04,2.630161494016646992e-02
6.354511715471743453e-04,2.671259641647338520e-02
1.638776157051324628e-03,2.683498524129390023e-02
7.791953976266086102e-04,2.619821391999721527e-02
5.225614877417684686e-04,2.598299831151961933e-02
6.943800835870208524e-04,2.622764930129050862e-02
2.165046986192463961e-03,2.654762752354144703e-02
2.935899246949702501e-04,2.605755254626273762e-02
5.160878063179551471e-04,2.656055241823196411e-02
7.525949622504412044e-04,2.611423656344413410e-02
6.827875040471553802e-04,2.660677023231982838e-02
2.058588666841387749e-03,2.581916563212871898e-02
4.531554877758027207e-04,2.606302872300148357e-02
3.053889668080956286e-04,2.573889493942260395e-02
2.644354826770723950e-04,2.602774091064930656e-02
2.061649458482860651e-03,2.568159438669681549e-02
1.731784082949161313e-03,2.556728199124336243e-02
2.113881782861425117e-04,2.522777579724788319e-02
8.725096704438329827e-04,2.589118480682373047e-02
1.191894174553453489e-03,2.570977061986922871e-02
1.581829972565174536e-03,2.545025385916232716e-02
1.093557802960276604e-03,2.562318183481693615e-02
4.731814551632850820e-04,2.517747320234775890e-02
6.628885748796164989e-04,2.578222006559372295e-02
4.133128968533126874e-04,2.445840835571289062e-02
5.316352471709251404e-04,2.457787469029426922e-02
3.213735762983561104e-04,2.475228346884250988e-02
3.442398156039415706e-04,2.515072748064994812e-02
2.647612418513745070e-04,2.468051202595233917e-02
1.425813534297048395e-03,2.445434406399726521e-02
9.182579815387729083e-04,2.411026693880558014e-02
1.688968477537856590e-04,2.456455491483211170e-02
8.278560708276928555e-04,2.460687980055808674e-02
1.992288016481325301e-04,2.416541986167430531e-02
3.191315045114606619e-04,2.402277104556560169e-02
1.647638622671365087e-03,2.477654628455638539e-02
7.298457203432915427e-04,2.500546723604202271e-02
2.922675921581686085e-04,2.432885579764842640e-02
1.344409771263599396e-03,2.426328137516975750e-02
1.021105097606778145e-03,2.453354932367801319e-02
8.380092913284897804e-04,2.449513971805572510e-02
1.727447728626429384e-03,2.624414302408695568e-02
6.318699452094735883e-04,2.388154156506061207e-02
2.778117195703089779e-04,2.406550198793411255e-02
3.677613858599215746e-04,2.422961406409740101e-02
2.860699023585767638e-04,2.469032071530818592e-02
8.989553898572925006e-04,2.428340539336204876e-02
3.598841722123324871e-04,2.386956661939620972e-02
3.151629352942108566e-04,2.415685914456844677e-02
2.236409054603425751e-04,2.438764832913875927e-02
1.087200944311916828e-03,2.396345883607864033e-02
3.089097444899380207e-04,2.377193979918956757e-02
6.925378111191092837e-04,2.445569448173045765e-02
6.158781470730898596e-04,2.435540780425072410e-02
4.286159237381069226e-04,2.397749759256839405e-02
7.403090130537746168e-04,2.420833520591258656e-02
5.408065626397728920e-04,2.396231144666672100e-02
4.369099624454975128e-04,2.391634136438369751e-02
5.411403835751116276e-04,2.587572112679481853e-02
4.575431230477990346e-04,2.395773306488990784e-02
1.894174783956259218e-04,2.396491356194019318e-02
1.144673442468047576e-03,2.401788905262946736e-02
1.069436199031770446e-03,2.441462129354476582e-02
4.911969881504776262e-04,2.385887131094932556e-02
1.255429000593721650e-03,2.507015690207481731e-02
5.637373542413117670e-04,2.463883906602859844e-02
1.675324310781433094e-04,2.370732836425304760e-02
2.449349267408250678e-04,2.368186973035335194e-02
2.554184466134757346e-04,2.375993318855762482e-02
5.881957476958631385e-04,2.396798320114612579e-02
4.291206423658878153e-04,2.394445240497589111e-02
3.529809473548083413e-04,2.428871951997279427e-02
1.240969635546207862e-03,2.426610700786113392e-02
3.374201769474892724e-04,2.394659258425235401e-02
2.545941621065140204e-03,2.656063809990882874e-02
1.026747864671051285e-03,2.423729747533798565e-02
3.450866206549107486e-04,2.377370931208134044e-02
1.099677872844039960e-03,2.410908974707126617e-02
1.034514629282056852e-03,2.373415231704712261e-02
3.185883397236467492e-04,2.351331152021884571e-02
3.078922163695098054e-04,2.451445721089839588e-02
5.339559284038841724e-04,2.481531910598278046e-02
4.580144886858762937e-04,2.402347512543201793e-02
1.525910105556249619e-03,2.441109903156757008e-02
1.210034126415848949e-03,2.424214221537112843e-02
6.885121692903337694e-04,2.348243072628975261e-02
9.719840018078685891e-04,2.475720457732677113e-02
2.195799897890536080e-04,2.348993346095085491e-02
4.285729373805225438e-04,2.447289414703845978e-02
3.185508539900183678e-04,2.357903309166431080e-02
2.980680146720260924e-04,2.429836615920066833e-02
1.414830796420573971e-03,2.325815334916115154e-02
3.906141500920057297e-04,2.376429364085197796e-02
6.830266211181877959e-04,2.375775575637817036e-02
4.479666822589932246e-04,2.335654757916926991e-02
1.979696535272523761e-04,2.328930236399174084e-02
4.153493500780315291e-04,2.462020888924598694e-02
7.125367992557584155e-04,2.386938594281673778e-02
5.634784465655684471e-04,2.407542616128921856e-02
8.960201521404084291e-04,2.339637838304043163e-02
3.964421921409667080e-04,2.402652986347675323e-02
1.083218376152217171e-03,2.468868158757686615e-02
3.051256935577838529e-04,2.339595928788184773e-02
1.147370901890099482e-03,2.340953797101974487e-02
3.712145262397824634e-04,2.345319092273711811e-02
3.735966456588358229e-04,2.360321395099163402e-02
7.238743128255006399e-04,2.354331128299236298e-02
7.638277602382004261e-04,2.367386966943740845e-02
1.297277281992137649e-03,2.321908250451088299e-02
4.038636980112640966e-04,2.350761741399765015e-02
6.618293118663134359e-04,2.378652431070804596e-02
4.274328530300408602e-04,2.363229542970657696e-02
6.052148528397082198e-04,2.411348558962344776e-02
9.499990264885128629e-04,2.352133020758628498e-02
5.687332595698537611e-04,2.420316636562347412e-02
7.163977134041489255e-04,2.336811646819114338e-02
2.211815299233423310e-04,2.338147163391113628e-02
9.372989297844470631e-04,2.362191490828990936e-02
2.063831489067523858e-04,2.345912344753742565e-02
6.971424445509907331e-04,2.397410944104194641e-02
1.827147323638200326e-03,2.397747337818145405e-02
1.015531015582382896e-03,2.441848255693912159e-02
5.970523343421518803e-04,2.351798489689827312e-02
6.252522580325604569e-04,2.400708571076393127e-02
3.665998228825627673e-04,2.378228306770324360e-02
9.449600474908949029e-04,2.342287264764308582e-02
1.003222074359655380e-03,2.346405573189258228e-02
8.819468785077335619e-04,2.332238107919692993e-02
4.218854010105132515e-04,2.371181175112724651e-02
6.852076621726152028e-04,2.319421991705894123e-02
5.595580441877246987e-04,2.312383055686950684e-02
6.987524102441967618e-04,2.342956140637397419e-02
1.260011340491473675e-03,2.309624850749969482e-02
7.986519485712052476e-04,2.376648783683776855e-02
3.514382406137884205e-04,2.341653220355510712e-02
1.851116539910435026e-03,2.360931038856506348e-02
1.112400321289897182e-03,2.397733740508556366e-02
2.340911189094184962e-03,2.443509176373481404e-02
3.758380480576308208e-04,2.331816032528876911e-02
3.043960314244031364e-04,2.325020357966423035e-02
5.181666347198187221e-04,2.343969419598579754e-02
3.183890949003397876e-04,2.321329712867737163e-02
1.510865055024623220e-03,2.359539642930030823e-02
3.421628498472273892e-04,2.399826236069202770e-02
1.030982006341219165e-03,2.347984537482261311e-02
2.733472210820764303e-04,2.360435761511325489e-02
5.773289012722668864e-04,2.328765206038952221e-02
7.009314722381533276e-04,2.396765910089016308e-02
5.511197377927600253e-04,2.531666122376918793e-02
8.236807188950481199e-04,2.356940135359764099e-02
1.646556658670305989e-03,2.544701099395752300e-02
1.927376841194928126e-03,2.406158484518527985e-02
1.156629645265638611e-03,2.383320219814777027e-02
3.225293767172843218e-04,2.378006838262081493e-02
4.624143475666641647e-04,2.366669103503227234e-02
4.392799746710808169e-04,2.354832552373408924e-02
1.053253537975251891e-03,2.458498254418373802e-02
6.012550438754261624e-04,2.396989800035953175e-02
1.663297880440949743e-03,2.439654618501662861e-02
8.510508341714741968e-04,2.554423920810222279e-02
2.792554441839455474e-04,2.409866638481617321e-02
5.342499935068190098e-04,2.445014752447605133e-02
1.057005138136446910e-03,2.449183911085128437e-02
4.152318870183082061e-04,2.432985417544841419e-02
6.277275970205663551e-04,2.494311891496181835e-02
4.612226912286130948e-04,2.459515817463398327e-02
9.220093488693236220e-04,2.415110170841217388e-02
4.499599745031445676e-04,2.383104898035526623e-02
7.253834046423437380e-04,2.482484467327594757e-02
1.761985942721367316e-03,2.626971527934074749e-02
9.692465537227686967e-04,2.498348802328109741e-02
3.532363916747273099e-04,2.448143996298313141e-02
3.286655992269515991e-04,2.486561983823776245e-02
7.870264234952626444e-04,2.486166544258594166e-02
8.457968360744417798e-04,2.542356401681900371e-02
1.363497111015021150e-03,2.450828999280929565e-02
8.428042056038973547e-04,2.489699237048625946e-02
1.622698735445737405e-03,2.489682845771312714e-02
1.828863751143217520e-03,2.575808390974998474e-02
4.033591249026359212e-04,2.455358393490314484e-02
3.057953144889323277e-04,2.487532049417495381e-02
3.611413121689109368e-04,2.552574500441551208e-02
4.187237354926765507e-04,2.600750885903834950e-02
4.383232735563067956e-04,2.516745775938034058e-02
2.887828741222617842e-04,2.470404468476771961e-02
6.887427880428729273e-04,2.554052695631980549e-02
3.663318639155475659e-04,2.585218474268912575e-02
5.945543525740504265e-04,2.695674076676368713e-02
4.216353408992290497e-04,2.612743899226187966e-02
5.065916921012101389e-04,2.595065347850323070e-02
9.003381710499526154e-04,2.569753676652907978e-02
2.944217412732539935e-04,2.544880099594592701e-02
6.168020190671086311e-04,2.514231204986572266e-02
8.935095393098888613e-04,2.591631002724170685e-02
4.424158250913024491e-04,2.554587647318839333e-02
3.605981473810970241e-04,2.585586905479431499e-02
4.262029251549392939e-04,2.611869014799594879e-02
4.284931346774102884e-04,2.658740058541297913e-02
5.889408639632164348e-04,2.632874622941017498e-02
5.564331077039240707e-04,2.673855051398276936e-02
7.501830114051701807e-04,2.599276416003704418e-02
6.811344646848736025e-04,2.557892724871635437e-02
2.667801454663276672e-04,2.621623128652572979e-02
5.278302705846724726e-04,2.590577863156794808e-02
4.890850977972147681e-04,2.651459351181983948e-02
5.763499648310244083e-04,2.723704464733600616e-02
3.598190378397702087e-04,2.598597668111324310e-02
7.818805752322078835e-04,2.572246082127094616e-02
1.261659315787255547e-03,2.653017081320285450e-02
9.604112128727138042e-04,2.577017061412334442e-02
1.529518165625631376e-03,2.694834955036640861e-02
4.464875091798602993e-04,2.616792917251586914e-02
1.759295118972659545e-03,2.779854834079742779e-02
8.922326960600911487e-04,2.726209536194802024e-02
3.628506383392959291e-04,2.686774171888828278e-02
7.660246337763962961e-04,2.646427042782306324e-02
4.614802892319857532e-04,2.721752412617206920e-02
1.289700041525065899e-03,2.728771045804023396e-02
2.726409293245526336e-04,2.668291889131069183e-02
9.094594861380756986e-04,2.638724632561207165e-02
1.185256871394813061e-03,2.719675749540329326e-02
4.148535081185401570e-04,2.694732695817947735e-02
7.505476241931322489e-04,2.756739966571330677e-02
1.207592897117137475e-03,2.763045206665992737e-02
4.301583394408226555e-04,2.743190154433250427e-02
6.121551850810644842e-04,2.716657146811485984e-02
2.454937784932552684e-04,2.682539448142052044e-02
5.751910503022370554e-04,2.755674719810486187e-02
1.672189100645482106e-03,2.750799246132374157e-02
1.447458635084331252e-03,2.764130942523479115e-02
6.694853655062614787e-04,2.767304889857769359e-02
9.173091966658830643e-04,2.710261568427085876e-02
3.317899536341428215e-04,2.716002054512500416e-02
6.756035145372155581e-04,2.709876559674739491e-02
9.061823366209866785e-04,2.757615409791470268e-02
2.994474256411195235e-03,2.788211405277252544e-02
9.697321802377701890e-04,2.829771675169467579e-02
2.870244206860662591e-04,2.719847857952117573e-02
2.992955560330302607e-04,2.699095569550991058e-02
1.403851900249719620e-03,2.812434546649456371e-02
4.120521771255880594e-04,2.757424488663674095e-02
7.621094700880349767e-04,2.854458987712859760e-02
3.453067038208245147e-04,2.774183452129363667e-02
6.645923713222144950e-04,2.729390375316143383e-02
6.315701175481079925e-04,2.757105790078639290e-02
7.080623181536793709e-04,2.812107093632221222e-02
5.025866557843981005e-04,2.862668409943580627e-02
4.846031661145388538e-04,2.782028913497925152e-02
6.332062184810640596e-04,2.889495342969894756e-02
1.197652425616979165e-03,2.810926176607608795e-02
4.505801189225167578e-04,2.877314575016499260e-02
4.018411564175041156e-04,2.793667837977409363e-02
4.448914260137824036e-04,2.868436649441718361e-02
1.141828135587275245e-03,2.816405147314072002e-02
4.238093679305166006e-04,2.809637971222400665e-02
5.655090208165345408e-04,2.767799794673920372e-02
3.720005915965884382e-04,2.813695743680000652e-02
3.655026084743440693e-04,2.807419560849666249e-02
2.905476139858365601e-04,2.770196087658404957e-02
1.009725034236908176e-03,2.834343351423740040e-02
6.541903712786731936e-04,2.928226441144942890e-02
9.776086080819370531e-04,2.812117338180542339e-02
5.965194432064889777e-04,2.807953022420405995e-02
6.677464116364716399e-04,2.961080707609653820e-02
6.986359949223699354e-04,2.805871330201626518e-02
4.091415903531013835e-04,2.859821915626526573e-02
4.421565681695938110e-04,2.855088561773300171e-02
9.410227066837249018e-04,2.815084904432296753e-02
5.143955931998790395e-04,2.790833264589309692e-02
8.462403784506024014e-04,2.886564284563064922e-02
1.737032085657119968e-03,2.886931598186493267e-02
5.370954750105736471e-04,2.912881225347518227e-02
1.414403668604791815e-03,2.868055738508701324e-02
3.301222459413111210e-04,2.804477140307426106e-02
3.522498882375655932e-04,2.839264273643493305e-02
8.993193041533230651e-04,2.839671261608600616e-02
3.380526322871447694e-04,2.835878729820251118e-02
1.150506432168185711e-03,2.798233740031718861e-02
4.153733898419888454e-04,2.905455417931079865e-02
5.702287890017033707e-04,2.860283479094505657e-02
6.644794484600425851e-04,2.996102906763553619e-02
7.398706511594355106e-04,2.849887683987617840e-02
3.807746397797017205e-04,2.808859571814537048e-02
3.650233848020434380e-04,2.827348560094833374e-02
4.798303416464479404e-04,2.798633463680743477e-02
4.494041495490818674e-04,2.838110551238059651e-02
2.871443284675481104e-04,2.828611806035042156e-02
3.152694844175128503e-04,2.824919670820236206e-02
3.430043580010533333e-04,2.831804938614368092e-02
1.186302048154175498e-03,2.823152579367160797e-02
3.435053222347049821e-04,2.830811217427253376e-02
2.643549814820288528e-04,2.775327861309051167e-02
6.201630458235741746e-04,2.847329154610634197e-02
4.528322024270891601e-04,2.884880639612674366e-02
6.370872142724691737e-04,2.800203114748001446e-02


==> Plots/1D_Sine/Beta_vary/Vary_beta_4_nPts_201/Error.csv <==
6.656848788261413574e-01,6.996197223663330078e+00
1.121882200241088728e-01,6.593283176422119141e+00
1.092764958739280562e-01,5.322143077850341797e+00
1.586283929646015861e-02,8.819012641906738281e-01
1.699092984199524273e-02,8.055477738380432129e-01
1.556595787405968233e-02,7.830110788345336914e-01
1.404857821762562145e-02,7.064849138259887695e-01
1.232801843434571873e-02,6.234768629074096680e-01
1.047699991613626827e-02,5.371828079223632812e-01
8.565149269998073578e-03,4.508469998836517334e-01
6.661808583885430422e-03,3.699936866760253906e-01
4.870364442467688647e-03,3.016344606876373291e-01
3.308578627184032960e-03,2.528903484344482422e-01
2.118458272889255610e-03,2.260771542787552157e-01
1.523686689324676774e-03,2.145584821701049805e-01
1.785210217349231894e-03,2.077759653329849243e-01
1.137567218393087387e-03,2.043897956609726230e-01
1.133347861468792179e-03,2.003510594367980957e-01
1.547715743072330735e-03,1.950691640377044678e-01
1.963172340765595002e-03,1.868017762899398804e-01
2.316161990165710449e-03,1.834649145603179932e-01
2.003533998504280610e-03,1.755504012107848844e-01
1.358154811896384196e-03,1.692702472209930420e-01
1.074067666195333438e-03,1.626292467117309570e-01
1.462291809730231545e-03,1.574105173349380493e-01
8.413562318310138311e-04,1.508819460868835449e-01
3.503458341583610448e-03,1.411742866039276401e-01
8.325964445248242940e-04,1.365427374839782715e-01
1.969802426174283461e-03,1.310622990131378174e-01
2.212797990068792429e-03,1.228230744600295882e-01
8.659061277285214986e-04,1.181432008743286133e-01
7.158064981922505118e-04,1.124622747302055636e-01
8.061364060267807137e-04,1.066864356398582458e-01
7.434887229464950346e-04,1.008645594120025774e-01
1.443818677216768265e-03,9.753444045782090621e-02
4.055659228470177000e-04,9.228952229022979736e-02
1.924951793625951247e-03,8.999592065811157227e-02
2.101856051012873650e-03,8.347419649362562699e-02
3.525070147588850369e-03,8.314240723848344283e-02
9.057002607733007993e-04,7.874189317226409912e-02
2.056374680250883536e-03,7.699364423751831055e-02
2.628693182487042384e-04,7.281456887722015381e-02
1.023428165353834412e-03,7.129245996475219727e-02
2.094229712383822962e-04,6.729692965745927291e-02
3.009763779118656678e-03,6.824953109025955200e-02
1.004947582259774642e-03,6.171745806932449341e-02
1.576202485011891886e-04,6.118673831224442222e-02
4.671124275773763657e-03,5.237315222620963356e-02
7.226334419101479922e-04,5.436912551522254944e-02
1.190516341011971235e-04,5.317133665084838867e-02
6.990960682742298734e-04,5.055559054017066956e-02
1.955593616003171152e-04,4.946070536971092918e-02
9.710180456750091638e-04,4.878539592027664878e-02
1.144527457654475732e-03,4.817754030227661133e-02
5.349595448933543943e-04,4.446149244904518127e-02
5.990376230329277300e-04,4.361784830689430237e-02
2.137402480002491582e-04,4.244199022650719383e-02
1.226564403623342731e-03,3.894897922873497703e-02
9.452483209315684707e-05,3.906399011611939170e-02
1.163357286714017174e-03,3.951453790068626404e-02
7.367328507825733315e-04,3.799738734960556724e-02
1.574965863255783373e-04,3.605083376169204018e-02
3.000765107572078271e-03,3.980437293648719788e-02
2.483529679011554610e-04,3.428084403276444175e-02
1.568778418004512570e-03,3.505801409482955933e-02
5.243117338977754116e-04,3.282652795314789512e-02
1.495381118729710579e-03,3.423320129513739846e-02
1.851080160122365030e-04,3.043221309781074524e-02
8.125656167976554956e-04,3.115858510136603962e-02
2.463225973770022934e-04,2.826470136642455708e-02
1.061294111423194625e-03,2.516020834445953716e-02
2.119150885846464742e-04,2.606522478163242340e-02
8.077848469838501107e-04,2.747835032641887665e-02
3.498978912830353325e-04,2.561479806900024414e-02
5.498533137142657149e-04,2.308547310531139027e-02
1.348820514976978519e-03,2.520848438143730511e-02
2.769364044070245136e-03,2.693819627165794720e-02
2.448296872898937898e-04,2.274004183709621429e-02
8.989596972241994466e-04,2.338677830994128834e-02
1.338056026725098491e-04,2.093133702874184002e-02
7.705522584728895534e-04,1.932404749095439564e-02
1.050911494530737400e-03,1.782327517867088318e-02
2.770793624222279029e-03,2.313863858580588947e-02
6.424503953894605693e-05,1.854160241782665253e-02
9.347812156192960523e-04,1.949401199817657124e-02
3.663192328531296145e-04,1.505753304809331894e-02
3.264331317041067101e-04,1.784855686128139149e-02
1.729082781821489334e-03,1.992768608033656727e-02
1.581139949848874319e-04,1.659325696527957222e-02
9.355497604701672090e-05,1.581188291311264038e-02
1.813239068724215248e-03,1.815169490873813976e-02
4.313797762733883478e-05,1.537384092807769255e-02
1.470508403144776171e-03,1.729803718626499176e-02
1.757437246851623058e-03,1.147983968257904226e-02
4.782136529684066230e-04,1.443245168775320053e-02
1.584949204698205428e-03,1.058597862720489328e-02
5.227831425145267356e-04,1.174197159707546755e-02
6.641159416176375474e-04,1.322850398719310760e-02
2.012001816183327761e-03,1.491431985050439661e-02
1.097138854674995162e-03,9.936577640473846090e-03
2.662555489223450422e-04,1.082778535783291210e-02
1.409859512932599241e-03,8.294175378978250676e-03
8.829943253658715163e-04,8.278747089207174129e-03
9.167995885945854403e-04,1.080979127436876470e-02
8.407030254602434419e-04,8.182685822248462332e-03
2.373245777562261061e-03,5.102637689560653514e-03
7.812600233592096243e-04,6.248774938285348197e-03
2.558229607529940389e-04,7.863359525799753016e-03
1.136727514676749273e-03,9.179847314953807486e-03
1.006670412607491450e-03,9.193792007863518106e-03
2.485219738446174697e-05,7.760189473628998670e-03
7.272164657479158860e-05,6.904468871653080854e-03
2.247695112600923018e-03,4.318127408623696241e-03
4.147883737459779328e-04,7.014326751232144615e-03
1.622122828848660426e-03,4.730463959276674443e-03
3.020086151082068140e-04,5.358837079256774730e-03
2.231483580544591384e-03,3.120874054729938507e-03
6.011177320033314012e-04,6.072517950087784853e-03
6.349938921630382538e-04,5.909266415983438492e-03
4.487840342335402423e-04,4.501866176724432164e-03
2.208478748798369928e-03,3.706081537529826164e-03
3.780898987315594608e-04,4.730124026536941528e-03
2.696190960705280304e-03,8.371212519705299032e-03
4.535472835414113241e-04,3.795003052800893350e-03
1.777070923708379702e-03,8.838834241032603872e-03
3.674601030070334673e-04,3.331771353259682222e-03
2.403231337666511197e-05,4.228492733091116819e-03
1.410745666362345002e-03,7.755498867481946078e-03
1.944555406225843862e-04,4.672197625041007996e-03
8.895063656382261623e-04,2.744513098150490847e-03
5.085041048005225443e-04,3.473877441138028231e-03
6.937470752745866776e-04,4.627465270459650212e-03
4.345228080637754094e-04,3.243412589654325138e-03
6.514037959277629852e-04,4.601567052304742986e-03
2.402517944574356513e-03,3.991455771028995514e-03
3.140170301776378805e-04,4.343027714639902115e-03
3.703154623508452935e-03,9.475397877395153046e-03
1.160831016022712941e-04,2.778831636533142004e-03
1.084796036593615792e-03,5.593864712864159670e-03
5.289890686981377817e-04,4.449673928320407000e-03
2.902569249272345629e-03,4.440052900463341799e-03
2.133994421456007523e-04,3.044451586902140270e-03
3.766888985410330945e-03,1.005114894360304226e-02
5.766582326032221317e-04,5.332030355930326634e-03
2.190653904108329252e-04,3.306467318907380538e-03
2.089998597512020035e-04,3.734701080247758518e-03
2.493522595614195304e-03,8.752627298235896719e-03
3.994159051217139851e-04,3.703041700646282543e-03
5.734789301641283251e-04,2.403200604021548357e-03
1.269708736799657345e-03,6.371940951794385043e-03
6.124998908489940382e-04,2.486133249476552877e-03
1.363675575703382058e-03,2.310339361429215345e-03
5.964761949144304883e-04,2.852960722520946589e-03
7.474289159290490366e-04,2.200736198574303713e-03
1.195525168441236019e-03,4.254749976098537445e-03
1.959275541594252261e-04,3.290995722636581768e-03
1.337281079031526826e-03,5.041200201958417025e-03
2.963031001854689013e-04,2.490869956091046333e-03
1.234474329976364970e-04,2.803428564220666452e-03
4.315267316997050372e-03,1.011741068214177738e-02
2.070625487249344045e-04,2.843915717676281929e-03
2.059494145214559003e-04,2.117619384080171585e-03
7.708350312896073949e-04,4.269894678145646182e-03
4.542993265204132687e-04,2.225621370598674254e-03
1.571667962707579949e-04,2.383257029578089280e-03
3.141719498671592366e-04,2.214745618402957916e-03
5.570506327785549380e-04,4.708793014287949476e-03
1.789550588000566580e-04,2.165936632081865831e-03
4.797036526724694533e-04,2.791992388665675250e-03
2.049520844593644576e-03,6.049269810318946838e-03
1.121913315728306337e-03,3.154371399432419863e-03
3.180647036060689796e-04,2.688140142709015933e-03
5.070860497653483260e-04,2.341561019420623779e-03
2.159489522455261513e-04,2.441914053633809957e-03
9.686631383374331213e-04,3.118175780400632945e-03
1.858960458775981448e-04,2.328114816918969588e-03
9.021419682539996232e-04,3.049118211492895213e-03
3.954118001274765080e-04,2.422387013211847219e-03
6.569246761500833250e-04,3.033626824617386732e-03
2.074983436614274979e-03,6.235061213374137878e-03
1.147615985246375745e-04,2.326862188056111769e-03
7.816383149474860322e-04,3.062893869355320063e-03
1.630226033739745617e-03,4.110106732696296519e-03
2.017440740019083023e-03,6.848810240626335144e-03
3.057036083191632140e-04,2.279646228998898592e-03
8.281095069833103095e-04,3.638732479885220528e-03
4.490648279897867549e-04,4.159528296440839767e-03
3.082889306824653799e-04,2.556315623223781152e-03
1.119897351600229523e-03,4.122079815715552244e-03
3.727350267581640590e-04,2.619824372231961164e-03
9.008667548187078130e-04,3.422892885282634821e-03
3.399396373424680125e-04,3.216369310393928614e-03
9.141059708781542562e-04,3.013647161424160871e-03
3.254486364312472128e-04,2.332632197067141967e-03
4.874530131928621638e-04,2.736818045377730890e-03
4.458834882825613564e-04,2.552549587562680244e-03
1.020506024360656955e-03,3.933801315724850568e-03
1.227283501066267924e-03,6.672531832009554777e-03
1.784767257049680190e-03,5.071664229035379237e-03
1.555443741381169016e-03,5.288598593324421969e-03
3.433762467466295850e-04,3.085560631006956534e-03
5.555482930503787779e-04,2.428897190839051333e-03
8.363515953533352506e-04,2.663792576640845646e-03
2.842058893293142861e-04,2.392483176663518819e-03
6.447377963922918927e-04,3.973462153226136294e-03
1.736497273668647463e-03,6.054429803043604764e-03
4.195995279587806626e-05,2.594458870589733124e-03
7.786137866787609186e-04,2.837270963937044144e-03
1.196207245811820464e-03,3.550074296072125001e-03
1.997562649194150350e-04,2.629830967634916306e-03
1.053589629009366035e-03,3.106138668954371972e-03
1.706016919342799620e-04,2.488847356289626035e-03
7.224706932902332868e-04,4.503916017711163435e-03
2.999021671712397987e-04,2.751014893874526458e-03
7.576481439173224841e-04,3.225404070690273371e-03
9.112207335419951785e-04,3.907995298504831141e-03
3.616931790020316297e-04,2.443403471261263761e-03
3.358793910592794418e-04,3.443519584834576087e-03
9.122665505856275558e-04,2.650930546224116845e-03
1.566384016769006035e-04,3.007686929777265462e-03
1.047054072842002132e-03,3.779842052608727541e-03
1.797655248083174446e-03,5.996901076287029439e-03
3.893926041200757027e-04,2.972782822325826559e-03
7.343306788243354451e-04,3.261177334934473905e-03
4.831536498386413401e-04,2.579987980425357385e-03
7.850720430724320627e-04,2.934687770903109637e-03
3.405007009860129248e-04,2.896489575505255785e-03
7.972329622134564139e-04,2.895221346989274025e-03
5.054269568063320898e-04,3.208287293091417226e-03
1.311824191361665726e-03,4.087851848453285045e-03
6.818699330324309795e-05,2.481260104104877386e-03
7.121954695321618426e-04,3.042019903659821858e-03
4.440825432538987832e-04,2.686899155378341675e-03
5.177956190891564977e-04,2.567644696682690707e-03
9.849086636677386545e-04,5.008288193494083232e-03
4.805338103324173255e-04,3.298873547464609146e-03
4.569551674649120732e-05,2.742089563980698152e-03
3.107752883806825985e-03,7.491760421544313431e-03
1.679650304140521992e-04,3.063485492020844546e-03
3.342071722727271103e-04,3.028562059625984539e-03
3.074338892474772172e-04,3.797574434429406252e-03
4.981609163223763758e-05,2.745532896369696531e-03
2.721659839153290662e-03,1.111527159810066570e-02
3.619460621848702973e-04,3.341540461406112585e-03
1.045568962581455924e-03,2.649396425113082366e-03
6.496160058304666389e-04,2.766705118119715777e-03
3.591222048271447962e-04,2.496631816029547778e-03
6.795808440074324608e-04,2.519927686080336571e-03
1.343093899777160179e-04,2.437473740428685275e-03
2.552162331994621862e-04,2.511465689167381634e-03
1.341001188848167658e-04,3.223430132493376732e-03
7.752598030492661215e-04,4.866367671638728923e-03
4.206671655992977321e-05,3.227653913199902882e-03
8.142348960973323476e-04,2.864050446078181700e-03
2.060518891084938428e-04,2.504104981198906031e-03
2.081522106891498241e-04,4.145596176385878649e-03
4.554407132673080673e-05,2.516895299777389006e-03
1.012180582620203712e-03,2.722894540056587133e-03
1.463636144762859019e-04,2.548859454691411366e-03
1.382000627927482128e-03,2.347335452213883834e-03
4.475169989746064490e-04,2.503588562831282616e-03
3.259789664298295975e-03,9.378694929182527715e-03
5.031972541473803736e-04,2.476754831150173274e-03
3.729588061105458844e-04,2.357997698709368272e-03
5.946956807747481085e-04,3.955689258873463544e-03
1.110275043174624009e-03,2.755170688033103076e-03
4.461196658667178588e-04,2.488989615812897249e-03
6.987271481193599917e-04,2.543110400438308716e-03
6.034842226654288985e-04,4.492009058594703674e-03
5.231544128037060527e-05,3.208734793588519964e-03
6.271420279517768729e-04,2.812785096466542158e-03
2.228846860816700620e-04,2.816806780174373713e-03
6.949295639060437679e-04,3.856365103274584250e-03
2.211179584264755683e-03,5.276164505630732450e-03
4.869598487857730823e-04,2.644036663696170287e-03
1.527703716419638558e-04,2.371967304497958097e-03
9.187165414914492858e-05,2.702593803405761719e-03
1.104589784517883821e-03,3.713663900271056348e-03
1.838826865423471278e-04,2.397708594799042182e-03
3.013869572896510363e-04,2.691822126507759094e-03
7.948135025799277697e-04,5.850081332027913007e-03
8.266271906904876232e-04,3.162656445056200895e-03
1.986038987524806640e-04,2.370744012296199799e-03
4.794825217686594617e-04,2.651978982612491521e-03
1.397457381244749102e-04,2.385416766628622141e-03
5.436945139081219381e-05,6.402453873306511098e-03
7.083088275976479053e-04,3.852180438116193685e-03
4.682740836869927429e-04,2.819379325956105752e-03
1.247216365300118923e-03,4.606327973306177312e-03
6.102970219217239726e-04,4.163951613008975983e-03
3.390378551557660103e-04,3.889883635565638542e-03
6.577501335414125160e-05,3.240079386159777208e-03
1.781951519660651684e-03,5.105247255414726085e-03
4.572253674268723618e-04,3.255656687542797436e-03
1.148308161646127267e-03,4.782341886311767751e-03
3.783481224672866137e-05,2.957564778625965552e-03
7.158845546655359052e-04,3.060018178075551987e-03
4.425533406902103532e-04,2.940528793260455999e-03
4.254716623108833486e-04,3.213626332581044111e-03
1.380002067890017683e-04,2.442277269437909126e-03
9.255644981749352540e-04,4.303070250898599625e-03
1.128502772189676762e-03,2.675287425518035889e-03
3.302455006632951172e-04,2.805343596264720830e-03
1.265739905647933266e-03,5.367749370634555817e-03
1.043554628267883821e-03,2.863022498786448999e-03
7.138933870010077953e-04,2.444972051307559013e-03
2.837453794199974971e-04,2.514069667086004344e-03
1.633386011235415936e-03,5.494268145412208385e-03
5.856274510733783245e-04,3.407366573810576092e-03
1.056661014445126274e-03,4.302800167351962003e-03
8.674687123857437480e-04,3.359265625476836725e-03
2.747393446043133736e-04,2.497263485565780726e-03
1.456873374991119558e-03,4.777243826538326091e-03
1.351531536784021962e-04,2.739883726462723126e-03
6.385759479599070819e-05,2.983044832944869995e-03
1.446610665880144293e-03,4.513101652264595899e-03
3.972395206801593846e-04,3.255996387451886263e-03
4.172449407633392377e-04,3.761644009500740658e-03
3.794869408011436462e-04,2.526400843635201454e-03
6.075356504879889704e-04,3.422122215852140513e-03
4.540108784567567436e-05,2.684055129066110525e-03
1.526799402199684923e-03,4.590016789734362689e-03
8.249244419857859612e-04,2.877042163163422671e-03
6.987245869822796907e-04,4.512751940637826920e-03
4.874505102634428847e-04,2.541148336604236689e-03
5.665269418386742473e-05,2.578437328338623914e-03
8.453550981357694756e-04,3.260798053815960450e-03
6.943425396457315575e-04,4.371877759695052233e-03
2.621139574330302261e-04,3.454639110714198026e-03
7.345322519540784575e-04,4.547758959233759966e-03
1.112496363930404620e-03,6.289317738264800853e-03
2.718694740906356681e-04,2.652544761076569124e-03
8.772058063186701860e-04,2.698014490306377411e-03
1.287716906517743414e-03,6.143145263195037842e-03
4.457725444808602333e-04,4.380438476800917712e-03
1.150641401181928271e-04,2.536346903070806590e-03
6.679894868284464967e-04,2.718554576858877268e-03
9.543128544464704122e-04,7.989938370883466548e-03
1.749899238348008286e-04,2.997151343151926561e-03
5.792760639451443065e-04,4.079987760633231944e-03
1.313521206611766327e-04,2.789166523143648234e-03
3.789620241150261056e-04,2.725198632106184526e-03
2.950969792436808348e-04,2.685029292479157014e-03
2.474685898050664988e-03,1.112345978617668672e-02
1.205910375574603541e-04,3.301138989627360430e-03
4.068239068146796661e-04,3.274011658504604426e-03
2.101215795846655694e-04,2.860367065295577917e-03
7.246080203913152218e-04,3.916390705853700638e-03
6.555977161042390085e-04,2.721133874729276137e-03
1.885255915112793662e-03,5.072229541838168231e-03
4.912151489406826280e-04,2.769996644929050532e-03
2.856654828065072609e-05,2.573407953605056676e-03
1.450282754376530647e-03,4.755182657390832901e-03
4.160354365012607113e-05,2.529857214540244450e-03
3.928810765501113372e-04,3.005927894264459176e-03
7.131463498808445715e-04,4.516788758337499446e-03
9.365067817270752515e-04,3.777268109843136615e-03
2.010917087318374894e-04,2.543953014537692504e-03
9.107755613513295219e-04,3.616787027567625913e-03
5.598931456916036390e-04,3.189987735822797255e-03
5.043001146987078406e-04,2.972525544464588165e-03
4.169518360868096894e-04,4.453510511666534596e-03
1.389736135024576295e-04,3.163777757436036630e-03
1.042882329784333923e-03,3.562135389074682756e-03
8.873905171640220557e-04,3.356881672516464320e-03
1.095946063287556442e-04,2.615049481391907606e-03
5.253719282336530901e-04,2.767420141026377244e-03
8.389994618482884492e-04,5.176283419132233533e-03
2.074824733426794410e-04,2.923054154962300821e-03
5.530861672013999116e-04,2.830437151715158983e-03
3.125331713818013126e-04,3.221222199499607086e-03
4.523003008216621118e-04,2.777368761599064741e-03
6.938302540220318056e-04,3.440510015934706602e-03
1.110822195187211037e-03,4.808937665075065440e-03
6.392804789356891406e-05,2.905364381149412069e-03
6.739352829754354738e-04,6.038785446435213956e-03
9.058777504833417861e-05,2.804610179737210707e-03
6.420508143492045187e-04,2.825879259034990397e-03
1.792854018276555971e-04,3.201619721949099627e-03
2.602036111056803031e-04,2.668668050318955941e-03
4.736560513265429843e-04,3.164749359712005095e-03
6.662402884103359960e-04,4.588052630424499512e-03
3.103748022112994302e-04,2.738743321970105605e-03
1.057650428265333176e-03,4.518564790487289429e-03
1.007460450637153875e-04,3.053779015317560543e-03
2.128344960510730310e-03,4.698883742094039917e-03
2.980257268063725125e-04,4.190483130514621735e-03
6.534479325637222421e-04,3.761530620977283825e-03
5.858376243850210848e-05,5.484065972268583125e-03
1.962373498827217925e-04,2.995707560330629782e-03
2.839099397533571516e-05,2.744666533544660482e-03
1.935107749886809912e-03,2.961775520816445351e-03
3.135934530291705239e-04,3.654977539554236585e-03
5.464087371365171266e-05,2.965429099276662307e-03
1.328176702372729345e-03,6.070429459214211378e-03
8.574015373596920208e-05,3.299763891845942411e-03
2.123047306668013876e-04,2.735183341428637938e-03
5.083131254650650240e-04,3.282139077782630053e-03
1.952466787770390727e-03,2.665353240445255366e-03
3.491472161840648543e-04,2.825229195877910528e-03
1.446047215722501495e-03,4.564758855849504471e-03
2.351027214899658886e-04,2.814373932778833996e-03
1.243386650457978465e-03,8.148713968694208318e-03
1.339439331786707857e-04,3.138001775369047685e-03
5.436881328932939876e-04,3.569668391719460487e-03
7.456234889104965602e-04,4.218096844851971540e-03
1.413676072843372551e-04,2.892364514991640611e-03
4.213163338135927916e-04,3.026393242180348310e-03
1.591953914612531011e-03,4.173642024397848302e-03
1.686264004092663798e-04,2.761095296591521177e-03
1.385718642268329046e-04,3.111090278252959251e-03
4.868664836976678264e-04,3.686905838549137549e-03
4.453459696378560500e-04,4.725972190499305725e-03
1.076040207408368371e-03,3.926175646483897295e-03
1.910270220832898942e-04,2.714411122724413004e-03
3.504835767671465874e-04,3.365282202139497237e-03
2.306660317117347229e-04,2.789759077131747766e-03
1.253488590009510788e-04,2.745856996625660549e-03
6.652909214608371258e-04,3.592252731323243055e-03
1.105084593291394277e-04,2.789146034047008428e-03
4.371280083432794701e-04,3.257439937442541122e-03
5.681916954927146435e-04,3.193300683051346865e-03
9.554294229019434615e-05,3.071910003200173812e-03
6.663009990006684173e-04,3.702144371345639229e-03
1.261927973246202415e-04,3.052074927836657004e-03
6.214811000972986221e-04,2.961960854008794265e-03
7.916044705780223012e-05,3.228056943044066429e-03
1.294390647672116973e-03,3.999397158622740832e-03
1.520320947747677836e-04,2.864435315132139812e-03
2.140064025297762319e-04,3.305134130641819348e-03
4.709912172984330762e-04,4.908924456685781479e-03
6.720217788824816999e-05,2.795518143102527966e-03
6.480472511611877788e-04,8.464628830552099401e-03
1.242198050022124973e-04,3.169253934174776511e-03
2.262536901980639371e-03,8.857812732458111155e-03
1.170710020232945545e-04,4.604399204254150391e-03
5.876890500076115131e-04,3.039301605895162930e-03
7.080932118697094648e-05,2.948801498860119906e-03
4.576916689984499324e-04,2.946822671219706535e-03
3.307284205220641874e-04,2.790235215798021230e-03
1.211495109600946714e-04,1.501980051398277109e-02
1.502818631706759063e-04,2.803477924317121072e-03
4.008310497738420421e-04,3.217661986127494898e-03
4.384191706776618958e-04,3.554915543645619045e-03
1.888456608867274361e-04,3.361379029229284634e-03
5.674546700902283192e-04,6.498718634247778979e-03
5.143946618773042071e-04,3.732891287654637857e-03
3.048643411602823842e-04,4.224743694067001343e-03
5.117361433804037355e-04,5.362242460250853625e-03
1.027594320476054712e-03,4.130256827920677012e-03
5.734002916142342306e-04,4.004151560366152850e-03
1.478265156038105271e-03,8.245114237070083618e-03
3.338261449243871731e-04,2.728397492319344607e-03
4.972741007804870605e-04,3.771746763959526582e-03
1.653174549574033781e-04,2.790569793432950106e-03
3.880192525684832442e-04,3.799330908805132780e-03
1.677973777987062931e-03,7.464731577783823881e-03
4.520705551840366559e-04,3.853596514090895219e-03
7.903357036411761153e-04,8.421978913247587031e-03
8.500044350512329016e-04,5.530833266675470525e-03
5.835687625221905924e-04,4.647019784897564974e-03
3.434723766986281222e-04,3.107050200924278173e-03
4.067391637363469736e-05,2.946917898952959667e-03
6.007145930198017167e-05,3.344790311530233731e-03
6.129099638201296329e-04,6.155307404696941376e-03
9.678572678240022879e-05,3.604707773774862289e-03
5.949225742369892381e-04,2.842783462256193161e-03
2.714791917242111402e-04,2.814446343109010349e-03
5.283248028717937254e-04,2.896877005696295391e-03
9.314438648289069533e-05,3.288891399279237661e-03
5.715598235838115215e-04,6.834197789430620888e-03
2.093926595989613641e-04,2.813794882968068990e-03
5.456068902276458524e-04,4.306765738874675578e-03
6.860791472718116911e-05,3.287487896159289966e-03
1.474653981858864698e-04,7.185554597526790446e-03
5.931714258622378789e-05,2.764817094430326548e-03
5.909178289584814418e-04,3.453096142038702965e-03
1.671767560765147209e-03,5.698516499251125508e-03
8.783800149103622543e-05,2.904098248109221025e-03
5.026620347052811492e-04,3.567188512533903556e-03
1.116839353926480033e-03,5.316332448273894569e-03
4.629119939636440169e-04,3.206080058589576808e-03
5.892788758501411569e-04,4.581698216497897234e-03
1.809129840694367669e-03,1.235666405409574335e-02
2.827567805070429498e-04,2.873322926461695324e-03
6.621512584388257157e-04,3.904364770278333750e-03
1.538372482173144384e-03,4.469397477805614471e-03
1.792085531633347273e-04,3.092331811785697937e-03
1.195375923998654106e-03,3.250437090173362385e-03
1.597453374415636876e-04,2.851852215826511383e-03
6.898727733641865038e-04,4.732129164040087786e-03
1.362341281492262808e-04,3.054239088669418855e-03
5.487300804816188596e-04,5.185528658330437919e-03
5.828364010085349055e-05,3.070462960749863711e-03
3.105064970441163670e-04,2.901803003624082045e-03
2.134850656148046255e-04,2.960375044494868626e-03
1.598196919076144045e-03,5.666541866958142194e-03
2.231154940091072158e-04,3.109180368483067426e-03
2.332005678908901053e-04,2.882194938138127327e-03
2.861944958567619866e-04,2.973659895360471119e-03


==> Plots/1D_Sine/Beta_vary/Vary_beta_6_nPts_201/Error.csv <==
6.650178432464599609e-01,6.940045833587646484e+00
9.365125000476837158e-02,6.375896453857420987e+00
2.170808799564838756e-02,5.606242179870605469e+00
8.995906449854373932e-03,4.680114269256591797e+00
2.808998571708797975e-03,4.231958389282226562e+00
2.512080362066626982e-03,4.182345390319824219e+00
2.442801604047417641e-03,4.124135494232177734e+00
2.307988703250885877e-03,4.066554069519042969e+00
2.226979471743107709e-03,4.012644767761230469e+00
2.163607161492108431e-03,3.962302446365356445e+00
2.106022322550416860e-03,3.915045022964477095e+00
2.068137750029563904e-03,3.868753433227539062e+00
2.024977235123515129e-03,3.819417476654053178e+00
1.989430980756879287e-03,3.764853715896606889e+00
1.949131954461336353e-03,3.710511922836303267e+00
1.917428104206919020e-03,3.661746501922607422e+00
1.876246416941285133e-03,3.617643833160400391e+00
1.838542171753942750e-03,3.576946973800659180e+00
1.803336548618971868e-03,3.535178184509277344e+00
1.767373061738908291e-03,3.487038612365723100e+00
1.738610095344484069e-03,3.435506820678710493e+00
1.697949250228702588e-03,3.389378786087036133e+00
1.679851324297488169e-03,3.348252534866333008e+00
2.969624008983373642e-03,3.304814100265502930e+00
1.934163854457437342e-03,3.268111705780029741e+00
2.341312589123845100e-03,3.226505994796752930e+00
5.390068981796503067e-04,3.191993236541748047e+00
1.711010001599788015e-03,3.147387981414794922e+00
8.781030774116512861e-04,3.109827995300292969e+00
1.492628012783825397e-03,3.067041873931884766e+00
1.498244469985365651e-03,3.025928735733031782e+00
1.199939288198948340e-03,2.985661029815674272e+00
7.182803819887342237e-04,2.946157693862915039e+00
1.002879696898162148e-03,2.905249357223510742e+00
2.620028099045158300e-03,2.861774206161499468e+00
1.511393464170396762e-03,2.829477787017821822e+00
7.517295307479800962e-04,2.796715259552001953e+00
2.387709217146039443e-03,2.755246877670288086e+00
1.440637861378490491e-03,2.723670721054077148e+00
2.993768081068992181e-03,2.683148384094238281e+00
1.560690696351230578e-03,2.654021501541137695e+00
8.355242316611111164e-04,2.623602867126464844e+00
3.215306438505650434e-03,2.581061840057373047e+00
2.117571886628865328e-03,2.552029848098754883e+00
9.806011803448204563e-04,2.524305343627929688e+00
5.077706882730127465e-04,2.494668722152709961e+00
2.803899697028102659e-04,2.465737104415893555e+00
3.430165525060148131e-04,2.433001279830932617e+00
2.397510223090648651e-03,2.393488407135009766e+00
7.159988745115695215e-04,2.370377540588378906e+00
7.446297095157204974e-04,2.346500635147094727e+00
1.613478991203009649e-03,2.306786775588989258e+00
1.958735287189484076e-03,2.276008605957031250e+00
2.408421278232707489e-04,2.255135774612426758e+00
2.373235533013939857e-03,2.216238498687744141e+00
2.012370619922875491e-03,2.189179420471191406e+00
6.864305469207466733e-04,2.166346073150634766e+00
1.768693677149713039e-03,2.132149934768676758e+00
1.296404283493757465e-03,2.104664564132690430e+00
2.755127206910402667e-04,2.082256793975830078e+00
6.635230383835735105e-04,2.057636022567749023e+00
7.845262298360468041e-04,2.024663925170898438e+00
1.576982554979622364e-03,1.995600223541259766e+00
2.089343965053558350e-03,1.967379093170166016e+00
6.691531161777672983e-04,1.948669791221618652e+00
7.487961556762454726e-04,1.931694269180297852e+00
6.359988474287091601e-04,1.900331258773803711e+00
1.260327524505555196e-03,1.873712420463562012e+00
5.813113530166446078e-04,1.852444410324096680e+00
1.768024172633886337e-03,1.823190331459045410e+00
6.476825219579043173e-04,1.804207444190979004e+00
6.550473626703024995e-04,1.782865166664123535e+00
1.913342566695063493e-04,1.762540221214294434e+00
2.117862895829602263e-04,1.740262627601623535e+00
5.485372967086734556e-04,1.716438531875610352e+00
2.047344110906124549e-03,1.686888098716735840e+00
2.002584980800748305e-03,1.665465235710144043e+00
1.186484354548155828e-03,1.648301124572753906e+00
1.196455559693277099e-03,1.628020524978637695e+00
6.891533848829565264e-04,1.609355092048645020e+00
1.000924035906791687e-03,1.597974538803100586e+00
3.673672908917071061e-04,1.570960402488708496e+00
1.740526990033686812e-03,1.543477654457092285e+00
6.446257466450331427e-04,1.529163837432861328e+00
1.808708650059997819e-03,1.502524971961975098e+00
6.248456193134190820e-04,1.488549709320068359e+00
1.106585725210606618e-03,1.464540362358093262e+00
6.964308558963237025e-04,1.447333931922912598e+00
1.195547636598348618e-03,1.425555109977722168e+00
1.116942497901618047e-03,1.407147169113159180e+00
1.740665989927948172e-03,1.407208442687988281e+00
2.917014935519544102e-04,1.376466512680053711e+00
1.223747269250452952e-03,1.368497371673583984e+00
7.406596560031173445e-04,1.339623570442199707e+00
1.237449469044804139e-03,1.320174098014831543e+00
2.611793344840407372e-03,1.294695973396301270e+00
4.257991095073521679e-04,1.290091872215270996e+00
1.667276956140995568e-04,1.277786493301391602e+00
1.496036857133730975e-04,1.260100126266479492e+00
8.447958389297127724e-04,1.239176869392395020e+00
2.978641539812088880e-03,1.210957527160644531e+00
5.335021414794026721e-04,1.207776427268981934e+00
6.220199866220355034e-04,1.194380640983581543e+00
1.375223859213292816e-03,1.174960613250732422e+00
4.370435490272940289e-04,1.163973927497863770e+00
1.875811722129583576e-03,1.141578674316406250e+00
6.391420611180362917e-04,1.133642911911010742e+00
1.491079310653732311e-04,1.123048782348632812e+00
1.602793927304446264e-03,1.119739413261413574e+00
1.892518776003271612e-04,1.093344807624816895e+00
4.574163176584987206e-04,1.084678292274475098e+00
1.575770002091304010e-04,1.066237926483154297e+00
1.071994774974882386e-03,1.061118841171264648e+00
2.407806023256855120e-04,1.042577147483825684e+00
1.621193136088549657e-03,1.018190860748291016e+00
3.358329122420399839e-04,1.016933202743530273e+00
4.704394668806345355e-04,1.004778623580932617e+00
7.389278034679593824e-04,9.941220283508300781e-01
2.038816601270809499e-04,9.752562642097473145e-01
3.153463592752815160e-03,9.436496496200561523e-01
1.671872742008417574e-04,9.504858851432800293e-01
2.976242220029235754e-03,9.574123620986938477e-01
4.703095473814755136e-04,9.232231378555297852e-01
5.281376070342959058e-04,9.090149998664855957e-01
1.398997846990823529e-03,8.920489549636840820e-01
3.244300896767525239e-04,8.872936964035034180e-01
3.562251338735223684e-03,9.028213024139404297e-01
1.879018673207609219e-04,8.650801181793212891e-01
3.510994720272720944e-04,8.543940782546997070e-01
3.495021373964847218e-04,8.427834510803222656e-01
5.228036898188292980e-04,8.303170204162597656e-01
8.822971722111104835e-04,8.303203582763671875e-01
3.724605194292961467e-04,8.111962080001831055e-01
1.012980705127119584e-03,7.970023751258850098e-01
5.780065548606216908e-04,7.974172234535217285e-01
2.835909835994244706e-04,7.856003642082214355e-01
1.481932355090976195e-03,7.840470671653747559e-01
4.797744331881403381e-04,7.678002119064331055e-01
1.014219378703273020e-04,7.543447017669677734e-01
3.455944592133163538e-03,7.683843970298767090e-01
5.151527002453805100e-04,7.311607599258422852e-01
2.997011179104446281e-04,7.240027189254760742e-01
2.807561540976167267e-04,7.192315459251403809e-01
5.099496920593080736e-04,7.039353847503662109e-01
2.574890095274897598e-04,6.975404024124145508e-01
4.170115862507373095e-04,6.902520060539245605e-01
5.355898174457249857e-04,6.757805943489074707e-01
1.209136025863700564e-04,6.716169714927673340e-01
9.897846030071377754e-04,6.540982127189636230e-01
6.991409463807937773e-05,6.536710858345031738e-01
2.777942572720349919e-04,6.425018310546875000e-01
1.167391426861286380e-03,6.293148398399353027e-01
7.399227615678677502e-05,6.281034350395202637e-01
3.480926970951260220e-04,6.237064003944396973e-01
7.906344835646452688e-04,6.076717376708984375e-01
4.448647669050843608e-04,6.024331450462341309e-01
1.475339755415915792e-03,6.083772182464599609e-01
6.209644488990304686e-04,5.863905549049377441e-01
3.116399748250843721e-04,5.836176276206970215e-01
5.045339930802583694e-04,5.716975331306457520e-01
8.056420483626428519e-04,5.619391798973083496e-01
9.946681093424562976e-04,5.538295507431030273e-01
7.249332702485837717e-05,5.545860528945922852e-01
1.085533876903355338e-03,5.395226478576660156e-01
3.596025053411723810e-04,5.424033999443054199e-01
4.073418094776569713e-04,5.358439683914184570e-01
7.713896775385364890e-05,5.250301957130432129e-01
6.842734874226155065e-04,5.244659781455993652e-01
4.034559242427347058e-05,5.131023526191711426e-01
5.853107431903480399e-04,5.017384886741638184e-01
9.513777331449092790e-05,4.976285398006439209e-01
1.065312651917338805e-03,4.866314828395843506e-01
7.991666789166630399e-04,4.816468358039855957e-01
3.116396546829489143e-04,4.833022058010101318e-01
6.008984055370094560e-04,4.701404869556427002e-01
4.858953470829873735e-04,4.639134705066680908e-01
8.755023591220381044e-04,4.672461450099945068e-01
1.367906341329216740e-03,4.448506236076354980e-01
5.362701267586091704e-05,4.487175047397613525e-01
2.861339307855813069e-04,4.414613842964172363e-01
4.688113040174361659e-05,4.381593763828277588e-01
3.309300227556380360e-04,4.297312796115875244e-01
5.070930274087008429e-05,4.267438948154449463e-01
6.896731210872528769e-04,4.264471828937530518e-01
7.178238010965285517e-04,4.216625392436981201e-01
6.524919881485401500e-04,4.059993922710418701e-01
1.001090044155716896e-03,3.975297212600708008e-01
4.690263303928075053e-04,4.037100970745086670e-01
6.981621263548730720e-04,3.897198736667633057e-01
8.947591995820399846e-04,3.838611245155334473e-01
1.557376526761801406e-04,3.866631686687469482e-01
3.512171315378510817e-05,3.807564377784729004e-01
7.249498157761993192e-04,3.810588121414184570e-01
4.506236000452190638e-04,3.668100237846374512e-01
8.494640933349725332e-04,3.587362468242645264e-01
3.157914397888819604e-05,3.616581559181213379e-01
1.083108014427125020e-03,3.477818071842193604e-01
1.212614588439464352e-03,3.610255718231201172e-01
1.213473849929869175e-03,3.571867346763610840e-01
9.796937229111786320e-04,3.359089791774749756e-01
7.415016298182306505e-04,3.325507938861847479e-01
5.046802689321339130e-04,3.380839228630065363e-01
2.622755710035561214e-03,3.513058423995971680e-01
3.923193726222962683e-04,3.236958384513855536e-01
9.666660334914922714e-04,3.141166865825653076e-01
3.043454780708997357e-04,3.159683346748352051e-01
1.119084190577268817e-03,3.043135404586791992e-01
2.188010330428369343e-05,3.090813159942626953e-01
5.250239046290516853e-04,3.105090558528900702e-01
3.157526371069253033e-04,2.991429567337036133e-01
5.282261990942063116e-04,2.929561436176300604e-01
1.872913708211854778e-05,2.937794327735900879e-01
9.198895422741769660e-04,2.832944095134735107e-01
3.375150263309480386e-04,2.843322157859802246e-01
1.666750031290575591e-04,2.840943336486816961e-01
5.928398240939709271e-05,2.800005078315734863e-01
1.535073388367890661e-03,2.630376517772674561e-01
4.152115725446492434e-04,2.697197794914245605e-01
5.222908221185209535e-04,2.640073597431182861e-01
5.351938889361915804e-04,2.692140340805053711e-01
2.509582918719387189e-05,2.620481252670288086e-01
2.446634927764534950e-03,2.783199250698089600e-01
9.768358722794795576e-05,2.544641494750976562e-01
1.608996390132233229e-04,2.509890496730804443e-01
6.310960743576289307e-04,2.441319674253463468e-01
1.531512942165136988e-03,2.339899390935897827e-01
4.600468091666700624e-04,2.383248955011367520e-01
8.774210582487288390e-04,2.309396415948868075e-01
1.896622707135974819e-04,2.379520088434219638e-01
3.668242425192146951e-04,2.299690097570419034e-01
8.365962276002388107e-05,2.309638112783432007e-01
3.173207223881035501e-04,2.301517128944396973e-01
4.853128921240566535e-04,2.209878414869308472e-01
1.245789346285164139e-03,2.319542020559310913e-01
1.494506374001502774e-03,2.073740214109420776e-01
4.998756921850143779e-04,2.192004173994064331e-01
1.208577537909150124e-03,2.035287618637084961e-01
8.724154322408137537e-04,2.176943421363830844e-01
9.368891478516165779e-04,2.156255692243575772e-01
9.775635553523898125e-04,1.979855000972747803e-01
3.350321203470227934e-04,2.055553942918777466e-01
1.256693969480693123e-03,2.103424221277236938e-01
2.567151677794756674e-04,1.994741559028625211e-01
1.029892824590206146e-03,2.035090625286102295e-01
4.765215562656522339e-04,1.965686529874801636e-01
1.315122062806040591e-04,1.893596202135086060e-01
3.880471049342303384e-04,1.911566555500030518e-01
1.320861745625733896e-03,1.750651597976684570e-01
2.236348809674380855e-04,1.813377737998962402e-01
8.996335673145949841e-04,1.720674484968185702e-01
5.045430225436575033e-05,1.773756146430968961e-01
3.494738775771110708e-04,1.782642751932144165e-01
6.357218080665918915e-05,1.729304939508438110e-01
1.314588473178446293e-03,1.609221696853637695e-01
1.435717567801475796e-04,1.701539754867553433e-01
3.047806967515496231e-04,1.647386550903320312e-01
9.942308679455888541e-05,1.637408584356307706e-01
1.367018674500286362e-03,1.738244593143463412e-01
4.613334313035010207e-04,1.569830775260925293e-01
6.856185500510039114e-04,1.534316837787628174e-01
8.272792911157010902e-04,1.634808033704757968e-01
5.272397538647055626e-04,1.499363183975219727e-01
1.252373331226408482e-04,1.512052267789840698e-01
5.882360346731726417e-05,1.500834077596664429e-01
2.178235881729051471e-04,1.498964875936508179e-01
4.030967247672379559e-04,1.497191488742828369e-01
6.611101562157271124e-04,1.495558768510818481e-01
5.221510655246672846e-04,1.468873918056488037e-01
7.424161303788425707e-04,1.350755691528320312e-01
7.944386452436444975e-04,1.459876596927642545e-01
1.481376093579455126e-04,1.388024985790252686e-01
9.131542174145582049e-05,1.360402107238769531e-01
7.690115016885101795e-04,1.402996629476547241e-01
7.859297329559925471e-04,1.249763220548629622e-01
2.581184497103094187e-03,1.518757194280624390e-01
2.907555026467891174e-04,1.267973929643630704e-01
1.701929839327930970e-03,1.134556084871292114e-01
3.555227012839168310e-04,1.289845854043960571e-01
3.759106912184507197e-04,1.270967274904250821e-01
7.364943739958106387e-04,1.164257749915123125e-01
3.878336865454912728e-04,1.179296150803565840e-01
6.587576935999096524e-04,1.140286326408386369e-01
5.105559248477221619e-04,1.136909946799278398e-01
1.425050315447151010e-03,1.048830449581146101e-01
1.316295703873038292e-03,1.249032616615295688e-01
1.156969810836017132e-03,1.229895353317260465e-01
7.770935189910233021e-04,1.062869355082512041e-01
8.999484125524760377e-04,1.031078398227691512e-01
1.865491038188337629e-03,9.522285312414169312e-02
2.445895515847951174e-04,1.102114692330360690e-01
1.192817813716828389e-03,9.534065425395965576e-02
4.823384224437178265e-04,1.008084192872047147e-01
1.252189395017920840e-04,1.048706322908401212e-01
2.886265574488790469e-04,1.051261126995086809e-01
4.513786698225887256e-04,9.758993983268739181e-02
3.934830019716172868e-04,9.624408185482025146e-02
1.869083935162053596e-04,9.999834746122360229e-02
1.877634058473631198e-04,9.898220002651213212e-02
6.600290653295812823e-04,1.006664484739303728e-01
6.043330649845301021e-04,1.004554405808448514e-01
8.274939027614894782e-04,8.681774884462355180e-02
7.293187081813810087e-04,9.844994544982911544e-02
8.766433456912636757e-04,8.400914072990416093e-02
4.867685784120112658e-04,8.585818856954573197e-02
1.362110488116740367e-04,8.752970397472381592e-02
1.039445516653359153e-03,7.708128541707993941e-02
1.401390618411823294e-04,8.738066256046295166e-02
7.458604522980749607e-04,7.965576648712156815e-02
1.400025212205946229e-03,7.617318630218504472e-02
3.358630419825205072e-05,8.289370685815812545e-02
1.634590793401003101e-03,9.561000019311906295e-02
2.554323000367728688e-04,7.867678254842758179e-02
1.598986709723249349e-04,7.884085178375242753e-02
4.547164426185192846e-04,8.230260759592057662e-02
3.150176780764012445e-04,7.527776062488557296e-02
5.764492671005427837e-04,7.218442857265472412e-02
7.765298360027375005e-04,6.959868967533111572e-02
1.447823364287614822e-03,5.931356921792030334e-02
3.112212289124725894e-05,7.387293875217437744e-02
2.138590352842585608e-04,7.480466365814210372e-02
8.847733261063693870e-04,7.908631116151811080e-02
1.145345740951597907e-03,8.072698116302488847e-02
1.565933343954383514e-04,7.172171771526336670e-02
2.799770736601201512e-04,6.706147640943525834e-02
8.437922224402425505e-04,6.194029003381729126e-02
2.001383982133120569e-04,6.976857036352157593e-02
8.860398083925243940e-04,7.500941306352615356e-02
5.816753255203367364e-04,7.085144519805908203e-02
4.763232718687504530e-04,6.130033358931540749e-02
1.095824118237942322e-04,6.500229239463804765e-02
6.166774546727537025e-04,5.992254242300986550e-02
4.741176780953535979e-06,6.287717819213868575e-02
6.851420039311050285e-04,5.536260828375816345e-02
9.818678954616191171e-04,6.923321634531022506e-02
1.332337415078654072e-04,5.906186625361441872e-02
3.358379763085396724e-04,5.684500560164452293e-02
8.810490253381432187e-04,5.163622274994850853e-02
3.602201832109133629e-05,5.833989381790160439e-02
1.416234881617129391e-04,5.751313269138335488e-02
5.743321889895012432e-05,5.629584938287734985e-02
2.292982935614418238e-05,5.443879589438438416e-02
1.326937490375712514e-04,5.402517691254615784e-02
8.862602990120646085e-04,4.680977016687392495e-02
4.205806762911380422e-04,5.000561848282813332e-02
1.471789873903616179e-04,5.168705806136129899e-02
7.569364970549942147e-04,4.557349532842636802e-02
6.068866350688038088e-04,4.660625383257865906e-02
7.697392720729111541e-04,4.495165497064590454e-02
9.845190215855836868e-04,4.047578945755958557e-02
1.518560573458670919e-03,6.228682026267052391e-02
6.206310354173185610e-04,4.380189627408982017e-02
8.085583103820682656e-04,4.211874678730963967e-02
8.643672335892915726e-04,3.950134664773941040e-02
7.019476033747198366e-04,4.074515402317047813e-02
8.449268061667682909e-04,5.368145182728767395e-02
6.876463303342462670e-04,5.154186859726905129e-02
1.394160441122949123e-03,3.544398397207260826e-02
2.638756413944063402e-04,4.272597283124923012e-02
6.871668738313018191e-04,4.994425177574158409e-02
6.910767988301816855e-04,4.938613623380660317e-02
2.889140159822998263e-04,4.524280503392218850e-02
2.302905922988428310e-04,4.433549195528030396e-02
1.161569613032043414e-03,3.106677904725075115e-02
4.120563971810041774e-04,3.783691674470900795e-02
5.187516799196601998e-04,4.544200003147124550e-02
4.506034310907127099e-04,3.633275628089905479e-02
1.315789850195869261e-04,3.961135074496269226e-02
6.963677587918936122e-04,3.346220031380652687e-02
7.570111774839463018e-04,4.554260522127150795e-02
6.345452857203782689e-04,3.316019102931023338e-02
8.194980910047892008e-04,3.112405724823474537e-02
7.882950594648721002e-04,2.978706918656825325e-02
3.414889943087472834e-05,3.637075051665305397e-02
2.615738485474137826e-04,3.399994596838950417e-02
9.581514750607313894e-04,4.377554729580878518e-02
8.494492067256947812e-05,3.620050475001335144e-02
9.593076538294557009e-04,4.213432967662811279e-02
9.190097916871308196e-04,2.678181231021881450e-02
4.528073768597095121e-04,3.838007524609566429e-02
1.574123307364061746e-04,3.397493436932563782e-02
1.349742989987134500e-03,2.087075263261794697e-02
1.106620402424596386e-04,3.362704813480377197e-02
4.565382841974497384e-04,3.522278368473053672e-02
1.306962803937493671e-04,3.322743996977806091e-02
9.286320710089056329e-05,3.149844706058502197e-02
7.982380338944495808e-04,3.808259591460227272e-02
5.819634534418580748e-04,3.381970152258872986e-02
1.831471890909596736e-04,2.975750900804996144e-02
8.694228599779307842e-04,2.290982753038406719e-02
3.869019565172493458e-04,3.370952233672141335e-02
1.780285732820630290e-03,1.482474803924560894e-02
3.501379105728120154e-04,2.595209144055843353e-02
9.152264683507386122e-04,2.072693035006523479e-02
1.734292367473244450e-03,1.392925437539815382e-02
2.245166833745314858e-04,2.602184750139713981e-02
4.935343167744579099e-04,2.348539605736732483e-02
2.723541343584656715e-03,5.154585931450128555e-03
3.966908552683889866e-04,3.047014959156513561e-02
3.122459747828544270e-04,2.909004688262938759e-02
4.681514110416172309e-04,2.158906124532222748e-02
9.761423571035263754e-04,1.710587181150912545e-02
3.818240656983108006e-05,2.457247115671634674e-02
2.141394943464548209e-04,2.311871945858001709e-02
5.047442973591389440e-04,2.934467233717440865e-02
1.688600983470678113e-03,3.875870630145073631e-02
1.196955272462220084e-04,2.268386632204055786e-02
7.186786970123649728e-04,2.865242026746272694e-02
3.042697208002211832e-04,1.980451680719852101e-02
5.973143852315844190e-04,2.814151719212532043e-02
3.633142332546412403e-04,2.728903852403163563e-02
7.562760583823544057e-05,2.322391420602798809e-02
1.911391154862941328e-05,2.182982303202152252e-02
5.192273602006025612e-05,2.138333767652511250e-02
5.675820375472537495e-06,2.280683442950248371e-02
8.902558474801480770e-04,1.364817190915345799e-02
3.867406921926884759e-04,2.453993633389472961e-02
6.258241483010349489e-04,1.037483569234609951e-02
1.163384222309104150e-04,2.121313102543353687e-02
1.130359247326851108e-03,3.020307049155235291e-02
9.040494478540497749e-05,1.929984427988529205e-02
2.836277963069731538e-05,1.949855498969554901e-02
8.530647028237579085e-04,1.234111003577709718e-02
1.960293157026170329e-04,2.096621692180633892e-02
2.422582911094650084e-04,1.980341412127017628e-02
4.102961102034894986e-04,1.554564666002988642e-02
2.392293972661720895e-04,1.600331254303455353e-02
7.667604368180038713e-04,1.200303528457880020e-02
9.953164262697100639e-04,8.879053406417366373e-03
3.058235161006448485e-04,1.557414792478084217e-02
3.631535510066896677e-04,1.519282162189483469e-02
2.550568315200508183e-04,1.540848426520824606e-02
5.806736880913377892e-04,1.216296944767237057e-02
6.338997627608475901e-04,1.160891354084015066e-02
7.778203580528496612e-04,2.358515746891498219e-02
8.381408988498154555e-04,9.193298406898973638e-03
9.052004315890375052e-04,2.403631992638111461e-02
5.114675732329489969e-04,1.199639867991208857e-02
5.475687794387340546e-04,1.991016790270805012e-02
6.126416265033184398e-04,1.979495212435722351e-02
2.709674881771205772e-04,1.318590342998504465e-02
3.817391989286988432e-04,1.115095987915992910e-02
1.516939846624155275e-05,1.489473134279251099e-02
5.234649870544669844e-04,1.900327950716018330e-02
1.841920602601021257e-04,1.627439633011817585e-02
1.767391950124874711e-04,1.607101038098335613e-02
5.089765181764962457e-04,1.874372921884059559e-02
4.236158565618096156e-04,1.798840239644050598e-02
4.209140024613589590e-04,1.752115227282047272e-02
1.551269378978758779e-04,1.530094817280768828e-02
3.916275818482971326e-05,1.416634581983088927e-02
1.894910674309359627e-04,1.171429175883531744e-02
6.428799242712557316e-04,2.034979686141013752e-02
8.964106382336466149e-05,1.306225638836622759e-02
1.311450032517313957e-03,2.401066198945045471e-02
8.428643923252818258e-05,1.399580016732215361e-02
1.025063684210180830e-04,1.183415111154317682e-02
4.166082362644374371e-04,8.352616801857946568e-03
4.366946814116093924e-05,1.188463624566793442e-02
1.654464751482010538e-03,3.718087077140808105e-02
1.188614915008656138e-04,1.104319747537374323e-02
2.368111927353309975e-05,1.142952032387256449e-02
2.820194000378250208e-03,3.563827648758887551e-02
3.198054910171778636e-04,1.462286151945590279e-02
5.852053436683492228e-05,1.075503230094910015e-02
3.935419081244616616e-04,1.466898713260889574e-02
4.438265386852432380e-05,1.072865910828113382e-02
7.185034919530156527e-04,5.555379204452036077e-03
1.264709280803800713e-04,1.202649343758821661e-02
5.358156049624085426e-04,8.343012072145940608e-03
1.861048258433584801e-05,9.972711093723772222e-03
2.554511302150786465e-04,8.472344838082793844e-03
9.239563951268785376e-05,1.321531273424625050e-02
6.419501005439086393e-05,9.680652990937234706e-03
5.063853459432722222e-04,1.411083247512578791e-02
2.937992103397844596e-04,1.261784136295318604e-02
8.519991533830761909e-04,1.704828231595456600e-03
9.995053551392631098e-05,8.591663092374803370e-03
1.416405139025301825e-04,7.451931480318307009e-03
1.036256668157875755e-03,1.821701601147650978e-02
1.088570337742567279e-03,1.614304608665406270e-03
1.080404501408338980e-03,1.781448139809071367e-03
2.701210723898837173e-05,9.167661890387538565e-03
6.989947869442404401e-04,5.768327508121728030e-03
7.740689034108071164e-05,9.096315130591390782e-03
2.556606195867061181e-03,1.284492760896682392e-02
1.126141578424722905e-04,7.392202969640493393e-03
7.935268513392662463e-05,7.762759458273648348e-03
7.336598937399683214e-04,1.510956697165966207e-02
2.129680651705711809e-04,1.001908630132675518e-02
1.034344197250903086e-03,1.975879631936549793e-02
1.650593476369977539e-04,9.797931648790836334e-03
1.110579105443320897e-04,1.004755590111017401e-02
2.082477440126241338e-04,8.672017604112625122e-03
2.653745177667588538e-04,9.321142919361589604e-03
2.136162947863339565e-04,5.735483486205337697e-03
5.357516347430645335e-04,3.571953158825637211e-03
5.822728271596135877e-04,2.321200678125022974e-03
6.483722827397284724e-04,1.259977743029593901e-02
4.980675294063986432e-04,3.303875215351581140e-03
8.708062814548614894e-04,1.768539892509580309e-03


==> Plots/1D_Sine/Beta_vary/Vary_beta_8_nPts_201/Error.csv <==
7.368280291557312012e-01,6.922951698303222656e+00
1.688466519117355624e-01,6.932580947875975674e+00
5.106478556990624168e-02,6.937932968139648438e+00
7.164688780903814488e-03,6.936872005462645596e+00
6.133853923529385653e-03,6.935272693634033203e+00
5.637426394969223195e-03,6.933621406555175781e+00
5.138350650668145961e-03,6.932440757751464844e+00
4.728580359369515505e-03,6.931289672851562500e+00
4.359040874987842387e-03,6.929717540740966797e+00
4.043125547468662262e-03,6.928283691406250000e+00
3.795219585299492316e-03,6.927185058593750000e+00
3.623800585046410561e-03,6.925338268280029297e+00
3.521864768117664943e-03,6.924401760101318359e+00
3.470645751804112521e-03,6.923134803771971768e+00
3.448148490861059103e-03,6.921751976013183594e+00
3.436764935031534109e-03,6.920373916625976562e+00
3.428302938118578305e-03,6.918958187103271484e+00
3.420477500185369144e-03,6.917339801788330966e+00
3.413793165236710201e-03,6.915624141693115234e+00
3.408633405342698965e-03,6.914261817932129794e+00
3.404911840334534645e-03,6.912815093994140625e+00
3.402116708457469073e-03,6.911510944366454190e+00
3.400058951228857908e-03,6.910052776336670810e+00
3.399912035092711882e-03,6.908733844757079190e+00
3.067152341827751507e-03,6.908187866210937500e+00
3.513974370434881124e-03,6.905992984771728516e+00
3.293560119345784621e-03,6.905152320861816406e+00
3.597168950363993645e-03,6.903646945953370029e+00
3.062534378841520223e-03,6.902336597442626953e+00
2.762569580227135745e-03,6.901007175445557529e+00
3.546435153111815019e-03,6.899422168731690341e+00
2.810602076351643476e-03,6.898252964019775391e+00
3.948498982936144742e-03,6.896481513977051669e+00
1.574153196997939890e-03,6.895863533020019531e+00
3.168503288179637303e-03,6.894071102142333984e+00
3.233928699046372066e-03,6.892590522766113281e+00
3.792904550209641023e-03,6.890903472900390625e+00
2.100969897583127455e-03,6.890102386474609375e+00
3.450712887570263256e-03,6.888357162475586826e+00
2.622509840875865330e-03,6.887241840362548828e+00
5.108987912535669154e-03,6.885066032409667969e+00
3.969246055930852890e-03,6.883846282958984375e+00
3.334360662847756472e-03,6.882822990417480469e+00
2.680887933820486069e-03,6.881714344024659091e+00
3.949358593672513094e-03,6.879899024963378906e+00
3.528405213728548397e-03,6.878306388854980469e+00
3.593992674723266688e-03,6.877391338348388672e+00
3.649294143542648229e-03,6.875569820404052734e+00
2.642622683197260337e-03,6.874901294708251953e+00
2.321125473827123642e-03,6.873726367950439453e+00
3.332824911922216849e-03,6.871861934661865234e+00
3.875920781865716848e-03,6.870136737823486328e+00
3.101080190390348868e-03,6.869094848632812500e+00
4.775109700858592987e-03,6.867192268371582031e+00
2.136263530701397982e-03,6.866594314575195312e+00
2.801489084959030151e-03,6.865088939666748047e+00
4.242230206727982435e-03,6.862800598144531250e+00
3.119722707197070122e-03,6.862261772155761719e+00
7.346122292801736701e-04,6.862536430358886719e+00
3.730394644662736979e-03,6.859260082244873047e+00
2.105641411617397828e-03,6.858320713043212002e+00
3.463675267994404273e-03,6.856515884399414062e+00
4.518432542681692296e-03,6.854874610900879794e+00
3.412730991840362983e-03,6.853752136230468750e+00
2.919282531365752654e-03,6.852656841278076172e+00
4.366368055343628797e-03,6.850664138793945312e+00
1.786177628673613722e-03,6.850242137908934659e+00
3.865455742925405936e-03,6.848132610321044034e+00
3.581435419619083405e-03,6.846956729888916904e+00
4.931226372718809300e-03,6.844806194305419922e+00
2.937162993475793491e-03,6.844299316406250000e+00
3.173626493662595749e-03,6.843231678009032315e+00
3.596091410145162669e-03,6.841578006744385654e+00
3.233302384614945759e-03,6.840524196624756748e+00
4.934769123792650050e-03,6.837911605834961826e+00
3.195383818820119771e-03,6.837392330169678623e+00
2.719462616369128661e-03,6.836482524871826172e+00
1.931805629283189340e-03,6.835464954376219815e+00
2.984872087836266865e-03,6.833422660827636719e+00
2.995045389980076876e-03,6.832060813903808594e+00
8.849958539940420066e-04,6.832469463348388672e+00
3.806411055848001566e-03,6.829568862915039062e+00
3.341788193210958567e-03,6.828281879425048828e+00
4.159258678555489454e-03,6.825946807861329013e+00
3.441765205934644179e-03,6.824985027313231534e+00
4.459130577743053436e-03,6.823508262634277344e+00
2.709216671064496908e-03,6.822532176971435547e+00
3.859357442706823783e-03,6.820950984954834873e+00
3.895309055224059711e-03,6.819414615631102627e+00
3.717126557603478432e-03,6.818138599395751953e+00
4.871002398431301984e-03,6.816141605377197266e+00
3.155029378831386566e-03,6.815569877624511719e+00
3.458075691014527841e-03,6.813763618469238281e+00
3.451794153079390526e-03,6.812893867492674893e+00
2.737665781751274629e-03,6.812032699584961826e+00
3.525681095197795954e-03,6.810028076171875000e+00
4.061020910739898682e-03,6.808526039123535156e+00
3.590191714465619435e-03,6.807376384735107422e+00
4.409687127918004990e-03,6.805124282836914062e+00
3.354494459927080761e-03,6.804833889007568359e+00
2.999905962496996793e-03,6.803319931030273438e+00
4.183348733931778994e-03,6.801496505737304688e+00
4.755320493131876859e-03,6.799801349639892578e+00
1.543899415992199941e-03,6.800084590911865234e+00
2.376275602728129301e-03,6.798489570617675781e+00
2.634556265547870289e-03,6.796763420104979581e+00
2.965544350445270538e-03,6.795304298400878906e+00
3.318772418424487981e-03,6.793903350830078125e+00
3.701364621520041118e-03,6.792211532592774326e+00
3.658170811831949840e-03,6.790788650512695312e+00
3.757031401619315147e-03,6.789452075958251953e+00
2.901058876886964278e-03,6.788601875305175781e+00
2.054410055279732618e-03,6.787600517272949219e+00
3.081441856920719580e-03,6.785886764526367188e+00
2.335489960387349129e-03,6.784997940063476562e+00
4.407927859574555483e-03,6.782296180725096768e+00
3.733834484592080550e-03,6.781352043151856357e+00
3.793278010562062263e-03,6.779941082000732422e+00
4.527825396507979307e-03,6.778063297271728516e+00
4.374101292341949290e-03,6.776879787445068359e+00
2.548438031226396127e-03,6.776638507843017578e+00
1.378945424221456051e-03,6.776309490203857422e+00
3.550007473677395907e-03,6.773382186889647549e+00
3.493811469525097933e-03,6.772043228149414062e+00
3.634864464402198358e-03,6.770503044128418857e+00
3.911530133336784190e-03,6.768981933593750000e+00
3.963960800319910917e-03,6.767569541931152344e+00
4.150784574449063215e-03,6.766152381896972656e+00
1.502591883763670921e-03,6.766303062438964844e+00
3.923740237951277819e-03,6.763643741607665127e+00
3.702896181493998441e-03,6.762461662292480469e+00
5.150848068296907598e-03,6.759895801544188565e+00
3.070859471336007118e-03,6.760525226593018466e+00
1.694443402811885314e-03,6.760069370269775391e+00
3.516093129292129603e-03,6.757600784301757812e+00
3.635259112343192534e-03,6.756148815155029297e+00
4.626540932804346085e-03,6.754044055938719815e+00
2.889392431825398965e-03,6.753709793090820312e+00
2.767766360193491416e-03,6.752333164215087891e+00
4.238349851220847044e-03,6.749826431274414062e+00
2.950457157567144308e-03,6.749401569366455078e+00
3.393947146832942095e-03,6.747779369354248047e+00
3.612882923334836960e-03,6.746181964874266690e+00
4.851079080253840360e-03,6.744038105010986328e+00
2.293313154950737086e-03,6.744382858276367188e+00
3.784350818023086895e-03,6.742007732391358310e+00
2.077260520309209390e-03,6.742914676666258877e+00
3.182897111400963177e-03,6.740387916564941406e+00
3.252304159104824934e-03,6.738310337066649502e+00
3.399252891540526476e-03,6.737341880798339844e+00
3.560971003025771488e-03,6.735692501068115234e+00
3.402474801987409592e-03,6.734277725219726562e+00
4.481208976358175278e-03,6.732627391815185547e+00
3.021154552698135810e-03,6.731712818145751953e+00
1.580892712809145884e-03,6.731870174407958096e+00
3.319232258945704808e-03,6.729390144348143643e+00
4.045243840664625168e-03,6.727586269378662109e+00
3.138352883979679021e-03,6.726804256439208984e+00
1.702135778032242601e-03,6.726305007934569424e+00
3.480789950117470135e-03,6.723960399627685547e+00
2.809081459417940053e-03,6.723082542419433594e+00
2.703635254874824610e-03,6.721570491790772373e+00
2.894875127822161155e-03,6.720139980316162109e+00
4.198976792395116633e-03,6.717500209808349609e+00
3.506674896925689091e-03,6.716702461242675781e+00
2.760503673925996260e-03,6.716079711914061612e+00
3.303876146674157490e-03,6.714366912841796875e+00
4.095907788723705464e-03,6.711865901947022373e+00
3.320902585983277668e-03,6.711466789245605469e+00
4.199085291475057602e-03,6.709939956665039062e+00
3.300239099189639091e-03,6.708948612213134766e+00
3.159247571602462421e-03,6.707679271697998047e+00
4.765505902469159907e-03,6.705283164978027344e+00
3.262643702328204675e-03,6.704661846160889560e+00
2.573426114395260377e-03,6.704226016998291016e+00
3.964792937040327245e-03,6.702098846435547763e+00
2.619805745780467120e-03,6.701554775238036221e+00
3.498227335512637658e-03,6.699340820312500000e+00
2.452757675200701194e-03,6.698906898498535156e+00
4.277191124856470281e-03,6.696442127227784091e+00
4.208374302834274119e-03,6.694850921630859375e+00
3.820900339633227262e-03,6.693633556365965909e+00
2.417622832581400871e-03,6.693550109863281250e+00
2.555732615292071862e-03,6.691871643066405362e+00
3.563134465366601077e-03,6.689907550811768466e+00
2.826248528435825434e-03,6.689189434051514560e+00
2.418228192254900932e-03,6.688283920288086826e+00
3.125933697447181615e-03,6.686437129974364346e+00
4.055810160934924212e-03,6.684319019317627841e+00
4.104352090507745743e-03,6.682902336120606357e+00
1.969214295968413353e-03,6.682937145233155185e+00
2.394950482994317575e-03,6.681498050689697266e+00
2.465996425598858920e-03,6.680175781250000000e+00
4.709878470748662949e-03,6.677198886871337891e+00
2.605598652735351649e-03,6.677082061767579013e+00
3.581852652132512006e-03,6.675369262695311612e+00
2.883885521441698942e-03,6.674459934234620029e+00
2.938007237389684157e-03,6.672843456268311435e+00
3.557569114491343065e-03,6.671321868896483487e+00
2.970555797219275127e-03,6.670289516448974609e+00
3.781824605539440675e-03,6.668232917785645419e+00
3.763811429962514530e-03,6.666953563690186435e+00
2.515139291062951522e-03,6.666757106781004971e+00
2.472053281962871552e-03,6.665421485900878906e+00
4.992636851966379338e-03,6.662044525146483487e+00
3.500967286527155529e-03,6.661846637725830078e+00
3.675062209367751208e-03,6.660413265228272373e+00
3.846298903226852851e-03,6.658976078033447266e+00
3.171332413330675039e-03,6.658089160919188565e+00
3.625816898420452638e-03,6.656569004058837891e+00
2.265805611386895613e-03,6.656109809875488281e+00
2.598847029730676737e-03,6.654589176177977627e+00
3.967897966504098720e-03,6.652225017547607422e+00
4.077216144651173678e-03,6.650676250457764560e+00
3.846918465569616231e-03,6.649540901184082031e+00
2.336848760023712245e-03,6.649381160736083984e+00
3.540860256180167632e-03,6.647183895111083984e+00
3.896896261721849875e-03,6.645512580871582031e+00
4.106226377189159393e-03,6.644098758697509766e+00
2.358858240768312974e-03,6.644075870513916016e+00
3.698238171637058258e-03,6.641645908355713779e+00
4.358781035989522067e-03,6.639900207519532138e+00
2.935627708211540742e-03,6.639643669128417969e+00
2.662422368302941322e-03,6.638693332672120029e+00
3.926836419850587845e-03,6.636172771453857422e+00
1.941732014529406374e-03,6.636463165283203125e+00
2.729528816416860928e-03,6.634525775909422940e+00
3.482490312308073044e-03,6.632581710815429688e+00
3.457669168710709486e-03,6.631332397460937500e+00
3.452440723776816454e-03,6.629817008972167969e+00
3.776357974857093205e-03,6.628370285034179688e+00
3.779068589210510688e-03,6.627054691314698154e+00
1.720298430882393663e-03,6.627410888671875888e+00
2.146067563444375558e-03,6.625821113586426669e+00
3.354707499966026654e-03,6.623485088348388672e+00
4.010336473584174243e-03,6.621348857879637784e+00
2.619992010295392384e-03,6.621340274810791016e+00
2.732668770477174845e-03,6.619980335235594815e+00
2.349972957745194435e-03,6.619076728820801669e+00
2.241850830614566369e-03,6.617849826812744141e+00
3.272796515375375748e-03,6.615699768066405362e+00
4.863772075623274717e-03,6.612857818603515625e+00
3.428791183978318301e-03,6.613022327423094815e+00
3.976413980126380053e-03,6.610926151275633877e+00
1.556879491545260386e-03,6.611684799194335938e+00
3.492574905976653099e-03,6.608709335327148438e+00
3.880632575601339340e-03,6.607192039489746094e+00
1.491612987592815919e-03,6.607752323150634766e+00
3.572435351088643508e-03,6.604637145996093750e+00
2.902852836996317777e-03,6.604038238525390625e+00
3.613601205870509148e-03,6.602005004882813388e+00
2.742162905633449121e-03,6.601403713226318359e+00
2.625868422910570231e-03,6.600290298461913174e+00
3.633998800069093704e-03,6.598081588745118076e+00
2.865500049665570259e-03,6.597377300262451172e+00
3.163484623655678143e-03,6.595870018005371094e+00
2.489755628630518913e-03,6.595139503479003906e+00
2.345748012885452184e-03,6.593855857849121094e+00
2.610766328871251020e-03,6.592364311218261719e+00
3.091776277869940671e-03,6.591066360473632812e+00
1.520567107945681052e-03,6.590640068054200107e+00
3.209968330338597731e-03,6.587973594665527344e+00
2.417613053694368276e-03,6.587304115295410156e+00
3.114715451374648700e-03,6.585498809814453125e+00
3.857827745378018293e-03,6.583324909210205078e+00
3.649824066087603135e-03,6.582221984863281250e+00
2.512564416974783377e-03,6.581874847412109375e+00
2.143460791558027701e-03,6.580953598022460938e+00
2.908521797508001761e-03,6.579279899597167969e+00
3.620872506871819496e-03,6.576971530914307529e+00
2.497924724593759450e-03,6.576806545257569248e+00
3.721545217558741136e-03,6.574382781982421875e+00
3.873296314850449996e-03,6.572805881500245029e+00
3.830098314210772514e-03,6.571535110473632812e+00
3.548108972609041820e-03,6.570505619049072266e+00
4.226175136864187068e-03,6.568475246429443359e+00
3.535683499649166627e-03,6.568150043487548828e+00
3.501091152429579387e-03,6.566969394683837891e+00
3.370243124663831105e-03,6.565763473510742188e+00
2.954710274934768243e-03,6.564966678619384766e+00
1.971248071640730772e-03,6.564429283142088956e+00
3.285196144133805361e-03,6.561859607696533203e+00
2.999272663146258268e-03,6.560545921325683594e+00
3.198880469426513586e-03,6.559125423431396484e+00
1.386581570841372447e-03,6.559844017028807706e+00
3.277031471952795982e-03,6.556623935699462002e+00
3.888840554282070507e-03,6.554863929748536044e+00
2.769484184682368365e-03,6.554108619689941406e+00
3.290793392807245688e-03,6.552680492401123047e+00
2.443935256451368332e-03,6.552452087402343750e+00
3.044110490009188652e-03,6.550403594970703125e+00
3.079344285652041435e-03,6.549091339111328125e+00
2.653939416632055803e-03,6.548153400421142578e+00
2.880033338442444801e-03,6.546775817871092862e+00
4.631437826901673403e-03,6.543746948242188388e+00
4.474813584238291654e-03,6.542602539062499112e+00
2.907463582232593189e-03,6.542511463165283203e+00
4.008142277598380175e-03,6.540174484252929688e+00
1.967489486560225053e-03,6.540864944458007812e+00
2.276566810905932513e-03,6.539368629455566406e+00
3.285812214016913934e-03,6.537097930908204013e+00
3.990814555436372757e-03,6.535178184509278232e+00
2.257788553833961487e-03,6.535562038421630859e+00
3.247701097279786630e-03,6.532852172851561612e+00
2.980022225528956761e-03,6.531877517700194424e+00
1.750122522935271697e-03,6.531935214996337002e+00
4.108104854822159681e-03,6.528527259826660156e+00
2.283022506162523790e-03,6.528831481933594638e+00
2.645374508574604121e-03,6.527279853820800781e+00
2.639994956552983198e-03,6.526047229766845703e+00
3.465586807578803410e-03,6.523355007171631748e+00
2.683720318600534959e-03,6.523519992828369141e+00
3.432474099099636512e-03,6.520773887634278232e+00
4.053232260048391170e-03,6.519310951232910156e+00
3.187803551554679437e-03,6.518779277801513672e+00
3.575234673917294850e-03,6.516527652740478516e+00
3.179098013788460818e-03,6.516224384307860440e+00
3.216338343918324818e-03,6.514875411987304688e+00
2.298750681802631292e-03,6.514143943786620206e+00
3.282676450908185353e-03,6.512125968933105469e+00
3.205393208190797892e-03,6.511034011840820312e+00
2.560417633503676328e-03,6.509687423706053799e+00
3.079625777900218964e-03,6.508392810821533203e+00
3.117974149063229995e-03,6.507251739501953125e+00
3.621877403929829597e-03,6.504856586456299716e+00
3.272913629189133210e-03,6.504086971282959873e+00
3.169627860188482891e-03,6.503103733062744141e+00
3.418605076149106459e-03,6.501529693603515625e+00
3.542318940162659125e-03,6.500155925750732422e+00
4.008463583886623383e-03,6.498204708099366123e+00
2.289467724040151076e-03,6.498606681823730469e+00
3.609994659200312008e-03,6.496244430541991299e+00
2.783790230751037164e-03,6.495767116546630859e+00
2.984944963827727924e-03,6.494275569915771484e+00
3.389877034351228800e-03,6.492571830749511719e+00
2.545789582654834227e-03,6.492024898529051846e+00
2.558466978371143775e-03,6.490724086761474609e+00
2.580937929451466040e-03,6.489477634429931641e+00
2.793943975120783720e-03,6.487919807434082919e+00
3.177045146003365083e-03,6.486235141754150391e+00
3.649686696007847352e-03,6.484160423278808594e+00
3.052281448617577553e-03,6.483726501464842862e+00
5.792621523141863130e-04,6.485258102416992188e+00
3.481738036498426524e-03,6.480422019958496982e+00
3.307076636701823148e-03,6.479719161987305576e+00
3.648739540949462977e-03,6.477557182312012607e+00
3.412951715290545116e-03,6.476763248443603516e+00
3.231958486139775190e-03,6.475685596466064453e+00
4.244051408022640401e-03,6.473453998565673828e+00
3.511036513373257031e-03,6.472783565521239346e+00
3.607638413086532679e-03,6.471207618713379794e+00
4.709098488092422485e-03,6.469013690948485440e+00
3.390763420611620383e-03,6.469029903411866123e+00
2.626005560159682794e-03,6.468472003936767578e+00
3.203806700184941292e-03,6.466566085815429688e+00
3.049242310225963593e-03,6.465924739837646484e+00
3.492180490866301709e-03,6.463811874389648438e+00
2.779528032988309427e-03,6.463621139526366299e+00
3.193964948877692656e-03,6.461429119110107422e+00
2.830704208463431272e-03,6.460613250732421875e+00
3.133428050205111504e-03,6.458844184875488281e+00
2.781169954687356949e-03,6.458394527435302734e+00
3.346384270116688122e-03,6.456155776977539062e+00
3.233901225030422644e-03,6.454930305480957031e+00
2.929069567471741763e-03,6.453889369964599609e+00
3.139788052067161040e-03,6.452476501464843750e+00
3.299117553979157534e-03,6.451159954071045810e+00
4.593113437294959155e-03,6.448504924774169922e+00
3.647413104772566448e-03,6.448170661926268643e+00
4.394521936774254713e-03,6.446060180664062500e+00
3.430444048717617121e-03,6.445774078369139737e+00
3.034512046724558310e-03,6.444916725158691406e+00
3.208871465176345219e-03,6.443625450134277344e+00
2.752822590991854234e-03,6.442436695098877841e+00
4.566646181046961871e-03,6.439692020416259766e+00
2.907901769503950639e-03,6.440113544464111328e+00
3.154560225084424019e-03,6.438454627990722656e+00
3.435728140175342993e-03,6.436289787292480469e+00
3.305601188912988576e-03,6.435496807098387784e+00
3.967619035393000516e-03,6.433000564575195312e+00
3.344434546306730184e-03,6.432881832122802734e+00
2.619219012558459368e-03,6.432827472686767578e+00
2.817018423229455514e-03,6.430870056152344638e+00
2.788551151752471490e-03,6.429915428161621094e+00
3.678889013826846209e-03,6.427752971649169922e+00
3.580114338546990481e-03,6.426066875457763672e+00
2.972664544358850393e-03,6.425567150115965909e+00
4.036111757159232226e-03,6.423362731933593750e+00
3.480219515040515552e-03,6.422751903533934659e+00
2.884291578084229989e-03,6.421804428100586826e+00
2.754355082288384438e-03,6.420643329620362216e+00
4.026765469461677724e-03,6.418012619018554688e+00
2.610475756227970991e-03,6.418342590332031250e+00
3.254137467592953335e-03,6.416477203369139737e+00
3.146830480545760068e-03,6.415110588073730469e+00
2.232748316600919204e-03,6.415015220642089844e+00
4.783031530678271380e-03,6.410796642303466797e+00
2.862329827621580471e-03,6.411957740783692294e+00
3.195978235453368534e-03,6.409878253936767578e+00
2.612605458125471635e-03,6.409540653228759766e+00
3.063996089622379650e-03,6.407698631286621094e+00
4.996746312826871005e-03,6.403965950012206143e+00
3.445052308961749944e-03,6.404718399047851562e+00
3.355987137183548321e-03,6.403695106506347656e+00
2.696934854611753550e-03,6.403260231018065518e+00
3.696920815855265531e-03,6.400529861450194424e+00
3.618699032813310623e-03,6.398546218872069424e+00
3.138845553621649308e-03,6.398417949676513672e+00
2.222416456788777438e-03,6.398230075836181641e+00
3.138251136988402280e-03,6.396308898925781250e+00
2.020450541749597029e-03,6.395765781402587002e+00
3.440194064751267867e-03,6.392998218536376953e+00
3.325876081362366676e-03,6.391828060150146484e+00
3.531930036842823896e-03,6.390388011932373047e+00
2.384166698902845383e-03,6.390181064605712891e+00
2.813869621604680581e-03,6.388517379760742188e+00
3.523625899106262813e-03,6.386526584625244141e+00
3.117821179330349402e-03,6.385774612426758701e+00
3.830958856269716783e-03,6.384470939636230469e+00
3.140151733532547083e-03,6.383049011230467862e+00
3.471816657111049132e-03,6.381661891937255859e+00
2.898221835494041443e-03,6.380857944488525391e+00
3.188645467162131830e-03,6.379498958587646484e+00
4.467867780476810283e-03,6.376277446746826172e+00
3.197629936039448652e-03,6.376876831054687500e+00
2.078730612993240790e-03,6.376105308532714844e+00
3.339729504659770618e-03,6.374643325805664062e+00
4.540906753391026583e-03,6.371222972869873935e+00
3.353744745254516602e-03,6.371518135070801669e+00
3.731014672666787234e-03,6.369770526885986328e+00
3.915133420377968874e-03,6.368255615234374112e+00
2.897783415392040339e-03,6.368124485015870029e+00
2.976838499307631579e-03,6.366990566253662998e+00
2.669717650860548453e-03,6.366096973419188565e+00
3.903220873326063590e-03,6.363171577453613281e+00
3.123959992080926461e-03,6.362887859344481534e+00
2.372287446632981300e-03,6.362010478973389560e+00
3.044335171580314636e-03,6.360890865325926846e+00
2.228287979960442457e-03,6.359847545623778409e+00
2.951072994619607492e-03,6.358091354370117188e+00
2.668698085471987291e-03,6.356433391571044922e+00
3.345759585499764356e-03,6.355304718017578125e+00
4.463684279471636686e-03,6.351923942565917081e+00
3.139581065624951449e-03,6.352604866027832031e+00
2.579522319138050513e-03,6.352051258087157315e+00
3.341469680890440941e-03,6.349862098693847656e+00
2.965053077787161307e-03,6.349002361297606534e+00
3.312017535790800181e-03,6.346852302551269531e+00
3.051395760849117365e-03,6.346668243408202237e+00
2.674794755876064734e-03,6.346247196197509766e+00
2.621216699481010003e-03,6.344329833984375000e+00
3.074148437008262548e-03,6.342496395111083096e+00
3.716245293617247234e-03,6.340016841888427734e+00
3.126692725345491496e-03,6.340001583099365234e+00
3.250813344493507905e-03,6.338732242584228516e+00
2.883302280679345998e-03,6.337944030761717862e+00
3.234970849007367220e-03,6.336060523986816406e+00
3.597128903493285613e-03,6.334185123443602627e+00
3.499168902635574341e-03,6.333237171173096591e+00
3.147816751152276125e-03,6.332372665405274326e+00
3.328462131321431074e-03,6.331093311309815341e+00
4.200071096420287219e-03,6.328495025634765625e+00
3.608090104535220319e-03,6.328026294708251953e+00
3.681097412481904464e-03,6.326532363891601562e+00
2.280055778101086183e-03,6.327038288116455078e+00
3.292345674708484736e-03,6.324457645416259766e+00
3.131679026409982334e-03,6.323724746704101562e+00
3.241129219532012072e-03,6.321992397308349609e+00
3.554442431777714816e-03,6.320376873016357422e+00
2.669413341209293713e-03,6.320226669311523438e+00
3.511364106088875857e-03,6.317428112030029297e+00
3.000982804223896374e-03,6.317232131958007812e+00
2.732734428718687405e-03,6.316594600677490234e+00
2.675119088962674141e-03,6.315182685852049893e+00
3.605306381359695955e-03,6.312793254852295810e+00
3.334365319460630851e-03,6.312254905700684482e+00
1.454471959732472246e-03,6.312975406646727627e+00
2.838838845491409302e-03,6.310049533843994141e+00
2.185255289077757922e-03,6.309681892395020419e+00
3.083942225202918920e-03,6.307190895080567294e+00
3.025182057172059145e-03,6.306083202362060547e+00
3.891896689310668598e-03,6.303626060485839844e+00
3.096822882071136127e-03,6.303295135498046875e+00
2.527590608224274029e-03,6.302186489105223721e+00
3.325109370052813183e-03,6.300504684448242188e+00
2.605259185656904741e-03,6.300061702728271484e+00
3.711580764502287345e-03,6.297697544097899502e+00
3.559860866516828103e-03,6.296267509460449219e+00
2.838533604517578645e-03,6.296009063720702237e+00
2.766137942671775818e-03,6.294750213623045987e+00
3.149977419525384036e-03,6.292877674102784091e+00
3.082461655139921795e-03,6.291978359222412998e+00
3.159363288432359262e-03,6.290918827056883877e+00
3.471310250461099797e-03,6.288783073425292969e+00
5.344390869140624133e-03,6.285362243652343750e+00
3.142746863886713548e-03,6.286550045013428623e+00
1.716761966235935905e-03,6.287417411804199219e+00
3.211692441254855070e-03,6.284006595611572266e+00
2.270529046654701233e-03,6.285252571105957031e+00
2.966477302834392028e-03,6.282315731048584873e+00


==> Plots/1D_Sine/Vary_NSGD/Vary_alpha_4_nPts_201_EpUp_1/Error.csv <==
7.004833770534265591e-01,6.973387887457238143e+00
6.794604740780043617e-01,6.971248144916520673e+00
6.583837332134132581e-01,6.969994923783263907e+00
6.371708324498795983e-01,6.968661864779732262e+00
6.157459292194321643e-01,6.966972704277377026e+00
5.940653221952553187e-01,6.964602659276900809e+00
5.721103349190407306e-01,6.961263439263193575e+00
5.498854824179869594e-01,6.956946166888291927e+00
5.274192502605258293e-01,6.951860116118205646e+00
5.047614866274976464e-01,6.946169139134981130e+00
4.819757318810632962e-01,6.939901366616532563e+00
4.591233791790908514e-01,6.932986402086544153e+00
4.362442121859982369e-01,6.925312308692356034e+00
4.133528757324949621e-01,6.916789756099374742e+00
3.904689803255316782e-01,6.907388389708079224e+00
3.676751507395685237e-01,6.897149813043139233e+00
3.451706889154786406e-01,6.886142547940568015e+00
3.232737357597745276e-01,6.874426461659212784e+00
3.023146258467276914e-01,6.862048265876788733e+00
2.824263543234668550e-01,6.849048483414390986e+00
2.634537452494075671e-01,6.835466568137112731e+00
2.452573709203242081e-01,6.821346123195330513e+00
2.283188882352392701e-01,6.806738200753247980e+00
2.139926849411103726e-01,6.791700692082562441e+00
2.030315994805456103e-01,6.776295327724076500e+00
1.941645867801762015e-01,6.760584035235932099e+00
1.859548315518473605e-01,6.744626750543068816e+00
1.779851290112394457e-01,6.728481416404441973e+00
1.704485507514184039e-01,6.712200856287848794e+00
1.637402507255931172e-01,6.695829770454333918e+00
1.581664828176124749e-01,6.679404174955534401e+00
1.536648911529805150e-01,6.662949136972040165e+00
1.497581354120245400e-01,6.646478381977372507e+00
1.458367099310575454e-01,6.629990485659388533e+00
1.414534710664546169e-01,6.613469416027502490e+00
1.364606722191075705e-01,6.596886742451135710e+00
1.310776822085817361e-01,6.580203730036587650e+00
1.259013456025405708e-01,6.563375082637293190e+00
1.216064859666706049e-01,6.546349758233207083e+00
1.183533610863570645e-01,6.529074420943521417e+00
1.158608051812163031e-01,6.511494945127333622e+00
1.140021792102135917e-01,6.493558031468760205e+00
1.129249711498038627e-01,6.475213820071186177e+00
1.128166904293088774e-01,6.456417940895181395e+00
1.137079857219136375e-01,6.437130905980621876e+00
1.154205548199759152e-01,6.417319762205405453e+00
1.175786450032313829e-01,6.396956910091248005e+00
1.197102340496710854e-01,6.376020137318120007e+00
1.214239297990919453e-01,6.354492630744760007e+00
1.225054806361708382e-01,6.332361555498267514e+00
1.229044595707096538e-01,6.309619246572421680e+00
1.226864068267269209e-01,6.286260611307766588e+00
1.220024839889277679e-01,6.262284598014722370e+00
1.210816880279160512e-01,6.237690955244876712e+00
1.202132416732585307e-01,6.212480496638069560e+00
1.196781456949987665e-01,6.186653734712051822e+00
1.196385193713358774e-01,6.160208493681557762e+00
1.200733979236541099e-01,6.133141431007910427e+00
1.208297187897070524e-01,6.105448367062765058e+00
1.217351385687403947e-01,6.077126950044606346e+00
1.226780009343411276e-01,6.048177492664710719e+00
1.236275794374148002e-01,6.018607576612000187e+00
1.246148229683365360e-01,5.988431566438194409e+00
1.256971594139755788e-01,5.957673686648487177e+00
1.269240144633072553e-01,5.926365712784401829e+00
1.283149308701457270e-01,5.894544965092544331e+00
1.298556123958433672e-01,5.862250559463921817e+00
1.315085211869412019e-01,5.829517801205641447e+00
1.332277333769531780e-01,5.796373222123435198e+00
1.349693152371472804e-01,5.762830269633722580e+00
1.366931688259940547e-01,5.728887389854721235e+00
1.383589417382987685e-01,5.694529016066820049e+00
1.399207612836263492e-01,5.659730429130732432e+00
1.413257033981252797e-01,5.624461225949538346e+00
1.425168984981578235e-01,5.588690328349164460e+00
1.434399576008064114e-01,5.552388046441877556e+00
1.440496003875662845e-01,5.515527559530860380e+00
1.443145505338906676e-01,5.478082709035316356e+00
1.442199741951721570e-01,5.440026124796808915e+00
1.437680390461020530e-01,5.401325740667334507e+00
1.429769856701430530e-01,5.361940284059520501e+00
1.418796763107648962e-01,5.321817953146619651e+00
1.405218330406003968e-01,5.280894279192504648e+00
1.389596748327911746e-01,5.239093833314180770e+00
1.372559057653215953e-01,5.196331405457980779e+00
1.354723777432193521e-01,5.152515664361823511e+00
1.336604515875911836e-01,5.107553386872507595e+00
1.318535867610479140e-01,5.061351968827337622e+00
1.300678369423588498e-01,5.013822468343634320e+00
1.283112666667217683e-01,4.964882235697571922e+00
1.265961902310163145e-01,4.914454709978559599e+00
1.249463738395296120e-01,4.862470133382083226e+00
1.233955276928196398e-01,4.808863532118961892e+00
1.219797879456977208e-01,4.753573091368448189e+00
1.207291580455962382e-01,4.696536258787428864e+00
1.196627678150224694e-01,4.637688225215448767e+00
1.187886389328956793e-01,4.576957180950715909e+00
1.181060540991569346e-01,4.514263224026637822e+00
1.176075618319342431e-01,4.449515794963162740e+00
1.172797074972996845e-01,4.382615173545967302e+00
1.171025543623647608e-01,4.313453292261089977e+00
1.170495372870623968e-01,4.241918457878981030e+00
1.170880193272702957e-01,4.167902022007742957e+00
1.171814190782813486e-01,4.091307163336535879e+00
1.172925038278261056e-01,4.012062644006811674e+00
1.173873220198967254e-01,3.930138834852221930e+00
1.174392795939313422e-01,3.845571238722370389e+00
1.174327306838772872e-01,3.758488175580052992e+00
1.173650465439300961e-01,3.669146383598749672e+00
1.172472386722563098e-01,3.577971133771788104e+00
1.171024005256674216e-01,3.485593081926541270e+00
1.169620393772274336e-01,3.392859928221878540e+00
1.168606847859119946e-01,3.300790413689228320e+00
1.168294569597841254e-01,3.210423706751208694e+00
1.168900767287203712e-01,3.122552875287341045e+00
1.170503692514170413e-01,3.037410514106660298e+00
1.173023584528477686e-01,2.954473802822123130e+00
1.176231365540386237e-01,2.872531967932880459e+00
1.179789051264300420e-01,2.790005210064298691e+00
1.183311850704925061e-01,2.705345857786543018e+00
1.186450335248145777e-01,2.617366099082037323e+00
1.188970962668758347e-01,2.525451007787249402e+00
1.190818127457537040e-01,2.429715434673144880e+00
1.192129643300353925e-01,2.331183752168192402e+00
1.193194676144262167e-01,2.232051097814077512e+00
1.194350805668535631e-01,2.135997306918298477e+00
1.195853503202414514e-01,2.048340834295616641e+00
1.197766816374487980e-01,1.975548479327762674e+00
1.199930936244332086e-01,1.923696909755220119e+00
1.202035233982401558e-01,1.896679201470450771e+00
1.203780821563098513e-01,1.896148436468047871e+00
1.205061227083770864e-01,1.922906002027051864e+00
1.206068792637499665e-01,1.975766919373848296e+00
1.207232874985379595e-01,2.048737687558705556e+00
1.208989940522608997e-01,2.133274432097301609e+00
1.211495867713097974e-01,2.223042481989971453e+00
1.214478631329816011e-01,2.315002438899101733e+00
1.217366429344083067e-01,2.407417729164898379e+00
1.219644361009551287e-01,2.497759752157701740e+00
1.221206913688202278e-01,2.582718054995489343e+00
1.222439993313368389e-01,2.660961151573377759e+00
1.223934170691191592e-01,2.738629632515946266e+00
1.226043162443766210e-01,2.835110497514798045e+00
1.228644366739435057e-01,2.975746660410652833e+00
1.231265265825887273e-01,3.174626621806713178e+00
1.233385087867080870e-01,3.440871311943206834e+00
1.234625969126572353e-01,3.778270307475632972e+00
1.234766026872515521e-01,4.174126225698808312e+00
1.233657773888759274e-01,4.610412918980770769e+00
1.231104210640508317e-01,5.074695454734791333e+00
1.226737014406830972e-01,5.560252442222759939e+00
1.220067035207088729e-01,6.063640580010105197e+00
1.210976158769926925e-01,6.583042313355734088e+00
1.200037845982436235e-01,7.117399933965792513e+00
1.187807909470049578e-01,7.665977870402464589e+00
1.173946588575398298e-01,8.228130726474695678e+00
1.157888677254467757e-01,8.803170773912603053e+00
1.140235830576218218e-01,9.390285883141164192e+00
1.121805047541129807e-01,9.988499224572032986e+00
1.101864910491309330e-01,1.059666065705279081e+01
1.079685458130740239e-01,1.121342776259949936e+01
1.056612690363438606e-01,1.183723353375729559e+01
1.033657256706664862e-01,1.246628706450231761e+01
1.009888731861705163e-01,1.309860520493137948e+01
9.851292315324097770e-02,1.373201331780756540e+01
9.598333792894042649e-02,1.436411903382021116e+01
9.328123089384453281e-02,1.499233708922228026e+01
9.038584748225579613e-02,1.561386057322516585e+01
8.742366490981638705e-02,1.622557972809108762e+01
8.434043754540661297e-02,1.682407231319130503e+01
8.112677489231426287e-02,1.740555549931319490e+01
7.788040870504484015e-02,1.796585053879440608e+01
7.469476206485184400e-02,1.850042848891368763e+01
7.165998079068787441e-02,1.900435517165406196e+01
6.891828143089813452e-02,1.947235605414034865e+01
6.690430657826521021e-02,1.989893544421272864e+01
6.591560421914155476e-02,2.027847535005637525e+01
6.602773955650860505e-02,2.060555623017464555e+01
6.676891259140638191e-02,2.087508918167716843e+01
6.779235447782974711e-02,2.108258386871058221e+01
6.887526411567485018e-02,2.122431156076324044e+01
6.979052205209823612e-02,2.129742446437729342e+01
7.052874277604567754e-02,2.130008678978907710e+01
7.099073254625193341e-02,2.123142205349195066e+01
7.127698799309330202e-02,2.109149391777615179e+01
7.164569447239650668e-02,2.088123083237833910e+01
7.233300412856900896e-02,2.060231739968582332e+01
7.362296500392161158e-02,2.025709250223840385e+01
7.549743392607403958e-02,1.984840783822800603e+01
7.763733932776197000e-02,1.937951198045922041e+01
7.992984246547817084e-02,1.885395822808050426e+01
8.243298582806392327e-02,1.827548944480920312e+01
8.514821194575904195e-02,1.764798602572644270e+01
8.804046799401994694e-02,1.697546625992992375e+01
9.112355920760982497e-02,1.626204980884008933e+01
9.438444739516110848e-02,1.551197438557031916e+01
9.770401077754603536e-02,1.472983855606698178e+01
1.009556530379407679e-01,1.392146306816716184e+01
1.041114200521594813e-01,1.309641143748053871e+01
1.071821569337548102e-01,1.227464237984310458e+01
1.101260405679003462e-01,1.149956066278350342e+01
1.128842363384781333e-01,1.084014613617548939e+01
1.154528849045880073e-01,1.032966929181019289e+01
1.178611375296948066e-01,9.909645498892995619e+00
1.201103106758630579e-01,9.504923911912211310e+00
1.221761823972191408e-01,9.080752658937480959e+00
1.240519937205157991e-01,8.629908373137368471e+00
1.257556537665031615e-01,8.154897784686429674e+00
1.273005541092218362e-01,7.660312441200736622e+00
1.286815266108910782e-01,7.150371317160545637e+00
1.298922851538617251e-01,6.628390398540320305e+00
1.309423618752563190e-01,6.097314727404868684e+00
1.318508876054781953e-01,5.562601197978436218e+00
1.326314289686465475e-01,5.043501908621016661e+00
1.332875019489929980e-01,4.597704426206052020e+00
1.338206578372324318e-01,4.275061877297571478e+00
1.342376924576688391e-01,4.006539009104736593e+00
1.345503227610746200e-01,3.722949957247271513e+00
1.347701678801858094e-01,3.409777262739325465e+00
1.349064060404150389e-01,3.071928481523073184e+00
1.349682931877005942e-01,2.724212494413935204e+00
1.349696524888029381e-01,2.403866010549029930e+00
1.349310269365675552e-01,2.188659920128784631e+00
1.348762780864284916e-01,2.136685617900846879e+00
1.348251837672312103e-01,2.151789680223753276e+00
1.347866924248052600e-01,2.169827080201023328e+00
1.347571697099619881e-01,2.171740925548056200e+00
1.347249015439060671e-01,2.184168461890307888e+00
1.346778834772031086e-01,2.241042000535425238e+00
1.346102404077250125e-01,2.288122208976516525e+00
1.345231116463903864e-01,2.320855262179513989e+00
1.344194095940153266e-01,2.456330231149211230e+00
1.342944625170219564e-01,2.634892593582188525e+00
1.341285411223019086e-01,2.778510808634378826e+00
1.338866945517944163e-01,2.881398261773867375e+00
1.335262691761961162e-01,2.945995017562261342e+00
1.330080933079585970e-01,2.973382886247227574e+00
1.323058529263872185e-01,2.964203148899084095e+00
1.314091669864055623e-01,2.924794175451027822e+00
1.303200510475011342e-01,2.882831112655399597e+00
1.290477085838372118e-01,2.880829975647112740e+00
1.276066550729550719e-01,2.961050297183787539e+00
1.260204596289465073e-01,3.192962044888993489e+00
1.243261836572897433e-01,3.473734523676373254e+00
1.225733347783267840e-01,3.736529935859313589e+00
1.208157671023785684e-01,3.976342383796870550e+00
1.191014263528220873e-01,4.197119168106438813e+00
1.174672493338406731e-01,4.402627492426250733e+00
1.159383916415236415e-01,4.595693198489039233e+00
1.145267986864915294e-01,4.778398922036086738e+00
1.132270976424614300e-01,4.952308206400119595e+00
1.120131777332040168e-01,5.118624707379541228e+00
1.108445012189525625e-01,5.278296363139686420e+00
1.096821520017182139e-01,5.432085256122329397e+00
1.085052203256650916e-01,5.580613005739900601e+00
1.073143303224453893e-01,5.724393482199752192e+00
1.061234334856609590e-01,5.863855886068041201e+00
1.049510643775161817e-01,5.999359933861541982e+00
1.038208435584713762e-01,6.131209886736616710e+00
1.027619489199235875e-01,6.259661702071938727e+00
1.017974207819909716e-01,6.384931781443735410e+00
1.009294682813753341e-01,6.507202100736718009e+00
1.001385290397347055e-01,6.626627122677760440e+00
9.939044478971578722e-02,6.743338396866554341e+00
9.863917759237837701e-02,6.857447888408247927e+00
9.783108351403209391e-02,6.969052459382468534e+00
9.691643943334277145e-02,7.078236297795467813e+00
9.585455526557809525e-02,7.185072690186562916e+00
9.460882030460697478e-02,7.289627944823313221e+00
9.314714603479613830e-02,7.391961027568321185e+00
9.145064284961164358e-02,7.492126411322794333e+00
8.951714337288974033e-02,7.590172321716078585e+00
8.735767937638358460e-02,7.686139742977562861e+00
8.500153571447248424e-02,7.780061928274732530e+00
8.250748397638205112e-02,7.871961904301288726e+00
7.996632930557577568e-02,7.961853775810197931e+00
7.750525666349018794e-02,8.049743132658546685e+00
7.532615843993843707e-02,8.135628186677234197e+00
7.373482879337546481e-02,8.219502446785686089e+00
7.295710477252530246e-02,8.301356436398132033e+00
7.282623166909078793e-02,8.381179332755726463e+00
7.292894143757024106e-02,8.458958965892598769e+00
7.295940202631165383e-02,8.534680895987174054e+00
7.278807860439079347e-02,8.608327167198968510e+00
7.239060687532522520e-02,8.679875043524678091e+00
7.179169602616432277e-02,8.749296943259873061e+00
7.103979510413797882e-02,8.816558704886041653e+00
7.019472264901764624e-02,8.881622531938704768e+00
6.931857134311253388e-02,8.944445518746093171e+00
6.846651568317242698e-02,9.004982400946886401e+00
6.767620201295478088e-02,9.063184660414190574e+00
6.695707397240502345e-02,9.119001662507654871e+00
6.628732821997189439e-02,9.172379699955259369e+00
6.562294473271787498e-02,9.223263015812236176e+00
6.491446883513825317e-02,9.271592338432052216e+00
6.412074921787455639e-02,9.317305993006748110e+00
6.321660582289731489e-02,9.360340574489704579e+00
6.219621905104978643e-02,9.400629212208279739e+00
6.107473912224919976e-02,9.438103250195217342e+00
5.989118374077313789e-02,9.472690435402586928e+00
5.871177626317951315e-02,9.504315031990405060e+00
5.762933311249785612e-02,9.532897986620179509e+00
5.674827245699679001e-02,9.558359318982377673e+00
5.615006534472861965e-02,9.580617653788962684e+00
5.585881219841352247e-02,9.599595549900435287e+00
5.584222724343677891e-02,9.615219554215405751e+00
5.604650372065250047e-02,9.627420934743804892e+00
5.642451758943430040e-02,9.636136337986124900e+00
5.693553221800699837e-02,9.641307712233290417e+00
5.753077856583545258e-02,9.642882685306878088e+00
5.815146036315601424e-02,9.640816688183058147e+00
5.874440401549293339e-02,9.635075098199902044e+00
5.927970030337587765e-02,9.625636988187832088e+00
5.975754855808151911e-02,9.612496826282214357e+00
6.020259201828131318e-02,9.595664675666910171e+00
6.065161058589707554e-02,9.575163631947029685e+00
6.114080528997811737e-02,9.551031428185082106e+00
6.169731268635934851e-02,9.523317422846847791e+00
6.233643985090232126e-02,9.492083065377148188e+00
6.306395221138783036e-02,9.457402855650096640e+00
6.387973838954674743e-02,9.419365497570137080e+00
6.477933867159929582e-02,9.378071475987526995e+00
6.575241033584786066e-02,9.333633316351370723e+00
6.678088314114809243e-02,9.286172054360591233e+00
6.783875034341232957e-02,9.235814763665333160e+00
6.889467385529937649e-02,9.182691452647619101e+00
6.991683061333189841e-02,9.126933574450616149e+00
7.087739069693636818e-02,9.068673605319730768e+00
7.175555450343103214e-02,9.008039856319015826e+00
7.253837442789400070e-02,8.945156425516344711e+00
7.321981769747043511e-02,8.880138305154098077e+00
7.379901095506380404e-02,8.813088117309623826e+00
7.427893419183052848e-02,8.744091334448368613e+00
7.466569012430786245e-02,8.673213786535702852e+00
7.496848536682396147e-02,8.600496161061911948e+00
7.519991638166104164e-02,8.525955176561167193e+00
7.537651716946747182e-02,8.449582614244912193e+00
7.551921411559274488e-02,8.371348290922213664e+00
7.565395648803462103e-02,8.291201645306646384e+00
7.581226756722427018e-02,8.209077131764605184e+00
7.603117954693891511e-02,8.124893909471083475e+00
7.635183497278200115e-02,8.038559918362246037e+00
7.681609829377888943e-02,7.949972583721051755e+00
7.746132543476474952e-02,7.859022225990382360e+00
7.831460303482495888e-02,7.765595456910260985e+00
7.938851807923545667e-02,7.669579139616704566e+00
8.068026653831159023e-02,7.570868271904425129e+00
8.217400123017548630e-02,7.469368624412799917e+00
8.384503732092862816e-02,7.365004921610251110e+00
8.566468287343405319e-02,7.257721043710844810e+00
8.760363346916159866e-02,7.147480019483966274e+00
8.963418680289125806e-02,7.034262568581294950e+00
9.173085659551351301e-02,6.918061038246607453e+00
9.386980559851088035e-02,6.798872038918439387e+00
9.602838974052485543e-02,6.676683645737618633e+00
9.818502541088576507e-02,6.551463420418288663e+00
1.003194531233015940e-01,6.423143093387590596e+00
1.024134772634975321e-01,6.291608016071795539e+00
1.044516861857736623e-01,6.156686019409122856e+00
1.064217358534372687e-01,6.018139262892232111e+00
1.083143973240546787e-01,5.875653682423062740e+00
1.101228586528653075e-01,5.728829601836385343e+00
1.118419679438067554e-01,5.577175439088570386e+00
1.134673382339756870e-01,5.420117855654130956e+00
1.149948608442791925e-01,5.257052784282853608e+00
1.164208576821186836e-01,5.087517947812001395e+00
1.177429438065146494e-01,4.911679501123884961e+00
1.189612495470669523e-01,4.731623356231240862e+00
1.200793947729548450e-01,4.554349512631211461e+00
1.211045525637142600e-01,4.396145712080269163e+00
1.220459843718121329e-01,4.279149241553650285e+00
1.229124067193622521e-01,4.208211552770187325e+00
1.237095911758795963e-01,4.161561913891847375e+00
1.244394989614166225e-01,4.115927952676718959e+00
1.251024468517568100e-01,4.060712463654321702e+00
1.257011198062527313e-01,3.996083058013033096e+00
1.262435241066764136e-01,3.931468912588927278e+00
1.267410769923536795e-01,3.884634746625749369e+00
1.272025840547162667e-01,3.869893880829414101e+00
1.276294483986838424e-01,3.881195369678234641e+00
1.280194911833064664e-01,3.899635692526703057e+00
1.283773807595053329e-01,3.910688975872381512e+00
1.287173036300184314e-01,3.907322608306923684e+00
1.290498796389308311e-01,3.886596906627532988e+00
1.293697752432826087e-01,3.847035847378996731e+00
1.296675049705280636e-01,3.787346195851936326e+00
1.299502450568570111e-01,3.705782737658426029e+00
1.302295477149331138e-01,3.599681596918753890e+00
1.304920325352708910e-01,3.464867956937517590e+00
1.307200369285508867e-01,3.294700501595037245e+00
1.309244869181108162e-01,3.079192557336840164e+00
1.310991751865018540e-01,2.816894803815238379e+00
1.312110564813252223e-01,2.631076612379688928e+00
1.312731297173777845e-01,2.579801418675484292e+00
1.312736559129775715e-01,2.630871368280796929e+00
1.311837741234175847e-01,2.788218225954917973e+00
1.310393675509568534e-01,2.923643079867784600e+00
1.307723758844598072e-01,3.059733430941740107e+00
1.304780631870546825e-01,3.199303547459292574e+00
1.299559817401610418e-01,3.321887649985435065e+00
1.296666067379042553e-01,3.420949220995296525e+00
1.283183637178691439e-01,3.508273943657333582e+00
1.298093234445260868e-01,3.599255594934168467e+00
1.230361926851566146e-01,3.687564520338051377e+00
1.307645300369228158e-01,3.761739123198871937e+00
1.246812880977854476e-01,3.909227643968341770e+00
1.209307401037335028e-01,4.220533301961990169e+00
1.249601852254859785e-01,4.565855219436251389e+00
1.237603592140837927e-01,4.890595553489618830e+00
1.180950632360222158e-01,5.208762732603733348e+00
1.196412240724682302e-01,5.555021713615308165e+00
1.201173015682956424e-01,5.954792943431050034e+00
1.162115138604166570e-01,6.400177598840342874e+00
1.164482974970507262e-01,6.867462821704857667e+00
1.173212993940445786e-01,7.339328517681479092e+00
1.138485910577509558e-01,7.807060380375244968e+00
1.136110617027339814e-01,8.266003606686236793e+00
1.158422986159113044e-01,8.713075617682056517e+00
1.128683567495897544e-01,9.146006972667747092e+00
1.113733541337912775e-01,9.562324784239178754e+00
1.123955404097242705e-01,9.959312932201585866e+00
1.122039678358612153e-01,1.033424322876296308e+01
1.104224159321926246e-01,1.068359816024411657e+01
1.085262963816671089e-01,1.100401331902146751e+01
1.093608938569984174e-01,1.129288904869476085e+01
1.090040793107501932e-01,1.154788738798892567e+01
1.059756492862573701e-01,1.177061413159426984e+01
1.054002656329030285e-01,1.197186449461995039e+01
1.043753847593142520e-01,1.217800651124354161e+01
1.031029932889427486e-01,1.243406285708213233e+01
9.985535698278341643e-02,1.277900580898993965e+01
1.026387125814474249e-01,1.320636183841106082e+01
9.603943647739165979e-02,1.367580123773586287e+01
9.583411104879843712e-02,1.414620288550869454e+01
9.753588412404559649e-02,1.459431084123043831e+01
9.282494205943846166e-02,1.500855531423028921e+01
9.197983811172054380e-02,1.538166420575214843e+01
9.324213472283948700e-02,1.570888266409344247e+01
8.929606060861298988e-02,1.598868911959792349e+01
8.961772686426992818e-02,1.621812833808678889e+01
9.244669046031292470e-02,1.639387354444789935e+01
8.819267310444725561e-02,1.651320530973420730e+01
9.026080346383512365e-02,1.657402037612745715e+01
9.057975010686285244e-02,1.657380517173913503e+01
8.910203867604511718e-02,1.650967983082079726e+01
9.346024781382551716e-02,1.637893058462756457e+01
9.245299135766642251e-02,1.617879548730916994e+01
9.625861897761715802e-02,1.590672627475752421e+01
9.678722356929876647e-02,1.555982522012612534e+01
9.733564767029563580e-02,1.513317664040920008e+01
9.827622480709911901e-02,1.462071726990874865e+01
1.033291436083463577e-01,1.401397928937985071e+01
1.085926205123106808e-01,1.330170519398157936e+01
1.082835723642761039e-01,1.248411559990768716e+01
1.076447227654040162e-01,1.167778942830508626e+01
1.172721455677934038e-01,1.127715397043527012e+01
1.205774967025705358e-01,1.115694103090270062e+01
1.252466194455345849e-01,1.092396751817503997e+01
1.244853875374176411e-01,1.049242499746302038e+01
1.240825048795994312e-01,9.814625821509080694e+00
1.304241720983428388e-01,8.659184745157642027e+00
1.367793172508990351e-01,8.366234962542215214e+00
1.373596001064975869e-01,8.971237922616737137e+00
1.361717081951504260e-01,9.229554117441821859e+00
1.378877667383533734e-01,9.473976049937823163e+00
1.406725935598876487e-01,9.698087251833152678e+00
1.418820601370682499e-01,9.854374873294025505e+00
1.401108407341161710e-01,9.931054103948410372e+00
1.437946757304072454e-01,9.933098323152007580e+00
1.389784523072579991e-01,9.868928999123349755e+00
1.455738360359979666e-01,9.744135903717880964e+00
1.498804536511623986e-01,9.566681612039836580e+00
1.400607704947713639e-01,9.342944911146465969e+00
1.422117207245277570e-01,9.077844836269234108e+00
1.387699829430587284e-01,8.775483536835004372e+00
1.429834697527453680e-01,8.439746726795975817e+00
1.396278111811970757e-01,8.072225827551468669e+00
1.462171975500420606e-01,7.671852773708272899e+00
1.452844866776500654e-01,7.235611700391804568e+00
1.384111472841814960e-01,6.758822551320350591e+00
1.368736694472305615e-01,6.232024675853904405e+00
1.419074080564657059e-01,5.634931842411400993e+00
1.467983801425472856e-01,4.956950965616846894e+00
1.459058011941000987e-01,4.620313607858066440e+00
1.417472296557140132e-01,4.521518051383668357e+00
1.401105674679315183e-01,4.257636575599700102e+00
1.425239552738550852e-01,3.841722174121976252e+00
1.446009824371908559e-01,3.234023444915401502e+00
1.440331248608977543e-01,2.689840958863893849e+00
1.416506529768442879e-01,2.527503965069882952e+00
1.386542818923102161e-01,2.471672069721685627e+00
1.388341451466849896e-01,3.035492874655155049e+00
1.345168177864128622e-01,3.448879719259618781e+00
1.429514530879897605e-01,3.879987349639989702e+00
1.316176447397408023e-01,4.441205356358148393e+00
1.301471673835576659e-01,4.973034752683747506e+00
1.351926898876164573e-01,5.448605595322050021e+00
1.295068038639776153e-01,5.875193983732955871e+00
1.280524768276999903e-01,6.259839473087247086e+00
1.281601094536898300e-01,6.607037099272899283e+00


==> Plots/1D_Sine/Vary_NSGD/Vary_alpha_4_nPts_201_EpUp_10/Error.csv <==
7.187856308203945943e-01,6.972376837012934203e+00
4.754671587341064432e-01,6.995635406879374685e+00
2.464912644744388925e-01,6.929842736339391074e+00
1.618836803151856851e-01,6.767401762182122305e+00
1.124510770940409521e-01,6.581046573208980455e+00
6.708584848043101789e-02,6.373565938462132152e+00
3.226356644950637009e-02,6.109460265654074185e+00
2.205034377666791057e-02,5.799191787981412993e+00
2.956867269867075390e-02,5.453094880277641110e+00
3.113216728703277827e-02,5.061064321522300347e+00
3.061308374908539714e-02,4.617583088843850270e+00
2.815856275259160865e-02,4.114947377454301503e+00
2.625627004233545975e-02,3.555327261313270260e+00
2.610291088884764479e-02,2.997144678188717659e+00
2.523764180045790645e-02,2.540777613063780027e+00
2.470263485390629399e-02,2.139644925211202864e+00
2.345820457215498298e-02,1.844095559861470779e+00
2.200172632235103745e-02,1.758705806301779084e+00
2.038650301149424332e-02,2.436964549759952803e+00
1.838198506892519887e-02,3.297970304172679334e+00
1.657919639813861673e-02,4.910981641022454269e+00
1.506019408119462985e-02,6.786322120130932944e+00
1.433085799742684664e-02,8.229992239103639307e+00
1.352424124275882975e-02,8.944975709934343655e+00
1.366594971895565384e-02,8.634563965722016121e+00
1.435004271436344722e-02,7.350696461883022614e+00
1.510416407243646980e-02,5.831276042262961035e+00
1.509150308814349341e-02,4.485009242772291849e+00
1.528724624735184126e-02,3.254690422326895316e+00
1.559458562475295532e-02,2.302015822331928252e+00
1.546321803982809648e-02,1.833810984919131082e+00
1.494450733288785887e-02,1.470814296414563183e+00
1.465275575284569892e-02,1.765297155491928338e+00
1.457273135298027891e-02,2.306914471886594598e+00
1.432525916494104164e-02,2.372056357223536249e+00
1.399105013972507493e-02,2.743045730132656068e+00
1.363726494401779066e-02,3.042695878503809404e+00
1.317634877773774145e-02,3.040029323551083351e+00
1.282108007487678565e-02,2.660470471612967902e+00
1.253857204398117244e-02,2.572514400450838679e+00
1.191774862625852305e-02,2.319667251369878613e+00
1.102779404803718583e-02,2.321734134836462626e+00
1.047730257806864934e-02,2.396192029213724428e+00
1.028115395371833815e-02,2.249338666950147836e+00
9.995883064493915962e-03,1.902052495986103819e+00
9.582635242720323812e-03,1.706551665251446970e+00
9.077831884679839550e-03,2.003971496870417646e+00
8.605993730259163185e-03,2.237166995914232182e+00
8.276435341111726060e-03,2.039389222157775627e+00
8.087720676357212923e-03,1.977175644436745872e+00
7.791498434760259911e-03,1.788269470001471184e+00
7.557293477848475716e-03,2.081260392128218673e+00
7.494716008105362960e-03,1.879507942067621284e+00
7.294935696836092956e-03,1.537689463979576399e+00
6.763345890718989485e-03,1.227088440928443491e+00
5.998732726035529983e-03,1.546146901251255201e+00
5.095540699820077721e-03,1.682930199659338655e+00
4.399796716719707977e-03,1.636572191935309784e+00
4.139022300067386750e-03,1.583116303946930037e+00
3.976938583552912763e-03,1.424536073762918686e+00
3.818756738775490409e-03,1.035571464810903564e+00
3.625181138572489744e-03,1.025788716129633960e+00
3.518850693234661098e-03,8.914523328749396347e-01
3.507286381073412059e-03,8.339545561502241799e-01
3.479988595071061702e-03,8.059110682197804243e-01
3.447422811556367581e-03,9.481965639714194927e-01
3.603163254849237572e-03,9.353758451872746793e-01
3.667570126227161307e-03,8.572130263278374684e-01
3.633683177056483155e-03,8.372126007115000546e-01
3.684123843926922787e-03,7.707072453250114474e-01
3.774443432021128229e-03,6.966572581703850409e-01
3.754699582190602382e-03,5.839763335980209247e-01
3.678836095596752735e-03,6.132257499776280207e-01
3.603715282767934458e-03,4.880359916240621376e-01
3.567598433561355170e-03,3.638741993961978616e-01
3.618335807434471148e-03,3.880030127507010373e-01
3.555903590432374448e-03,4.109031862648924727e-01
3.707331844097045206e-03,4.821087152765435868e-01
3.336897835238339990e-03,4.389598673745718216e-01
3.053003824702832814e-03,4.071655530849768723e-01
2.818889916911204285e-03,4.547806438851665356e-01
2.683148263497448470e-03,4.770383550536785311e-01
2.325003514021175416e-03,4.450674859297145680e-01
2.054879403008773395e-03,3.994563597386077691e-01
1.872889716201790993e-03,4.298243501982539905e-01
1.993802749352712074e-03,4.084583258813048734e-01
1.841925122036916929e-03,3.744392114513736547e-01
1.746549390224436116e-03,4.091190405325652590e-01
1.721503740803694525e-03,4.046828032641776596e-01
1.532421710143581483e-03,3.435234345373180953e-01
1.382600926687838983e-03,2.427092293543853530e-01
1.881372317301460793e-03,1.729815423390885787e-01
2.048384406213455550e-03,1.968312960373204412e-01
1.566011954748176751e-03,1.981861454092815056e-01
1.542535851783064915e-03,1.917809453859365687e-01
1.690792818196851623e-03,1.488071061394107553e-01
1.416330334787189223e-03,1.568926108175907053e-01
1.673075107655275532e-03,1.742786626382107629e-01
1.641702014952142697e-03,2.067043840440013491e-01
1.273550931455969459e-03,2.190073850574472680e-01
1.035579257302411378e-03,2.162806287738061883e-01
1.040133432616320314e-03,2.059339012204984831e-01
1.430081992002917675e-03,1.835656859676671748e-01
1.499825522800085978e-03,1.666414841276694092e-01
1.430940788804298692e-03,1.327277962020899371e-01
1.425991887503668797e-03,9.411766158181410213e-02
1.324988333596721028e-03,9.380727528600230070e-02
1.293378186185931015e-03,8.802411934415466099e-02
1.326255905510898394e-03,1.111207298993955456e-01
1.139991923894025008e-03,1.362117402127964727e-01
1.338159942258289412e-03,1.424503726656919933e-01
1.521274808228829977e-03,1.295777506156270131e-01
1.400805261716426718e-03,1.271342817686479110e-01
1.565847422359939976e-03,1.225645314006129361e-01
1.242727958894557184e-03,1.070067314943204673e-01
1.360666137284624166e-03,8.585765295717563694e-02
1.359238724964973713e-03,7.242120235175299181e-02
1.018821596524140897e-03,6.330882234495092964e-02
1.166540085955484899e-03,7.561782071131861738e-02
1.062253989605873574e-03,8.023633244540606668e-02
1.003379998539402629e-03,7.126550593006295009e-02
9.547724367452412085e-04,7.661985282311900569e-02
1.356064058523495869e-03,7.939746545008274925e-02
1.176662978191915466e-03,7.850335906475153225e-02
1.546209926807843573e-03,6.486745713192072771e-02
1.208194365614575182e-03,5.968800027306351424e-02
8.418193248858645743e-04,5.339687561084929812e-02
1.061383264001857429e-03,5.724286038439566071e-02
1.340698949558304142e-03,5.905406934751217252e-02
1.153805958371246663e-03,5.623181173277944089e-02
8.640777756600223104e-04,4.926741647606649316e-02
1.000710113485894651e-03,3.983884828484045293e-02
1.526187663576332367e-03,4.077887645523330107e-02
1.591739298611470404e-03,5.077306962452052264e-02
8.228023650461318596e-04,4.621581601036575671e-02
9.674395047440833943e-04,4.496757194733604079e-02
7.235124337503826648e-04,4.525653952680960129e-02
8.968066791975971364e-04,4.805251559142088152e-02
9.068254740283354567e-04,4.562162265495126046e-02
6.607393606284197359e-04,4.290551584902575766e-02
8.320270792718801245e-04,3.611831778160985024e-02
8.428776919166569050e-04,3.659735385818758957e-02
7.496905782263075602e-04,3.215233771580287836e-02
9.365241927871764075e-04,3.265172767749404542e-02
8.746504824340446812e-04,2.933769021936578555e-02
9.939842800292511462e-04,2.956570952623848933e-02
7.178049542414932779e-04,3.052576514005887406e-02
6.834219870086343570e-04,2.864495518431275228e-02
5.105668159932311590e-04,2.557531094680933620e-02
3.409927327809639773e-04,2.322786530787468440e-02
8.725139908740282271e-04,2.625667581176194601e-02
1.194492767445986875e-03,2.966202560214460660e-02
1.064772330697821194e-03,2.439294723322362954e-02
1.020374579023385769e-03,2.196143639864145403e-02
6.614853034630598701e-04,1.816586318028468733e-02
7.639182283339165935e-04,1.810766610042501348e-02
5.490771285219765100e-04,1.953896412970592203e-02
3.641714928992587823e-04,2.023196713841057121e-02
5.893127241713537814e-04,2.152914107003217614e-02
6.850183026467429733e-04,2.231771883314382157e-02
7.378783072727559305e-04,2.304136998341316592e-02
5.618559457978843400e-04,2.186689661953054864e-02
1.104074391187866416e-03,2.586302480425135830e-02
8.732794867071756728e-04,2.395795585480231527e-02
1.087002533724715355e-03,2.375012157531538118e-02
9.391898141374288014e-04,2.276198267707720338e-02
9.951618428062304535e-04,2.209822841661079895e-02
6.394282270218245613e-04,2.134394820956348610e-02
7.282469637729404623e-04,1.995925295044917100e-02
4.728432747649988655e-04,1.709319266900445611e-02
4.666814593848943142e-04,1.685625908163130779e-02
1.084865671706871509e-03,1.853289742824104289e-02
6.088479734052515109e-04,1.724494814045493887e-02
4.558978141161791229e-04,1.606193527957602840e-02
1.062527957047836123e-03,1.790227555957139491e-02
9.700317496151687627e-04,1.556411466258363942e-02
7.035727444008987429e-04,1.549606507158616739e-02
1.093612445353579201e-03,1.889904136494834769e-02
7.518822933864227360e-04,1.793714203185534442e-02
9.207182948820531862e-04,1.876482494484030608e-02
6.383508436199584893e-04,1.718781334529529206e-02
9.835345589112522331e-04,1.814655480987076644e-02
9.747143785125542050e-04,1.721398538147765264e-02
9.579830983143442207e-04,1.711499536378716796e-02
7.577323097530821268e-04,1.586576628414542237e-02
7.218431775967099149e-04,1.492846750091824173e-02
5.311267739866158298e-04,1.538093605901190777e-02
5.947691846872991831e-04,1.453869387043307468e-02
9.975222184684341339e-04,1.494718868432569001e-02
7.341864838308558667e-04,1.425681529876555824e-02
7.051275855370898972e-04,1.352186819444669251e-02
9.324284075496752254e-04,1.171167627935725160e-02
7.623515007320154011e-04,1.167325322387121993e-02
7.462116481854147269e-04,1.116343167126518550e-02
6.760911360102405884e-04,1.030511013423913817e-02
1.180908834961292208e-03,1.207232164656733830e-02
6.133000057728501880e-04,1.313567860434594961e-02
7.672006160625729175e-04,1.272545342025649916e-02
9.209033564868845424e-04,1.033813461978092506e-02
1.049240785574163124e-03,1.238104277683449439e-02
7.311946141528334131e-04,1.118768399049632420e-02
7.113411217987771103e-04,1.170600998678001520e-02
7.467765557911953955e-04,1.257415335448289727e-02
9.154075824205623255e-04,1.202877121726525153e-02
7.226717704796213268e-04,1.151200103527210208e-02
7.771526213982394259e-04,1.201592245741853887e-02
9.641071817811845777e-04,1.147719808916291759e-02
7.598726692345190168e-04,1.355616910229476453e-02
1.020785728595933984e-03,1.275818290942447829e-02
6.920195155194589247e-04,1.156618748528241529e-02
5.872238113580144098e-04,1.013390917398532091e-02
6.503541378787168134e-04,8.233047305205782804e-03
8.580323823149708061e-04,9.647760793781594291e-03
1.082194600557261554e-03,1.438246682341088288e-02
8.929622136837290971e-04,1.077477194483199806e-02
7.138876892167831095e-04,1.159330278052859639e-02
8.369934112016105907e-04,1.245712037281253813e-02
4.433418483140174845e-04,9.549948539771502612e-03
5.598887225324433031e-04,1.026801407151099743e-02
5.565966048845539258e-04,1.156011459844679540e-02
3.677653950172564130e-04,1.080477344111643867e-02
9.480303801156962857e-04,1.259183920126805654e-02
1.047475427606682453e-03,1.356366988156193151e-02
4.389786893317006861e-04,1.150055667969821470e-02
1.065176338610342166e-03,1.388583693082868359e-02
6.585596790442357386e-04,1.274859465076054639e-02
4.388923482089465114e-04,1.171198996904911430e-02
3.967572069948434354e-04,1.182635276230178598e-02
6.255573524729619514e-04,1.235581428042380192e-02
7.341826807659860080e-04,1.394593520721149234e-02
7.621759122074810199e-04,1.276734752289494096e-02
8.828492811266348871e-04,1.258161818068636618e-02
6.322263050496619097e-04,1.301892413985176848e-02
9.383798291075412306e-04,1.483155944042375760e-02
6.691919064104351767e-04,1.378670595250201282e-02
7.912834322512910142e-04,1.420788074663002255e-02
7.306619726045828801e-04,1.503155353218700065e-02
6.052465699188174734e-04,1.270933439161582405e-02
1.481341297715702519e-03,1.223467246857232876e-02
8.483537778422418300e-04,1.473717581690161225e-02
1.045701533767317030e-03,1.299330346913109280e-02
6.388909112283689415e-04,1.100990332209695645e-02
6.399745702182022683e-04,1.298517148939010504e-02
5.028930561101244926e-04,1.361092660816127543e-02
8.258921711171202020e-04,1.314742234858898469e-02
7.054044846610701448e-04,1.113071462326482679e-02
8.749836742282362514e-04,1.177241904181904227e-02
7.728321892960325059e-04,1.359053439447545537e-02
6.630871512913767002e-04,1.206223623566361931e-02
7.221688884753472504e-04,1.203847855015157710e-02
9.991377452561950659e-04,1.327065395092501786e-02
1.102857059804062800e-03,1.339963272654274770e-02
9.749227428094822461e-04,1.093241826549320485e-02
5.919948992140701589e-04,1.148062192091326740e-02
8.899402918812938544e-04,1.057033883686022205e-02
7.040235569479664970e-04,9.327242633355284362e-03
5.442913854167154937e-04,1.023788570709882433e-02
7.887448061596855249e-04,9.453054195536122681e-03
6.608546576479031476e-04,1.034205022806594654e-02
8.118731371188539882e-04,1.175057272201079916e-02
9.066833093305468874e-04,1.100016962817356586e-02
9.395580074698765567e-04,1.027322794709376388e-02
5.272288445961521592e-04,9.287361332255425483e-03
8.035766186983509798e-04,1.134753541442613117e-02
6.365459226996402972e-04,9.357937908911833150e-03
3.334347609213798532e-04,8.743099253069850502e-03
1.057643518024192373e-03,1.008457876997071248e-02
1.079485346555718404e-03,8.914062253902024779e-03
1.057611181661704310e-03,1.206326314261040554e-02
7.812381702617795728e-04,8.980554447763843331e-03
6.079908266499675380e-04,1.034398963738365242e-02
9.268881431847081831e-04,9.206602123632988757e-03
1.177480692966094292e-03,1.274452021953099631e-02
4.364541483006096050e-04,8.443157272320613721e-03
6.599672360422805754e-04,9.231822138522038229e-03
7.713826307026668862e-04,9.049338604683682119e-03
1.053392833372662979e-03,1.124217366144213658e-02
6.416939559083715931e-04,9.571673613338412337e-03
7.588791986267026061e-04,9.398553629588865879e-03
5.304647734565498063e-04,9.675291209328104255e-03
6.091362815650927780e-04,8.247867489598343510e-03
5.806997356044042713e-04,9.077969248912564140e-03
7.926574459713461125e-04,8.184655122384308298e-03
5.933907796646314221e-04,1.063045700410979004e-02
7.367268894983464459e-04,9.908725920187612043e-03
7.569159980334230894e-04,8.416937484614386150e-03
6.868966448207705546e-04,8.592198380654454681e-03
1.126504682327887944e-03,9.965080971942695889e-03
7.064484323491661624e-04,1.159290357022577100e-02
8.012232295551483235e-04,1.091914205721646741e-02
6.864556699662967276e-04,8.948582354909266970e-03
5.497373149236218061e-04,8.651274966864668653e-03
1.069382156352325416e-03,1.030637821145468855e-02
1.039798071292795433e-03,7.578475560023769861e-03
6.694102449603120744e-04,7.797398650729625222e-03
7.941102067452618591e-04,8.840758200580618731e-03
7.194611291036363257e-04,8.000956302350797217e-03
8.856347041590160877e-04,1.039262550603116224e-02
7.197369027350609743e-04,8.270117469983229858e-03
3.817321307279795180e-04,6.149550029886348759e-03
6.450677965241429033e-04,8.675384159088195268e-03
7.590791016051077512e-04,9.009047037370761929e-03
8.120136017905711439e-04,8.170498631055650440e-03
4.638787549462968082e-04,8.359186076339097590e-03
7.099472413595653069e-04,9.021092245691090389e-03
5.010289689980454734e-04,8.074453181290746837e-03
8.532540050218504618e-04,1.133839725440117900e-02
5.016041201793384899e-04,8.469280941165764284e-03
4.544513739920100800e-04,9.318152496382396677e-03
3.687768293624660407e-04,9.091693132224994492e-03
4.878510090033824327e-04,9.112750976846535275e-03
1.224986338369670781e-03,1.018691368672002169e-02
7.840592806297588336e-04,1.002600030917630107e-02
6.537171320722072855e-04,8.829509779996250890e-03
6.456551088854211575e-04,8.141935290685168095e-03
5.112725109150061641e-04,9.849710973345488646e-03
5.727114304163742533e-04,1.008527942287923591e-02
4.263629620816649941e-04,8.077883291842228447e-03
7.458270991943686612e-04,1.124282394916395651e-02
4.611638293291114637e-04,8.669434279960150716e-03
7.617302620783917167e-04,9.355186622550195133e-03
9.419086870239135436e-04,1.065056048638126328e-02
6.084633407529285373e-04,1.045618763728156479e-02
3.939485142737068207e-04,9.168503910521071457e-03
5.148839097686547760e-04,9.765170036852377153e-03
5.744338641242684044e-04,1.050741250232219322e-02
3.745023266013727641e-04,9.119035869339335923e-03
7.614289454001416102e-04,1.045109114901205880e-02
8.138660324174281204e-04,1.050584075866472372e-02
8.133285975580400399e-04,1.033646338263550027e-02
8.089152521593604523e-04,1.145173645952325507e-02
6.977351835321825074e-04,1.135447274426768828e-02
6.974381378345904069e-04,1.114935545098758030e-02
6.776505873992452571e-04,1.265855093731292798e-02
7.882211972092137767e-04,9.214086446363192739e-03
7.211783084982202954e-04,9.672906007612178461e-03
6.136047793520258559e-04,1.088890772440134075e-02
7.355029820318419870e-04,1.031650074231054044e-02
7.095086222263691407e-04,1.098268241149463233e-02
3.337942728069056425e-04,8.775034743264267106e-03
5.149323178623713615e-04,9.247332801984873077e-03
6.655341560209312697e-04,1.121676525497944388e-02
5.005532654221223673e-04,1.157140835255215244e-02
5.443469509613507035e-04,1.089387439623380402e-02
7.544048389623874860e-04,1.045206852374093616e-02
5.935688527622219948e-04,8.682106722771525120e-03
6.928887411005824970e-04,1.062312758137242373e-02
8.030722143321450748e-04,1.133581944464083675e-02
4.221034227563555375e-04,9.781539244995453297e-03
5.888629515358018672e-04,9.468256836385489927e-03
4.023003701984401745e-04,9.089354443720644439e-03
5.536245233584605836e-04,8.941512508983113020e-03
1.026050349353452773e-03,1.079534295431783253e-02
5.481463589615567745e-04,1.092955158652293875e-02
5.432916157692184922e-04,1.096055212827351522e-02
5.715074981434477850e-04,1.003814429168969902e-02
6.231664479935037065e-04,1.177897834770897517e-02
5.781580566333514946e-04,8.762910265652016500e-03
6.463203233143182758e-04,1.021682155110447895e-02
4.992201437481038956e-04,8.247097601035828854e-03
3.946161778858644901e-04,8.871569770303268376e-03
5.503136245560676446e-04,8.899584539655778712e-03
8.077575177710471588e-04,1.272503354248865487e-02
4.272369027736439809e-04,9.437440635308500317e-03
6.118469868163511644e-04,8.458484764079137255e-03
7.191375795956978347e-04,8.850603488472021801e-03
3.230471135193821799e-04,7.926396818924919679e-03
7.865761606449732206e-04,1.132525982930297596e-02
6.016537753645316480e-04,1.060300177548380123e-02
5.540024510351150176e-04,8.667065851612861666e-03
8.507251141856129887e-04,8.405824360882583474e-03
4.436253836259643375e-04,7.453949120839354660e-03
5.096344541933338964e-04,8.193106810504006271e-03
5.344803981185444709e-04,7.081374866380326510e-03
7.377849197867108891e-04,8.401987351982331820e-03
1.453440422032246460e-03,1.443299324182217673e-02
3.081479530354304017e-04,8.367020914979083138e-03
5.285792428702179102e-04,7.218606760602223373e-03
6.597076436826509538e-04,6.632702442228789914e-03
3.854478419907899950e-04,6.905618736374953721e-03
5.008516872445436825e-04,8.119767267342261133e-03
5.759805481420631227e-04,9.674574940773656914e-03
7.405016169241005267e-04,9.813366233524968910e-03
7.881770653328975520e-04,1.101412825311270070e-02
6.896881130274199303e-04,9.179895609671565385e-03
4.180984716617850891e-04,9.473797832893952539e-03
5.784659218754745159e-04,8.308911010783582782e-03
5.806157890557049270e-04,8.532091709947037250e-03
9.679441993139390387e-04,1.017214600121989741e-02
3.821646998602135060e-04,8.420613214297052729e-03
7.447159846063796784e-04,1.074097511934645616e-02
7.761190957957525430e-04,1.008481626772724307e-02
8.145842218236675402e-04,8.446915039799730504e-03
6.122578131297618225e-04,9.217001346294686343e-03
5.962804298526469971e-04,8.488085275825786938e-03
6.942531219075410640e-04,1.058582183848476820e-02
7.266688569166684583e-04,9.974978790061199418e-03
7.190606929881602268e-04,8.389724735583831139e-03
6.817577947440463552e-04,7.896345171881716252e-03
4.589976580519462639e-04,8.092618801890520339e-03
4.985429284672887682e-04,7.870637037847478396e-03
6.190089750995681405e-04,8.331681266728008239e-03
1.046139758784172830e-03,9.167891253385702238e-03
9.557192616562688653e-04,8.050533992490588320e-03
7.225948972738027980e-04,7.894495297615277546e-03
6.377583529668582035e-04,7.232446171176154862e-03
6.715363796391255044e-04,7.802286352568462563e-03
4.443906018803029409e-04,7.096825810055139468e-03
4.485819368787400405e-04,8.995830333357865416e-03
5.682952514497010329e-04,9.979024436529333048e-03
1.011908840308647700e-03,9.004099609859785719e-03
8.656607389834399544e-04,7.227400957523185017e-03
5.473631374853908400e-04,9.547185314188667837e-03
6.878073418024242781e-04,8.790047789778711665e-03
3.286357825945924560e-04,9.169116504733208078e-03
8.074920801386433747e-04,1.046687900484619127e-02
9.173701194427969418e-04,9.197762485247883493e-03
6.015959211654260718e-04,8.077213705904095348e-03
7.684553115404956858e-04,1.133845204201930357e-02
6.555612698332912705e-04,9.228920359223452899e-03
4.291211071529319539e-04,9.786223623350591774e-03
7.836059341008897805e-04,1.256122338726673587e-02
6.561128588479003864e-04,1.076114683469514555e-02
4.678001559579823007e-04,8.941940603636806123e-03
4.779228524697007145e-04,8.005573103012149361e-03
5.555044289706260151e-04,1.052111663308271522e-02
3.015348622040488289e-04,9.107113928944206294e-03
3.826961902505878225e-04,8.464203960383217401e-03
3.303658867580801044e-04,7.020782116875181125e-03
2.664076307698176431e-04,6.614237283982344826e-03
1.151681826686783584e-03,1.207041511604370863e-02
8.387663641185662570e-04,1.039407298161764033e-02
7.058179066665257878e-04,1.177747986595406061e-02
8.055257223988830867e-04,7.683048626999515289e-03
4.065076361436667312e-04,7.749713749455866378e-03
5.715154888311753867e-04,8.729950435332232278e-03
3.558536792199471551e-04,7.460786477331023299e-03
4.004633693283307671e-04,8.279485806277898235e-03
4.915222241723011523e-04,7.667921532752712890e-03
4.355936387105179756e-04,1.095413907125127734e-02
9.314296587662022897e-04,1.181675362411611398e-02
9.220231220779077919e-04,1.178996801599661685e-02
6.189305011657456881e-04,8.110898668694237201e-03
4.614899624560844338e-04,6.154901690539284556e-03
4.133043852489220365e-04,8.441809445342621926e-03
5.433346073698888928e-04,6.424027840259791990e-03
5.946509310885433495e-04,8.418836300583917853e-03
3.205475029410923297e-04,7.562759587776472087e-03
5.043843833376799321e-04,8.341704245640915727e-03
6.289478792980177872e-04,9.700026487113076051e-03
2.852971910782549467e-04,6.998289517223587296e-03
3.321813896985934054e-04,7.617478886272271293e-03
5.682227410675791098e-04,7.803108701848654287e-03
4.947667604159123114e-04,8.094738133492436483e-03
6.509651836469905039e-04,7.712282354238328766e-03
7.774636841201352632e-04,9.658303887932703086e-03
6.980210990310508875e-04,9.990662389722045414e-03
3.572982138921310374e-04,1.000826720167686916e-02
3.615726081367753126e-04,7.996644014899842445e-03
6.342825048206204288e-04,9.326407423698250196e-03
1.052734240368632165e-03,1.036974619245627921e-02
4.317491370014501042e-04,9.905941545609973573e-03
7.825829738821733468e-04,9.335362477354985228e-03
7.866042819264195936e-04,1.075933343767217741e-02
4.704491580790712713e-04,8.807326540561136521e-03
5.934055177392867468e-04,9.068762491293640496e-03
1.030575322793572408e-03,1.066237121309421970e-02
7.311453744393030165e-04,8.669731709626952651e-03
7.501808736086979998e-04,8.080189087539902185e-03
6.049324769678883365e-04,1.098221068562906487e-02
5.333240772732255296e-04,8.916655338530619229e-03
5.916041538693287598e-04,9.400203283775368859e-03
8.230089068285337782e-04,9.325345674749222283e-03
7.642253916831888080e-04,7.934683466743757893e-03
6.192484493716252829e-04,7.891236400640964238e-03
9.087594380946360665e-04,8.923817483658389935e-03
4.776718525276684563e-04,9.427110817872376425e-03
5.714628684441386622e-04,7.829795944309334357e-03
4.863055878841234078e-04,6.218805997116372969e-03
5.382237429176899316e-04,8.379776948561460520e-03
5.707730030450852395e-04,9.067981881420942442e-03
7.579629378104277759e-04,1.110974516087923601e-02
5.690885183727351819e-04,6.276207337145373912e-03
3.030180431320675838e-04,6.882880378878703659e-03
5.474665966361319178e-04,8.132556340678579951e-03
9.409641248167891457e-04,9.277965357792581150e-03
7.320684464933966155e-04,9.068241842663696956e-03
6.624682796431274889e-04,8.441832656472652088e-03
7.264159238110039348e-04,8.297948668837184724e-03
5.553119988321311099e-04,7.464072794426583959e-03
2.852156542318702971e-04,7.509965732499069603e-03
8.439005846950394223e-04,8.390900055708862618e-03
4.284607935335455961e-04,1.017805971570882699e-02
1.083169830031538222e-03,1.102758425087470816e-02
9.660887456153564954e-04,1.315784288622581268e-02
4.115857198821630601e-04,9.050168793929232181e-03
4.214034942187430688e-04,7.023234864727845479e-03
5.842715971517358593e-04,7.248073513822661344e-03
2.442031192288852482e-04,6.091111469069636179e-03
5.660463142525646793e-04,7.554147316995479984e-03


==> Plots/1D_Sine/Vary_NSGD/Vary_alpha_4_nPts_201_EpUp_100/Error.csv <==
7.149861159489590001e-01,6.974919147131586783e+00
1.749439926603234274e-02,7.024576327901383088e+00
5.101349291902318103e-03,4.071384766947598877e+00
3.306685520826938181e-03,1.642407814806577715e+00
3.158728823911710962e-03,8.288093126052765713e-01
2.899820321467834992e-03,4.658917426347861657e-01
2.169873527030859606e-03,3.423275857712109183e-01
1.410629565911629456e-03,2.751433986300568790e-01
9.476365580503961139e-04,1.991767989128190308e-01
1.004580885569187135e-03,1.199737316294860190e-01
1.102249524204111783e-03,8.648072715591870185e-02
6.777814205605870281e-04,5.845142050632926023e-02
5.233488648122662642e-04,3.948609838064540828e-02
1.100704841329881722e-03,3.088400286461093561e-02
4.990800363270763828e-04,2.239489652633022687e-02
4.167964482503396092e-04,1.681626602822216751e-02
9.724273304743871055e-04,1.542982233035061941e-02
4.680973680080903650e-04,1.127893481477467742e-02
3.255615236166072490e-04,9.595890435026087351e-03
4.687985253556282289e-04,1.111116340007051000e-02
4.134809526893830356e-04,9.985663774459646244e-03
6.142359621265695803e-04,1.014406415018111185e-02
6.101943980040557035e-04,1.044569688488571416e-02
8.523232173152752496e-04,1.223814476910466478e-02
4.187083949229868942e-04,9.118073128301096286e-03
4.908269641150864648e-04,9.334329001952849925e-03
6.241571228546154452e-04,8.089490398992061140e-03
4.197207106866607793e-04,6.489614192331755876e-03
4.789316195705189527e-04,7.206829263985099071e-03
1.075329666761604781e-03,9.198242641418040780e-03
5.502409688060959109e-04,8.783628821606584772e-03
5.230406341427994762e-04,7.403819052242372606e-03
5.779282970678052645e-04,7.246730601047694093e-03
5.464197282379455603e-04,7.637495609736719669e-03
7.114056033649270548e-04,8.031158831813517418e-03
6.032449827523593761e-04,9.172447385238502796e-03
4.242976924880325945e-04,6.404758727600935210e-03
3.881832655495498041e-04,7.022149586571802514e-03
2.146947866713825237e-04,6.384277874363374072e-03
5.674540444928738003e-04,6.082246755059420723e-03
4.757003841513969609e-04,6.472352130477701353e-03
4.981691620570761125e-04,7.097258298904709529e-03
3.393467537576511572e-04,5.946077578340775577e-03
2.445709168982883037e-04,5.916395890604791812e-03
8.691230261548171018e-04,8.703958039031844951e-03
2.216578015285234802e-04,6.362784696836816349e-03
6.276166861346732777e-04,7.712985115573279572e-03
4.037198341992968538e-04,5.752677920682573026e-03
1.974612767890420026e-04,4.678097683522742731e-03
4.490560684870770983e-04,5.421949029766838860e-03
5.138823157562186000e-04,6.363733898605439081e-03
3.389499351776871440e-04,5.485497633320612736e-03
3.628528863641334451e-04,4.077309762409189915e-03
7.309898334873341950e-04,6.551696874613412158e-03
5.633189053786486150e-04,5.721560137867003071e-03
5.420001471067610729e-04,7.685779855654535295e-03
2.428592464675303315e-04,4.362851485372934608e-03
6.783994091569644884e-04,6.350407424600442233e-03
3.924810385854786963e-04,4.592780831826177683e-03
3.518051804921401788e-04,4.449007382221989784e-03
3.727082059207576284e-04,4.193888188143770311e-03
5.128823836817147496e-04,6.747437962152517607e-03
3.964637131055705806e-04,5.849014578639464071e-03
4.760150137653287633e-04,5.453590924840154459e-03
5.148152605403384999e-04,5.335154989700052752e-03
7.960773434050609672e-04,7.572965669041996362e-03
5.605703280149538842e-04,6.616000321515373706e-03
4.354768026563650548e-04,5.478864908359980940e-03
6.688483004047588928e-04,6.921606706474447805e-03
2.535345469856605167e-04,4.187279667938029887e-03
1.813069815361412933e-04,4.132732773362535542e-03
3.522398747162998399e-04,4.207559388119739077e-03
4.516297367077185877e-04,4.970088597743502375e-03
7.104833088175191175e-04,6.947234511657770020e-03
4.806396959326304156e-04,7.661154502839924094e-03
3.101656247641787012e-04,5.851916481931224503e-03
3.363449534804089703e-04,4.274737989908266277e-03
3.789516168988264397e-04,4.006624532523833486e-03
3.550569906886961958e-04,4.898382004114965049e-03
3.053073888419033334e-04,4.531208611938257122e-03
4.791509882962293777e-04,6.300649162045672200e-03
3.759529057491683025e-04,5.556431886718654796e-03
2.750839131832786373e-04,4.956727413174683884e-03
5.222143128652498864e-04,6.179121354803234628e-03
2.439112417881800026e-04,4.502305197154008246e-03
4.201495442340185608e-04,6.137400062304920224e-03
3.746248311688490755e-04,6.130549475212587057e-03
5.038841832495279810e-04,6.367034509203830725e-03
4.571656093104201437e-04,5.287481545993723449e-03
2.557004880713118627e-04,4.562441358076704118e-03
2.479342321657484875e-04,4.088443164511384315e-03
2.804939338087293838e-04,4.294265953216254428e-03
5.087428776052780157e-04,5.712731440039975350e-03
3.137673596320977626e-04,4.361238592918165874e-03
2.331402497244040590e-04,3.810331850276068005e-03
5.941796584291192959e-04,5.933907966452774997e-03
4.149393042246934710e-04,6.363120018773333469e-03
3.923368624793033277e-04,4.837719219817873846e-03
4.176846768663022998e-04,4.756379504151350690e-03
3.386211221447829448e-04,4.896953731097130648e-03
5.719419944768510929e-04,5.702412730869185070e-03
4.522020548123664154e-04,5.259960722110768906e-03
3.657514674678184578e-04,4.279467599758983269e-03
3.521678882094573908e-04,4.025154508823377067e-03
2.003318374030171173e-04,3.134685078017237538e-03
5.184103100251164376e-04,4.748906851564827121e-03
3.454269287601797350e-04,4.130167602447523852e-03
3.285272243404601701e-04,4.405154963412817939e-03
3.665222001535018304e-04,4.255188509583218530e-03
3.139597580992712321e-04,3.640170722094567164e-03
3.061670105760065804e-04,3.382005848607552712e-03
2.748414811810802306e-04,4.116221793371216582e-03
2.308693497870589924e-04,3.470954370682165571e-03
4.648307211007277474e-04,4.756865990762478014e-03
2.794164658417466296e-04,3.744808648575622106e-03
5.465226634416619827e-04,4.343040439162182582e-03
3.109315146723765706e-04,3.333441845706737634e-03
1.742454656396953227e-04,2.270294208161451142e-03
2.913657730688209535e-04,2.865485995362781861e-03
6.720005732923334902e-04,5.747127192462621673e-03
2.215701088730833812e-04,4.182769647044482474e-03
4.101530483194052953e-04,4.348484336013475407e-03
4.036586562902331403e-04,5.520933397866432078e-03
3.940688800751827826e-04,4.141276804164199798e-03
6.775967073997955694e-04,7.189702185421650328e-03
5.472293927931683134e-04,6.495530283258104699e-03
5.178212929159435769e-04,4.701372292257885964e-03
2.753339026441354361e-04,3.726732275377987735e-03
3.996619556460453103e-04,4.809694613337465660e-03
2.027143747659676054e-04,3.070936227652489112e-03
4.374992651728479200e-04,4.574163336786649797e-03
3.712794581993629126e-04,4.054540898660050595e-03
5.105081412424115504e-04,5.177691505088110116e-03
3.899953653488451668e-04,5.234048904825320397e-03
5.146003775871664347e-04,5.839925326081171764e-03
3.613744211799945535e-04,4.662174963898636088e-03
2.509486277045122529e-04,4.195800028025253522e-03
4.217096799744879951e-04,4.960735900386420774e-03
4.425746457431060628e-04,4.596479224634244902e-03
2.214930891712374396e-04,3.264845777771178785e-03
5.537272279931815776e-04,5.501534133034289079e-03
3.708519754634575713e-04,5.578029077415057845e-03
3.829344653560642605e-04,4.871693788946396785e-03
2.463122608307630711e-04,4.286903702958162928e-03
6.097450953343656974e-04,6.126852587454202810e-03
4.269790237176182210e-04,4.802222746780337309e-03
1.893629440503674958e-04,3.428429356669386498e-03
2.636543054573299420e-04,3.270298789016321071e-03
3.683044641390990242e-04,3.767478639354669354e-03
3.806738182861154002e-04,4.744777802438340970e-03
4.552265678968601612e-04,5.761742026757174853e-03
2.595481725644170363e-04,4.272911239108168925e-03
2.471579295610618781e-04,4.216185999756728690e-03
2.822902157806689229e-04,5.365189997744592050e-03
2.738569338591465897e-04,3.555919776910352725e-03
3.388550980135136403e-04,5.200700589765495929e-03
1.938339615550221549e-04,3.614421657241467020e-03
2.524828850494837329e-04,4.803441030812150014e-03
3.665175483553637353e-04,4.915871487562729382e-03
2.982302825999295914e-04,4.136141548821501562e-03
3.315162817556047570e-04,3.708564616271668377e-03
3.149317583666516054e-04,4.667336669071518035e-03
4.498179098532227994e-04,3.715893631527726441e-03
5.498062863511325987e-04,4.805042811318293618e-03
1.977975584452319150e-04,3.084730911219933213e-03
2.348028740106457236e-04,3.388178283029547651e-03
2.686332100256520901e-04,3.472846358221487982e-03
2.481173576355227145e-04,3.137981206432836293e-03
3.339087473560891262e-04,3.753852449574118181e-03
3.890959503948007280e-04,4.564387928892531948e-03
1.742738958707470693e-04,3.044339356877573573e-03
4.427912346827831856e-04,5.310379963010154747e-03
3.059218856487895630e-04,4.810775959881073705e-03
2.550904149815122869e-04,3.911871317231520491e-03
3.775812514288627445e-04,4.688171088590902501e-03
3.503483114125282519e-04,4.287972279881735981e-03
5.129750996949033071e-04,4.696524626877773313e-03
2.061677377385806402e-04,3.215195263358705622e-03
4.706283536921594441e-04,4.753505403203417586e-03
2.376027983700362931e-04,4.173419073384025679e-03
2.624086673474025980e-04,4.530982745313775345e-03
2.083890404453404225e-04,3.555027839343479802e-03
3.730182854585542811e-04,4.593336939289863717e-03
3.415920350178791045e-04,3.715626904871031054e-03
3.564498328225113141e-04,4.233830494057154621e-03
4.087999299297328279e-04,4.017417437332472009e-03
2.145269380437417350e-04,3.464554058197857021e-03
4.295850807049308713e-04,4.379931595054510109e-03
3.207915049700692440e-04,4.082938783332792226e-03
2.927478890229786549e-04,4.464254877508334191e-03
2.361670943097453335e-04,3.052445392129889308e-03
5.017880473781989939e-04,4.888054395404161853e-03
2.069991606864493908e-04,3.702226221073174391e-03
4.326108086569831115e-04,3.969238551191891541e-03
3.838508573402090590e-04,4.603051782046760181e-03
3.894160099450085346e-04,3.797923400308848927e-03
3.398903459990536540e-04,3.362912502837408016e-03
4.544107652733991561e-04,4.479676526758603027e-03
2.556782059611961374e-04,3.967681491208804347e-03
3.478441557446520778e-04,3.682505986342800384e-03
4.310210161609742707e-04,4.252582682729744677e-03
4.844746613302029314e-04,4.964275352351630276e-03
2.226038708715336154e-04,3.002038678130359434e-03
2.903695800024570436e-04,3.776378380831751057e-03
2.882204994700163464e-04,3.290726237192840350e-03
3.449752822915151109e-04,3.978072976589005008e-03
2.996734801736189403e-04,3.299968910832787143e-03
3.294552720437474288e-04,3.669345643863650835e-03
3.629075190588653202e-04,3.762587703983354213e-03
2.148000055925322594e-04,2.646717060518710089e-03
4.302546483072247760e-04,5.599732880143666776e-03
4.234487445480694537e-04,5.077570606294898835e-03
3.856552303451815612e-04,4.011068594594441837e-03
2.264648107337656902e-04,2.654045464615664793e-03
2.021078584677199062e-04,2.381892244864575701e-03
4.425407121805356833e-04,4.268562826474893782e-03
1.308608061686969610e-04,3.377891487630715374e-03
3.939087484034266848e-04,3.512742601535208918e-03
2.887299424585190971e-04,3.728380550275372466e-03
2.332383074270562024e-04,3.033007606892608975e-03
4.361845267553451770e-04,3.841131887863807447e-03
4.712071906776551058e-04,4.159061834028378833e-03
4.644259404457136810e-04,4.420206660207741216e-03
2.775801569494317856e-04,4.000475847359488864e-03
1.755682339931447628e-04,2.568442800555032195e-03
3.061416879479072540e-04,2.913360924209407610e-03
3.249113302493298835e-04,3.781493120745667725e-03
3.864200176516861601e-04,4.082057069214562080e-03
4.448721905226188595e-04,3.946301391120116478e-03
4.345548388727255430e-04,4.073245670150100854e-03
3.532209954387183887e-04,3.530656571436740446e-03
3.021281819308500828e-04,3.868836682497577614e-03
2.283157832736975148e-04,2.415339948373940865e-03
3.144400781308645488e-04,3.442778686822329116e-03
3.312396077082259090e-04,3.910712599053618559e-03
3.263810175099578301e-04,3.144203133419689721e-03
2.715992781857590687e-04,3.650436455271470221e-03
3.218799186488788223e-04,2.950641430963902960e-03
2.474289912725934721e-04,3.090604461371191086e-03
3.564655949949015299e-04,3.852724137224534766e-03
3.609316603061157110e-04,4.194039728480509523e-03
5.298911724953001608e-04,5.483815863825758710e-03
5.209376065492064400e-04,6.080740706604565067e-03
2.745309943401740439e-04,3.182585477761974441e-03
2.701484976356868383e-04,3.224985826497628241e-03
2.834495503418432943e-04,3.639990260901332288e-03
3.270837295292552418e-04,2.803134982662860031e-03
3.180642203183421928e-04,3.656204867923677944e-03
4.589059826361215175e-04,5.040975884009638551e-03
3.671710373087599347e-04,3.410726348366348564e-03
3.865990690979007440e-04,3.511855093018057591e-03
3.235392412124727594e-04,2.491102333751029664e-03
2.454557464277527237e-04,2.850641758683246981e-03
3.452451035973126323e-04,3.569030695441283499e-03
3.295598603720036155e-04,4.205182067363767359e-03
2.583736799756905555e-04,4.013231656325173813e-03
3.040675849774769819e-04,4.097007004099236308e-03
3.425821677250193327e-04,3.342258018257286169e-03
1.487297289440756519e-04,1.751876466171080338e-03
2.252982620200488567e-04,3.444293917162569163e-03
4.642464274356803019e-04,4.121117710136684362e-03
4.239176284014748450e-04,3.862579868366563217e-03
2.183812954054223680e-04,2.872871507872647081e-03
3.475329472095283205e-04,3.219337999266028497e-03
2.041156443811311294e-04,2.403734527771620930e-03
5.300901512023451206e-04,4.582792206635444461e-03
3.398160472995030734e-04,4.158490035002790526e-03
3.472928650989366814e-04,3.595651843707943843e-03
2.610825101577221021e-04,3.570902768477743176e-03
4.460023714778993615e-04,4.594033075229317538e-03
3.954026137179760089e-04,3.993374389885189293e-03
3.480684817844930399e-04,3.730339448360561402e-03
2.878112294762205908e-04,3.597199296142243249e-03
2.145205014189599817e-04,2.391341492588294326e-03
3.371152539424313466e-04,3.753219965932266377e-03
2.824177307175544747e-04,3.471725228209130570e-03
1.715073069425868222e-04,2.497388001270325984e-03
3.618718546404935663e-04,3.771370105947156447e-03
2.307075924182879541e-04,2.821247083135260212e-03
1.561224877571335044e-04,2.674409874520305552e-03
2.029102024179226676e-04,2.515234420636141242e-03
3.643212341428605605e-04,3.784000498639439672e-03
2.724556116275785055e-04,3.818337225376872753e-03
3.518957175626073871e-04,3.781726675765424532e-03
2.575216881152365338e-04,3.599419919285939441e-03
5.683062997493502086e-04,4.341115084522072058e-03
2.698838981816226688e-04,3.099920335043187571e-03
3.041889584268088324e-04,2.482965786693247176e-03
3.861305522192442813e-04,3.155591483971504924e-03
2.853806339247781849e-04,3.630023222291613519e-03
2.847986054525096945e-04,2.731264744939704715e-03
2.654239698923838370e-04,4.869938946616920138e-03
3.685986018231282081e-04,4.073184398525213357e-03
3.498294203004990088e-04,3.224372123224267250e-03
3.015175650816221808e-04,3.720811418897578601e-03
3.782060197665321785e-04,3.905486893653638183e-03
3.460030898963654174e-04,4.040154917837541007e-03
3.197207477858559775e-04,3.147411543687744697e-03
3.574774307510303643e-04,4.842193239601296113e-03
3.729969804422878540e-04,3.905027041034500601e-03
4.478432392148005980e-04,3.684792041425501152e-03
1.410242897611483541e-04,2.894348184214914303e-03
2.389268384801623184e-04,3.014369939461756034e-03
3.731509940341108189e-04,3.376509560150580628e-03
3.530434418810947448e-04,3.709212584123886772e-03
2.726495544938024613e-04,3.231058466443671642e-03
3.723130489403871546e-04,3.452064112618630914e-03
3.331395160334271266e-04,3.431552537277094382e-03
3.117932730806599606e-04,3.921395350954067285e-03
2.208369816969955022e-04,2.929100379197214447e-03
5.591900236002264732e-04,4.951556918525126805e-03
4.171877006008201040e-04,4.556933330031202010e-03
3.155267195160212004e-04,2.942700874312205450e-03
2.548918734155114474e-04,3.106754467375634921e-03
2.300528443090259722e-04,3.046310301591229844e-03
3.547022965247908664e-04,3.000718376376941207e-03
2.458562643278737968e-04,2.560169387299594899e-03
3.185673777678915274e-04,3.782373549187306207e-03
2.110956858019241310e-04,3.818749416527861869e-03
1.888418871930418544e-04,2.455669180693655085e-03
4.294607171631811067e-04,3.203719875942763039e-03
4.962890445648389251e-04,5.120378908220194446e-03
1.963155275748418251e-04,2.336269937877378817e-03
4.099367204395633259e-04,3.866583641525110637e-03
2.498684421193303365e-04,4.202024078255898673e-03
1.934638396024970927e-04,2.529579034015370063e-03
5.620292608290935890e-04,4.928927552557659832e-03
3.300361462579425747e-04,3.279339956973267162e-03
2.385418152146250991e-04,3.375210422387947985e-03
4.109663792444560111e-04,3.929370130489940639e-03
1.429286116353566853e-04,1.991186984525712515e-03
2.013559757663852933e-04,2.060170649442011510e-03
1.467082876271280124e-04,2.010886620751555984e-03
2.675925492227078763e-04,3.124520168417172557e-03
3.609278003462507893e-04,3.630664919833480244e-03
4.106988254053957018e-04,3.461318684339700913e-03
3.621622508877555776e-04,3.855654148695759724e-03
1.867638591652008985e-04,2.626883338190375006e-03
1.096268463449137588e-04,2.198200036379654911e-03
3.692190297309338640e-04,3.052964352846991233e-03
3.347045155789801297e-04,2.935194705877543393e-03
3.983798452437544118e-04,3.442124069206844647e-03
2.254889529366924258e-04,3.310399299133457915e-03
3.843405229941023946e-04,2.902412663888223956e-03
2.269914321173163848e-04,3.235829384766425280e-03
3.748810245641207343e-04,3.504244048503641316e-03
1.665681805942613284e-04,2.848985230077269795e-03
2.309441473234053637e-04,2.272984123388798339e-03
2.325485047412360136e-04,2.313729939519465744e-03
2.259749582197706627e-04,2.610995891284757873e-03
1.394960234429487209e-04,2.334128566220893073e-03
1.913487908009093869e-04,1.833099790447360921e-03
3.640824850803158147e-04,3.077537527336858623e-03
4.536735715213017247e-04,2.884185593016870466e-03
2.678547768155319173e-04,3.363319144859386670e-03
1.711781456773176142e-04,2.052459188936383433e-03
9.808647299478553266e-05,1.756660315177411029e-03
1.406200689658846173e-04,1.892887740287568007e-03
4.491889554650335312e-04,4.703273662725305192e-03
1.910355041219417719e-04,3.321068790883190906e-03
2.518738357045016457e-04,2.429981346948495435e-03
3.433987018758470145e-04,2.761496599999027895e-03
2.573847843072946074e-04,2.298543486175346189e-03
3.427049530104612270e-04,3.548290123205321330e-03
3.994443171161935944e-04,5.154367007527301675e-03
4.168438460328764803e-04,4.246364390632919109e-03
2.083427937684075894e-04,2.382258741319671826e-03
2.463669104555134227e-04,2.692431709166803744e-03
1.960618457523161410e-04,3.216688211439602037e-03
2.484722840118193951e-04,2.143550763536106445e-03
2.058111752866424043e-04,2.575499721288633179e-03
3.047541421690199543e-04,3.358392021075681105e-03
3.220200739991854245e-04,2.770796887496116377e-03
1.570703747165548352e-04,1.909112517676729744e-03
2.090987915879038235e-04,2.442224922208065339e-03
3.117049317100126856e-04,3.537480717318503606e-03
1.657240008424908865e-04,1.872373589119450364e-03
3.311623411733572234e-04,3.186168226027990234e-03
2.055447877842854465e-04,2.956330404461143899e-03
2.198719125098720628e-04,2.394584008209090040e-03
1.404928987782197458e-04,1.727466804452281032e-03
3.076531612213278632e-04,2.853027702405361906e-03
1.704610486365128468e-04,2.372459876380229177e-03
1.763539623603111210e-04,3.013813412553677153e-03
2.508392268570701724e-04,2.524833594739202963e-03
1.629183099090023110e-04,1.785078948421859116e-03
2.326057425506555798e-04,2.456099333409816898e-03
1.952931650035189340e-04,2.355992053206438282e-03
2.178475069150135083e-04,2.381401980029886675e-03
2.566324563470016558e-04,2.494923797933516589e-03
3.391344188857539871e-04,3.000569648896185722e-03
1.941455017823991115e-04,2.875943214059873722e-03
2.138519437015689120e-04,2.676984463319364953e-03
2.833517774688652660e-04,2.671314061464001577e-03
2.780767481826005487e-04,3.024408683162122490e-03
3.304083974714513939e-04,3.910400168527369651e-03
2.705633024298330531e-04,3.061177909510008968e-03
1.934738794268712461e-04,3.268768494146594324e-03
2.537731359707293024e-04,2.654088642329950707e-03
4.306533425339424247e-04,3.464811514665034481e-03
1.579536351645078869e-04,2.481563582072358626e-03
2.308073662459920853e-04,2.631067270629925108e-03
3.274103625874994514e-04,4.058891383705853784e-03
2.638900244363583960e-04,2.958677661469919472e-03
2.280816838120886187e-04,2.743370704661443529e-03
3.496703413872385242e-04,4.731727251233004694e-03
4.151394419457712362e-04,5.043038920303184909e-03
2.345268335945986595e-04,3.165669322551012670e-03
1.872734217097311079e-04,3.404985318590050304e-03
3.093450204757557890e-04,3.578912425754902753e-03
3.407575742376183024e-04,3.334593070337554636e-03
2.581128125107281439e-04,3.895367475301632527e-03
3.649776218503741443e-04,3.769888957673278671e-03
2.712021954763114712e-04,3.415077028621485260e-03
2.629976713123057691e-04,3.309328259967663551e-03
2.551071699791193441e-04,3.387831651930624938e-03
2.523537220381196432e-04,3.235906917333302834e-03
2.472409141324032078e-04,3.282798427219867088e-03
2.705160209921245390e-04,3.104147297996265060e-03
3.593079720270796564e-04,4.097951840785248566e-03
4.018696432541978025e-04,4.597029093553576216e-03
4.730952452274313886e-04,4.494620194463170779e-03
2.595842218153042295e-04,2.841659711586576407e-03
2.810463853776576479e-04,2.551264916330804339e-03
2.442269248451732120e-04,2.991640547956518539e-03
1.798521287449244015e-04,2.619594715845107412e-03
2.840778500661202350e-04,3.513168676605635775e-03
2.451478979161627312e-04,3.815615163346670457e-03
1.558608552375757882e-04,2.378274526244595743e-03
2.281074136512292803e-04,2.906475581109901896e-03
2.825346997798871694e-04,2.785951959744362594e-03
1.733354754470919814e-04,3.123167591181048169e-03
2.461828519913035257e-04,3.144071687914315807e-03
2.517367162328035517e-04,2.834031367906089584e-03
1.044911192178666032e-04,2.313953740174937938e-03
2.338122240671356041e-04,2.459736550660084065e-03
1.670299864336032469e-04,2.869308874830842418e-03
1.968842750989573207e-04,2.606309194298527150e-03
2.101241170641868314e-04,2.421864723736375218e-03
2.852449112031190163e-04,3.258026052969274604e-03
2.370723362241595263e-04,3.146534709544905779e-03
2.547300884951999873e-04,2.624377454053948740e-03
1.969436799514663757e-04,2.060949465643844951e-03
1.408266217653735995e-04,2.814569524353863119e-03
1.413312091422794692e-04,2.435847722797124335e-03
2.393852326872027841e-04,3.628306788371048978e-03
1.471815394240144073e-04,2.743104340246232346e-03
3.179472660809074262e-04,3.036301224930715477e-03
1.903508183030974210e-04,2.916265490794383349e-03
2.891224775852561197e-04,3.225825639492643608e-03
2.474147986350722995e-04,2.777185744763990220e-03
2.653822709621651279e-04,3.263200330710819795e-03
2.083894526312088673e-04,3.022167189541027921e-03
1.617185264886431136e-04,2.478462436587087082e-03
1.563907711118552892e-04,2.020073986998490150e-03
2.128158263262632346e-04,2.201689073761898228e-03
3.610218514209308270e-04,3.902840818130705412e-03
2.798634179003271771e-04,3.806367304569031190e-03
1.899827987107422368e-04,2.630506814838740656e-03
3.238423124301684003e-04,4.029748542635574159e-03
2.990057894304699697e-04,3.073982888986614634e-03
2.149350694549370287e-04,2.908180101281621771e-03
1.337744185048351674e-04,2.250025753921287928e-03
2.870382654664031309e-04,3.314946956986026920e-03
1.909614614678921819e-04,2.746961332012360334e-03
2.153552112114064381e-04,2.326724045688006396e-03
1.990658093585985120e-04,2.165844811167972738e-03
1.817156711675048375e-04,2.307535243105443210e-03
1.679985636439833068e-04,2.329640089885901683e-03
2.157725995993610814e-04,3.057284375039102161e-03
1.948663885955720626e-04,3.148759871139426327e-03
1.250940328970639710e-04,2.700279965997188798e-03
4.109622416895854593e-04,3.982017664719976133e-03
2.210294249888981595e-04,3.190633845564455704e-03
2.212688075186306272e-04,2.777996764654689418e-03
1.889251440633179136e-04,2.918456508755811613e-03
1.517675422925578361e-04,2.498492940909888358e-03
1.632106386697232587e-04,2.260472285388936357e-03
3.102121322026138504e-04,3.696903918049861040e-03
2.562362856442142460e-04,2.813947244324305381e-03
2.605702158764013434e-04,2.951094010307949399e-03
2.965348151804554633e-04,2.852479920820870721e-03
2.804827838189731352e-04,3.066011230005969562e-03
1.124512445104117799e-04,2.366235883729769871e-03
2.416984963988023146e-04,3.491402666309704680e-03
2.499617747401935357e-04,2.231490767296577873e-03
1.990881217365544193e-04,2.563545595883910330e-03
2.068692147635591103e-04,2.305985504649704382e-03
2.067995584031464456e-04,2.547544007191870474e-03
1.775863307392833493e-04,2.115389089975778202e-03
9.517709877341789832e-05,2.450535960283381672e-03
1.459877592523498035e-04,2.126725484528051678e-03
2.694631852848947454e-04,3.324365957697283588e-03
3.812624919046527492e-04,3.931961358698977949e-03
2.769507465190076717e-04,3.044805650009490498e-03
2.463461167623598610e-04,3.834472979303398584e-03
2.181493814440466246e-04,3.875574261666190137e-03
2.668087725243514525e-04,3.291649772221311426e-03
2.226564531415001842e-04,3.661446322335607916e-03
2.783187154888694327e-04,4.047335238784243241e-03


==> Plots/1D_Sine/Vary_NSGD/Vary_alpha_4_nPts_201_EpUp_40/Error.csv <==
7.301629169050130042e-01,6.960534448251605610e+00
1.338572135366151161e-01,7.052006829720027348e+00
3.166141506399686167e-02,6.190981666498347025e+00
1.502717854506792697e-02,4.664997433432298557e+00
1.040997770856756308e-02,2.693773520908056440e+00
1.001305236410106846e-02,1.271219310022067672e+00
1.006791880934296800e-02,1.979933081283737462e+00
9.096420041264159650e-03,2.488095617502253276e+00
7.568020502237776496e-03,1.688144190690286539e+00
6.197863034036766097e-03,9.734511349424627147e-01
5.257653651108265547e-03,6.001036007128680572e-01
4.453559225789669243e-03,4.079508904744351128e-01
3.773744716218547894e-03,3.097204192623230767e-01
3.268860583547512563e-03,2.661164008270469061e-01
2.813287239337880063e-03,3.315675283193634804e-01
2.456623746566975568e-03,4.364439263068535801e-01
2.012907484890989317e-03,4.156639185810073744e-01
1.544286984660917222e-03,3.993780031912274042e-01
1.130232466041667608e-03,3.255708158200377733e-01
8.786328472417010175e-04,2.336611801996918980e-01
7.215488363106146432e-04,1.478396339078214550e-01
4.833701744265099672e-04,1.182505567624853871e-01
6.616119551725257010e-04,8.585198335560371985e-02
8.620354586783161768e-04,6.203886512394817671e-02
8.240365091022966654e-04,4.598452381252107063e-02
5.311471388245532412e-04,3.097324558876005454e-02
7.125716948569449372e-04,3.161484790213587442e-02
1.121841309676170281e-03,4.213118164648198272e-02
6.727846650012654812e-04,4.414298877333502902e-02
6.724483596602044743e-04,4.033040843035584633e-02
4.786343655909320108e-04,3.315729730600720099e-02
4.492280652686918480e-04,2.536946152338286423e-02
8.185315804765722460e-04,2.057027798344378960e-02
9.946987683483493776e-04,2.070933339796623279e-02
4.898366830584369646e-04,2.040650753791869304e-02
6.834380555993189565e-04,1.894115425734198277e-02
7.188693442417447201e-04,1.822027650016291161e-02
6.431026324501095326e-04,1.591455758684909988e-02
5.218644662537446277e-04,1.371172702377820157e-02
8.290049123886366949e-04,1.560032451288293452e-02
6.729296033866189429e-04,1.517185359906114174e-02
3.883384706380039455e-04,1.290015449637939467e-02
7.033013076597726928e-04,1.364132700825923354e-02
1.212977309603290770e-03,1.847138221820750562e-02
3.422472966183944562e-04,1.422859676754934660e-02
5.953300435068525605e-04,1.534956468348360262e-02
1.125727006565217314e-03,1.806297090197906893e-02
6.270848942860086104e-04,1.640726814007436446e-02
6.278187041262081169e-04,1.749763300155933801e-02
3.790195821610276884e-04,1.563751426181272594e-02
5.399218562787067499e-04,1.654023338106863986e-02
5.626797975726563136e-04,1.634565167045189463e-02
6.645372132146399376e-04,1.671936198818075800e-02
3.742221838021269568e-04,1.475382567643373014e-02
6.401477348846599429e-04,1.590592933259378505e-02
5.496577930260150265e-04,1.458946115785317646e-02
4.129486903951897522e-04,1.382024750031329158e-02
7.066199250491601207e-04,1.537179099539341329e-02
8.128492836658694765e-04,1.355104173490213892e-02
6.455123606803178562e-04,1.324568184539154196e-02
5.641327887504064180e-04,1.305479862998927196e-02
4.120074133184837011e-04,1.133705834312997637e-02
7.278554483094534875e-04,1.113836795278510053e-02
4.535451516082436682e-04,1.145410230052743526e-02
5.494168521241614336e-04,1.065629903872765578e-02
7.398403087533984629e-04,1.229853269870951997e-02
3.345988875730395037e-04,1.008255420012889314e-02
3.693442045123664801e-04,9.909370841627683155e-03
4.363187968753030411e-04,8.887924168863315863e-03
4.292540471025375892e-04,9.045013247513031956e-03
1.208774204419205871e-03,1.179845608064310387e-02
3.697981245389855821e-04,9.571028379297904370e-03
7.204028679049497095e-04,1.034994771672023868e-02
6.789687502609463143e-04,9.517591232115069078e-03
4.628915822294535029e-04,8.803826224492206781e-03
1.024225155505529379e-03,1.154789915532280879e-02
8.667449621996378044e-04,1.218378553743900729e-02
6.779602344055050099e-04,1.027288188161444397e-02
9.619074446577302508e-04,1.076858093896854163e-02
7.475850428491330338e-04,9.748211804682622300e-03
4.736268415926485386e-04,8.644566358343758541e-03
6.497052323005644055e-04,1.045606575724593659e-02
4.595217824047154046e-04,7.506810393836795686e-03
7.028546771218590608e-04,9.490170223454073850e-03
3.230473299377829041e-04,7.143460897715751476e-03
5.229067570993535443e-04,7.777995599763111792e-03
6.838107735235694979e-04,8.566693743062752178e-03
3.959176642870750789e-04,8.656363210710156172e-03
6.568471958863283250e-04,8.811073854097670188e-03
3.561785081187310818e-04,6.177225745830560236e-03
6.646686823611859876e-04,7.858750388675535617e-03
5.636646962205452615e-04,8.640859732087981249e-03
5.498221672553219464e-04,1.008262701483756199e-02
5.768698873015217898e-04,7.988632091458140391e-03
2.665286216696713959e-04,7.810985713986388565e-03
3.293581150202734976e-04,7.947347929006873604e-03
5.461829590259046794e-04,8.677208286977109233e-03
4.207635922188719744e-04,7.685257558524159240e-03
3.442766548988548947e-04,6.493530793541799941e-03
4.929092074668344359e-04,7.199650738212032448e-03
4.678051614756366383e-04,6.639054180560118208e-03
4.164449811928092114e-04,7.405317184470120405e-03
8.657238315776973189e-04,9.058332541141501937e-03
3.652502903930163430e-04,7.455890277082484301e-03
5.961510396451565746e-04,9.064265652498048817e-03
4.777632940001553565e-04,7.223365934067283410e-03
8.018558420533335000e-04,8.505683071118074964e-03
5.223099706484761896e-04,8.815980296804439703e-03
5.396179425567801781e-04,8.667899176171292575e-03
1.950585057503228484e-04,6.681059783478536865e-03
5.339166209505268393e-04,6.308386859909053714e-03
4.481838741725544407e-04,6.458550242716421148e-03
3.857101221609229706e-04,7.020477233045495889e-03
3.690742476911196192e-04,7.873610312666645683e-03
5.732344446598844822e-04,7.451951397303826184e-03
4.678516381716214269e-04,7.555799884900605244e-03
3.491214818233264426e-04,5.523804450082806308e-03
6.813323726417733293e-04,6.817232487100913750e-03
3.925386262266023678e-04,6.591545795827448082e-03
1.001934312267795286e-03,9.657578472548911455e-03
3.964916256520568103e-04,5.365487184118344216e-03
2.838759293458984704e-04,5.142861532824102855e-03
5.485370107597398702e-04,8.475001230764368787e-03
5.711859068520310639e-04,9.078047118996731418e-03
3.112465636551592168e-04,6.123556438746564738e-03
2.162522947685761410e-04,5.941010135163014502e-03
4.676310353471035356e-04,5.510399542315047930e-03
5.850075204320280033e-04,6.512515032073526965e-03
5.995863088483959023e-04,7.196460926307607017e-03
3.257957011118205442e-04,5.703496743181767602e-03
5.326330706444754254e-04,7.568321650848313861e-03
5.510236610455227771e-04,7.213184797761611200e-03
4.817726008876437819e-04,6.094261607131519660e-03
2.911409404944788532e-04,4.734590075685389705e-03
3.645686284262926761e-04,5.139091067976554218e-03
4.596452744431083837e-04,7.797268201585961893e-03
5.174911401056623379e-04,7.914206895632370370e-03
7.935580450656266665e-04,8.482796818310016015e-03
4.887918012142813658e-04,7.236956151236271888e-03
6.931584024343276492e-04,7.518910287055109894e-03
7.625376634675008628e-04,8.440758488799974049e-03
3.574255105650340179e-04,6.742346855301064971e-03
4.034147234299779203e-04,5.688008086674995779e-03
2.785754217403989329e-04,4.843651924982641729e-03
5.711958283811087531e-04,6.647268067838645739e-03
5.621089033050929084e-04,7.568128022573753118e-03
3.180227309919829264e-04,5.674087645309794717e-03
3.674797407986045168e-04,5.642196326019590161e-03
3.305285930294961871e-04,4.688900186400814241e-03
3.422037924291863593e-04,5.446017760337891651e-03
2.876946799656641377e-04,4.578456263694049080e-03
6.591067798935483025e-04,5.684078362589715591e-03
4.402848601145918964e-04,5.589799340240977216e-03
3.529260980690022346e-04,5.305958442041183547e-03
2.271716603445706340e-04,4.411583842781238197e-03
7.719192880163546150e-04,8.175276271442719414e-03
4.756548051316349698e-04,7.665833870081876708e-03
6.066888815164829399e-04,7.069793694357140793e-03
3.949176096098314733e-04,4.921156200600193889e-03
7.121419167584305734e-04,6.912803933332828908e-03
4.518204946460596476e-04,6.852848120025787845e-03
4.290899095728805670e-04,5.909579165507721984e-03
3.633269797050016109e-04,4.881547865564847197e-03
4.138245818935830421e-04,5.146162610908890447e-03
3.059667814970974675e-04,4.470977349887324953e-03
7.359210379748711353e-04,6.278852000217509735e-03
5.990451660461156404e-04,5.965108069772035587e-03
6.181182672078910879e-04,5.906476926466302027e-03
4.552190455364883508e-04,5.333944088686499302e-03
8.117195260568192249e-04,7.366443526807971674e-03
2.006183275023603642e-04,4.669069905262330893e-03
3.375215885724392362e-04,4.613456384331671677e-03
5.890818852441769872e-04,5.225961051462935797e-03
3.318492393544488048e-04,4.847841526022616393e-03
5.613939577757698102e-04,5.868662089585142440e-03
5.479953499956852258e-04,6.354193584100670776e-03
6.378192225154023440e-04,7.419786162634647332e-03
3.135944697634002101e-04,5.800991627215491483e-03
1.819720341868469283e-04,4.592814289834034128e-03
5.580538497191393213e-04,6.431619383431812741e-03
3.738796819793191299e-04,5.459427765820210401e-03
5.106271726559947956e-04,6.101909914207490938e-03
6.196324409540127304e-04,6.238663676653427928e-03
2.177843635344920337e-04,4.499838040304419452e-03
6.635501103881553779e-04,6.322899182178592405e-03
5.688392417035344857e-04,7.100265272207810681e-03
3.699400236128308462e-04,5.274268610810508434e-03
6.617801398812008570e-04,6.718352556719934393e-03
4.958018719164176795e-04,6.504338253496012509e-03
4.611101113908842907e-04,6.050537423664953743e-03
3.842858706528669657e-04,5.272517227863596050e-03
4.871230713694300104e-04,5.210898168783570719e-03
5.372403084024603885e-04,5.552539839775381611e-03
8.238366102972920777e-04,7.762119437835263321e-03
3.394827733869975098e-04,5.847093918476473084e-03
4.946447184493023589e-04,6.596293841206453054e-03
2.850992123074051385e-04,4.979244038373794451e-03
5.046811976046744735e-04,6.037856944193638505e-03
3.164264275975652344e-04,5.398320849578831619e-03
3.414431968557695091e-04,5.510813934425290439e-03
3.265258723330033397e-04,5.217446460178191275e-03
5.727317280437879514e-04,6.991960789063269774e-03
4.097335840869131829e-04,5.635948511851060667e-03
3.535255111168419799e-04,5.190501147134602387e-03
2.945709532570065545e-04,5.211876222636161946e-03
5.312261015088357193e-04,5.510665103350786791e-03
4.490018428212717914e-04,6.934814680630628329e-03
4.863675545733673450e-04,6.161987768597223906e-03
3.627447796130643404e-04,5.625602742899668378e-03
3.162795349687732042e-04,4.895558150986600333e-03
3.988203146141003764e-04,4.673240619176865542e-03
5.245889149136056910e-04,6.849739626729939301e-03
3.785651710191279278e-04,5.472202353993013517e-03
3.105879558340379223e-04,4.620181017100333416e-03
2.062467662289768232e-04,4.261243392922649774e-03
5.328713072046842997e-04,5.670541703323596708e-03
6.151358159523184592e-04,7.763998111958638794e-03
5.263384435672996452e-04,6.344264258041095936e-03
3.307079337729197893e-04,6.009591947167138883e-03
3.773784458333423486e-04,5.622963158336922486e-03
3.809070220375141108e-04,5.075039963404759553e-03
4.649964370522550279e-04,6.112894911896908472e-03
3.999201657340852077e-04,4.880021016059615455e-03
5.460934340772199058e-04,5.105448755729154013e-03
3.475927850448169969e-04,5.614976723347938660e-03
5.883928203081948251e-04,6.138358481606208047e-03
5.152684074349319710e-04,4.849389585028306138e-03
4.768563664579578403e-04,4.388039085536621885e-03
2.608828818531354777e-04,4.184295870640443622e-03
5.463649960704926095e-04,5.844890321486437453e-03
4.937383855119910044e-04,5.258791341912911685e-03
4.254237230877084934e-04,5.765637563184678252e-03
4.998449842818213518e-04,5.064854343092693723e-03
3.836499870561666317e-04,4.267024459361610719e-03
2.194262452954042646e-04,3.319559091172556188e-03
5.276961805311074487e-04,5.595405479608327355e-03
2.355377472352465976e-04,4.392653066977021854e-03
4.171205400960843290e-04,6.109440320304647225e-03
2.546160368945413395e-04,3.562252248295736962e-03
3.562006636435941648e-04,4.413032282840218153e-03
4.658476978130677735e-04,5.675254484949185212e-03
2.941196413448342491e-04,3.937831387518853955e-03
5.235063301572187014e-04,6.580528195496121446e-03
4.625245353899211636e-04,6.697595191833962541e-03
3.289347772596354705e-04,4.355827805643347657e-03
2.867537402550712137e-04,5.180950908996064322e-03
4.530605524576887294e-04,6.032475372175353720e-03
4.437025387333194855e-04,6.362613346549630608e-03
4.270474485683012703e-04,5.865017187968046657e-03
2.389509121163715889e-04,4.225548801302498290e-03
6.448556379124193447e-04,6.177553406976744529e-03
3.665986803600833105e-04,5.038769957539851463e-03
2.196530016695630804e-04,4.593780574763287744e-03
4.067694013655697620e-04,5.354307074306415178e-03
5.189281880063293523e-04,5.671052185028778968e-03
3.795674972630299401e-04,4.418243450133409363e-03
3.866372738819788416e-04,4.042183391747964337e-03
4.877475074597401538e-04,5.444744651434394768e-03
5.022758875024537417e-04,5.463334571068986616e-03
3.358491932514954701e-04,4.854155174021345699e-03
3.481745229465962139e-04,4.952815388225497925e-03
1.872179184715927198e-04,3.060656563192106373e-03
3.157545903273452337e-04,4.067932481663098093e-03
3.201002948125042987e-04,4.243870647213404679e-03
4.438286383902576016e-04,5.976434748967126252e-03
3.399928136483970913e-04,4.943005549098480542e-03
3.854380443765185646e-04,5.739465895669915857e-03
4.022423720378067867e-04,5.363030846828762896e-03
2.559216791360042066e-04,4.084649642297684749e-03
4.881263429390444259e-04,5.505076755053500866e-03
3.963684331851729777e-04,4.941960300248000523e-03
2.487804864013804223e-04,3.773722259068042380e-03
3.734981582874965481e-04,4.541303295681841865e-03
4.019834237760655797e-04,5.216828834235505939e-03
3.304263682758812369e-04,4.880105168165146771e-03
4.241704226949813113e-04,5.162289472467207312e-03
3.506421978715408430e-04,3.722302918457844317e-03
4.846975953524389224e-04,5.935685963959591409e-03
2.718601150950226129e-04,5.945008885118949378e-03
2.833738295085723577e-04,4.645329640977546339e-03
4.254380172901154537e-04,5.071108092812511535e-03
2.043018419981564135e-04,4.108858435651343080e-03
4.599752705708121743e-04,5.050736827227920826e-03
3.970354067842639975e-04,4.810093028706417112e-03
1.799659780555187111e-04,4.010444236869207570e-03
4.132980514301460434e-04,5.159732719702613685e-03
3.137888653067332336e-04,4.937044763004313185e-03
3.785060347810327878e-04,4.716780813420689590e-03
3.058748021536054538e-04,4.242633303730462650e-03
4.158958172373043065e-04,5.327600605016712121e-03
3.377685770883115542e-04,5.014311649745322244e-03
3.752959984997523263e-04,4.471436767325051229e-03
4.387094450590996175e-04,5.536555752699327641e-03
4.205510767689912485e-04,5.764855008846994470e-03
3.991584121666665627e-04,4.682108115759349085e-03
4.023162842886451439e-04,4.493357809926703736e-03
3.947547530565912420e-04,5.216939605048410110e-03
3.018871957609702917e-04,4.255138387718250190e-03
4.571444645691094587e-04,4.730970217368776765e-03
4.446001027972007837e-04,4.608418892535765324e-03
3.212017554994450849e-04,4.894901723952611514e-03
5.012520160944100838e-04,5.141850551966325837e-03
4.645325757951683033e-04,5.193321745461578626e-03
5.308479342964766458e-04,6.777261019972234506e-03
3.695443255282264698e-04,4.774312947869751612e-03
4.583806386765457174e-04,4.564169092258867078e-03
4.052864546834042446e-04,5.175672616370485986e-03
3.286208005467776937e-04,4.257183099657977504e-03
4.921553339820154173e-04,5.241244832293661012e-03
1.867147377152392803e-04,3.900551303711677267e-03
4.275328996549067231e-04,4.749690563581085434e-03
3.585684242608968403e-04,5.168278194718764658e-03
2.752934092907830910e-04,3.705192124938168699e-03
5.485039336548553496e-04,5.772447811008048039e-03
3.384740220874601826e-04,4.228660423326541760e-03
5.919236466415822443e-04,7.040930329402115759e-03
3.751849407009969482e-04,4.561171363852474341e-03
5.659593182206898096e-04,6.483536524116774100e-03
2.910182145964652022e-04,4.484016498390732720e-03
5.759690427089810601e-04,7.482448490512886435e-03
2.203762508053666472e-04,3.492054465108153458e-03
6.421690304396073749e-04,6.287998177334094829e-03
2.486132244574264000e-04,4.517489292857139113e-03
4.000392292164334685e-04,3.876772841168135697e-03
3.890168752547980041e-04,4.922489752710606029e-03
2.990972217123993751e-04,4.431967572165751608e-03
4.649341556456900934e-04,5.810847246434281896e-03
4.988695420194984948e-04,4.922259947618545274e-03
3.514534855517942443e-04,5.126234519130711854e-03
3.492680262517814738e-04,4.416551273272114470e-03
3.387875963324075610e-04,4.620927221479102787e-03
4.164017212933448760e-04,4.069866031312983565e-03
2.019618080108783798e-04,4.516047873488989936e-03
3.920954546343118790e-04,4.848907239821926597e-03
2.802229124544927696e-04,3.992767873537078974e-03
2.667164480094335460e-04,3.910555686428265378e-03
3.417239711048869824e-04,4.160947725142284670e-03
3.917286376480473065e-04,5.404424415444826664e-03
3.640965292654401819e-04,4.505631349688819960e-03
5.228326266215381707e-04,5.536645779071455546e-03
2.281922321822437815e-04,4.111036826084898607e-03
6.325769353084053064e-04,6.266301356178061166e-03
3.037813817717642507e-04,4.085613609733819949e-03
2.609468503351968600e-04,4.282716068638702141e-03
4.180684477804677709e-04,4.253202141664142420e-03
3.198135068605291432e-04,4.149351786196478487e-03
3.805690056834542851e-04,3.335370959498157838e-03
3.992354528656646279e-04,4.208972068237032405e-03
3.910488075940666674e-04,5.385195581192962419e-03
2.616553108736497540e-04,3.880516733887819959e-03
4.629846421733180457e-04,4.786765656948009998e-03
3.503719260002241824e-04,5.397143767549399986e-03
6.216172476630261361e-04,7.059725969982727153e-03
4.770445494067287518e-04,5.634681016110601459e-03
6.318074887950071456e-04,5.941787200016521164e-03
4.251467290115020425e-04,5.323190755029883446e-03
3.467428884222171223e-04,3.998881148704503709e-03
2.911693743335584303e-04,4.433442103355887329e-03
3.335609798883724269e-04,4.673423927860131943e-03
5.654169952729400268e-04,5.488454762730183081e-03
3.950924077202904090e-04,5.505736847864583887e-03
3.886026326846595902e-04,3.724410357605689899e-03
3.481711024701562591e-04,4.217143033457276466e-03
1.603173336199992379e-04,2.882047196234914597e-03
2.204884233006414401e-04,2.985095742609945434e-03
6.037242266303042941e-04,5.798007710243605235e-03
4.350657173416466912e-04,6.051795542001510084e-03
2.635412712733352326e-04,4.188107425449663287e-03
6.376899806307293828e-04,6.496860836288470900e-03
4.598868798452599707e-04,5.400098000847090504e-03
2.536198536080588699e-04,4.397560613519593646e-03
4.654521590665880687e-04,4.886304335619315493e-03
3.847723592812610140e-04,3.952872716944691618e-03
2.882486146696926492e-04,3.648379552316350413e-03
5.543930265943738684e-04,5.750916005532253489e-03
3.889329278840252934e-04,5.069903613917943995e-03
5.330848588087833866e-04,5.517787814965573016e-03
4.481709952496795040e-04,5.142512159047683135e-03
5.447372341736041179e-04,5.909571709183390580e-03
5.455160797753600506e-04,5.841073102856008878e-03
2.593496292189927999e-04,3.664922559040305946e-03
3.909329850297063786e-04,4.155300696240824335e-03
3.740831058524787898e-04,4.723215734675254886e-03
3.288735544592815817e-04,4.287648733582268522e-03
4.115467974270343911e-04,5.257337078115257266e-03
2.871262032617007262e-04,4.902883009198103458e-03
7.695966158630497891e-04,7.405825431637288840e-03
2.828225997397509277e-04,4.847298256823871082e-03
2.925876772505799669e-04,3.969174476774437431e-03
3.116349128399033622e-04,4.035430907475158827e-03
4.114744138997095883e-04,5.204345858727317531e-03
3.032354979163711718e-04,4.452477189203124346e-03
2.802525597896063109e-04,4.282122675029080561e-03
2.987922042256401780e-04,3.812105868554033043e-03
6.769176875632847059e-04,6.101112602026071904e-03
3.692611615793657868e-04,4.080664292163165528e-03
4.952120864329409653e-04,5.522721427304572335e-03
4.191746427832450557e-04,6.297662223432221387e-03
2.470567525876719243e-04,3.679741837495433075e-03
3.529551037387707317e-04,4.612378498789846543e-03
5.811068702381412760e-04,7.393509242891558794e-03
4.381098236162288230e-04,6.134645839019584046e-03
2.302773220620328901e-04,3.377728997778685609e-03
3.621829324199500166e-04,4.841405880385722671e-03
3.484819009432082071e-04,4.692817113791623862e-03
4.737425914897220344e-04,5.225467139722576523e-03
4.148802254214421044e-04,4.884334152082912828e-03
4.550133004383492634e-04,5.683797814312168024e-03
4.788260613150029468e-04,5.160675101840110114e-03
2.043044549896532000e-04,4.638216919369177703e-03
3.713766545547728809e-04,4.820339281478254641e-03
2.398794405602302495e-04,3.630597423047438824e-03
4.184623267585056488e-04,4.826450029126831513e-03
3.362966065340849812e-04,5.460855600486484024e-03
3.097893993583651011e-04,4.358858285065531253e-03
2.934211590297024740e-04,4.165752329240933992e-03
2.694701608370813446e-04,3.828264178868103981e-03
2.463922495301205874e-04,3.179973535237706588e-03
3.240894330823320475e-04,5.616088453923681612e-03
3.314841491532778358e-04,4.820480801648679980e-03
2.614766325173301402e-04,4.567681243138166369e-03
3.894611787104489088e-04,5.237739203010001107e-03
2.969455140163047369e-04,3.818721771151529533e-03
1.607760064292703718e-04,2.773389096148988747e-03
4.139296840333244495e-04,4.051085698064961146e-03
1.727313589526114192e-04,2.982846686546057786e-03
5.922362971050762178e-04,6.554555117309014169e-03
3.296859505147441962e-04,4.414555902843695333e-03
4.265660156934918839e-04,4.796930636662803671e-03
3.531872974299218155e-04,4.502223535635282298e-03
3.800838452194381942e-04,4.678168911999203497e-03
2.753612643200019838e-04,3.293465519498290934e-03
4.349357816480413320e-04,5.495140837421202615e-03
3.631445829675035127e-04,4.725716721347483947e-03
6.174066631461495695e-04,6.692468940683907533e-03
3.281502164956059822e-04,5.035870539110715721e-03
3.072883993144334778e-04,3.980663418157824075e-03
4.337848808787665147e-04,4.893796024923739024e-03
3.100221323139354369e-04,4.200948171744691741e-03
3.015226939759813670e-04,4.504357989098811167e-03
4.533797536311810175e-04,4.723095346985665965e-03
5.380285758537653538e-04,6.140299785492952037e-03
9.855915286983861674e-05,3.076172945753098079e-03
2.143392951271584927e-04,3.495907885878635560e-03
3.156082763887724284e-04,5.073979490813928725e-03
3.258550162718446062e-04,6.354849850929586430e-03
2.562960993135399092e-04,3.435152884977477061e-03
2.643153352084111514e-04,4.464827531691908588e-03
3.990187252042600948e-04,5.831981335509517708e-03
2.875307793351460930e-04,5.217405298135371038e-03
1.838407603527149824e-04,3.200780861778848661e-03
3.193895423051399773e-04,4.281486087175096281e-03
4.079001182199363845e-04,5.453393111515458282e-03
2.844370092690852968e-04,4.288477006939138240e-03
5.475448613395730857e-04,5.496011684987497578e-03
2.867312618540613593e-04,3.807973860877904640e-03
2.727071768848388241e-04,3.883987433796548799e-03
2.973608399202762732e-04,3.596438370098555080e-03
2.270584791792980544e-04,3.467752840686053918e-03
2.746693990422411540e-04,4.439904287653053880e-03
3.267586740752291379e-04,4.256818303584685922e-03
2.828041016717055037e-04,4.005241098897561677e-03
3.049425437904210536e-04,5.515210182203082907e-03
3.575024298803204615e-04,4.655514117649641251e-03
4.271401937936064944e-04,4.326651561614515244e-03
2.403663696198360357e-04,3.619515533879051877e-03
4.512670890344113415e-04,5.267837190319989843e-03
2.150485147477001308e-04,3.807116584318396765e-03
3.760543659866697505e-04,4.031453105503931926e-03
2.555374525336081507e-04,3.773821383346408122e-03
3.862158879681482039e-04,5.109729541819345820e-03
3.179512045738048013e-04,4.290957169598647383e-03
3.160804885481612318e-04,3.374955402212610235e-03
5.367161774872016011e-04,5.891026899915884595e-03
2.555262983799627251e-04,3.493659990380443541e-03
1.874836591756330031e-04,3.118973267683487066e-03
3.938400075157617863e-04,4.376779301778556050e-03
3.676026587429618393e-04,4.948660611830662213e-03
3.110302475810727309e-04,3.421938810064683104e-03
3.321580867870171754e-04,3.804972968404178677e-03
3.895514363753876724e-04,4.712518489733537319e-03
2.799977927092896853e-04,4.654714868767946372e-03
3.769112955188179230e-04,4.990145258878259625e-03
2.276438696490936525e-04,3.181502736143841745e-03
3.859085457985774684e-04,4.434049303651532541e-03
4.123518069887506000e-04,4.830043716707001916e-03
1.306210984210403150e-04,3.037225506745693752e-03
5.907493256146426758e-04,5.968658132723452837e-03
2.403781302021916336e-04,3.847268267427728008e-03
3.084798807001272588e-04,5.317702406405131442e-03
3.543775067740435858e-04,4.982978937738626220e-03
1.460005061346778953e-04,4.322338054372767795e-03
4.505081042097886564e-04,4.912235122651219081e-03
1.543220467203835881e-04,3.154054513200922182e-03
3.357782081343206062e-04,3.577665097380972048e-03
2.998034131831958443e-04,4.209398406455303054e-03
3.006896416358900703e-04,5.299570109287833966e-03
2.834124813705317901e-04,4.802554921469473319e-03
3.330920491641131578e-04,4.660580546798020161e-03
3.944519431730404094e-04,4.759780160686876045e-03


==> Plots/1D_Sine/Vary_NSGD/Vary_alpha_4_nPts_201_EpUp_5/Error.csv <==
7.071849120265305544e-01,6.970980549962003003e+00
6.078481294961295411e-01,6.965311126481561921e+00
5.023212985217772042e-01,6.949955387310191135e+00
3.841287537586611234e-01,6.914035659658130051e+00
2.680142526840007533e-01,6.850110454942239357e+00
2.101165136350436335e-01,6.762491151866677264e+00
1.802453902122151674e-01,6.663013222028753013e+00
1.525012281822056559e-01,6.561617794889223809e+00
1.320375511965291015e-01,6.461853493189718023e+00
1.142695041051128707e-01,6.360617180209693799e+00
9.827774270633950204e-02,6.248873421014908836e+00
7.992738609318826570e-02,6.118863904781080443e+00
5.476253196997659528e-02,5.969296926086558486e+00
3.314024341712833860e-02,5.805096044751065776e+00
2.926972420759062915e-02,5.629708189742967939e+00
2.916313297862778431e-02,5.441538785971769876e+00
3.898179413748383004e-02,5.238896664163614325e+00
4.602582075279320478e-02,5.022054033468080547e+00
5.352356024180827954e-02,4.789773781482833392e+00
5.822642490200834187e-02,4.537961105017259023e+00
5.932351716734018260e-02,4.263891676155232346e+00
5.921543070187704205e-02,3.966673344332782403e+00
5.837962115369036559e-02,3.644370527578387975e+00
5.619529180314912498e-02,3.294022271336737973e+00
5.383805135055132890e-02,2.914007139280980319e+00
5.132844656765107871e-02,2.515049624449358312e+00
4.822434316682534111e-02,2.150165101993022798e+00
4.557391947276651090e-02,1.888526783678537324e+00
4.333198385315326084e-02,1.716674899388259012e+00
4.073589727537858807e-02,1.732450005096201950e+00
3.798109928062510382e-02,2.003261314149944017e+00
3.534765229042143020e-02,2.523678790395437410e+00
3.276873282276780014e-02,3.263735682113735770e+00
2.993795445921588680e-02,4.163723638486349188e+00
2.744856068547711983e-02,5.160635237351607785e+00
2.550127745326966761e-02,6.553557554410375019e+00
2.408196365438942943e-02,8.287401506242446203e+00
2.341970081259727582e-02,1.006533507014366435e+01
2.315889356292864104e-02,1.171306131387400384e+01
2.328620819970574768e-02,1.303486671459238266e+01
2.341769399067098606e-02,1.383241822725281622e+01
2.315287792574969791e-02,1.396550730017095532e+01
2.317371774505720683e-02,1.339770106048815279e+01
2.335478678799369004e-02,1.221507667563553667e+01
2.405655887381807564e-02,1.059027066121103111e+01
2.565752598812339608e-02,8.715880502329158119e+00
2.653559835986978033e-02,6.740653492034300420e+00
2.737757493817575410e-02,4.755736788550829708e+00
2.911014938246291039e-02,3.158535240650044873e+00
3.008964643884361884e-02,2.915358716303498188e+00
3.131429724089803551e-02,2.650806505821490244e+00
3.113652518742708597e-02,2.254793509450861766e+00
3.148119395315107649e-02,2.008478429218165218e+00
3.163100741006073108e-02,2.498988342590834133e+00
3.075801697479716573e-02,2.928635992553942469e+00
3.025414126396682932e-02,3.148177521349501351e+00
2.922841701161515288e-02,3.182353627023396303e+00
2.864746223914762038e-02,3.217314324209673781e+00
2.796963219046300769e-02,3.277139892135275456e+00
2.729717053651286793e-02,3.802991000920279863e+00
2.670519435913012302e-02,4.301125209012250039e+00
2.604113343660358418e-02,4.671819764498895466e+00
2.540416769765689586e-02,4.950319846832416104e+00
2.468225322173366043e-02,5.151302414973295996e+00
2.389740211866220321e-02,5.281622209451763972e+00
2.315451820923027093e-02,5.345652797176668081e+00
2.247694219701574028e-02,5.347654323041469482e+00
2.195009640615252361e-02,5.291142047147083360e+00
2.162154975805062607e-02,5.177474834521817115e+00
2.142769081155096456e-02,5.003640147678443562e+00
2.128750780592253769e-02,4.759376510446727160e+00
2.112603848395150710e-02,4.423254010236812306e+00
2.089961107197511186e-02,3.954053389001736640e+00
2.060176985488265666e-02,3.301113368329737785e+00
2.025957259108432731e-02,2.675218408278682514e+00
1.996364541447692362e-02,3.493009225781543936e+00
1.973533078738394855e-02,4.182417990491042126e+00
1.947195947447426939e-02,4.646371047390494446e+00
1.907513053270742942e-02,4.954149625505499088e+00
1.852577944488715753e-02,5.112740977273921850e+00
1.791734122096063503e-02,5.094375479401233697e+00
1.751205823724853727e-02,4.823495407056937800e+00
1.742500436321502838e-02,4.089773151988458366e+00
1.746575234977730540e-02,4.233110117366052805e+00
1.761150589009356435e-02,3.868511439517539063e+00
1.799425902178398637e-02,3.774400941745729821e+00
1.852346618713106643e-02,3.300410333585536371e+00
1.894862476304666130e-02,3.108513779170375191e+00
1.887360069926378309e-02,3.256346595364759455e+00
1.846135924640484455e-02,3.096288936512994194e+00
1.840873080711892193e-02,2.443641503901673673e+00
1.802643623214012988e-02,2.199629845555402419e+00
1.761906188731218043e-02,3.483601528004615755e+00
1.721297021042567793e-02,4.311781678510135940e+00
1.666642473141530592e-02,4.650373441689185761e+00
1.638565895450977417e-02,4.477760143684090366e+00
1.563557241211336116e-02,3.756472145691570397e+00
1.501788263125957215e-02,4.082630341032729149e+00
1.377431161187328730e-02,4.181309828220927116e+00
1.308845671985820087e-02,4.500541311967788616e+00
1.247459265314468380e-02,4.059043879920912978e+00
1.204523164516198112e-02,4.654440416229399524e+00
1.184101441057859756e-02,4.691198539994731576e+00
1.252951692757546531e-02,3.981526019992049026e+00
1.219560907376052335e-02,4.030432231023708844e+00
1.101373294366625802e-02,3.505810379588707004e+00
1.100663668450793144e-02,3.588552027524008814e+00
9.855942862973312082e-03,3.580464990170836526e+00
9.674339170113932171e-03,3.831819375366392499e+00
9.429072839145681909e-03,3.562176590869825965e+00
9.279159467036187867e-03,3.340301836001252855e+00
9.432727926655261330e-03,3.547577678257916922e+00
1.003696397672615599e-02,3.347514454101689463e+00
9.958721475195898495e-03,2.798683202527114222e+00
9.917760718095294456e-03,2.267389743515183742e+00
1.025457089114025638e-02,2.027341978086434793e+00
9.838647492650965873e-03,2.942378880952156717e+00
9.539147208162776503e-03,3.709941514275734153e+00
8.984407110110699882e-03,4.200508315909951662e+00
9.073276411964925625e-03,4.463915567414543872e+00
8.487729772527078179e-03,4.478664816383924219e+00
9.400467786469701020e-03,4.154413456593696097e+00
9.223148148473730296e-03,3.983987154332716774e+00
8.864357706719578484e-03,4.099485644026264808e+00
8.259865992943201535e-03,3.837463199112534973e+00
8.469309840866721256e-03,3.194582135859432181e+00
8.559739821490509534e-03,2.870964926121410965e+00
8.489378363508340297e-03,2.463839688933399330e+00
8.078269252754868152e-03,1.836982085675297194e+00
7.850068593132805000e-03,2.275609383569274335e+00
8.102616321374147765e-03,3.046631445358809032e+00
8.021332095388192945e-03,3.615378371423497050e+00
8.302558839862568194e-03,3.833122286667395073e+00
7.190949409509790093e-03,3.489346047752679869e+00
6.480557872597476551e-03,3.939838435804704719e+00
6.609184004795120616e-03,4.137495684204969493e+00
4.869956252400273362e-03,3.778098366796566854e+00
4.707485650666623847e-03,3.707929075782260053e+00
5.918259183621757923e-03,3.486354424989627443e+00
6.325809147860173703e-03,3.994863134272620631e+00
6.460201185860737876e-03,4.044566794283453781e+00
6.639720022826630340e-03,3.780293029481633038e+00
6.904718214169078098e-03,3.229503483067008851e+00
7.037431883277699488e-03,2.331736558459611697e+00
7.366810810097974491e-03,2.224058937315373630e+00
7.181638587443085232e-03,2.249722233674344096e+00
7.314809506515872889e-03,2.200468039805342890e+00
7.136498320294572782e-03,2.597067893140474482e+00
7.480079526883927701e-03,2.339832316333096962e+00
7.585930079833705028e-03,2.132536224100476829e+00
7.053609364321650720e-03,2.244860432545923601e+00
7.029205731218013398e-03,2.505641653622528775e+00
6.727619667656082117e-03,2.978456588674609495e+00
6.198417739064389018e-03,3.156236698680132680e+00
6.341991823793835178e-03,3.736453436706560716e+00
6.244371099790545047e-03,4.186637845895184284e+00
5.486978758913095555e-03,4.247509202771501791e+00
5.586378037618073937e-03,3.853639640161495183e+00
5.226847422684275345e-03,3.665898093335770547e+00
5.197646017347667784e-03,3.718820747125270998e+00
5.591725649460190135e-03,3.293426093208561500e+00
5.968097262519958361e-03,2.381863832691144989e+00
6.093946255371117740e-03,2.312044571860718545e+00
5.999376841326702590e-03,2.423974056054153170e+00
5.903547261588694590e-03,2.707723777741390059e+00
5.884635911454530813e-03,2.549769641092353822e+00
5.819115473846680348e-03,2.425962586073961980e+00
5.421248847944197535e-03,2.340021251264289059e+00
5.537167101143209216e-03,2.544493568805385131e+00
5.592684981270066615e-03,2.441372897705877065e+00
5.614110610768118653e-03,2.767724845512208987e+00
5.557178819482238435e-03,2.832520739304045687e+00
5.403160080337884516e-03,2.449103782719321387e+00
5.265654217557936764e-03,2.673647693027338512e+00
5.412829919265362694e-03,2.534370859778182883e+00
5.528487087539370182e-03,1.984848394284562056e+00
5.751239783443070838e-03,2.738946191942297492e+00
5.524069636909762285e-03,2.662890516984053324e+00
5.148887581189738258e-03,3.074712935478604248e+00
5.292151218685560259e-03,3.220314800540856837e+00
5.212048880470589174e-03,2.694269477917385025e+00
5.504440198331697620e-03,3.047201983767413136e+00
6.062899576734114525e-03,2.961738685139328808e+00
6.458590635049102011e-03,2.987173848659454567e+00
6.805560548311071455e-03,3.206973834322300210e+00
6.775210017028380702e-03,3.163766925096397120e+00
6.586710946557148595e-03,2.849235773216360013e+00
6.388715582081855478e-03,2.913723273524347235e+00
6.422506948235821161e-03,2.212421672256988714e+00
5.867676831506877730e-03,2.171945874137194643e+00
6.092877774574984896e-03,2.157160910563363121e+00
5.960035223169036014e-03,2.134133983271206958e+00
5.768035055094439777e-03,2.091634676722212483e+00
5.403663432940174552e-03,2.263360606338611802e+00
5.374243891562765357e-03,1.925113635193259398e+00
5.205538155612268736e-03,1.529155087089560494e+00
5.139060332395695152e-03,1.982615514368931020e+00
4.442739402056260049e-03,2.419056439403314940e+00
4.199012637042032203e-03,2.916256997378493754e+00
4.706480235593504639e-03,2.916537082533089631e+00
4.624585036982402884e-03,3.388713940702131833e+00
4.122895839611243930e-03,3.808128864010967618e+00
3.441103541716564011e-03,3.951116713247991630e+00
3.430443574703644517e-03,3.883023721365034486e+00
3.774060688625933274e-03,3.621805744067987387e+00
3.997176265762960971e-03,3.185511656791465640e+00
4.179960745470207191e-03,2.583243043962021535e+00
4.148248874364685902e-03,1.687816434333347715e+00
4.102108438894793915e-03,1.268738162603594288e+00
4.290683808306174594e-03,1.513185220649782448e+00
4.554743926383031903e-03,1.323600809886084750e+00
4.721770244007088106e-03,1.452118686267588776e+00
5.263693218833287273e-03,1.850712195051888775e+00
5.161929432427850468e-03,2.463484639056258363e+00
5.330317772166894008e-03,2.683617599320456293e+00
5.127217977576018285e-03,2.582354847696216815e+00
4.686020685339553279e-03,3.034871467115825894e+00
4.655122168076538183e-03,2.919455590512560761e+00
4.351213559212928177e-03,2.580224008370327837e+00
4.253945324438764344e-03,2.335883082927183718e+00
4.581604742432939317e-03,2.355850689916934471e+00
4.104227759146720535e-03,2.756825049770715630e+00
4.078601757287927086e-03,2.327248682665257640e+00
3.941839446013195927e-03,2.730924242162688476e+00
3.758055494590251296e-03,2.529270491366800044e+00
3.756591716022643617e-03,1.851654185903854666e+00
3.755044509909667792e-03,2.337161556118306560e+00
3.969579915820086423e-03,2.315331285362917324e+00
4.296759187323510691e-03,2.050784199733930446e+00
4.582540269630503219e-03,2.114272609213248444e+00
4.493493313097506568e-03,1.684425012281468792e+00
4.375198475308797810e-03,1.750822646708901864e+00
4.252882003337664710e-03,1.467117853775694147e+00
4.099526151049871434e-03,1.687115345724326199e+00
3.864239060940084357e-03,2.243420988023659302e+00
3.559274108608249422e-03,2.498745359714780179e+00
3.078950123417884856e-03,2.462744357623637192e+00
2.819622317696190029e-03,2.501150406700107354e+00
3.028234631038450100e-03,2.689335818351146212e+00
2.827619957723599177e-03,2.442643712742777140e+00
2.853970701578530458e-03,2.888175403700017796e+00
3.376943713569936084e-03,2.918476339693762522e+00
3.717505366074994391e-03,2.672693323556513789e+00
3.843588507853592726e-03,2.065185781529939035e+00
4.027438584188690850e-03,2.122765312955511074e+00
3.833471495327711327e-03,1.599973397687428411e+00
3.927948547644878781e-03,1.442193610326477859e+00
3.940780546926698005e-03,1.374940490714073649e+00
4.119014149386752803e-03,1.255720308735269963e+00
4.010202012626012252e-03,1.344345348938228213e+00
4.128143548161963654e-03,1.848874522617748761e+00
4.189352717789873032e-03,2.221944442483470450e+00
4.398818934861571488e-03,2.461974417171990392e+00
4.052310901473137397e-03,2.666534459009350488e+00
3.943951723477575819e-03,2.869646206342617134e+00
3.807527666422555815e-03,2.617599855636065342e+00
3.816150944324720341e-03,2.945305361010889911e+00
4.128223927511172342e-03,2.775606333893049893e+00
4.033197897621337152e-03,2.249108176727280473e+00
3.848459864929840244e-03,1.678539092751578865e+00
4.107729090657576132e-03,1.530709958724951525e+00
3.953328608464537312e-03,1.658035740558585491e+00
3.894689273465967109e-03,1.635899806368143583e+00
3.953765686784484895e-03,1.504379651369776694e+00
3.841053899434900346e-03,1.237021232466818610e+00
3.658199058659919369e-03,1.555474436114914427e+00
3.590407577361148361e-03,1.655541477430167330e+00
3.466838000336359277e-03,2.300057144984039237e+00
3.063802228686764856e-03,2.631845287478534079e+00
2.889739843135068383e-03,2.805674429501003875e+00
2.804488895355450751e-03,2.835245123034901393e+00
2.745110884312183634e-03,2.726649436121042935e+00
2.774263101211562905e-03,2.457540082366536982e+00
2.785050515018806100e-03,1.921857084517894831e+00
2.735710392156679230e-03,1.928761090782778354e+00
2.932982013893798649e-03,1.685232678813802787e+00
3.158123900293923272e-03,1.695363494343120392e+00
3.422944177044704231e-03,1.338633006301815032e+00
3.480012636970627061e-03,1.167070999438054368e+00
3.690714364614116130e-03,1.029939924369970283e+00
3.869370663097258974e-03,1.345171635246246611e+00
4.293231096465574027e-03,1.761220077779615867e+00
4.373769440681241072e-03,2.289857672354055129e+00
4.247177270163719938e-03,2.677935774618519282e+00
3.724222802300745927e-03,2.744085197589779312e+00
3.476071912216226450e-03,2.338647595438538840e+00
3.716625137592942558e-03,2.335496408870428198e+00
3.657590465494658070e-03,2.641431786931095260e+00
3.810501725992710819e-03,2.383326290966943706e+00
3.898812617092229076e-03,2.131771556731085315e+00
3.606546633313791571e-03,1.877255723537202270e+00
3.722593189231888575e-03,1.227107726737240112e+00
3.401003010045125854e-03,1.010486137573632259e+00
4.186756741809188540e-03,1.055283542403560926e+00
4.097767523584572823e-03,1.118475183564213493e+00
3.812401425166767228e-03,1.715627156820485943e+00
3.869984582562866794e-03,2.115940364571512688e+00
3.333212095393722763e-03,2.281125882350777623e+00
3.028062632115532862e-03,2.184983331202582146e+00
3.532181823010344893e-03,2.069129202253718880e+00
3.087990034088400164e-03,2.104337074216789283e+00
3.020816361810688567e-03,1.982738757346994563e+00
2.344253283722984478e-03,2.091981923446992297e+00
2.268116122851231500e-03,1.906585826118579075e+00
3.056765157797752212e-03,1.771767751299291982e+00
2.990634643736428573e-03,1.605983886638010505e+00
2.928380160308023325e-03,1.865838754269711464e+00
3.345640019695979642e-03,1.860599453350634036e+00
3.105450301746503702e-03,1.646915984150197909e+00
2.997652849099222746e-03,1.157200203238045733e+00
3.117614693902716859e-03,1.371364722255403290e+00
3.134042958788311409e-03,1.123080653542377849e+00
3.278022186409104526e-03,1.529332916648926233e+00
3.218280916642220907e-03,1.531940885460154833e+00
3.128827252703260484e-03,1.972115964194214977e+00
2.846762453023847245e-03,2.055467245162432288e+00
2.812915475528194112e-03,1.811273000653533360e+00
3.253665069352637551e-03,1.305282404982057942e+00
3.256608170415896484e-03,2.052690186838977748e+00
3.494677067273366852e-03,2.290739781780696926e+00
3.322565522644790274e-03,2.203069151734603714e+00
3.288126683040994147e-03,1.820105210881252988e+00
3.260055835244812534e-03,1.088490704096647832e+00
2.970946770494648902e-03,1.155879100998678188e+00
3.306581162977961699e-03,1.389717853253591651e+00
3.052928830977040976e-03,1.481016980345358336e+00
2.946861966950319132e-03,1.208535596842212456e+00
2.972320457776756689e-03,1.637687559815893312e+00
3.042641225674130000e-03,1.782210714898248005e+00
2.927652961783948262e-03,1.642091247382980956e+00
2.804333228261327807e-03,1.547076057568350427e+00
2.840293983618440848e-03,1.775579869604863026e+00
2.653732857105687432e-03,1.869446457590844046e+00
2.849728199832632369e-03,2.081962557764014843e+00
2.883456650377079836e-03,2.049507577184231710e+00
2.539162145914428733e-03,1.816907571118772546e+00
2.703244040124615048e-03,1.565894398077059213e+00
2.339473360657592666e-03,1.476382166802618023e+00
2.316596019392813503e-03,1.011912117696275315e+00
2.433659023963326458e-03,1.104010345236787538e+00
2.584144300773803457e-03,1.370296739245835838e+00
2.611429430772874150e-03,1.424417349065370875e+00
2.790699180805621561e-03,1.455034215475627501e+00
2.733776416100325898e-03,1.811723982772776909e+00
2.895506241366824045e-03,1.822615584969497604e+00
2.623096645685267514e-03,1.847557902828903531e+00
2.251141819134916920e-03,1.964898445559672080e+00
2.483196649290377554e-03,1.737389075509166325e+00
2.399478744941680852e-03,1.423810770552951688e+00
2.917385389364341320e-03,1.679456221360125845e+00
3.159833947714576000e-03,1.493709049114759102e+00
3.104291997982976115e-03,1.216676932598629968e+00
3.188506454921758056e-03,8.574371733130851103e-01
3.310277583388344935e-03,1.306478729628975266e+00
3.231940223231254648e-03,1.660752172523174863e+00
2.957814260972556081e-03,1.627676885387669081e+00
2.864659782113202196e-03,1.769094286727553200e+00
2.297295216448332761e-03,1.591306247039291133e+00
2.062132278943243011e-03,1.547020117782918369e+00
2.282824971467210199e-03,1.857811367963898785e+00
2.339629383977374823e-03,1.785768964552741922e+00
2.300323405481143838e-03,1.530651130056605247e+00
2.347065769217321091e-03,1.483108915032570474e+00
2.841404659657379567e-03,1.257279939853836792e+00
2.903954277299817914e-03,1.225267604484227668e+00
2.500769028946828350e-03,1.315748218392878366e+00
2.693684302059196675e-03,1.279810019886906014e+00
2.715360500218065749e-03,1.031619672067106031e+00
2.583264542601040967e-03,1.354743637527478395e+00
2.520852014251759136e-03,1.709726973705051778e+00
2.677167749741034709e-03,1.832895426479482559e+00
2.524379803694301854e-03,1.769634287290061225e+00
2.584911146412722290e-03,1.444255901328217018e+00
2.484793338324340229e-03,1.370332876259340082e+00
2.226325272084465554e-03,1.448575259450874508e+00
2.614809239645787646e-03,1.157047158900452510e+00
2.263536734753774770e-03,1.514322222222699521e+00
2.340997788985966447e-03,1.495725937884159418e+00
2.803259309045899334e-03,1.406431615744088148e+00
2.086019130531512836e-03,1.237254742910591787e+00
2.467465509323668593e-03,1.212911756508085803e+00
2.795133796677031629e-03,1.327827769236340272e+00
2.756360888776616339e-03,1.403611217580447823e+00
2.791250156305360042e-03,1.653905595245076077e+00
2.159252229954952175e-03,1.671540344076067219e+00
2.398207479858675654e-03,1.414612730437748045e+00
2.155024330584309668e-03,1.225034116092622360e+00
2.322187620778903405e-03,1.115969163683092624e+00
2.728000709168738880e-03,1.281134317432035097e+00
2.626142921110317073e-03,1.484571871091119322e+00
2.507946973301066092e-03,1.305547383398305783e+00
2.528371061281841324e-03,1.324151875533974065e+00
2.733478009899444235e-03,1.523438423145413445e+00
2.424457924722199509e-03,1.353720527725859935e+00
2.420540269963212046e-03,1.298613502257134567e+00
2.338927374859006009e-03,1.336088473451783942e+00
2.426441746297249794e-03,1.171544009816382736e+00
2.453071157969666238e-03,1.081392944978167625e+00
2.345843851672039983e-03,1.523912673887735325e+00
2.341075100205540667e-03,1.696486845709146429e+00
2.350309461318833473e-03,1.622138927136477671e+00
2.881043135738804543e-03,1.298597722006395783e+00
2.513280743753031066e-03,1.375683181512177278e+00
2.575675555307024248e-03,1.468265803337869713e+00
2.116969214712259052e-03,1.258778305616110815e+00
2.035307974943131523e-03,9.964190169215144666e-01
2.298951416693206882e-03,9.513790811916831291e-01
2.272045052933042812e-03,9.711620580732028829e-01
2.061689624554247525e-03,9.474399930463937025e-01
2.443223078856016778e-03,1.140083807754029843e+00
2.030997576839867202e-03,1.676939472441135059e+00
1.789919252510799438e-03,1.985651656500695195e+00
2.501550369826514852e-03,2.108309085295818175e+00
2.014475156827561734e-03,2.044759003710917789e+00
2.518378598781367307e-03,1.776226772275415255e+00
2.040425561789579491e-03,1.378219102759210113e+00
2.599274402252136924e-03,1.151284150864482880e+00
2.098474385937930831e-03,1.019284327640869625e+00
2.227817129646436373e-03,9.801002596676078316e-01
2.419395394170850873e-03,8.094437545602813922e-01
2.391719932482711322e-03,8.434591440580674337e-01
2.267807056161968461e-03,8.131607456252530897e-01
2.483566662711050518e-03,8.967337381624678194e-01
2.244011408873951372e-03,1.167878995313496038e+00
2.190606422733374671e-03,1.550376448526759487e+00
1.958443295448885225e-03,1.893636157367831085e+00
2.097299946278300461e-03,2.066162496304163820e+00
2.191675121692372458e-03,2.072722067404647373e+00
2.071972893793724846e-03,1.901774746566450514e+00
2.012797884256225297e-03,1.489136882702496667e+00
1.799526006036350967e-03,1.361498631491777189e+00
2.232984928359882815e-03,9.934485817185882972e-01
2.147768405221200765e-03,9.082947405392867157e-01
1.881475110286086761e-03,8.512767805308110169e-01
2.500419629143190055e-03,7.949673955797845748e-01
2.326715045428758878e-03,8.268508705087286303e-01
2.321755935357619049e-03,8.406154568260446602e-01
2.062331200865312811e-03,9.743928299790373115e-01
1.977831342409306411e-03,1.386678352271615067e+00
2.312852379092102117e-03,1.496525367313942034e+00
2.132856736830711711e-03,1.770912635092255272e+00
2.312569373237040662e-03,1.941663647408127469e+00
1.942995711640618274e-03,1.920451786704898689e+00
2.123270087393964046e-03,1.724766987181396871e+00
2.058098337277096401e-03,1.311659577414709954e+00
2.061625146353386097e-03,1.216982388766941536e+00
2.044975049308772868e-03,1.234406857401741719e+00
2.301611997934810156e-03,9.916379538342174893e-01
2.278078813489571499e-03,7.677137146471012530e-01
2.250365389499851473e-03,6.878292476104398423e-01
2.437536503239486670e-03,6.655208535190513253e-01
2.484178272144745622e-03,9.601499134662928592e-01
2.118833640209749885e-03,1.050597589450976255e+00
2.009511019938779210e-03,1.389478980532425911e+00
2.074815836770086633e-03,1.465461874776000872e+00
1.840840170378027062e-03,1.613173525132823638e+00
1.913840543482564927e-03,1.782119282554688766e+00
1.771170790896624530e-03,1.736481117859999923e+00
1.852494124196388519e-03,1.500265694721379717e+00
2.393632623800410336e-03,1.039252555574169845e+00
2.005277722202537544e-03,8.223821135338854615e-01
1.902242649071363015e-03,1.110175846864925653e+00
2.063943141932697307e-03,1.105384654809663969e+00
2.017476052514887222e-03,8.096230870095584287e-01
2.417426389643802329e-03,7.822132544781440489e-01
2.414880148797148539e-03,1.131362538465649825e+00
2.523572399436896721e-03,1.235550242029220813e+00
2.450007842689024603e-03,1.411409090823741108e+00
2.721735292330744981e-03,1.249087701004063966e+00
2.539981358565049363e-03,1.347100350547179026e+00
2.439275838256546505e-03,1.480158727032123922e+00
2.000333685679321887e-03,1.311749048576692944e+00
1.713292747989515101e-03,1.216681114123360885e+00
2.159657072879342041e-03,1.116435870416584875e+00
1.970635684555071578e-03,1.009658150622343209e+00
2.149563206208284123e-03,1.025926910361512512e+00
1.957117458123595020e-03,8.342492922781749032e-01
2.099429266002737944e-03,8.698596982805875122e-01
1.885047387677761576e-03,9.802439516546596066e-01
1.828716894911882858e-03,1.138913355524253435e+00
2.079624179291763263e-03,1.322785514857254485e+00
1.873322045683906709e-03,1.475932370012346562e+00
1.711409909006745417e-03,1.446781706701202097e+00
1.855701745163303423e-03,1.187600239281902059e+00
1.695713751731408626e-03,1.184005980468005204e+00
1.691140522808176139e-03,9.297148369009690105e-01
1.707964680479174061e-03,6.981840712273890137e-01
1.764493754207791714e-03,8.175867832914966993e-01
1.985759581033223840e-03,8.810584630244128190e-01
2.243986273083331453e-03,9.704448873999209635e-01
2.092548883229899438e-03,9.962318263073633995e-01
2.078402429992633541e-03,1.157216331441218715e+00
2.127165713934900653e-03,1.449194101736988038e+00
1.898093429395521095e-03,1.498399195294809028e+00
1.993379173279225154e-03,1.386683699210728760e+00
2.123894066900102514e-03,1.404792479737303923e+00
2.180783921090606939e-03,1.114486016273358526e+00
2.035668732575195844e-03,9.190551412103977746e-01
1.849692712646473086e-03,7.969158737083613664e-01
1.969385525983846901e-03,7.252830052056076227e-01


==> Plots/1D_Sine/Vary_alpha/Vary_alpha_0_nPts_201/Error.csv <==
6.393597126007080078e-01,6.978538990020751953e+00
4.588482677936553955e-01,6.932929992675781250e+00
2.395044267177581787e-01,6.860044002532958984e+00
5.438810959458351135e-02,6.761452198028565341e+00
9.132550656795501709e-02,6.631223201751708096e+00
3.877651691436767578e-02,6.491061687469482422e+00
2.449482530355453491e-01,6.394944190979004794e+00
4.338569343090057373e-01,6.283405303955079013e+00
5.589468479156494141e-01,6.061285972595214844e+00
6.582670211791992188e-01,5.631438732147217685e+00
7.378226518630981445e-01,4.870176792144775391e+00
8.171881437301635742e-01,3.664732217788696289e+00
7.777018547058105469e-01,2.127525329589843750e+00
5.675451159477233887e-01,1.255744457244873047e+00
3.091673552989960272e-01,1.789107799530029297e+00
9.581048041582108932e-02,1.541494250297546387e+00
9.871198982000352340e-02,1.016087174415588379e+00
1.982582062482833585e-01,1.453132629394531250e+00
1.054872423410415788e-01,1.944818615913391113e+00
7.027695327997209029e-02,1.966011762619018555e+00
1.648401319980621615e-01,1.509074449539184570e+00
1.680787950754165372e-01,9.703461527824401855e-01
1.074980646371841569e-01,1.055194616317749023e+00
4.993899539113044045e-02,1.140639543533325195e+00
3.760220855474472740e-02,8.606112599372863770e-01
3.742884844541548989e-02,6.942853331565856934e-01
2.358219027519226421e-02,7.534169554710388184e-01
3.304331749677657387e-02,7.367919683456420898e-01
4.184576123952866294e-02,6.215515136718750000e-01
2.225613594055176128e-02,5.718130469322204590e-01
1.184533536434173064e-02,5.580637454986572266e-01
1.436828356236218886e-02,5.071071982383728027e-01
1.709045097231865623e-02,4.686439335346221924e-01
1.556814648211002870e-02,4.346952736377716064e-01
1.742508262395858765e-02,3.953018188476562500e-01
1.634405367076396942e-02,3.567751944065094549e-01
1.123767439275980169e-02,3.219201862812041681e-01
8.712684735655788076e-03,2.885429263114929199e-01
7.262261118739843369e-03,2.618676126003265381e-01
6.188059691339733819e-03,2.384942770004272461e-01
5.585714709013700485e-03,2.183315604925155362e-01
4.541980102658270055e-03,2.016962021589279175e-01
4.073562566190958890e-03,1.867459267377853394e-01
3.513047471642495069e-03,1.733894497156143188e-01
2.484798897057772550e-03,1.643745005130767822e-01
2.838716143742204146e-03,1.623451113700866977e-01
2.721583005040883584e-03,1.634315401315689087e-01
1.990522257983684973e-03,1.645274609327316562e-01
1.368449418805540042e-03,1.678259968757629395e-01
1.731055206619202657e-03,1.713324934244155884e-01
3.079550806432963285e-03,1.726705878973007202e-01
4.079230129718778783e-03,1.711297929286956510e-01
4.257890395820139971e-03,1.674978882074355802e-01
4.110628273338080320e-03,1.633619219064712524e-01
4.131308291107416153e-03,1.598552912473678589e-01
4.425904713571073359e-03,1.560890227556228915e-01
4.348982125520706177e-03,1.517611742019653320e-01
3.967295400798319903e-03,1.476688981056213379e-01
3.465360263362526026e-03,1.441933512687683105e-01
2.866671420633792444e-03,1.410307139158248901e-01
2.192854182794689698e-03,1.380147188901901245e-01
1.569857588037848689e-03,1.349741965532302856e-01
1.071145641617476506e-03,1.317652463912963867e-01
7.658220129087565161e-04,1.285259872674942017e-01
7.614497444592418455e-04,1.255766749382019043e-01
9.120433242060240831e-04,1.231899112462997437e-01
9.286843123845759307e-04,1.213010847568512102e-01
8.288106764666736126e-04,1.196842491626739502e-01
9.075393900275229324e-04,1.176989451050758084e-01
1.221265643835067749e-03,1.145418956875800948e-01
1.572749810293316407e-03,1.100125238299369812e-01
1.855557318776846366e-03,1.047003194689750533e-01
2.081110840663314733e-03,9.913782030344010787e-02
2.122306730598210855e-03,9.347062557935716109e-02
2.017584396526217461e-03,8.777287602424621582e-02
1.645092153921723149e-03,8.240991830825807052e-02
1.231994363479316235e-03,7.747505605220793290e-02
7.827256340533492781e-04,7.288298010826112228e-02
4.775871639139950818e-04,6.796735525131225586e-02
3.038130525965241952e-04,6.271300464868545532e-02
3.764393914025276899e-04,5.704322829842568138e-02
3.851851797662675381e-04,5.088362470269202492e-02
6.111011607572434164e-04,4.338633641600609520e-02
7.734059472568334233e-04,3.458858653903007507e-02
6.997387972660361636e-04,2.862281352281570782e-02
5.942627904005346514e-04,2.880224026739597321e-02
6.982514751143755697e-04,2.845338359475135803e-02
5.444327252916989542e-04,2.758586592972278595e-02
7.636678637936711311e-04,2.910861559212208488e-02
8.490253239870068159e-04,2.971022762358189323e-02
9.748850716277956963e-04,2.743226848542689930e-02
8.493301575072111868e-04,3.252426534891127846e-02
6.010669167153535105e-04,3.273998945951461098e-02
6.172614521346987378e-04,1.682864129543304443e-02
6.340681575238707934e-04,1.664328761398791920e-02
2.885251597035676783e-04,2.154219709336757660e-02
2.032713236985728416e-04,2.211990207433700562e-02
3.478525031823663819e-04,2.421927638351917614e-02
4.294427635613828897e-04,2.332840859889984131e-02
2.046101144514977119e-04,2.242521010339260448e-02
3.274551127105952393e-04,2.048400975763798107e-02
5.463854176923633706e-04,1.783010736107826927e-02
4.391441179905088382e-04,1.618407852947712292e-02
2.817564527504147725e-04,1.262601092457771822e-02
2.938404213637113571e-04,1.084733009338378559e-02
9.275666670873760093e-04,8.904106914997102565e-03
7.557005737908186697e-04,8.176860399544240779e-03
1.039891503751278140e-03,9.107263758778572083e-03
1.584739657118916728e-03,1.057542860507965435e-02
3.675203770399092761e-03,1.068615633994341244e-02
7.277120021171865679e-04,1.297772489488124327e-02
2.825681120157241821e-03,1.830569282174111106e-02
1.523827435448765321e-03,1.558732427656650717e-02
1.084884162992238565e-03,2.940976992249488484e-02
2.442124299705028534e-03,1.960217580199241291e-02
1.222271472215652683e-03,2.682021446526050915e-02
3.401733411010354215e-04,3.480249643325805664e-02
3.528082452248781377e-04,1.419370900839567705e-02
4.554471815936267376e-04,1.869386807084083210e-02
2.686414227355271578e-04,1.410263590514660229e-02
5.381576484069229257e-04,1.819862984120845795e-02
1.534488401375711181e-03,1.720313169062137257e-02
7.510701543651521206e-04,1.846714504063129425e-02
2.147294813767075539e-03,1.736997626721858284e-02
1.653545303270220106e-03,2.056302502751350750e-02
1.337591325864195390e-03,1.917882822453975677e-02
2.736175432801247077e-03,2.096739411354064941e-02
1.032328233122825406e-03,3.004984557628631245e-02
1.068188576027751186e-03,1.579151302576064717e-02
1.962461683433501828e-04,1.797263883054255745e-02
7.721750298514963281e-04,2.192831039428710938e-02
9.085041820071635462e-04,1.595875807106494904e-02
1.404561917297541878e-03,1.625725626945495605e-02
1.497947145253420093e-03,1.356589328497648760e-02
1.061363145709037564e-03,1.851601153612137188e-02
1.143364061135798286e-04,1.026507001370191921e-02
7.747905328869817473e-04,1.241071242839097630e-02
1.976869301870465279e-03,1.502906531095505108e-02
4.916947218589485776e-04,1.569896936416626670e-02
1.173127791844307943e-03,1.022209785878658468e-02
5.731885903514920581e-04,1.641506887972354542e-02
5.203247419558464397e-04,1.211343333125114614e-02
2.042361156782135909e-04,8.996266871690746653e-03
4.177516093477606231e-04,9.049504064023491251e-03
3.931935061700643193e-04,9.633770212531088048e-03
3.125404706224800024e-03,9.247819893062118185e-03
1.265392405912280083e-03,1.847645081579684864e-02
3.100375877693294178e-03,9.888403117656704294e-03
2.957446500658990254e-03,9.923938661813739431e-03
2.228601370006799698e-03,1.406195759773254915e-02
5.558365373872220516e-04,1.603468880057334206e-02
2.153197769075632095e-03,1.465668436139822700e-02
1.296720467507838769e-03,1.120018213987350117e-02
1.229828223586082025e-03,1.147797144949436188e-02
1.691231853328645880e-03,1.052859332412481481e-02
1.003275159746408679e-03,1.061093807220458811e-02
9.162508649751541830e-04,8.352934382855892181e-03
7.761679589748380400e-04,8.105272427201267588e-03
5.574806127697228301e-04,9.500434622168537485e-03
5.412866012193264745e-04,8.336797356605529785e-03
5.554230883717534758e-04,9.006549604237076151e-03
1.276345108635723808e-03,1.065621059387922114e-02
5.677371518686415933e-04,7.089980412274596473e-03
1.730591291561722539e-03,6.547855213284491625e-03
1.404905691742897251e-03,1.210952550172805960e-02
1.557123759994282776e-04,6.964294705539939186e-03
1.711185206659138203e-03,1.150127593427896847e-02
3.308794402983037449e-04,1.407894492149353374e-02
1.965370960533619361e-03,1.234320458024739872e-02
1.692951307632029273e-03,5.147365853190421191e-03
2.153160516172647910e-03,5.442859604954718676e-03
1.567354542203247981e-03,1.010335050523280924e-02
1.386323478072881265e-03,1.177961193025111979e-02
2.338614140171558749e-04,1.231275405734777277e-02
1.717403647489846837e-04,9.942733682692054403e-03
1.778640871634706313e-04,1.159540191292762930e-02
1.701775472611187804e-04,1.021049451082945217e-02
3.082585288211702867e-03,1.595576852560044029e-02
7.074339664541183818e-04,2.847065590322018017e-02
1.279809046536684470e-03,2.062335051596164356e-02
1.868141553131863746e-04,1.929329894483089447e-02
9.951925603672857716e-04,1.653805375099182823e-02
8.209799998439848423e-04,1.661581732332706104e-02
3.374707594048230756e-04,1.006371714174747814e-02
6.400855490937826849e-04,1.008049957454204212e-02
5.918637034483253956e-04,1.222216989845037460e-02
1.720535947242750633e-04,1.234860066324472080e-02
2.248243690701200474e-04,6.528983823955058184e-03
6.487276987172664296e-04,6.554187741130587837e-03
1.066135955625213141e-04,6.923076696693895513e-03
2.064048312604428693e-04,9.655819274485109502e-03
5.386772681958973408e-04,7.377688772976400203e-03
1.254661474376917319e-03,7.022522855550051603e-03
7.946327677927909113e-04,1.080004964023828680e-02
1.409099058946595409e-04,8.883605711162088567e-03
9.238193160854276742e-04,7.952168583869930613e-03
4.273274389561266791e-04,1.149297878146171917e-02
9.191663702949882638e-04,1.368199102580547680e-02
1.827503583626823263e-04,8.772253990173338109e-03
4.139955271966756474e-04,1.007275283336639231e-02
5.376367480494084142e-04,7.918716408312322444e-03
6.310852477326990258e-04,6.874524988234041387e-03
1.743960543535649126e-03,7.034659851342441386e-03
7.633037166669965875e-04,1.531229354441166444e-02
1.764425542205571261e-03,8.580934256315231323e-03
1.135526035795919868e-04,1.060590706765651703e-02
1.142105669714510224e-03,6.979149766266348580e-03
9.450064389966429364e-04,1.000299025326967586e-02
9.513935656286772813e-04,6.285239476710560540e-03
6.463150493800640106e-04,7.680287584662436572e-03
2.383662387728691535e-03,1.046675816178322012e-02
1.840730314143001816e-03,2.509777201339602904e-03
5.677142762579024922e-04,7.804747670888904226e-03
7.966129924170673978e-04,1.043657306581735437e-02
1.328662969172001102e-03,4.727144725620747480e-03
1.184474909678101756e-03,7.938401773571969813e-03
9.181617060676215995e-04,4.086900502443311864e-03
2.185918623581528230e-03,3.553800750523804751e-03
1.691013225354253812e-03,1.121615618467330759e-02
6.154082948341964591e-04,6.541147362440826243e-03
2.782182709779588200e-04,9.286404587328437460e-03
1.034767017699777863e-03,6.779474206268786517e-03
1.560620265081524415e-03,3.428538329899311499e-03
1.221799408085644028e-03,1.034890301525592804e-02
1.395814761053769967e-04,8.466590195894237864e-03
1.895914552733301683e-03,7.210508920252322283e-03
1.265425817109644630e-03,7.835913449525834865e-03
2.479182090610265298e-03,5.839334335178135958e-03
1.668686396442354159e-03,8.184673264622686559e-03
1.047294586896896579e-03,8.784279227256771433e-03
7.331703818636019123e-05,1.081629935652017593e-02
1.354403793811797825e-04,9.189642034471036738e-03
2.564938331488519365e-04,1.033329218626022165e-02
3.043974866159260815e-04,9.016087278723720205e-03
2.378084463998674479e-03,1.093515474349260504e-02
3.446543123573063720e-04,2.105461992323398937e-02
2.611308591440320015e-04,7.161097135394811630e-03
8.569989586249002005e-05,1.762941665947436939e-02
3.658201603684574366e-04,7.244052831083535281e-03
7.236280944198372148e-04,4.979487508535385999e-03
3.731382312253117561e-04,6.672035902738572902e-03
1.935633772518484971e-04,9.728909470140935725e-03
2.266198425786568901e-04,9.796740487217903137e-03
9.093929547816511716e-04,6.839954759925605601e-03
1.439056068193168261e-04,7.444340735673907021e-03
1.778221339918672605e-03,4.297874867916108045e-03
1.871542306616902785e-03,3.749928437173367414e-03
2.144552767276763482e-03,6.885560229420660192e-03
6.032522069290280342e-04,8.711757138371465856e-03
1.536636118544265086e-04,7.509775459766387072e-03
1.994691410800443184e-04,4.080879501998425397e-03
3.468416980467737263e-04,3.170554758980871548e-03
1.829739543609320901e-03,5.060798022896053142e-03
2.188163110986351533e-03,1.413745898753404444e-02
8.999842684715984083e-04,8.329834789037704468e-03
3.737498191185294498e-04,8.580189198255537206e-03
1.209047622978687720e-03,7.050633896142246074e-03
1.617424306459725120e-03,3.820465877652167407e-03
4.639658436644823443e-04,4.857587162405251589e-03
9.923591278493406557e-04,5.997740663588046160e-03
2.027738839387893243e-03,5.822371691465379542e-03
1.573674031533300443e-03,6.775935180485249433e-03
8.108383626677093722e-04,9.728089906275268900e-03
3.049740917049351065e-04,5.407500080764293671e-03
1.339050795650109649e-04,3.422386478632688522e-03
5.544347222894432329e-04,7.062447257339956111e-03
8.699882309883832932e-04,4.117649979889392853e-03
2.502995776012540731e-03,1.136940252035856247e-02
4.574563645292072946e-04,7.334624417126177007e-03
6.330578471533953059e-04,4.650158807635309047e-03
7.776357815600933813e-04,5.735498853027820587e-03
4.197705711703749137e-04,5.635099485516547289e-03
7.148347795009615206e-04,4.396901465952397260e-03
1.551524474052712050e-04,7.171357050538059580e-03
1.184998473036103222e-04,3.945692442357540998e-03
9.757454972714186799e-04,1.189317274838686336e-02
6.833061343058944833e-04,1.800346001982688210e-02
1.462872605770826123e-03,1.802747510373593071e-02
1.316212932579219558e-03,8.265173062682153529e-03
4.234641965012999015e-04,3.135003382340074887e-03
2.097975957440211014e-04,7.073068525642158336e-03
8.313034195452931796e-04,8.945522829890249425e-03
1.376214553602039814e-03,7.805736735463138926e-03
7.103079115040603552e-04,5.322167184203862277e-03
2.170490799471735521e-03,4.693096969276666641e-03
1.392711652442813353e-03,4.133693408221004659e-03
1.576942158862947984e-03,5.083992145955563459e-03
1.247776090167462609e-03,7.135629188269378489e-03
8.491926128044727717e-04,2.685545245185494423e-03
5.707594682462511278e-04,3.759093116968870597e-03
5.604044999927282333e-04,6.943343207240105543e-03
4.569663433358074861e-04,4.916152916848658648e-03
1.805604435503483035e-03,2.067363820970057574e-03
5.805792170576749064e-04,3.700557397678494887e-03
1.612035906873643398e-03,3.434752114117145538e-03
9.856869000941517137e-04,3.071486717090011077e-03
9.033785318024458669e-04,7.115238811820746336e-03
1.451142597943544388e-03,4.765529651194811735e-03
1.668145763687789223e-03,1.377135049551725388e-02
3.570743429008870233e-04,9.386232122778889048e-03
9.829730261117217757e-04,1.348631177097559322e-02
8.646671776659787785e-04,5.968077108263970289e-03
3.162906796205788851e-04,3.818747121840714541e-03
1.393032027408480644e-03,1.782847917638719516e-03
1.027426333166659095e-03,4.285701084882020950e-03
4.657437675632536411e-04,2.198218135163188848e-03
7.555147167295220767e-04,2.412468427792190638e-03
1.909855869598687346e-03,2.341292798519134955e-03
1.161354361101985195e-03,7.509579882025717822e-03
2.286891831317914886e-04,4.760571289807556325e-03
1.784223131835460121e-04,5.326473154127599544e-03
1.087934651877731898e-04,6.400625687092540914e-03
1.653599785640835112e-03,8.656092919409275055e-03
1.763784210197626894e-03,1.038092095404863011e-02
1.696097024250775305e-04,8.389865979552268982e-03
8.326804381795226443e-04,3.744604066014289422e-03
2.103478036588058418e-04,3.906995058059694118e-03
1.206779270432890004e-04,6.013714708387851715e-03
4.773707478307186473e-04,8.072419092059131968e-03
7.856587762944397058e-04,8.466311730444429570e-03
9.300450910814105380e-04,1.315405126661062067e-02
2.848946605809032375e-04,7.021324243396518013e-03
1.867437240434811332e-04,1.065811049193144192e-02
2.570606302469969338e-04,5.187838338315487775e-03
1.862177159637213566e-04,4.444746766239404678e-03
5.175378173589708589e-04,3.783862106502054821e-03
3.998285625129936391e-03,1.414324808865785946e-02
1.182609237730503082e-03,1.510008331388234398e-02
2.187567064538598928e-03,3.825938561931252046e-03
1.305770856561138413e-04,8.708306588232518977e-03
4.927984555251894213e-04,1.022109482437372208e-02
3.585163212846964056e-04,6.047270726412533846e-03
8.624737529316911641e-05,6.743678823113438865e-03
1.910059509100391648e-04,6.147797685116531199e-03
1.027093167067504606e-04,6.241797935217620677e-03
7.582874386571350966e-04,1.971483696252106753e-03
3.886460559442638050e-03,2.007849328219890594e-02
3.539449535310267101e-03,1.454798318445682352e-02
1.432584715075790665e-03,1.458372268825769771e-02
1.171650510514155166e-04,1.785911060869693062e-02
1.603907090611755848e-03,6.963926367461682233e-03
8.843333926051856171e-04,8.636125363409522665e-03
7.378283189609650050e-04,1.553436741232871489e-02
9.664472308941181138e-04,1.293037179857492447e-02
1.315977773629128716e-03,9.400603361427783966e-03
1.795529504306615266e-03,9.095928631722925359e-03
1.657985849305988009e-03,6.146265659481288737e-03
1.228498644195496602e-03,6.046316120773553848e-03
2.630754024721682072e-04,2.995081478729845394e-03
2.737954782787710970e-04,4.187141545116899663e-03
4.985023988410830498e-04,7.388070691376925382e-03
8.992734365165233612e-04,7.085135206580163783e-03
2.343445230508224802e-04,7.468204945325850573e-03
3.256288589909671436e-03,1.267430186271667654e-02
2.239970257505774498e-03,1.238011941313743591e-02
1.841997029259800694e-03,1.482505165040493011e-02
1.488853245973587036e-03,3.736288519576191902e-03
6.318556843325495720e-04,4.638170823454858607e-03
8.395371260121463645e-04,1.212581992149352680e-02
8.703938219696286593e-04,1.391750574111938303e-02
1.479782280512153669e-03,1.080767065286636006e-02
1.256371266208589294e-03,7.204667199403044960e-03
4.513110034167766029e-04,2.837309148162603812e-03
5.080635310150682926e-04,5.704511888325214386e-03
2.763792872428892417e-04,9.438378736376760655e-03
6.713214097544551980e-04,6.815318483859298879e-03
2.025332301855087280e-03,8.318627253174780065e-03
2.116128802299499078e-03,9.590580128133296967e-03
2.462902630213648623e-04,6.329685449600217124e-03
1.029792474582791112e-03,1.078926678746938879e-02
1.267579966224730448e-03,8.048344403505321848e-03
6.411561043933033943e-04,2.881775610148907141e-03
1.495427422923966429e-04,8.690045215189458674e-03
1.884140947367994622e-04,1.038863603025674993e-02
1.292350585572421768e-03,5.811408162117006129e-03
1.886363374069333727e-03,5.134717095643284539e-03
5.242216284386814725e-04,9.091172367334362375e-03
3.563812642823904211e-04,1.020454242825508465e-02
4.022071661893277818e-04,8.962329477071760350e-03
1.649439916945993900e-03,4.079250153154135618e-03
7.990726735442876816e-04,3.702512010931968255e-03
9.029133361764251102e-04,4.924592096358539409e-03
2.433267654851078553e-03,5.666282027959821874e-03
1.781589380698278004e-04,2.587557071819900599e-03
1.579701667651534297e-03,3.102132352069020705e-03
3.239368670620024204e-04,4.622926004230976105e-03
2.904950524680318075e-04,3.207136876881123890e-03
3.686965210363270479e-04,5.782840307801959297e-03
1.044845208525657654e-03,2.166284015402198272e-03
1.398704946041107178e-03,8.866834454238411295e-03
1.566464314237237410e-03,8.270677179098125803e-03
2.578437270130961049e-04,2.483332296833395524e-03
3.916453570127487183e-04,4.338487051427364349e-03
3.551680129021405632e-04,7.404878269881010056e-03
1.748374779708682136e-04,2.827266929671169628e-03
1.329014077782630487e-03,1.323757413774728602e-02
1.064312644302845218e-03,4.774036817252636823e-03
1.171816838905215697e-03,3.858938813209534559e-03
1.427095499821007685e-03,1.676627434790135124e-02
4.187973972875624895e-04,1.196737773716449391e-02
7.329470827244223248e-04,1.773599162697792747e-02
4.777036083396525817e-04,7.355901412665844831e-03
3.222101076971736820e-04,7.376211695373060054e-03
8.615229307906700806e-05,2.397941891103983793e-03
1.556694158352911472e-03,1.108554657548666347e-02
2.191156381741165247e-03,6.988249253481623909e-03
1.408136216923594908e-03,7.850484922528265172e-03
2.350985305383802328e-03,5.778348539024591446e-03
1.088382341549730842e-04,7.835766300559043884e-03
4.599255335051564736e-04,1.038013864308595484e-02
6.710145389661193978e-04,4.467190708965062228e-03
3.291601024102418531e-04,4.451736342161892110e-03
2.739580813795325972e-04,3.775396849960090031e-03
2.724191173911095533e-03,8.136671036481857300e-03
3.610162064433096105e-03,2.258107252418994904e-02
9.603500948287548803e-04,9.568494744598865509e-03
9.740132954902942612e-04,1.523085683584213430e-02
1.392442965880035704e-03,3.149508265778423657e-03
7.416292792186141014e-04,1.493339613080025066e-02
1.081201015040278435e-03,1.374587416648864399e-02
6.016750703565774180e-04,4.834477324038743973e-03
5.343482480384410512e-04,2.269074320793151422e-03
1.663265429669990322e-04,6.065521389245986071e-03
8.367366535821934995e-05,5.898514762520791835e-03
5.552324000746009024e-05,4.304893780499698466e-03
2.399878430878743800e-04,2.505765529349446297e-03
2.501213224604725838e-03,9.846250526607034856e-03
1.797946752049029090e-03,1.007733028382063259e-02
5.302638746798039567e-04,1.960746012628078461e-02
1.768204034306108735e-03,1.164356805384158741e-02
1.075409352779388211e-03,3.154760226607321826e-03
2.689113607630132003e-04,9.533918462693687784e-03
3.734359925147144902e-04,8.215253241360187531e-03
4.438108007889241522e-04,6.123706698417665309e-03
2.294809528393671188e-04,2.794885076582430926e-03
1.007254584692418358e-03,9.984362870454789943e-03
9.566115913912656091e-04,4.200335592031478014e-03
1.483587548136711771e-03,6.298882886767389125e-03
2.214384003309531645e-04,9.601683355867859232e-03
4.669271584134547818e-04,9.612487629055973398e-03
5.034144851379095424e-04,5.192332435399292165e-03
2.416972711216658354e-04,4.622190725058315450e-03
1.325107528828084035e-03,7.219528779387471458e-03
6.406121538020671498e-04,8.055086247622970236e-03
8.963713771663608335e-04,4.477585200220346451e-03
1.573624205775559382e-03,3.155038692057131854e-03
7.527554407715797424e-04,8.434657938778400421e-03
1.503773382864892483e-03,1.349600031971931674e-03
1.035071909427642605e-03,6.535689346492291364e-03
9.674184839241209899e-04,4.235968925058839971e-03
7.606912986375389315e-04,9.431569837033746892e-03
2.138471027137711102e-04,1.196380518376827413e-02
9.327762527391311254e-04,7.203275337815281260e-03
6.878974381834266402e-04,3.994799684733151522e-03
8.647536742500955406e-05,5.084205418825148669e-03
5.188665818423032761e-04,5.417746491730212298e-03
1.612882479093968435e-03,6.281963083893063286e-03
3.355341905262322318e-04,4.601011052727698412e-03
8.038413943722844124e-04,7.929446175694465637e-03
1.569686341099441268e-03,4.776469897478820628e-03
1.031504594720900059e-03,6.831510458141567058e-03
1.022420838125980848e-04,5.432891193777323637e-03
1.785839907824992700e-03,6.088898982852698240e-03
1.571022090502083085e-03,2.929012291133405079e-03
1.429703668691218333e-03,4.401169717311857396e-03
1.230787602253258228e-03,4.096474498510358983e-03
9.267242276109756123e-04,2.793000545352697806e-03
8.597130654379727625e-04,3.671872662380338583e-03
3.713656624313443899e-04,6.751608569175005826e-03
1.892929780296981768e-03,3.481074003502727422e-03
7.423094357363878596e-04,2.953470451757312255e-03
7.791680400259791721e-04,5.735248792916538933e-03
9.592049173079433225e-04,6.259065121412274620e-03
1.031659776344894929e-03,8.757844567298892630e-03
8.348391856998204101e-04,4.027300514280796051e-03
1.084964605979621410e-03,5.282870959490538511e-03
1.410308643244207122e-03,8.468539454042908060e-03
1.474005402997135899e-03,1.209404878318310304e-02
2.496686938684432614e-04,5.780644714832305908e-03
7.924141245894135129e-04,1.254021562635898937e-02
4.789119411725552516e-04,9.147159755229951686e-03
1.150352880358695767e-03,2.734282286837697029e-03
7.833028212189674377e-04,8.837196044623853511e-03
1.767800655215978839e-03,1.663076877593994141e-02
5.112010403536262296e-04,4.103026818484066182e-03
1.445547561161220074e-03,7.518641185015439987e-03
8.090169285424060445e-05,5.126768257468936225e-03
1.471442403271794102e-03,2.342850668355822129e-03
1.579903997480869293e-03,7.566403597593309230e-03
6.337342201732100140e-04,6.566254887729883194e-03
8.173499372787775778e-04,9.246888570487500972e-03
1.406505180057137120e-04,4.970118403434752551e-03
1.242024125531316020e-03,5.552714690566061193e-03
9.336895891465251014e-04,3.028101986274124493e-03
1.036726636812090440e-03,3.608939237892628583e-03
1.466725836507975621e-03,3.769571194425224824e-03
1.600629038875922019e-04,6.018900778144599742e-03
6.691949674859641898e-04,4.248578567057848844e-03
1.330494764260947921e-03,1.591226784512400844e-03
3.295265836641192436e-03,1.834431849420070648e-02


==> Plots/1D_Sine/Vary_alpha/Vary_alpha_10_nPts_201/Error.csv <==
6.646857261657714844e-01,6.980237007141112393e+00
5.170168280601501465e-01,6.947315692901611328e+00
3.045646846294402521e-01,6.851357460021972656e+00
1.768105626106262207e-01,6.659991741180420810e+00
1.495341807603836060e-01,6.444301605224610263e+00
1.039173528552055220e-01,6.256828784942626953e+00
7.219965755939483643e-02,5.988111019134521484e+00
4.973862692713737488e-02,5.653601646423338956e+00
2.871089056134223591e-02,5.337456703186035156e+00
1.989443786442279816e-02,4.978056907653808594e+00
1.678407192230224262e-02,4.559863567352294922e+00
1.580317877233027718e-02,4.134263038635253906e+00
1.497682556509971272e-02,3.666148424148559570e+00
1.399726048111915415e-02,3.173953294754028764e+00
1.308736670762300144e-02,2.666725397109985352e+00
1.224576216191053391e-02,2.139834642410278320e+00
1.140587870031595230e-02,1.611499905586242676e+00
1.056097913533449000e-02,1.092485666275024414e+00
9.726078249514099466e-03,6.554315686225891113e-01
8.906161412596702576e-03,5.776926279067993164e-01
8.105339482426643372e-03,9.632134437561035156e-01
7.330889347940680763e-03,1.489491581916809082e+00
6.590844597667455673e-03,2.047802209854125977e+00
5.892932415008544922e-03,2.612224340438842773e+00
5.244856700301168614e-03,3.170866966247558150e+00
4.653817508369685087e-03,3.715452671051025391e+00
4.126161802560090151e-03,4.237919330596923828e+00
3.666830947622657256e-03,4.729362487792968750e+00
3.278503427281977047e-03,5.179580688476562500e+00
2.960884710773825212e-03,5.576472759246826172e+00
2.709927037358283997e-03,5.905824661254882812e+00
2.518052933737635612e-03,6.151216506958007812e+00
2.374925883486867385e-03,6.293138027191162109e+00
2.269020071253180504e-03,6.306063652038575107e+00
2.189367776736616655e-03,6.172448158264161044e+00
2.126737730577588515e-03,5.896904945373535156e+00
2.074176212772727013e-03,5.499001026153564453e+00
2.026907633990049796e-03,5.006129741668701172e+00
1.981919631361961798e-03,4.446751117706298828e+00
1.937478082254528566e-03,3.847289800643920898e+00
1.892689149826764410e-03,3.230662584304810014e+00
1.847113016992806955e-03,2.616210460662841797e+00
1.800626982003450177e-03,2.023644208908081055e+00
1.753177726641297557e-03,1.480497002601623535e+00
1.704829861409962828e-03,1.041365742683410645e+00
1.655631465837358995e-03,8.305186629295349121e-01
1.605668803676962852e-03,9.546526670455932617e-01
1.555026159621774500e-03,1.283971190452575684e+00
1.503793173469602628e-03,1.673337697982788086e+00
1.452094875276089148e-03,2.065599918365478516e+00
1.400029868818819306e-03,2.439972877502441406e+00
1.347741577774286053e-03,2.787407636642456055e+00
1.295363064855337577e-03,3.102922677993774414e+00
1.243059174157679081e-03,3.382949113845825639e+00
1.190992654301226573e-03,3.624256610870361328e+00
1.139345229603350163e-03,3.823440551757812056e+00
1.088303979486226819e-03,3.976612091064453125e+00
1.038069487549364784e-03,4.079218387603759766e+00
9.888447821140289307e-04,4.126079559326171875e+00
9.408506448380645837e-04,4.111808300018310547e+00
8.943367865867914938e-04,4.031647682189941406e+00
8.494968642480672490e-04,3.882454156875610352e+00
8.065663860179482806e-04,3.663420677185058594e+00
7.657684618607166682e-04,3.376694440841674805e+00
7.272989605553448200e-04,3.027348518371582031e+00
6.913449615240094877e-04,2.622437000274658203e+00
6.580392364412542905e-04,2.172109842300415039e+00
6.275217165239156377e-04,1.693816781044006348e+00
5.998482229188083518e-04,1.222247600555419922e+00
5.750116542913018573e-04,8.502072691917419434e-01
5.529609625227750432e-04,8.014992475509643555e-01
5.336076719686390054e-04,1.135252594947814941e+00
5.167566123418508876e-04,1.625588417053222656e+00
5.022010882385076177e-04,2.149823427200317383e+00
4.896835307590664517e-04,2.659649372100830078e+00
4.789164522662758285e-04,3.125092506408690962e+00
4.696131800301371921e-04,3.519092082977294922e+00
4.614881181623788314e-04,3.813710689544677734e+00
4.542889364529400522e-04,3.980951309204101562e+00
4.477599868550898271e-04,3.997383117675781250e+00
4.417119780555368554e-04,3.852055549621582031e+00
4.359546583145856315e-04,3.553500890731811079e+00
4.303581954445690459e-04,3.129556655883789062e+00
4.248052428010850603e-04,2.619262218475341797e+00
4.192144842818378860e-04,2.063017845153808594e+00
4.135228518862277269e-04,1.497583031654357910e+00
4.076971381437031789e-04,9.611324667930603027e-01
4.016828315798191590e-04,5.359922051429748535e-01
3.954784187953919714e-04,5.016283988952636719e-01
3.890735970344394988e-04,8.357893824577331543e-01
3.977266023866832798e-04,1.222623467445373535e+00
6.117155426181852818e-04,1.583639144897460938e+00
7.037156610749664091e-04,1.897758007049560547e+00
1.427075476385652585e-03,2.146170616149902344e+00
8.903460111469030380e-04,2.342309236526489258e+00
6.204665987752375819e-04,2.454839706420898438e+00
4.692231304943561554e-04,2.495934486389160156e+00
3.991765843238681013e-04,2.450535297393798828e+00
3.748573944903911786e-04,2.318753242492675781e+00
3.436668484937400710e-04,2.099966764450073242e+00
3.746994771063326705e-04,1.801658749580383301e+00
3.827880835160611325e-03,1.446847796440124512e+00
1.710429438389838176e-03,1.000286698341369629e+00
7.941687363199892912e-04,5.577296614646911621e-01
3.265546401962635191e-04,1.931781768798827847e-01
6.269940640777351640e-04,4.919729828834533691e-01
4.547184798866509849e-04,9.245172142982482910e-01
3.410516947042195905e-04,1.313889861106872559e+00
3.086340439040211655e-04,1.626945257186889648e+00
2.019725507125257578e-03,1.832138180732727051e+00
2.751346037257462198e-04,1.947215557098388672e+00
1.435266109183430455e-03,1.918126821517944336e+00
6.655080942437052727e-04,1.786988615989685059e+00
4.646824672818182815e-04,1.553859949111938477e+00
4.430304688867181540e-04,1.255999207496643066e+00
2.950252965092661165e-04,9.500070810317993164e-01
2.993057016283274131e-03,7.208904623985290527e-01
1.734713441692292473e-03,6.628929376602172852e-01
1.190916751511395411e-03,8.013810515403747559e-01
5.360468057915569436e-04,1.008929729461669922e+00
5.872753099538385868e-04,1.195014238357543945e+00
3.198517952114344727e-04,1.330129742622375488e+00
8.407799759879707206e-04,1.385866999626159668e+00
1.514646224677562930e-03,1.387735009193420410e+00
1.301945070736109994e-03,1.317227005958557129e+00
9.287732536904514920e-04,1.213306307792663574e+00
2.880005631595849449e-04,1.115250468254089355e+00
4.715799295809118856e-04,1.069100141525268555e+00
1.209347508847713904e-03,1.098570823669433594e+00
6.939007434993981231e-04,1.183845162391662598e+00
1.185414264909923293e-03,1.287753939628601074e+00
1.027614111080765941e-03,1.355786919593811035e+00
4.312635574024172263e-04,1.381342411041259766e+00
1.842693542130291462e-03,1.352960109710693359e+00
1.565934944665060260e-04,1.306149244308471680e+00
1.509670284576713822e-03,1.260354042053222656e+00
1.666434109210968831e-04,1.241983532905578613e+00
4.425364313647150451e-04,1.246961474418640137e+00
1.288255589315668562e-04,1.254823923110961914e+00
2.402879763394593921e-04,1.239982962608337402e+00
1.279622199945152240e-03,1.193987488746643066e+00
1.944307703524827307e-03,1.107717514038085938e+00
9.608602849766610969e-04,1.021407008171081543e+00
1.768733636708928508e-04,9.382792115211486816e-01
3.871701774187387120e-04,8.627648949623107910e-01
9.961533360183236815e-04,7.892525196075439453e-01
1.017510076053440354e-03,7.090436816215515137e-01
1.201210776343942122e-03,6.262944340705871582e-01
1.148092211224139170e-03,5.525528788566589355e-01
4.090386501047759706e-04,5.088325142860412598e-01
6.195798050612213396e-04,4.928022921085357666e-01
2.695403236430136723e-04,4.856574535369873047e-01
2.022357890382409096e-03,4.753915965557098389e-01
1.079066307283938365e-03,4.637786746025085449e-01
8.223805925808843698e-04,4.500938653945922852e-01
8.284500217996540938e-04,4.347326457500457764e-01
3.990094701293856448e-04,4.189206063747406006e-01
9.966832585632796719e-04,4.008261859416961670e-01
5.661617033183575761e-04,3.884709775447845459e-01
1.139726140536367893e-03,3.802098333835601807e-01
1.222303253598512032e-04,3.769528865814208984e-01
7.033359725028274275e-04,3.779850602149963379e-01
9.879503631964323736e-04,3.844298720359802246e-01
2.110864268615841866e-03,3.989560604095458984e-01
1.450119423680007458e-03,4.167478978633880615e-01
9.022473241202529992e-04,4.364122152328491211e-01
5.653153639286757600e-04,4.590721428394317627e-01
5.303864600136877190e-04,4.842126667499542236e-01
2.937967656180264192e-04,5.131044387817382812e-01
3.385036485269665284e-03,5.440542697906494141e-01
6.722872494719920374e-04,5.794420242309570312e-01
7.698700064793230187e-04,6.128526926040649414e-01
7.025254308246072854e-04,6.463579535484313965e-01
5.162108573131262172e-04,6.809933185577392578e-01
3.369500918779520554e-04,7.166967988014221191e-01
3.105282667092976786e-04,7.517704963684082031e-01
5.061443662270903587e-04,7.853422760963439941e-01
5.627381033264100552e-04,8.156639933586120605e-01
1.783073414117097855e-03,8.423852324485778809e-01
1.903186639538033441e-04,8.619754910469055176e-01
6.556733278557657111e-04,8.778431415557861328e-01
4.125755222048610449e-04,8.890286087989807129e-01
2.537509426474570686e-04,8.945865035057067871e-01
5.396187189035115458e-04,8.930538892745971680e-01
1.732474425807595036e-03,8.833915591239929199e-01
1.374462386593223269e-03,8.666392564773559570e-01
9.913480607792730763e-04,8.430771231651306152e-01
1.473452430218459260e-04,8.156223893165588379e-01
5.577666161116207863e-05,7.846491932868957520e-01
2.109643071889877753e-03,7.521330118179321289e-01
6.770255276933312416e-04,7.170791029930114746e-01
4.058477352373303609e-04,6.843698024749755859e-01
6.586692179553207483e-04,6.571386456489562988e-01
1.040457427734509246e-04,6.370028853416442871e-01
7.451006094925103403e-04,6.246379613876342773e-01
1.808082684874534824e-03,6.209143996238708496e-01
3.458319406490773505e-04,6.267585158348083496e-01
1.288807980017735470e-04,6.412457227706909180e-01
1.066082040779292583e-03,6.632201075553894043e-01
2.331148571101947806e-04,6.910443305969238281e-01
3.192947944626211686e-03,7.238240242004394531e-01
2.322286134585738616e-03,7.586969733238220215e-01
1.344964141026138826e-03,7.941216230392456055e-01
2.908951428253203088e-04,8.291321396827697754e-01
5.661593168042601239e-04,8.608130216598510742e-01
3.393183869775385207e-04,8.874475359916687012e-01
1.966319250641391765e-04,9.077974557876586914e-01
8.706925291335203428e-05,9.201292991638183594e-01
1.935925567522645647e-03,9.231111407279968262e-01
6.730363820679483629e-04,9.172112345695495605e-01
1.176476478576660590e-03,9.012653231620788574e-01
6.124108913354573466e-04,8.766983151435852051e-01
5.916187656112015247e-04,8.445788621902465820e-01
3.635784378275276315e-04,8.061332106590270996e-01
3.020384465344249660e-04,7.609236836433410645e-01
1.056445980793796480e-04,7.061702013015747070e-01
4.075734876096250361e-03,6.427822113037109375e-01
2.761688374448568713e-04,5.772226452827453613e-01
4.268261545803395183e-05,5.406302213668823242e-01
1.279414573218674281e-04,5.643313527107238770e-01
4.884160589426758074e-04,6.501672863960266113e-01
1.022323194774798642e-04,7.699993252754211426e-01
5.923841672483828934e-05,8.875760436058044434e-01
1.962182286661119895e-04,9.736249446868896484e-01
4.559513035928831860e-05,1.007657051086425781e+00
1.714429585263132832e-03,9.796022176742553711e-01
2.386643551290035248e-03,8.949986696243286133e-01
1.699255895800888105e-03,7.707726359367370605e-01
1.055462402291596153e-03,6.229886412620544434e-01
6.704333936795592308e-04,4.828239977359771729e-01
2.496202068869025599e-04,3.717038035392761230e-01
2.797864435706287080e-04,3.176532685756683350e-01
1.763495529303327203e-04,3.315540254116058350e-01
1.577373332111165199e-04,3.898961246013641357e-01
1.569883024785667387e-04,4.609959423542022705e-01
4.149846266955138120e-03,5.230422019958496094e-01
1.647333032451569384e-03,5.732365846633911133e-01
1.108875148929655118e-03,5.943613648414611816e-01
5.833878531120718610e-04,5.926814079284667969e-01
1.224940060637891022e-04,5.625853538513183594e-01
2.868331212084742569e-04,5.102296471595764160e-01
1.610242616152390567e-04,4.446406364440917969e-01
1.888008555397390235e-04,3.760059475898742676e-01
6.120763282524421811e-05,3.158543109893798828e-01
2.693503629416227774e-03,2.749813795089721680e-01
2.507727360352872935e-03,2.592446804046630859e-01
1.130403485149144693e-03,2.580691576004028320e-01
4.367037618067113919e-04,2.650789916515350897e-01
4.327129281591622395e-04,2.683287560939788818e-01
3.659865760710090399e-04,2.668058574199676514e-01
2.521173155400901491e-04,2.608459591865539551e-01
1.654396910453214699e-04,2.537067532539367676e-01
1.663215953158213875e-04,2.495840191841125488e-01
9.460066212341191553e-04,2.498819530010223389e-01
2.462175907567144308e-03,2.535714209079742432e-01
1.557391515234485811e-04,2.591664195060729980e-01
8.796259062364696372e-04,2.651993334293365479e-01
6.151343695819377899e-04,2.704219520092010498e-01
3.057137655559926683e-04,2.751106917858123779e-01
3.392115468159319597e-04,2.800666093826293945e-01
1.470057759433984756e-03,2.863286137580871582e-01
1.749021117575466850e-03,2.940057516098022461e-01
8.240767056122423303e-04,3.024417459964752197e-01
5.452281329780817032e-04,3.101418316364288330e-01
5.523886065930127013e-04,3.167359828948974609e-01
1.667406904743982986e-04,3.224576413631439209e-01
4.073991905897855759e-03,3.280605673789978027e-01
1.931924954988061514e-03,3.317444622516632080e-01
1.326498924754559777e-03,3.350895941257477362e-01
7.906862301751974497e-04,3.371445536613464355e-01
1.792875846149400690e-04,3.379997014999389648e-01
3.525104257278145986e-04,3.378793299198150635e-01
2.383932442171501030e-04,3.369110524654388428e-01
5.328736369847324086e-05,3.352091610431671143e-01
3.323581477161499046e-04,3.330115675926208496e-01
2.775587141513823596e-03,3.310642242431640625e-01
8.035856881178916585e-04,3.279009461402892511e-01
6.549139507114887238e-04,3.249286115169525146e-01
6.336061633192000605e-04,3.232545852661132812e-01
1.684988674242049998e-04,3.226961195468902588e-01
3.172606811858714169e-04,3.234183192253112793e-01
1.198098645545541806e-03,3.253591656684875488e-01
1.414046855643391176e-03,3.277522921562194824e-01
2.761746582109483265e-04,3.307086527347565252e-01
6.431124056689442288e-04,3.343548774719238836e-01
2.457217487972229177e-04,3.377622663974761963e-01
2.444794867187738852e-03,3.408457338809967041e-01
7.417801534757020258e-04,3.427676558494567871e-01
2.974752278532835029e-04,3.439481556415557306e-01
5.919277900829913400e-04,3.441905975341796875e-01
2.221614995505659959e-04,3.435618281364440918e-01
2.653805771842598481e-03,3.425017595291137695e-01
1.215481199324130795e-03,3.413849771022796631e-01
6.556301959790287234e-04,3.414035737514496405e-01
2.377577329752966491e-04,3.423807919025421143e-01
7.588528387714180081e-05,3.439150452613830566e-01
1.455904217436909676e-03,3.472569882869720459e-01
1.365730422548949068e-03,3.475151956081390381e-01
8.346730610355734825e-04,3.510958552360534113e-01
8.006540592759846557e-04,3.507446646690368097e-01
2.860833192244170470e-04,3.488761484622955322e-01
1.889377250336111026e-03,3.423896431922913153e-01
9.949875529855487562e-04,3.269363939762115479e-01
8.337164181284605373e-04,3.130723536014556885e-01
1.518644712632520903e-04,3.001899719238281250e-01
9.096437133848661724e-05,2.864055037498473566e-01
3.469940274953843247e-04,2.724769115447998047e-01
3.375629894435404647e-04,2.602320611476898193e-01
2.714192727580666976e-03,2.517255544662475586e-01
1.601546537131071091e-03,2.420905381441116055e-01
9.397699031978849933e-04,2.380836904048919955e-01
6.867950432933865893e-04,2.370121181011199951e-01
2.622580504976211352e-04,2.346380203962325772e-01
8.157931151799859785e-04,2.312623709440231323e-01
4.967891145497561585e-04,2.228730767965317050e-01
8.099386468529703401e-04,2.126639634370804111e-01
8.180871373042463172e-04,2.009675949811935702e-01
2.491998311597855525e-04,1.923106908798218051e-01
6.948217924218620764e-05,1.878192424774169644e-01
5.007055122405288869e-03,1.938346773386001864e-01
2.112469868734478951e-03,1.860176473855972012e-01
1.147656235843897300e-03,1.890445053577423096e-01
6.830857018940152906e-04,1.910585314035415372e-01
1.096122869057580016e-04,1.903809010982513150e-01
1.283678866457193819e-04,1.917012482881545743e-01
1.109424847527406974e-04,1.930185407400131226e-01
1.029224149533548274e-04,1.937092989683150968e-01
5.036955917603332886e-05,1.944131702184677124e-01
8.658217120682819323e-05,1.951149702072143555e-01
8.180380245903508230e-05,1.958855688571929654e-01
3.225792432203888026e-03,1.970065236091613770e-01
1.508643385022879081e-03,1.955641806125640592e-01
3.074060950893907113e-04,1.971765309572219849e-01
4.008134419564159080e-05,1.987965553998947144e-01
2.134606620529666001e-04,2.002876102924346924e-01
3.647473058663309163e-04,2.013698369264602384e-01
2.266721276100726833e-04,2.028194516897201816e-01
1.423096982762217793e-04,2.044729143381118774e-01
1.304737088503315503e-04,2.065199911594390869e-01
1.426618197001516385e-03,2.097664177417754849e-01
1.059679780155420303e-03,2.088595479726791382e-01
1.085219322703778310e-03,2.130273431539535522e-01
7.290962967090306498e-04,2.155248522758483887e-01
3.844754537567495216e-04,2.181639671325683594e-01
3.790788759943097288e-04,2.211727648973464966e-01
3.584991500247268243e-04,2.235598117113113681e-01
2.061257371678948402e-03,2.258433699607848844e-01
6.945568020455542479e-04,2.299077212810516635e-01
9.930372470989823341e-04,2.337463498115539551e-01
5.296347080729904501e-05,2.361667752265930176e-01
4.568647709675131602e-04,2.397557795047759732e-01
8.262669434770938482e-04,2.432811707258224487e-01
2.442405093461275101e-03,2.434058934450149259e-01
9.247165871784095062e-05,2.478054314851760864e-01
9.222888620570297673e-04,2.522246241569519043e-01
4.981250967830417372e-04,2.549014985561370294e-01
4.118724318686871094e-04,2.574666738510131836e-01
2.321646898053587567e-04,2.596027255058288574e-01
4.144125268794596737e-04,2.626239955425262451e-01
1.177430822281167453e-04,2.639363110065460205e-01
1.527020824141800187e-03,2.653898000717163086e-01
3.852050867862999981e-04,2.680341601371765137e-01
2.830634475685657697e-04,2.710751295089721680e-01
4.791190440300854771e-05,2.724377810955047607e-01
3.189349372405560451e-04,2.733974158763885498e-01
2.594378893263640188e-04,2.745655775070190430e-01
3.271391149610281858e-03,2.740276753902435303e-01
8.469145977869630944e-04,2.751913368701934814e-01
1.116855768486857414e-03,2.783116400241851807e-01
3.675682237371802872e-04,2.771185040473937988e-01
1.229015906574203751e-04,2.775216996669769287e-01
3.449734649620951306e-04,2.779846191406250000e-01
3.610274870879948139e-04,2.768297791481018066e-01
2.194086788222194152e-03,2.752102017402648926e-01
1.563565456308424202e-04,2.749321758747100830e-01
5.870832246728243612e-04,2.725711166858673096e-01
6.512796389870343424e-04,2.671664655208587646e-01
6.073907134123145450e-04,2.586280405521392822e-01
1.263760845176876025e-03,2.512107491493225098e-01
3.909085353370754827e-04,2.479310184717178067e-01
8.382514351978899133e-04,2.455122321844101230e-01
1.347300247289240360e-03,2.406196147203445435e-01
7.467365940101446890e-04,2.396799325942993164e-01
2.078502147924153642e-04,2.350560426712036410e-01
1.746701542288065174e-03,2.289835661649703702e-01
1.224546693265438297e-03,2.282628118991851807e-01
7.613167981617155943e-04,2.222042828798293790e-01
1.114851329475641034e-03,2.221325039863586148e-01
1.877526810858400031e-04,2.169582843780517578e-01
7.182970875874163889e-04,2.140462994575500211e-01
1.367299817502498410e-03,2.154716998338699341e-01
1.116180792450904846e-03,2.092646062374114713e-01
1.003685640171170018e-03,2.105890959501266479e-01
6.103463820181788098e-04,2.073005586862564364e-01
9.390169871039692924e-04,2.044889032840728482e-01
1.823677011998371374e-04,2.036884576082229337e-01
1.522419916000218555e-04,2.040993571281433105e-01
1.400578650645912127e-03,2.041193395853042603e-01
9.910004446282987163e-04,1.994158625602722446e-01
3.547766027622857555e-05,1.991972774267196655e-01
1.526565756648778482e-03,2.009902298450469971e-01
1.160229323431849913e-03,1.952722668647766391e-01
9.632590226829056308e-04,1.976398080587387085e-01
1.590708852745591239e-04,1.946037411689758023e-01
1.404190436005592780e-03,1.917712539434432983e-01
1.123322057537734509e-03,1.947646886110305786e-01
3.148895921185614305e-04,1.911059170961379727e-01
1.543625607155263641e-03,1.889801174402236661e-01
3.884386096615344286e-04,1.903059333562850952e-01
1.543253165436907519e-04,1.899821311235427856e-01
1.359592308290302320e-03,1.908026635646819791e-01
7.400237955152987350e-04,1.878877878189086914e-01
3.545059298630804366e-04,1.872310489416122437e-01
1.494529307819902897e-03,1.901853978633880615e-01
1.089018885977566459e-03,1.858756989240646640e-01
4.841619520448148793e-04,1.875358670949936191e-01
1.139672123827040412e-03,1.883048117160796842e-01
7.009202381595970284e-04,1.851941049098968506e-01
1.103608519770205455e-03,1.878466159105300903e-01
2.480722032487394052e-04,1.848609149456024170e-01
2.256910782307386398e-03,1.825903505086898804e-01
1.410330180078744238e-03,1.829150617122650146e-01
8.932471391744913839e-04,1.827171742916107455e-01
5.578094278462233328e-04,1.827192008495330811e-01
5.180241423659028791e-04,1.848619431257247925e-01
7.690085476497188210e-05,1.830841302871703824e-01
1.683818525634706671e-03,1.863459944725036621e-01
2.630177419632674131e-03,1.817802041769027710e-01
1.472231815569103198e-03,1.842634230852127075e-01
4.606758011505008828e-04,1.833457052707672119e-01
2.374736941419542649e-04,1.803239881992340088e-01
3.525983192957938802e-04,1.797101199626922607e-01
3.038659997400830078e-05,1.786363422870635986e-01
1.508915011072530834e-05,1.780920028686523160e-01
1.238937402376905084e-04,1.777291595935821533e-01
6.114584539318455891e-05,1.769968420267105103e-01
1.740806736052035852e-03,1.792457401752471924e-01
2.480275230482221951e-03,1.789271533489227295e-01
1.543006277643143697e-03,1.729826629161834717e-01
8.413177565671506796e-04,1.754766851663589478e-01
5.681001348420979761e-04,1.729619503021240512e-01
2.759868802968413180e-04,1.735990345478057861e-01
2.464327553752810305e-04,1.730010956525802335e-01
1.589061430422589996e-04,1.721968948841094971e-01
1.460100320400670713e-04,1.712469160556793490e-01
2.827193238772452420e-04,1.706039011478424072e-01
9.420645073987543583e-04,1.685059368610382080e-01
1.780195161700248068e-03,1.732374876737594327e-01
1.015070360153913715e-03,1.679907441139220914e-01
6.394399679265914992e-05,1.684926152229309082e-01
4.202226118650287932e-04,1.685931086540222168e-01
2.629242371767760407e-04,1.673520505428314209e-01
1.833572896430268613e-04,1.657906323671340942e-01
3.218157507944853740e-04,1.656067073345184326e-01
2.093103248625993295e-03,1.680492162704467496e-01
1.649918995099141923e-04,1.622312217950820645e-01
8.423200342804194581e-04,1.610358357429504117e-01
6.413997616618872773e-04,1.602275967597961426e-01
2.625878842081875693e-04,1.593980491161346158e-01
3.369873156771064347e-04,1.590371876955032071e-01
1.167349051684140725e-03,1.596120744943618774e-01
1.425885828211904006e-03,1.546699851751327515e-01
3.653252497315408832e-05,1.543720811605453491e-01
6.964861531741917133e-04,1.542255431413650513e-01
4.427422245498747718e-04,1.510512381792068481e-01
1.661391463130712292e-03,1.497201621532440186e-01
1.449834817321969975e-04,1.488819122314453125e-01
7.109433063305914402e-04,1.488658487796783447e-01
2.439591335132719170e-04,1.462381780147552490e-01
2.126824576407670107e-03,1.458461433649063110e-01
5.853987531736493111e-04,1.436282247304916382e-01
6.104409694671633028e-04,1.441298425197601318e-01
1.439206607756205920e-05,1.427205950021743774e-01
9.918832220137114956e-04,1.429329514503479004e-01
4.776066925842313332e-04,1.414567530155181885e-01
1.318687689490615671e-03,1.401438564062118530e-01
1.658743596635759527e-03,1.481144279241561890e-01
1.084036077372729561e-03,1.428949236869812012e-01
6.423647864721716534e-04,1.415322571992874146e-01
4.786518111359328032e-04,1.377113163471221924e-01
6.863753078505394675e-04,1.389901489019393921e-01
3.420528955757619577e-04,1.371127367019653320e-01
1.124770846217870929e-03,1.361647993326187134e-01
3.308761515654620798e-04,1.351968795061111728e-01
5.973114166408779405e-04,1.342709064483642301e-01
4.105764674022794854e-04,1.338455677032470703e-01
2.316230675205587257e-04,1.309799104928970337e-01
1.578952651470899365e-03,1.304176598787307739e-01
2.916169178206473589e-04,1.310213357210159302e-01
6.293524638749657977e-04,1.312759518623352051e-01
4.209663893561810255e-04,1.295237690210342130e-01
1.454177254345267333e-05,1.284419447183609009e-01
2.970938221551479535e-04,1.283359676599502563e-01
2.529747085645794435e-03,1.340222358703613004e-01
1.344668795354664759e-03,1.277963221073150635e-01
1.055610366165637970e-03,1.273529678583145142e-01
6.496230489574373853e-04,1.255403906106948575e-01
3.917922731488943100e-04,1.242306232452392717e-01
4.018476465716957504e-04,1.228903979063033919e-01
1.362640527077018564e-03,1.222724914550781111e-01


==> Plots/1D_Sine/Vary_alpha/Vary_alpha_2_nPts_201/Error.csv <==
6.873662471771240234e-01,7.017919540405273438e+00
5.210728049278259277e-01,6.977933406829833984e+00
2.643622457981109619e-01,6.888475418090821201e+00
6.672047823667524857e-02,6.726181507110595703e+00
8.596022613346576691e-03,6.559989929199218750e+00
1.423220336437225342e-01,6.397105693817137784e+00
2.083223164081573486e-01,6.146129131317139560e+00
2.195216119289397916e-01,5.749412536621092862e+00
2.531769275665283203e-01,5.149744510650634766e+00
3.146649301052093506e-01,4.180330276489257812e+00
3.676495850086211603e-01,2.589796066284179688e+00
3.365533649921417791e-01,7.028281688690185547e-01
3.210503458976745605e-01,3.370719909667968750e+00
2.076994776725768765e-01,6.182170867919922763e+00
4.549067467451094887e-02,5.939913272857666016e+00
3.740936145186424255e-02,3.401859045028686523e+00
8.068338036537171798e-02,1.079595327377319336e+00
7.212480157613754272e-02,6.488059759140014648e-01
5.084082856774330139e-02,1.419359564781188965e+00
2.427766658365726124e-02,1.757915735244750977e+00
1.796939596533775677e-02,1.731905937194824219e+00
3.572127223014831543e-02,1.416045904159545898e+00
5.273054167628288269e-02,8.764758706092834473e-01
5.529917031526565552e-02,3.360324800014495850e-01
4.497555270791053078e-02,6.478208899497985840e-01
3.043764084577560078e-02,1.012859463691711426e+00
1.793927885591984489e-02,9.765453934669494629e-01
2.053822576999664654e-02,6.254717707633972168e-01
2.185774594545364380e-02,2.751501500606536865e-01
1.707410998642444958e-02,3.370513319969177246e-01
1.020618807524443193e-02,4.446705579757690430e-01
4.056414123624563217e-03,3.967449963092803955e-01
5.595519673079252243e-03,2.586615979671478271e-01
7.355601992458106822e-03,2.309593260288238525e-01
6.418916862457988912e-03,3.115371167659760077e-01
4.981650505214931315e-03,3.046616911888122559e-01
5.422491114586589986e-03,2.237961888313293457e-01
5.370231810957195109e-03,1.982086449861526489e-01
3.361128270626068983e-03,2.213248908519744873e-01
1.698300358839333274e-03,2.024914920330047607e-01
4.729470703750847903e-03,1.672671437263488492e-01
8.388398215174676723e-03,1.647528111934661865e-01
8.891102857887741434e-03,1.508184671401977539e-01
9.485334157943722116e-03,1.311986744403839111e-01
8.917761966586114711e-03,1.301236301660537997e-01
7.661001756787303579e-03,1.241879388689994812e-01
5.329374223947525892e-03,1.112063378095626831e-01
2.888682065531611009e-03,1.119126304984092712e-01
1.811744645237922018e-03,1.114923432469367842e-01
2.663751132786274824e-03,1.051259711384773116e-01
3.186501096934079257e-03,1.051065549254417558e-01
3.073651110753418316e-03,1.055545508861541609e-01
2.382407896220683618e-03,1.047208830714225769e-01
1.807179185561835549e-03,1.047552824020385742e-01
1.864171237684785886e-03,1.039414405822753767e-01
2.319764811545609560e-03,1.039305403828620772e-01
2.516433363780379729e-03,1.024315208196640292e-01
2.268834272399545583e-03,1.012634187936782976e-01
1.598034752532840209e-03,1.003807187080383162e-01
9.688804275356235288e-04,9.932770580053330856e-02
8.218934526666997779e-04,9.837737679481507735e-02
1.005300204269587777e-03,9.753122180700303512e-02
1.055566477589308999e-03,9.661337733268735017e-02
8.688240777701142703e-04,9.587489813566207886e-02
5.745652015320955623e-04,9.527835994958876176e-02
3.387758042663336884e-04,9.476670622825621171e-02
3.258140932302919842e-04,9.414485096931458907e-02
3.538122400641440803e-04,9.340364485979081588e-02
3.096460422966628725e-04,9.263291954994200272e-02
3.069299855269492215e-04,9.183216840028762817e-02
4.018423787783831358e-04,9.107182919979095459e-02
5.052133346907792307e-04,9.033380448818208175e-02
5.964504671283066273e-04,8.952913433313368363e-02
7.272859220392998781e-04,8.861346542835236983e-02
9.008809574879702653e-04,8.747058361768721146e-02
1.090604695491492531e-03,8.600503206253051758e-02
1.281742472201586203e-03,8.421444892883300781e-02
1.462273765355347937e-03,8.214450627565385299e-02
1.614604028873146014e-03,7.988626509904862838e-02
1.718115410767495415e-03,7.751077413558959961e-02
1.756749465130269744e-03,7.507742196321487427e-02
1.716218190267682076e-03,7.268486171960829301e-02
1.594762317836285288e-03,7.044466584920883179e-02
1.401387969963252978e-03,6.839704513549803300e-02
1.157428836449980519e-03,6.649182736873626709e-02
8.905246504582463611e-04,6.465359777212141557e-02
6.320241373032329298e-04,6.283543258905409379e-02
4.140918317716567082e-04,6.101389974355696938e-02
2.687902597244831108e-04,5.918045341968534989e-02
2.088291075779126179e-04,5.734647437930105729e-02
1.992205652641132745e-04,5.551601946353911660e-02
2.132333902409299666e-04,5.364629253745079041e-02
2.951005299109967731e-04,5.162100121378899314e-02
4.512144078034906495e-04,4.929796978831290505e-02
6.295443745329977166e-04,4.660933464765548012e-02
8.060769177973269332e-04,4.360846430063248375e-02
5.461573135107757396e-03,4.096700251102447510e-02
4.236472770571709547e-03,4.699182137846947410e-02
7.377084111794828284e-04,4.244778305292129517e-02
2.028153743594885306e-03,3.220304474234580994e-02
7.435166626237331737e-04,3.765208646655082009e-02
1.164613524451852278e-03,2.651504240930080067e-02
8.089755428954961084e-04,2.680155262351036419e-02
8.500585681758817758e-04,2.350018545985221516e-02
7.753180689178405024e-04,2.175705879926681519e-02
2.995607792399823666e-04,2.012263983488082886e-02
2.962691942229865897e-04,1.875840499997138977e-02
2.476682711858301271e-04,1.804305054247379650e-02
1.009334344416856549e-03,1.731831394135952343e-02
2.765422686934470263e-03,1.783666759729385029e-02
9.887493215501308441e-04,1.935533247888088573e-02
1.197860576212405725e-03,1.904437877237796437e-02
1.891954336315392797e-03,1.686710491776466023e-02
3.496080171316863191e-04,1.637396402657032013e-02
5.912231863476338171e-04,1.698991842567919991e-02
1.150813768617808819e-03,1.669017598032952049e-02
3.839551238343120055e-03,1.786524802446365010e-02
1.592408632859587453e-03,2.212138101458549153e-02
7.526880945079026438e-04,2.474752999842166901e-02
6.304103299044071544e-04,2.163218520581722606e-02
3.971504047513009744e-04,1.582795940339565971e-02
4.255169478710741889e-04,1.492602564394473856e-02
2.084593288600446149e-04,1.379561424255370920e-02
7.570403628051284445e-03,1.978762261569500316e-02
5.297309253364800539e-03,1.403193827718495802e-02
1.588562736287713268e-03,1.644244790077209820e-02
9.075308917090295661e-04,1.633477583527565349e-02
1.466104295104741400e-03,1.955276355147362102e-02
4.337029240559785474e-04,1.442920602858066385e-02
4.188812454231084477e-04,1.907662674784660686e-02
3.394167579244822806e-04,1.506705489009618239e-02
1.263619196834042668e-04,1.551353186368942608e-02
1.361250033369287577e-04,1.621306128799914967e-02
1.306029007537289912e-04,1.500433497130871340e-02
2.464783610776066238e-04,1.323107723146677017e-02
8.912361226975921069e-04,1.314794644713402141e-02
5.133052356541155901e-03,1.355887483805417494e-02
3.860122524201871266e-03,2.238117530941963543e-02
1.841955527197570964e-04,1.678676530718803059e-02
1.999766100198031339e-03,1.434456370770931244e-02
1.217167358845472119e-03,2.486968040466308247e-02
5.765215610153972018e-04,1.767063513398170124e-02
7.539441576227548991e-04,1.075883023440838207e-02
9.174580918624994971e-04,1.208825036883354360e-02
3.361735725775361603e-04,1.108926255255937229e-02
3.536502190399914980e-04,1.417246181517838911e-02
2.928160538431255383e-04,1.174658164381980896e-02
6.086538778617978096e-04,1.169258635491132389e-02
3.750590607523918586e-03,2.092696353793143879e-02
3.589416388422249880e-03,1.535607501864433982e-02
8.368397247977558051e-04,2.674759179353714336e-02
1.060498645529150963e-03,2.924403920769691814e-02
1.189768197946250656e-03,2.110712416470050812e-02
6.845783791504797067e-04,1.801108568906784405e-02
1.874891022453083233e-04,1.648555509746074677e-02
6.258495268411935460e-04,1.837375573813915600e-02
2.694618015084414048e-04,2.303138747811317097e-02
5.245850770734251630e-04,2.150416746735572815e-02
1.052071107551455064e-03,1.656232774257659218e-02
3.478319151327013969e-03,1.630862802267075279e-02
2.090020803734659715e-03,4.249069094657898643e-02
1.148133655078709342e-03,1.593585871160030712e-02
3.058316069655119289e-04,3.381548449397087097e-02
2.989641216117890315e-04,2.023230306804179798e-02
6.257185596041379191e-04,2.641783654689788471e-02
1.875954767456277663e-04,2.429298870265483509e-02
1.495507196523249583e-03,2.891685999929905285e-02
1.244034618139266968e-03,1.330008916556835175e-02
3.762444539461284876e-04,2.594813331961632122e-02
1.362838898785412962e-03,2.268301509320735931e-02
1.479673665016888922e-03,1.451479457318783153e-02
1.685346709564328194e-03,8.100044913589950907e-03
2.709233667701483640e-03,1.282832771539687590e-02
1.567134517244995074e-03,2.446322701871395805e-02
4.554839804768562317e-03,1.114683598279953350e-02
5.733557627536357533e-04,4.102818295359611511e-02
1.925201038829982064e-03,1.565150730311869881e-02
5.744791124016047608e-04,4.454938694834708474e-02
6.448206258937718652e-04,2.674435079097748150e-02
2.759893832262605971e-04,3.939322382211685875e-02
1.905831275507806864e-03,3.365109115839004517e-02
1.764353510225191441e-04,1.787744835019111980e-02
6.123600760474803232e-04,1.693974062800407410e-02
2.852009143680333224e-03,9.808937087655067444e-03
2.226296113803982735e-03,1.826888322830200542e-02
2.162643475458025499e-03,2.308001555502415050e-02
1.068739802576601722e-03,1.356878131628036499e-02
2.927595633082093435e-04,1.082535088062286550e-02
9.964451892301442407e-04,9.710596874356273306e-03
9.120941394940020822e-04,1.057774107903241591e-02
3.584574209526179920e-03,2.083166316151619304e-02
1.906686957227066430e-04,1.915032416582107891e-02
4.405594372656194730e-04,8.669704198837278539e-03
2.014307974604890022e-04,1.578234508633613586e-02
1.114536891691386483e-03,1.328846253454685385e-02
6.402604049071667410e-04,7.698318921029569453e-03
2.194113796576856699e-03,7.126210723072287818e-03
4.708471242338420045e-04,1.731010153889655373e-02
2.543900394812227163e-03,7.926364429295063019e-03
2.791858045384286967e-03,6.996095180511475477e-03
1.873211702331901030e-03,1.652270369231700897e-02
1.132227480411529541e-03,1.852305047214031566e-02
3.534820862114428932e-04,6.780934985727070895e-03
1.495836477261037719e-04,6.817865185439585772e-03
2.994633046910166740e-03,9.530123323202129709e-03
2.075948752462863488e-03,7.391432300209999084e-03
6.689164438284934651e-04,7.441509049385784322e-03
1.582814846187829971e-03,7.960956543684002268e-03
1.854767906479538354e-03,8.782090619206430263e-03
2.113997703418136510e-03,8.335208520293234044e-03
6.062058964744210243e-04,7.216656580567359057e-03
2.872914541512728605e-03,8.423143997788429260e-03
2.338573103770613237e-03,7.477152161300183210e-03
8.819504291750492834e-04,8.254289627075197047e-03
6.392535578925157133e-05,6.551968399435280886e-03
6.810029735788706217e-04,7.279445417225363472e-03
2.611617324873805913e-03,8.591635152697561437e-03
2.128273481503128572e-03,6.930326111614701530e-03
1.873778761364519813e-03,8.547356352210046596e-03
5.249992827884855055e-04,5.544196348637342453e-03
3.979795612394809723e-03,1.024046726524829865e-02
8.987049805000427638e-04,7.746801245957612991e-03
2.537097025197000938e-04,1.087110210210085089e-02
1.474706456065177267e-03,7.289661560207605362e-03
5.745108355768023837e-04,6.887946277856829384e-03
3.353393985889853673e-04,5.825733300298454112e-03
4.010940901935101423e-03,1.194055657833815141e-02
6.539646419696512007e-04,8.107896894216535741e-03
3.370450576767326486e-04,8.000427857041362417e-03
1.360877184197306633e-03,5.408182274550199509e-03
2.951938076876104962e-04,5.116110201925037557e-03
1.700675638858227567e-04,4.396387841552497691e-03
2.041221829131245179e-03,4.586861003190280742e-03
3.101738169789313836e-03,1.359118055552244707e-02
1.354840584099293189e-03,1.008998416364192963e-02
3.194962919224055248e-04,7.374402135610576975e-03
4.601445980370043624e-04,8.699044585227968043e-03
1.651010970817878300e-04,6.306606810539962596e-03
1.463697873987257047e-03,9.300324134528638667e-03
1.037231995724141164e-03,5.021407268941401568e-03
2.425147686153649850e-03,1.333846338093280966e-02
2.354225143790245056e-03,4.259567707777021581e-03
1.135766506195067411e-04,1.114390045404434551e-02
3.919333394151182067e-04,6.136469542980193224e-03
2.504085889086128149e-03,6.514278706163170556e-03
2.001595683395862146e-03,7.627157960087060928e-03
1.298311515711248572e-03,1.795416697859763882e-03
2.161633456125854579e-03,4.359653219580651197e-03
2.333095297217368646e-03,6.458977237343787280e-03
1.872638706117867556e-03,8.662859909236431122e-03
1.866872305981814428e-03,2.144374186173080964e-03
1.425926340743898912e-03,8.378427475690845144e-03
8.670474053360520709e-04,1.514983596280216737e-03
8.993084775283931602e-04,3.016697010025381175e-03
1.168223679997027137e-03,5.832586437463760376e-03
1.919446978718041506e-03,3.936483524739742279e-03
2.120846649631857872e-03,7.311838213354347402e-03
1.815589261241256757e-03,8.397271856665611267e-03
1.737546757794917063e-03,4.206003621220590419e-03
1.932522980496287996e-03,6.365008652210236463e-03
1.620581722818314595e-03,7.767747156322000676e-03
1.452189520932734013e-03,5.153973121196032438e-03
1.587163307704031034e-03,4.407996777445076161e-03
1.556832110509275956e-03,6.537666544318200892e-03
1.308986451476812363e-03,5.773220211267472181e-03
1.446741400286555724e-03,4.969547968357799703e-03
1.803168910555541082e-03,5.345961544662712270e-03
1.801300444640218995e-03,7.494084537029266357e-03
1.566497609019278829e-03,7.509805262088777369e-03
1.708352938294410055e-03,6.296192761510610580e-03
1.988889882341026826e-03,6.625933106988667574e-03
2.047357847914099693e-03,9.296198375523092097e-03
1.934588770382106087e-03,9.062569588422778738e-03
1.815997064113616727e-03,6.507975049316882220e-03
8.637746213935312898e-05,3.183756722137331529e-03
3.915596753358839208e-03,8.651688694953916722e-03
1.078311703167855740e-03,4.527380224317311373e-03
8.612671808805312621e-05,7.483297493308780843e-03
1.239915844053030014e-03,6.243447307497260353e-03
5.577948177233337272e-04,7.983759976923467463e-03
1.356453722110019218e-04,5.949791055172683543e-03
4.184369929134844866e-03,1.537315640598536058e-02
1.946395146660506725e-03,1.231321599334478031e-02
1.242894097231328704e-03,1.352087873965502132e-02
6.694400799460709095e-04,1.314310543239116842e-02
5.810947550344276155e-05,9.278931654989721126e-03
4.122223763260990381e-04,6.773676257580516988e-03
7.880560588091610778e-04,2.274281810969114304e-03
6.444190512411294199e-04,3.736099693924188180e-03
2.292902208864688440e-03,5.533368792384862032e-03
1.501332299085334485e-04,2.313473261892795563e-03
7.058545015752314437e-04,2.575072227045894103e-03
2.965118619613351606e-04,3.783910768106578046e-03
3.025377809535713630e-04,4.355659708380697423e-03
3.657143970485775037e-04,3.136934945359826955e-03
4.070415161550044146e-03,1.440881192684173757e-02
2.674571238458157453e-03,5.099939648061992473e-03
9.941165335476398468e-04,7.199714425951238977e-03
6.684821710223336113e-05,4.722103942185640335e-03
6.875713006593289160e-04,2.334207762032747702e-03
3.993567661382256854e-04,2.992996713146566477e-03
2.522100694477559762e-04,3.648361889645456834e-03
4.217168898321688175e-04,5.763929337263109035e-03
1.185338594950735352e-03,8.291344158351423091e-03
3.422676119953394370e-03,1.378976553678512747e-02
2.757164882495998903e-03,7.137139327824119223e-03
1.726893824525177696e-03,7.759717293083666020e-03
1.093481434509158134e-03,2.218885347247124586e-03
5.665593562298455022e-05,1.925602904520928426e-03
3.252165915910154581e-04,2.444119192659854022e-03
3.764235589187594978e-05,4.342417698353528109e-03
5.518279067473485388e-05,2.217035973444580598e-03
4.390708345454187285e-04,2.595028607174754576e-03
9.188931435346600141e-04,6.350067909806967649e-03
1.533504342660308318e-03,3.446440910920499454e-03
4.627913949661892248e-05,4.316195845603943738e-03
3.680536465253679860e-04,1.869227155111729448e-03
3.167887916788458824e-04,4.906027112156152725e-03
5.158301792107522488e-04,5.740584339946507540e-03
3.624429809860884601e-04,2.046412089839578109e-03
2.122966252500192415e-04,1.909424783661961122e-03
3.167001123074441606e-04,3.311522072181104313e-03
2.202214673161508550e-04,2.475318731740116206e-03
6.521329283714294434e-03,2.534375898540019989e-02
3.428064752370120396e-03,4.977073986083269987e-03
2.833845326676965194e-03,5.264384206384421262e-03
1.072419108822941563e-03,1.077191811054945339e-02
6.138551980257034302e-04,9.408892132341863460e-03
7.453677244484424591e-04,3.020146628841757774e-03
6.628879928030072559e-04,2.073407173156738715e-03
3.122957132291049307e-04,4.506085067987440282e-03
1.747307542245835879e-04,2.715409267693758011e-03
1.545897830510512808e-04,2.333754673600196405e-03
8.040174725465483289e-05,2.112880349159241156e-03
1.364204945275559750e-04,2.349408110603691015e-03
7.026733510429038242e-05,2.527924953028559251e-03
6.945756729692220688e-03,2.387148514389992107e-02
3.722541034221650471e-03,5.316750146448609611e-03
2.697321819141507582e-03,4.018698818981645757e-03
5.338896880857647550e-04,1.759435422718525627e-02
1.013420522212981961e-03,8.645937778055666142e-03
3.301330434624102981e-04,9.955718182027343405e-03
6.838064291514456272e-04,6.924160290509460622e-03
5.494686192832889341e-04,2.221762435510755019e-03
2.869323179766068742e-05,5.100826732814310246e-03
1.802855695132166147e-04,3.613906912505626245e-03
5.629535371554085477e-05,2.310210838913917108e-03
1.435466838302091848e-04,2.149272710084914727e-03
7.358852308243512023e-04,3.993162419646979246e-03
3.713946091011166573e-03,1.118896901607513254e-02
1.508906832896173217e-03,3.498976118862628069e-03
1.414843281963839856e-04,4.381309263408184052e-03
6.879284628666935183e-04,5.666788201779129723e-03
1.488934503868222237e-04,3.452466567978262468e-03
1.346058706985786828e-04,3.471038071438669725e-03
1.582744444021955404e-04,4.625287372618911916e-03
3.826920583378525214e-04,5.840618163347245130e-03
4.532421007752418518e-03,1.828381791710853230e-02
2.019137376919389638e-03,7.243093568831683940e-03
3.611462016124278849e-04,8.796737529337406158e-03
2.724222722463310307e-04,8.747291751205922908e-03
6.057115970179438591e-04,5.018346942961214238e-03
3.810541238635778969e-04,6.705028936266897374e-03
2.109822526108475166e-04,7.203612476587292930e-03
4.135993367526680231e-04,8.874077349901199341e-03
2.041459549218417081e-03,1.646699197590351452e-02
1.609719591215252659e-03,1.021869760006666357e-02
8.287386153824629568e-04,3.556162118911743164e-03
9.366016020067032899e-04,9.737669490277763712e-03
5.226487992331387781e-04,1.138573419302701950e-02
3.827114996965976196e-04,4.334221594035625458e-03
9.781923145055766537e-04,8.597069419920442754e-03
1.887402147985994165e-03,7.967426441609855997e-03
1.849972992204129479e-03,1.689375611022114971e-03
1.639209367567672783e-04,7.203669752925636119e-03
2.987728454172610369e-03,8.100584149360658473e-03
4.463354707695545392e-04,4.528874997049568349e-03
1.581419259309768243e-03,4.876990802586077776e-03
1.012315042316913822e-03,2.481264760717750463e-03
7.981658563949165560e-04,2.139834221452474594e-03
2.939892001450063424e-04,2.279341686517000198e-03
7.777427526889367536e-05,3.808471141383052306e-03
1.299147610552609184e-03,1.169171463698149248e-02
1.722058164887130260e-03,1.833107671700418646e-03
1.653821556828916290e-03,8.949441835284229624e-03
1.091558020561933301e-03,3.474916564300656752e-03
1.101294881664216518e-03,3.045296063646674156e-03
4.967752029187978398e-04,4.269551020115615672e-03
4.806277574971316619e-04,3.343480639159680280e-03
2.852160541806371646e-04,1.964149530977009860e-03
3.658036002889276635e-04,2.020991407334804535e-03
5.074446089565753937e-04,2.413915703073143959e-03
1.677971304161472753e-04,1.969174947589636283e-03
2.230534097179769602e-03,7.207912858575585106e-03
1.772989402525127585e-03,8.703503757715226954e-03
7.674924563616512038e-04,8.433548733592036856e-03
4.477981419768182797e-04,5.641699768602848920e-03
1.961312373168767041e-04,2.692195586860179901e-03
3.605432575568558412e-04,2.842167159542440934e-03
5.086815799586475980e-04,4.563079681247473630e-03
1.443733111955224817e-03,1.043659448623657227e-02
2.507679630070923892e-03,8.255204185843465978e-03
2.151905559003352252e-03,1.394326053559779774e-02
6.089785019867122173e-04,7.938466034829618281e-03
6.366048473864795946e-04,7.313141133636237058e-03
1.747557544149457053e-04,3.232160583138465014e-03
3.394467348698527163e-04,2.420359058305620713e-03
3.363943833392114531e-04,3.176331287249921451e-03
7.222021231427789819e-04,5.617390386760232231e-03
2.721563680097460747e-03,1.191932987421750849e-02
6.207178812474014543e-04,5.534556228667495900e-03
1.592655782587826252e-03,2.600371837615968098e-03
1.194467185996473107e-04,8.220367133617399388e-03
4.615654761437327754e-04,5.761609412729741878e-03
5.673753184964883735e-05,5.038178060203792399e-03
9.753637277754030447e-05,5.350547377020118019e-03
2.214634325355291367e-03,8.035857230424882716e-03
1.742870779708028273e-03,9.769110940396789206e-03
1.276581198908388398e-03,1.097418740391731089e-02
1.106899115256964944e-03,4.546174313873054332e-03
1.963500399142504172e-03,8.752145804464818782e-03
3.566844970919192379e-04,9.543267078697681427e-03
1.409280695952475071e-03,6.440046243369581917e-03
1.086472533643245480e-03,1.298929098993540157e-02
8.268338860943911291e-04,8.527337573468686885e-03
4.174117930233475158e-05,8.328994736075399571e-03
1.177886151708662727e-03,9.730937890708444768e-03
1.187683898024260998e-03,8.212701417505742854e-03
9.134060819633300736e-04,6.138661410659549886e-03
7.946618716232476450e-04,4.338527563959361857e-03
1.721919397823512283e-04,1.458374434150754972e-03
5.788440466858448766e-04,7.032651919871566945e-03
6.837424734840164128e-05,5.462058819830419368e-03
4.219888942316172881e-04,5.070495884865523252e-03
4.634962242562322182e-04,1.421007560566067912e-03
4.207710269838570681e-03,1.751403883099555969e-02
1.800125231966376738e-03,1.347144693136215036e-02
1.408537151291966221e-03,6.473522633314134425e-03
1.020989730022848086e-03,8.371673524379733694e-03
4.331545205786822600e-04,6.121753714978696650e-03
6.473401444964108683e-04,3.362711519002913128e-03
4.085903055965900963e-04,2.530781785026193532e-03
1.282672281377017498e-03,1.000302471220493317e-02
4.547872231341898441e-04,7.277467288076879329e-03
2.805493422783909602e-04,8.717414923012258357e-03
4.685992375016211596e-03,1.189187914133071726e-02
2.268961630761622515e-03,5.219339393079281721e-03
1.888895640149712563e-03,3.579330164939165115e-03
7.583902915939686514e-04,6.359382066875694448e-03
5.863855476491155409e-04,5.400520749390124407e-03
5.996635882183909416e-04,2.144093392416834831e-03
1.583710545673966137e-04,4.883456509560344869e-03
2.157030976377426765e-04,3.542701946571469741e-03
1.583562116138636524e-04,1.904848497360944531e-03
4.109192013856951484e-05,1.226975466124713638e-03
1.984515547519549456e-04,1.352217746898531914e-03
3.190056420862674279e-03,1.058993022888899023e-02
1.927442965097725391e-03,1.044248882681131016e-02
5.414615952759049155e-05,8.475699461996557063e-03
1.210540998727083423e-03,5.637843627482650929e-03
6.638668128289283406e-04,5.682112649083135777e-03
7.005743100307878580e-04,3.915657289326192683e-03
3.094867279287427122e-04,1.749022863805293603e-03
1.162217813543975570e-03,1.010755356401205063e-02
2.626907953526823629e-04,1.100900955498218883e-02
1.430924166925251484e-03,4.826232790946960449e-03
3.701235691551119631e-04,4.415785428136588010e-03
1.404284732416271513e-03,8.382154628634451085e-03
2.565204049460588259e-04,9.455062448978427542e-03
1.274224487133324580e-03,7.117927074432373047e-03
1.422276021912694194e-03,1.369316596537828445e-02
2.761397627182305401e-04,1.948723685927689292e-03
1.265343977138399861e-03,7.779687643051147461e-03
9.300102829001840677e-04,3.956440836191178236e-03
2.802867442369461060e-03,3.863138612359762192e-03
6.006263429298996925e-04,3.628882579505444874e-03
1.452256576158105677e-03,1.705431379377841516e-03
1.045741722919046662e-03,2.806478645652532578e-03
8.139291312545540117e-04,2.622903790324925509e-03
8.190662629203874958e-05,2.342434599995612664e-03
3.441572189331053603e-04,3.525728825479747166e-03
3.148605348542332649e-03,1.820174977183341980e-02
9.489133954048157822e-04,1.348103675991297289e-02
5.780450301244852759e-04,1.443338952958584179e-02
1.465906098019331423e-04,1.165910437703132282e-02
1.131825614720582962e-03,3.707643598318099542e-03
7.073790184222159601e-04,2.500375965610146089e-03
1.449559116736054420e-03,1.340278424322604786e-02
1.101698842830955982e-03,4.960266873240470886e-03
2.303698100149631500e-03,5.064713302999734879e-03
1.938513829372822588e-03,2.754912944510578676e-03
8.957321988418696142e-04,1.246140152215957295e-02
1.319629023782908700e-03,3.560917684808373018e-03
2.291761105880141692e-03,1.131481863558292042e-02
1.594525529071688869e-03,7.076235022395847493e-03
1.634574378840625720e-03,2.611526753753423691e-03
1.750916126184165695e-03,1.097460929304361690e-02
9.755053324624893881e-04,3.086280543357134733e-03
1.151334960013628223e-03,5.483333021402358141e-03
5.466815782710908759e-04,3.514898242428899679e-03


==> Plots/1D_Sine/Vary_alpha/Vary_alpha_4_nPts_201/Control.csv <==
0.000000000000000000e+00
1.556544601917266846e-01
3.127717971801757812e-01
4.708866178989410400e-01
6.295801997184753418e-01
7.884846329689025879e-01
9.472838044166564941e-01
1.105712890625000000e+00
1.263556480407714844e+00
1.420644760131835938e+00
1.576849102973937988e+00
1.732077002525329590e+00
1.886267066001892090e+00
2.039383649826049805e+00
2.191410541534423828e+00
2.342347145080566406e+00
2.492204427719116211e+00
2.641000986099243164e+00
2.788759231567382812e+00
2.935503005981445312e+00
3.081257104873657227e+00
3.226042509078979492e+00
3.369878530502319336e+00
3.512781143188476562e+00
3.654759407043457031e+00
3.795820713043212891e+00
3.935964345932006836e+00
4.075189113616943359e+00
4.213484287261962891e+00
4.350840568542480469e+00
4.487240791320800781e+00
4.622665882110595703e+00
4.757091522216796875e+00
4.890492916107177734e+00
5.022843837738037109e+00
5.154112815856933594e+00
5.284268856048583984e+00
5.413276195526123047e+00
5.541102886199951172e+00
5.667712688446044922e+00
5.793069362640380859e+00
5.917136669158935547e+00
6.039875984191894531e+00
6.161251068115234375e+00
6.281225681304931641e+00
6.399760246276855469e+00
6.516820907592773438e+00
6.632367610931396484e+00
6.746367454528808594e+00
6.858784198760986328e+00
6.969579696655273438e+00
7.078722000122070312e+00
7.186175823211669922e+00
7.291908740997314453e+00
7.395888328552246094e+00
7.498081684112548828e+00
7.598457813262939453e+00
7.696986675262451172e+00
7.793636798858642578e+00
7.888381481170654297e+00
7.981191158294677734e+00
8.072040557861328125e+00
8.160899162292480469e+00
8.247744560241699219e+00
8.332551002502441406e+00
8.415292739868164062e+00
8.495947837829589844e+00
8.574493408203125000e+00
8.650906562805175781e+00
8.725168228149414062e+00
8.797254562377929688e+00
8.867148399353027344e+00
8.934829711914062500e+00
9.000282287597656250e+00
9.063487052917480469e+00
9.124426841735839844e+00
9.183087348937988281e+00
9.239451408386230469e+00
9.293507575988769531e+00
9.345239639282226562e+00
9.394634246826171875e+00
9.441680908203125000e+00
9.486366271972656250e+00
9.528678894042968750e+00
9.568612098693847656e+00
9.606154441833496094e+00
9.641294479370117188e+00
9.674027442932128906e+00
9.704345703125000000e+00
9.732240676879882812e+00
9.757708549499511719e+00
9.780740737915039062e+00
9.801333427429199219e+00
9.819484710693359375e+00
9.835187911987304688e+00
9.848443984985351562e+00
9.859247207641601562e+00
9.867598533630371094e+00
9.873493194580078125e+00
9.876935958862304688e+00
9.877923011779785156e+00
9.876458168029785156e+00
9.872540473937988281e+00
9.866172790527343750e+00
9.857360839843750000e+00
9.846105575561523438e+00
9.832408905029296875e+00
9.816278457641601562e+00
9.797719955444335938e+00
9.776738166809082031e+00
9.753337860107421875e+00
9.727525711059570312e+00
9.699312210083007812e+00
9.668704986572265625e+00
9.635710716247558594e+00
9.600340843200683594e+00
9.562602996826171875e+00
9.522506713867187500e+00
9.480066299438476562e+00
9.435291290283203125e+00
9.388194084167480469e+00
9.338787078857421875e+00
9.287083625793457031e+00
9.233097076416015625e+00
9.176839828491210938e+00
9.118330001831054688e+00
9.057579040527343750e+00
8.994605064392089844e+00
8.929425239562988281e+00
8.862052917480468750e+00
8.792507171630859375e+00
8.720807075500488281e+00
8.646965980529785156e+00
8.571007728576660156e+00
8.492950439453125000e+00
8.412811279296875000e+00
8.330615043640136719e+00
8.246376991271972656e+00
8.160120010375976562e+00
8.071866989135742188e+00
7.981638431549072266e+00
7.889456748962402344e+00
7.795345306396484375e+00
7.699327945709228516e+00
7.601427078247070312e+00
7.501667499542236328e+00
7.400073528289794922e+00
7.296671390533447266e+00
7.191484451293945312e+00
7.084539413452148438e+00
6.975864410400390625e+00
6.865481376647949219e+00
6.753422737121582031e+00
6.639710903167724609e+00
6.524376392364501953e+00
6.407446861267089844e+00
6.288951396942138672e+00
6.168915748596191406e+00
6.047371387481689453e+00
5.924348831176757812e+00
5.799875736236572266e+00
5.673983573913574219e+00
5.546700477600097656e+00
5.418059349060058594e+00
5.288090229034423828e+00
5.156823158264160156e+00
5.024291038513183594e+00
4.890525817871093750e+00
4.755557537078857422e+00
4.619418621063232422e+00
4.482143878936767578e+00
4.343763828277587891e+00
4.204311847686767578e+00
4.063818931579589844e+00
3.922320604324340820e+00
3.779849052429199219e+00
3.636436939239501953e+00
3.492118120193481445e+00
3.346927165985107422e+00
3.200896024703979492e+00
3.054059267044067383e+00
2.906450510025024414e+00
2.758101701736450195e+00
2.609050989151000977e+00
2.459328651428222656e+00
2.308969736099243164e+00
2.158008337020874023e+00
2.006477832794189453e+00
1.854411959648132324e+00
1.701843738555908203e+00
1.548807978630065918e+00
1.395337104797363281e+00
1.241465687751770020e+00
1.087225675582885742e+00
9.326491951942443848e-01
7.777726650238037109e-01
6.226267218589782715e-01
4.672443270683288574e-01
3.116576671600341797e-01
1.558989435434341431e-01
0.000000000000000000e+00


==> Plots/1D_Sine/Vary_alpha/Vary_alpha_4_nPts_201/Control_pointwise_error.csv <==
0.000000000000000000e+00
6.294548511505126953e-04
2.760022878646850586e-03
5.964577198028564453e-03
9.862601757049560547e-03
1.412439346313476562e-02
1.847201585769653320e-02
2.267873287200927734e-02
2.656710147857666016e-02
3.000533580780029297e-02
3.290271759033203125e-02
3.520476818084716797e-02
3.688764572143554688e-02
3.795337677001953125e-02
3.842306137084960938e-02
3.833365440368652344e-02
3.773355484008789062e-02
3.667831420898437500e-02
3.522729873657226562e-02
3.344154357910156250e-02
3.138160705566406250e-02
2.910590171813964844e-02
2.666926383972167969e-02
2.412390708923339844e-02
2.151584625244140625e-02
1.888656616210937500e-02
1.627182960510253906e-02
1.370525360107421875e-02
1.121139526367187500e-02
8.815288543701171875e-03
6.533622741699218750e-03
4.383563995361328125e-03
2.373218536376953125e-03
5.116462707519531250e-04
1.193523406982421875e-03
2.740859985351562500e-03
4.130363464355468750e-03
5.361557006835937500e-03
6.437301635742187500e-03
7.361412048339843750e-03
8.138179779052734375e-03
8.773326873779296875e-03
9.274005889892578125e-03
9.646892547607421875e-03
9.897232055664062500e-03
1.003456115722656250e-02
1.006603240966796875e-02
9.999275207519531250e-03
9.841442108154296875e-03
9.599208831787109375e-03
9.284019470214843750e-03
8.900165557861328125e-03
8.455753326416015625e-03
7.956981658935546875e-03
7.411479949951171875e-03
6.824493408203125000e-03
6.202697753906250000e-03
5.552768707275390625e-03
4.879951477050781250e-03
4.189491271972656250e-03
3.487110137939453125e-03
2.773284912109375000e-03
2.058982849121093750e-03
1.343727111816406250e-03
6.313323974609375000e-04
7.152557373046875000e-05
7.648468017578125000e-04
1.443862915039062500e-03
2.106666564941406250e-03
2.751350402832031250e-03
3.373146057128906250e-03
3.972053527832031250e-03
4.544258117675781250e-03
5.092620849609375000e-03
5.612373352050781250e-03
6.101608276367187500e-03
6.561279296875000000e-03
6.988525390625000000e-03
7.387161254882812500e-03
7.751464843750000000e-03
8.082389831542968750e-03
8.381843566894531250e-03
8.647918701171875000e-03
8.878707885742187500e-03
9.079933166503906250e-03
9.247779846191406250e-03
9.382247924804687500e-03
9.486198425292968750e-03
9.558677673339843750e-03
9.601593017578125000e-03
9.615898132324218750e-03
9.598731994628906250e-03
9.553909301757812500e-03
9.483337402343750000e-03
9.385108947753906250e-03
9.264945983886718750e-03
9.118080139160156250e-03
8.951187133789062500e-03
8.759498596191406250e-03
8.549690246582031250e-03
8.318901062011718750e-03
8.071899414062500000e-03
7.806777954101562500e-03
7.525444030761718750e-03
7.231712341308593750e-03
6.926536560058593750e-03
6.606101989746093750e-03
6.278038024902343750e-03
5.941390991210937500e-03
5.597114562988281250e-03
5.245208740234375000e-03
4.886627197265625000e-03
4.526138305664062500e-03
4.163742065429687500e-03
3.798484802246093750e-03
3.435134887695312500e-03
3.070831298828125000e-03
2.706527709960937500e-03
2.347946166992187500e-03
1.993179321289062500e-03
1.643180847167968750e-03
1.298904418945312500e-03
9.632110595703125000e-04
6.351470947265625000e-04
3.137588500976562500e-04
4.768371582031250000e-06
2.956390380859375000e-04
5.846023559570312500e-04
8.592605590820312500e-04
1.123428344726562500e-03
1.375198364257812500e-03
1.610755920410156250e-03
1.832962036132812500e-03
2.040863037109375000e-03
2.232551574707031250e-03
2.408981323242187500e-03
2.566337585449218750e-03
2.709388732910156250e-03
2.837181091308593750e-03
2.946853637695312500e-03
3.038883209228515625e-03
3.114700317382812500e-03
3.172397613525390625e-03
3.211498260498046875e-03
3.232479095458984375e-03
3.237247467041015625e-03
3.224372863769531250e-03
3.193378448486328125e-03
3.147125244140625000e-03
3.082752227783203125e-03
2.999305725097656250e-03
2.902030944824218750e-03
2.785682678222656250e-03
2.655982971191406250e-03
2.510070800781250000e-03
2.347946166992187500e-03
2.170562744140625000e-03
1.981258392333984375e-03
1.778125762939453125e-03
1.560688018798828125e-03
1.331329345703125000e-03
1.090049743652343750e-03
8.392333984375000000e-04
5.774497985839843750e-04
3.075599670410156250e-04
3.004074096679687500e-05
2.546310424804687500e-04
5.459785461425781250e-04
8.387565612792968750e-04
1.137733459472656250e-03
1.438617706298828125e-03
1.739501953125000000e-03
2.039909362792968750e-03
2.336502075195312500e-03
2.629518508911132812e-03
2.916574478149414062e-03
3.194808959960937500e-03
3.460645675659179688e-03
3.717660903930664062e-03
3.958702087402343750e-03
4.183530807495117188e-03
4.388570785522460938e-03
4.571914672851562500e-03
4.730701446533203125e-03
4.860162734985351562e-03
4.958629608154296875e-03
5.020856857299804688e-03
5.047559738159179688e-03
5.032777786254882812e-03
4.971623420715332031e-03
4.861950874328613281e-03
4.697918891906738281e-03
4.476547241210937500e-03
4.191875457763671875e-03
3.840208053588867188e-03
3.413021564483642578e-03
2.909719944000244141e-03
2.323001623153686523e-03
1.646667718887329102e-03
8.747428655624389648e-04
8.628281875644461252e-07


==> Plots/1D_Sine/Vary_alpha/Vary_alpha_4_nPts_201/Error.csv <==
8.015234470367431641e-01,6.963551521301268643e+00
6.178152561187744141e-01,7.047406673431395596e+00
4.082660973072052002e-01,7.049772739410400391e+00
1.878820210695266446e-01,6.853988647460936612e+00
1.603433787822723389e-01,6.569670200347900391e+00
9.529165178537370162e-02,6.384659767150878018e+00
6.987371295690535111e-02,6.173905849456787109e+00
3.491696715354918740e-02,5.855278968811034268e+00
1.280207466334104018e-02,5.481700420379638672e+00
2.417805232107638966e-02,5.079791069030761719e+00
3.056930191814899792e-02,4.588513374328613281e+00
3.528087586164473793e-02,4.032178878784179688e+00
3.566786646842956543e-02,3.408723592758179155e+00
3.238231316208838723e-02,2.714802503585815430e+00
3.103835508227348675e-02,1.999329686164855957e+00
3.001318685710430145e-02,1.493052601814270020e+00
2.966623008251189839e-02,1.831256985664367676e+00
2.824805118143558849e-02,3.062717437744141069e+00
2.472167089581489563e-02,4.805008411407470703e+00
2.035447955131531109e-02,6.857844829559326172e+00
1.743174530565737984e-02,8.922314643859861505e+00
1.681938208639621041e-02,1.038434219360351740e+01
1.727665774524211884e-02,1.047539043426513672e+01
1.807693578302859566e-02,9.067479133605957031e+00
1.908415555953979839e-02,6.897694587707519531e+00
2.081671729683876038e-02,4.724441051483154297e+00
2.255018241703510284e-02,2.896329879760742188e+00
2.238530479371548046e-02,1.517291903495788574e+00
2.167890965938568462e-02,8.640249967575073242e-01
2.114727161824702870e-02,1.230994939804077148e+00
2.035315334796905518e-02,1.827396512031555176e+00
1.959736458957195282e-02,2.346669673919677734e+00
1.903410442173480988e-02,2.756768941879272461e+00
1.845378242433071136e-02,3.062592744827270508e+00
1.782724075019360283e-02,3.267530202865601030e+00
1.722807250916958549e-02,3.368830204010009766e+00
1.672144606709479592e-02,3.357821702957153320e+00
1.632096245884894978e-02,3.220488786697387695e+00
1.597682014107704856e-02,2.939462661743164062e+00
1.562222838401794954e-02,2.495741128921508789e+00
1.520422473549842661e-02,1.869812369346618652e+00
1.467014010995626450e-02,1.047544360160827637e+00
1.392418332397937601e-02,2.649072706699371338e-01
1.282816100865603014e-02,1.330167889595031738e+00
1.137036457657813679e-02,2.656854867935180664e+00
9.658412076532840729e-03,3.762739896774291992e+00
8.004010654985904694e-03,4.181025028228759766e+00
6.778219714760777732e-03,3.669821977615356445e+00
6.038677878677847603e-03,2.568345308303833008e+00
5.395730491727589694e-03,1.632265925407409668e+00
4.506124183535577601e-03,1.649804949760437012e+00
3.290147753432394375e-03,2.147368431091308594e+00
1.763066160492598360e-03,2.417920589447021484e+00
9.225757094100116599e-04,2.312081575393676758e+00
1.612593070603907108e-03,1.909698009490966797e+00
2.467464189976453347e-03,1.408574223518371582e+00
3.312505548819898692e-03,1.081006288528442383e+00
4.084392916411163157e-03,1.053336024284362793e+00
4.656631499528886622e-03,1.096610784530639648e+00
4.965140018612147245e-03,1.004415631294250488e+00
5.056646652519704646e-03,7.532627582550048828e-01
5.035446491092445201e-03,4.160871207714080811e-01
4.992023110389709473e-03,1.034166812896728377e-01
4.962613340467216319e-03,2.203278392553329745e-01
4.936656914651394758e-03,3.917274475097656250e-01
4.882473498582839966e-03,4.689834117889404297e-01
4.768311046063899994e-03,4.740878641605377197e-01
4.574595019221304112e-03,4.615447223186492920e-01
4.296767991036177549e-03,4.942220449447631836e-01
3.943040035665036115e-03,5.772812366485595703e-01
3.531602909788488908e-03,6.587063670158386230e-01
3.086294513195752230e-03,6.998349428176879883e-01
2.632277784869075255e-03,7.039579153060913086e-01
2.200806979089976224e-03,6.982382535934448242e-01
1.848372397944331603e-03,6.963138580322265625e-01
1.652218983508646271e-03,6.852431297302246094e-01
1.639534137211740017e-03,6.481654047966003418e-01
1.765530207194387696e-03,5.845237970352172852e-01
1.959010027348994775e-03,5.072941780090332031e-01
2.163913566619157357e-03,4.246793091297149658e-01
2.342815743759274049e-03,3.294750452041625421e-01
2.474043052643536654e-03,2.126027494668960849e-01
2.559079788625240760e-03,8.459585905075071854e-02
2.622290281578898864e-03,1.007699742913246155e-01
2.709408057853579087e-03,2.454979121685028354e-01
2.854947000741959486e-03,3.951758146286010742e-01
3.006321843713521957e-03,5.295869708061218262e-01
3.017089795321226554e-03,6.221971511840820312e-01
2.763021271675824685e-03,6.486260294914245605e-01
2.313790377229452133e-03,6.019405126571655273e-01
1.862900215201080062e-03,4.958141446113586426e-01
1.547900261357426860e-03,3.558974266052246649e-01
1.411312841810285611e-03,2.081146240234375000e-01
1.406856812536716244e-03,7.475937902927398682e-02
1.447216258384286924e-03,7.458291202783583207e-02
1.459412742406129403e-03,1.717275083065032959e-01
1.371221500448882363e-03,2.495397627353668213e-01
1.292663277126848264e-03,2.990175783634185791e-01
1.088790246285498359e-03,3.248077630996704102e-01
8.990714559331534125e-04,3.269965052604675293e-01
8.131359354592862998e-04,3.062419593334197998e-01
5.620791343972084738e-04,2.636605203151702326e-01
5.267737433314321257e-04,2.023696750402450839e-01
6.077096913941206716e-04,1.266527175903320312e-01
7.825974025763569094e-04,4.589239507913588784e-02
3.967177588492632780e-03,5.872480571269989014e-02
2.132514491677283807e-03,1.224479600787162781e-01
1.501077087596059062e-03,1.738337725400924683e-01
9.789959294721482016e-04,2.045455873012542725e-01
6.136227748356759548e-04,2.104124277830123624e-01
5.450143362395463206e-04,1.926258802413940430e-01
5.745965172536672246e-04,1.545489430427551547e-01
6.249092402867970682e-04,1.037885472178459306e-01
7.309212232939900052e-04,4.991732910275459983e-02
3.173466073349118233e-03,2.544311247766017914e-02
1.170995179563760757e-03,5.348624661564826271e-02
1.188813825137913227e-03,8.090282231569290161e-02
1.055234461091459014e-03,9.810701012611389160e-02
8.995652315206823565e-04,1.027175039052963257e-01
8.441878599114712800e-04,9.403730928897856278e-02
8.469172171317043089e-04,7.447595149278640747e-02
3.916703630238769704e-03,5.083275586366653442e-02
1.934900414198636358e-03,2.900548279285430908e-02
1.351202721707523303e-03,3.067521564662456512e-02
9.413717780262230743e-04,4.941317439079283974e-02
9.214385063387456809e-04,6.747604161500930786e-02
7.972891326062384520e-04,7.874417304992674393e-02
7.325669284909964692e-04,8.029885590076447921e-02
6.204790552146734976e-04,7.284504920244218307e-02
7.872913265600800514e-04,5.755652859807013771e-02
2.358116442337633047e-03,4.439213126897811890e-02
6.327673327177759733e-04,3.636164963245391152e-02
1.033403445035218976e-03,3.889531642198561928e-02
3.081487375311556189e-04,4.634088277816772461e-02
2.991944784298539162e-04,5.000245198607444763e-02
4.674017545767130094e-04,4.860690608620644310e-02
5.073398933745919574e-04,4.177498444914817810e-02
2.393097616732120514e-03,3.461011499166487954e-02
5.510773044079542160e-04,2.851681411266326904e-02
5.552790826186538827e-04,2.458583749830722809e-02
3.466648631729186665e-04,2.582624554634093891e-02
5.844639381393790245e-04,2.621565014123916973e-02
4.008563410025089979e-04,2.644706144928932537e-02
2.566479146480560303e-03,2.977531030774116516e-02
1.419297652319073027e-03,3.317773714661598206e-02
8.234603446908295155e-04,2.927668020129203796e-02
2.454809146001937174e-04,3.109873831272125591e-02
2.267009112983941761e-04,3.015881963074207306e-02
1.714371610432862802e-03,2.964537404477596283e-02
1.479961327277124362e-03,2.926320210099219582e-02
7.574037299491465092e-04,3.307066857814788818e-02
8.115959353744985842e-04,2.858860418200492859e-02
7.760917069390417230e-04,2.570303343236446381e-02
7.733689853921535884e-04,2.369615435600281109e-02
6.051739328540860522e-04,2.195339091122150768e-02
6.434269598685203899e-04,2.110949717462063183e-02
8.364210953004656054e-04,2.183269709348678242e-02
6.107315421104428984e-04,2.138256281614303936e-02
4.248883051332086325e-04,2.127842046320438732e-02
1.290375599637627168e-03,2.248562872409820557e-02
9.219243074767290462e-04,2.387770824134350170e-02
5.986021715216338634e-04,2.416942454874515187e-02
4.065390094183385914e-04,2.395487390458583485e-02
3.487647336442022974e-04,2.372279390692710876e-02
2.329665236175061140e-03,2.516775578260422100e-02
2.937633253168312527e-04,2.339906245470047344e-02
3.056439163628965616e-04,2.220478281378745686e-02
7.215686491690573908e-04,2.087737433612346302e-02
4.619658575393261152e-04,1.981076784431934010e-02
7.935758912935849752e-04,2.065875567495822906e-02
1.642853952944278067e-03,1.972763612866402019e-02
1.337162801064550877e-03,1.935595087707042694e-02
8.883089758455753326e-04,1.926819048821926464e-02
5.453690537251532078e-04,1.872246153652667652e-02
5.298907635733484138e-04,1.572442054748535156e-02
1.997530198423193260e-04,1.508166454732418407e-02
1.246334984898566983e-03,1.594399288296699177e-02
2.609513700008392334e-03,2.087897807359695782e-02
1.370544894598424868e-03,1.380560453981161464e-02
6.827265024185180664e-04,1.311995834112167879e-02
7.140515954233709250e-04,1.399041432887315924e-02
4.548219149000940539e-04,1.106815040111541575e-02
2.650471578817814589e-04,1.053259987384080713e-02
2.238533634226770022e-04,1.077226642519235611e-02
1.755438715917990425e-04,1.035221572965383703e-02
1.740229636197910797e-04,8.897239342331882822e-03
2.046082168817520142e-03,1.179929077625274485e-02
1.896296860650181337e-03,1.987555809319019318e-02
4.906072281301020492e-04,1.681795157492160797e-02
4.768767685163763977e-04,5.319232121109961596e-03
4.045243840664624626e-04,1.012386474758386959e-02
1.887542603071778742e-04,7.062437478452923516e-03
3.082273178733883120e-04,1.145163085311650709e-02
2.944479230791331205e-03,1.900868676602840424e-02
1.734931371174753363e-03,2.388730086386203766e-02
1.036829780787229972e-03,2.098887413740157734e-02
7.663409342058000780e-04,1.146997883915901358e-02
2.576004189904777569e-04,9.576414711773392069e-03
1.455752411857247136e-03,1.184593793004750858e-02
1.618652022443711541e-03,9.865947999060150492e-03
1.333222608081996712e-04,1.265647821128368725e-02
4.374375857878478550e-04,1.303700823336840023e-02
9.029798675328493118e-04,1.591774076223373760e-02
1.109627424739301638e-03,1.623470336198806763e-02
5.738752079196275365e-04,1.534749753773212259e-02
1.041699317283928828e-03,1.480234880000352339e-02
8.953631040640175343e-04,1.525373291224241083e-02
6.979963509365916252e-04,1.939318329095840801e-02
8.464326383545991506e-04,1.643862202763557087e-02
2.095826435834169388e-03,1.695345714688300393e-02
1.292970962822436636e-03,2.207360789179801941e-02
3.089395468123254992e-04,1.960259489715099335e-02
2.659204474184659935e-04,1.601136662065983512e-02
4.372436087578533996e-04,1.826903782784938465e-02
2.933595387730747461e-04,1.601836085319519737e-02
2.931773429736495885e-03,2.220931276679039001e-02
1.679260516539216475e-03,2.811207249760627747e-02
1.015210058540105820e-03,2.165028266608714710e-02
6.613337318412957407e-04,1.810257695615291942e-02
3.630520659498871457e-04,1.846933178603649139e-02
3.304784768261016499e-04,1.322062779217958971e-02
1.913391868583858881e-03,1.445600669831037174e-02
1.180451596155762239e-03,1.208157278597354889e-02
8.143536979332566261e-04,1.608332060277461659e-02
7.233591168187558651e-04,1.186651270836591374e-02
7.435574661940336227e-04,1.108855381608009859e-02
8.805821416899561882e-04,1.108000706881284540e-02
8.242256444646044210e-05,7.284004706889393548e-03
1.566100982017815384e-04,5.267274565994742135e-03
1.522993203252554157e-03,8.167738094925882167e-03
1.134743681177497127e-03,5.961464717984198657e-03
9.078785078600044682e-04,4.998637363314625999e-03
6.458091957028957932e-05,1.090567186474800110e-02
2.121298108249903159e-03,2.046602405607700695e-02
3.617434413172303546e-04,1.106898393481969486e-02
8.792145526967942715e-04,9.859751909971233713e-03
6.573059363290666450e-04,1.136857643723488201e-02
1.527820713818072731e-04,9.600376710295673716e-03
3.058109432458878106e-04,8.377165533602235967e-03
1.069145742803812027e-03,1.239844784140586506e-02
1.007011043839156194e-03,1.060601696372032512e-02
8.043968118727203931e-04,1.015992276370525013e-02
1.895030436571687460e-04,1.101090852171183153e-02
1.015825895592570088e-03,1.143421512097120632e-02
4.164412093814462423e-04,1.526778563857078032e-02
2.341883955523373594e-04,1.238219905644655054e-02
8.563089650124314700e-04,1.717057451605797161e-02
9.199312771670520306e-04,1.344623416662216013e-02
1.197571109514682536e-04,1.139216497540474458e-02
1.626252924324943531e-04,1.109546236693859447e-02
2.507789758965374666e-04,1.094506587833165775e-02
2.863766276277603345e-04,1.034292951226234263e-02
2.280675689689815587e-04,1.061680261045694351e-02
1.300915027968586304e-04,1.016920059919357300e-02
2.165347250411288034e-04,1.006694789975881750e-02
2.438119612634182844e-03,1.701553352177143097e-02
1.725965179502964020e-03,2.214683778584003448e-02
3.669279394671320915e-04,9.075412526726726187e-03
6.958372541703282703e-04,6.974378135055300972e-03
5.062788841314613819e-04,8.683261461555954325e-03
2.465792349539695002e-04,6.566134747117756063e-03
2.645407221280037815e-04,7.008650340139865008e-03
1.558861229568720081e-03,1.544113364070654089e-02
1.359925023280083916e-03,1.048300880938768213e-02
1.016273745335638957e-03,1.246510539203882391e-02
5.469517782330515169e-04,5.893677473068239039e-03
5.926527082920074463e-04,4.995632451027633494e-03
2.806452685035765171e-04,6.326516624540091428e-03
3.156012389808892770e-03,1.824803650379180214e-02
8.398391655646263469e-04,2.110137790441512715e-02
1.082393340766430118e-03,1.055453717708587300e-02
3.132452548015862703e-04,8.019072003662584477e-03
9.452964877709751782e-05,7.680642418563365069e-03
3.332135675009339506e-04,7.015508599579333392e-03
3.803715808317066323e-04,7.233890239149330312e-03
2.229974837973713875e-03,1.968992315232753754e-02
2.469731552992015535e-04,1.274515502154827118e-02
2.919567632488906384e-04,8.649164810776708776e-03
6.875210092402991380e-04,1.073981169611215591e-02
6.543420022353531014e-04,1.048933435231447567e-02
1.206511980853974386e-03,1.531506795436143355e-02
5.433158366940915585e-04,1.127032656222581863e-02
8.760888886172325774e-05,1.039580442011356007e-02
1.465566339902580435e-03,1.645342446863651970e-02
1.175353303551674323e-03,1.247473061084747314e-02
8.927380549721420895e-04,1.170026324689387928e-02
1.430179108865558017e-04,1.616871729493140480e-02
7.210363983176646448e-04,1.552057825028895985e-02
1.361979404464364269e-03,1.763123273849487652e-02
1.147195114754140160e-03,1.607115752995013844e-02
1.005770405754447200e-03,1.444546598941088070e-02
6.631506839767099511e-04,1.545181684195994810e-02
4.842468479182572799e-04,1.661134138703346252e-02
8.955264929682018541e-04,1.401025243103504354e-02
8.770964923314748026e-04,1.422254927456379284e-02
1.284857717109844902e-04,1.651137135922908783e-02
3.213747171685099602e-03,3.250820562243461609e-02
9.798813844099643015e-04,1.816841773688792488e-02
1.084464252926409678e-03,1.417876314371824611e-02
3.451306547503918951e-04,1.566730439662932656e-02
1.650732156122103605e-04,1.303402986377477819e-02
3.630796272773295641e-04,1.396381296217442079e-02
1.971345627680419249e-04,1.367924269288778132e-02
3.303124103695153323e-03,2.462202683091163635e-02
2.857520594261588835e-04,1.955118402838706970e-02
1.041632844135164998e-03,1.448644045740365982e-02
3.384767333045601845e-04,1.387631706893443888e-02
4.046861140523106944e-04,1.307213399559259588e-02
1.116485436796211248e-04,1.129196304827928543e-02
2.697419549804181945e-04,1.142449770122767015e-02
2.483816351741553220e-03,1.876486092805862427e-02
1.929535297676920240e-03,2.566966973245144237e-02
2.376643969910219312e-04,1.483143772929906672e-02
7.589856977574528348e-04,1.130962558090687145e-02
3.090005775447936492e-04,1.111948210746049534e-02
3.726822906173765659e-04,9.564386680722236633e-03
3.318258677609266477e-04,9.134809486567970621e-03
8.619105210527773335e-04,1.319482456892728806e-02
2.248659962788225088e-03,1.699785329401493073e-02
1.913054002216086063e-04,1.360941119492053986e-02
8.115200907923277940e-04,1.026898249983787884e-02
5.462861154228446699e-04,8.115293458104135341e-03
3.558910975698381662e-04,9.259245358407493937e-03
3.100565227214248615e-04,8.759440854191776621e-03
1.091016674763522094e-04,7.644398603588346136e-03
2.749543171375989047e-03,1.992172375321388592e-02
1.895066583529115374e-03,2.298603951930999756e-02
7.668876205570993639e-04,6.511737126857040578e-03
2.586214686743916165e-04,6.952868308871982747e-03
3.205106768291444671e-04,5.479169543832541379e-03
3.418750420678405870e-04,5.922000389546155930e-03
1.953520404640586810e-04,8.234697394073012960e-03
1.632945204619318789e-04,8.310343138873575383e-03
1.328246144112200358e-04,9.194791316986085719e-03
1.425515511073173177e-04,8.573085069656370336e-03
3.475896082818509016e-03,2.271547913551330566e-02
1.807849155738950209e-03,1.117972377687692469e-02
1.203170628286898136e-03,8.919334039092065639e-03
7.250019116327168726e-04,9.804737754166129721e-03
2.273471473017705841e-04,1.164059713482856924e-02
3.064778284169734066e-04,7.902935147285464895e-03
2.063507999991998347e-04,9.918626397848125803e-03
4.678655750467444009e-05,8.548297919332981110e-03
2.543374139349906552e-04,8.748769760131835938e-03
2.852472476661204858e-03,2.060350216925144196e-02
1.231315196491777463e-03,2.085823379456996571e-02
4.603648267220706290e-04,1.105297822505235845e-02
6.070683593861758709e-04,1.079054363071918661e-02
3.299109812360257995e-04,9.516656398773196829e-03
3.342957643326374077e-04,8.150666020810607565e-03
2.367773558944465356e-04,7.929686456918714696e-03
2.442498924210668044e-03,1.952401176095008850e-02
3.248251450713723356e-04,1.026234682649373661e-02
9.295939817093311656e-04,1.029038615524769176e-02
9.125353972194717690e-05,7.112985476851465053e-03
1.338554866379127720e-04,7.019858341664077586e-03
2.971821813844144886e-04,8.385211229324337351e-03
3.826663014478980953e-04,6.982808932662009326e-03
2.224347321316599412e-03,1.693474873900412819e-02
8.363598608411848545e-04,1.418323256075382233e-02
1.583354896865785664e-04,6.089030764997004595e-03
6.292954203672708165e-04,5.390783771872518712e-03
6.276628701016304709e-04,5.190184805542231473e-03
1.158970408141613440e-03,1.381889078766107386e-02
6.576484884135426175e-04,5.581229925155637914e-03
4.663899308070539344e-04,4.640059545636177930e-03
6.590295815840364587e-04,8.628886193037036551e-03
8.547788602299991522e-04,7.173788268119094154e-03
1.527467509731649919e-03,1.027723867446184505e-02
9.108529775403438914e-04,1.333382353186607361e-02
3.631225845310835404e-04,5.589831620454786473e-03
5.089655169285832751e-04,6.614122539758683986e-03
6.113225826993582464e-04,6.197907030582427111e-03
1.283125951886177063e-03,1.581434160470961831e-02
5.998857086524366248e-04,6.679046433418990049e-03
7.050895364955069803e-04,7.136413361877205590e-03
7.947168196551502835e-04,5.254217889159919566e-03
1.024898607283830426e-03,4.956780932843685150e-03
8.770542626734820278e-05,8.450973778963087255e-03
6.620640633627771247e-04,1.073988899588584726e-02
3.295277419965712590e-04,7.473126053810121364e-03
9.340330143459138002e-04,1.114063803106546402e-02
1.190220587886869474e-03,1.070283260196447546e-02
1.207922832691111077e-04,5.647012032568453875e-03
7.121865055523811687e-04,7.124776951968668157e-03
6.564985378645358301e-04,6.644653156399728602e-03
1.061065937392413616e-03,1.252587046474218542e-02
1.278715062653646144e-04,7.796225138008591911e-03
2.618253231048583551e-03,1.862080767750740051e-02
1.487972564063966274e-03,1.931613497436046253e-02
5.535433883778750896e-04,9.630050510168073827e-03
3.252180467825384032e-04,1.127161923795938839e-02
4.347246140241624009e-04,9.187196381390093022e-03
4.109970468562095815e-04,8.057941682636736089e-03
1.900367904454469464e-03,1.828482002019881508e-02
1.950476143974811652e-04,1.016469951719045466e-02
8.206747006624938142e-04,1.071719545871019363e-02
7.289908826351167940e-04,1.042845938354730086e-02
3.650512662716210973e-04,1.148313004523515875e-02
2.503073541447520690e-03,1.875415071845054626e-02
1.361801056191325188e-03,2.280779182910918843e-02
4.360746825113893097e-04,1.170693710446358247e-02
2.918390091508624227e-04,1.398074254393577576e-02
4.186293517705053633e-04,1.207634992897510008e-02
3.657848283182827992e-04,1.148411910980940039e-02
1.981314737349748611e-03,2.149130776524544109e-02
1.746716588968409462e-04,1.094870548695325678e-02
7.795153069309888102e-04,1.023032888770103802e-02
3.499974554870276559e-04,9.981495328247545415e-03
1.026210607960820415e-03,8.585712872445583344e-03
6.207260885275899280e-04,9.516112506389621389e-03
7.902787765488027442e-04,8.679265156388281041e-03
3.565365914255379004e-04,1.068975869566202164e-02
1.471360796131193421e-03,1.886795461177825928e-02
2.422614925308155202e-04,8.219636045396329707e-03
1.656928216107190197e-04,6.631024647504088661e-03
7.836828008294108782e-04,8.063537068665025884e-03
3.035767585970461911e-04,7.676586043089627352e-03
2.299550455063581467e-03,1.624806784093380668e-02
3.748148446902633391e-05,1.061735022813081568e-02
9.563629864715041898e-04,8.864170871675016231e-03
3.579053154680876840e-04,8.469525724649429321e-03
2.884844143409279801e-04,5.966816563159227371e-03
1.821995392674579945e-04,5.776901729404926300e-03
2.350137947360052845e-04,3.453489392995835652e-03
2.597894286736846838e-03,2.081921137869358410e-02
1.671679317951202176e-03,1.722652092576027263e-02
1.887222315417603742e-04,8.235174231231216085e-03
4.787408397533001142e-04,3.910664003342390928e-03
3.013297682628037172e-04,2.437285380437969294e-03
2.530318743083626574e-04,2.605091081932187080e-03
4.391828551888466423e-04,4.078123252838851756e-03
1.732745906338095014e-03,1.478776894509792848e-02
1.077054184861481190e-03,1.197070162743330175e-02
1.418220344930886680e-04,5.754022393375637749e-03
5.591443041339515556e-04,4.320119041949510574e-03
1.012606371659785374e-04,2.118399832397699356e-03
2.590393647551535693e-03,1.891730166971683502e-02
1.615275046788155382e-03,1.841717027127742420e-02
3.081079339608550614e-04,6.325812079012394819e-03
3.135138540528714657e-04,3.180298721417785992e-03
1.039726412273011424e-04,3.650722559541462117e-03
3.293076006229964710e-04,4.800327122211455431e-03
6.502487667603423652e-05,1.862540259025990963e-03
2.402453916147351699e-03,1.599364727735519409e-02
1.994227292016147700e-03,2.121678926050662994e-02
1.194643438793718381e-03,8.143718354403969156e-03
5.495098885148761488e-04,6.001119501888751984e-03
2.453365304972976988e-04,6.130881607532500353e-03
6.030224903952333061e-05,3.205610904842616429e-03
1.258194242836908590e-04,3.905017627403139634e-03
7.003077189438039604e-05,3.592750523239373727e-03
3.936020366381853819e-04,4.871788434684277448e-03
1.708960044197738171e-03,1.199691649526357651e-02
2.230841346317901665e-04,5.919572431594132510e-03
6.317056249827148699e-04,5.053414963185786334e-03
5.510569317266347193e-04,4.996099509298803157e-03
3.083847404923289472e-04,5.480635445564985275e-03
2.520750858820973743e-04,3.383610863238572207e-03
9.195436723530295221e-05,3.284641308709979925e-03
4.473072476685047692e-04,3.911440726369621104e-03
4.218696267344055934e-04,3.422521986067295074e-03
1.185353146865963719e-03,1.140544936060905803e-02
6.860870053060352802e-04,7.424430921673777321e-03
3.713045734912157601e-04,7.237081881612541026e-03
3.661718510556967151e-04,5.382424686104059219e-03
3.507281071506441182e-04,4.889818839728833112e-03
1.692218938842415593e-03,1.441096048802137028e-02
8.474685600958766721e-04,6.654313299804925051e-03
7.524144602939488672e-04,1.020001340657472957e-02
6.436602561734618925e-04,8.008416742086410522e-03
5.100955604575576566e-04,6.599749904125930614e-03
4.296449769753962213e-04,7.250450085848567268e-03
8.901816909201446448e-04,8.983763866126535588e-03
6.972928531467914581e-04,9.995901025831697637e-03
5.006291321478786253e-04,7.348284590989349538e-03
6.539953174069522727e-04,8.200493641197681427e-03
1.209775800816714357e-04,7.740222848951814824e-03
8.922971901483830537e-04,8.896342478692528116e-03
2.939416444860398769e-04,1.001990120857954199e-02
2.279296459164470434e-04,8.510839194059370214e-03
1.584887038916349411e-03,1.212132070213556116e-02
9.542272891849278319e-04,8.581662550568582362e-03
4.320329753682016242e-04,9.176402352750303096e-03
9.891184745356438376e-04,8.673906326293947047e-03
4.183258351986295120e-05,1.174410153180360621e-02
2.185078337788582716e-03,2.307509630918502461e-02
9.417453547939660333e-04,1.125372666865587408e-02
8.627258357591923799e-04,1.622700691223143837e-02
5.362595547921956670e-04,1.071973145008087332e-02
1.818910241127015244e-04,1.138255465775728399e-02
3.640451759565619988e-04,1.017103623598813837e-02
1.405666233040392616e-03,1.895208470523357391e-02
9.306918946094808794e-04,1.285988744348287409e-02
1.723852910799905658e-04,1.026024762541056026e-02
1.439299521734936670e-04,1.042697392404079090e-02
4.694314557127652384e-04,1.015563029795885433e-02
4.641636041924356872e-04,1.035835873335599552e-02
1.388445380143821890e-03,1.750829443335533836e-02
1.201090984977781556e-03,1.413837634027003722e-02


==> Plots/1D_Sine/Vary_alpha/Vary_alpha_4_nPts_201/State.csv <==
0.000000000000000000e+00
1.572042889893054962e-02
3.143614530563354492e-02
4.714341461658477783e-02
6.283845752477645874e-02
7.851751893758773804e-02
9.417679905891418457e-02
1.098124980926513672e-01
1.254208683967590332e-01
1.409980654716491699e-01
1.565403044223785400e-01
1.720437705516815186e-01
1.875046938657760620e-01
2.029192298650741577e-01
2.182836830615997314e-01
2.335942089557647705e-01
2.488469332456588745e-01
2.640382647514343262e-01
2.791643440723419189e-01
2.942214608192443848e-01
3.092059195041656494e-01
3.241139352321624756e-01
3.389419019222259521e-01
3.536861240863800049e-01
3.683429062366485596e-01
3.829087316989898682e-01
3.973798155784606934e-01
4.117527604103088379e-01
4.260237812995910645e-01
4.401895999908447266e-01
4.542465806007385254e-01
4.681912362575531006e-01
4.820202291011810303e-01
4.957299828529357910e-01
5.093172192573547363e-01
5.227786302566528320e-01
5.361109375953674316e-01
5.493106842041015625e-01
5.623747110366821289e-01
5.752996802330017090e-01
5.880827903747558594e-01
6.007204055786132812e-01
6.132097840309143066e-01
6.255477070808410645e-01
6.377312541007995605e-01
6.497572064399719238e-01
6.616230607032775879e-01
6.733254790306091309e-01
6.848617792129516602e-01
6.962292194366455078e-01
7.074248790740966797e-01
7.184459567070007324e-01
7.292899489402770996e-01
7.399541735649108887e-01
7.504359483718872070e-01
7.607326507568359375e-01
7.708418965339660645e-01
7.807611227035522461e-01
7.904879450798034668e-01
8.000199794769287109e-01
8.093549013137817383e-01
8.184904456138610840e-01
8.274242281913757324e-01
8.361542224884033203e-01
8.446781635284423828e-01
8.529940843582153320e-01
8.610997796058654785e-01
8.689935803413391113e-01
8.766731023788452148e-01
8.841366767883300781e-01
8.913824558258056641e-01
8.984086513519287109e-01
9.052134752273559570e-01
9.117951989173889160e-01
9.181522727012634277e-01
9.242831468582153320e-01
9.301862716674804688e-01
9.358600974082946777e-01
9.413032531738281250e-01
9.465144276618957520e-01
9.514920115470886230e-01
9.562353491783142090e-01
9.607425928115844727e-01
9.650130271911621094e-01
9.690455794334411621e-01
9.728389978408813477e-01
9.763925075531005859e-01
9.797050356864929199e-01
9.827759265899658203e-01
9.856043457984924316e-01
9.881893396377563477e-01
9.905306100845336914e-01
9.926272034645080566e-01
9.944790005683898926e-01
9.960851073265075684e-01
9.974455833435058594e-01
9.985597133636474609e-01
9.994270205497741699e-01
1.000047802925109863e+00
1.000421404838562012e+00
1.000548005104064941e+00
1.000427365303039551e+00
1.000059843063354492e+00
9.994451403617858887e-01
9.985837936401367188e-01
9.974754452705383301e-01
9.961209893226623535e-01
9.945201873779296875e-01
9.926739335060119629e-01
9.905825257301330566e-01
9.882465600967407227e-01
9.856662750244140625e-01
9.828425645828247070e-01
9.797763228416442871e-01
9.764678478240966797e-01
9.729182720184326172e-01
9.691285490989685059e-01
9.650994539260864258e-01
9.608321785926818848e-01
9.563277959823608398e-01
9.515869617462158203e-01
9.466114640235900879e-01
9.414022564888000488e-01
9.359609484672546387e-01
9.302883744239807129e-01
9.243863224983215332e-01
9.182561635971069336e-01
9.118995070457458496e-01
9.053180217742919922e-01
8.985129594802856445e-01
8.914865255355834961e-01
8.842400908470153809e-01
8.767754435539245605e-01
8.690946698188781738e-01
8.611998558044433594e-01
8.530924916267395020e-01
8.447748422622680664e-01
8.362489938735961914e-01
8.275169730186462402e-01
8.185808062553405762e-01
8.094431757926940918e-01
8.001058697700500488e-01
7.905713915824890137e-01
7.808420062065124512e-01
7.709200382232666016e-01
7.608082890510559082e-01
7.505088448524475098e-01
7.400245070457458496e-01
7.293577790260314941e-01
7.185111641883850098e-01
7.074875831604003906e-01
6.962894797325134277e-01
6.849197745323181152e-01
6.733810901641845703e-01
6.616766452789306641e-01
6.498087644577026367e-01
6.377807259559631348e-01
6.255952715873718262e-01
6.132555603981018066e-01
6.007646322250366211e-01
5.881255269050598145e-01
5.753412842750549316e-01
5.624150633811950684e-01
5.493500232696533203e-01
5.361493825912475586e-01
5.228163003921508789e-01
5.093542933464050293e-01
4.957664310932159424e-01
4.820560514926910400e-01
4.682265222072601318e-01
4.542814493179321289e-01
4.402241408824920654e-01
4.260580241680145264e-01
4.117865860462188721e-01
3.974134325981140137e-01
3.829420208930969238e-01
3.683759272098541260e-01
3.537186384201049805e-01
3.389739692211151123e-01
3.241454362869262695e-01
3.092366456985473633e-01
2.942513823509216309e-01
2.791931033134460449e-01
2.640659511089324951e-01
2.488733530044555664e-01
2.336191833019256592e-01
2.183071672916412354e-01
2.029410749673843384e-01
1.875246912240982056e-01
1.720618009567260742e-01
1.565562933683395386e-01
1.410119086503982544e-01
1.254325658082962036e-01
1.098220273852348328e-01
9.418404847383499146e-02
7.852278649806976318e-02
6.284193694591522217e-02
4.714536294341087341e-02
3.143693879246711731e-02
1.572052761912345886e-02
0.000000000000000000e+00


==> Plots/1D_Sine/Vary_alpha/Vary_alpha_4_nPts_201/State_pointwise_error.csv <==
0.000000000000000000e+00
1.311115920543670654e-05
2.538412809371948242e-05
3.696233034133911133e-05
4.793703556060791016e-05
5.842000246047973633e-05
6.848573684692382812e-05
7.818639278411865234e-05
8.763372898101806641e-05
9.682774543762207031e-05
1.058280467987060547e-04
1.146644353866577148e-04
1.233816146850585938e-04
1.319348812103271484e-04
1.404434442520141602e-04
1.488178968429565430e-04
1.570284366607666016e-04
1.651942729949951172e-04
1.732110977172851562e-04
1.811385154724121094e-04
1.889169216156005859e-04
1.965165138244628906e-04
2.039670944213867188e-04
2.112388610839843750e-04
2.183616161346435547e-04
2.252757549285888672e-04
2.319216728210449219e-04
2.383887767791748047e-04
2.444982528686523438e-04
2.504289150238037109e-04
2.560317516326904297e-04
2.613961696624755859e-04
2.665221691131591797e-04
2.712905406951904297e-04
2.757906913757324219e-04
2.800822257995605469e-04
2.840757369995117188e-04
2.878904342651367188e-04
2.913475036621093750e-04
2.944469451904296875e-04
2.975463867187500000e-04
3.001689910888671875e-04
3.027319908142089844e-04
3.049969673156738281e-04
3.072023391723632812e-04
3.091692924499511719e-04
3.111362457275390625e-04
3.129839897155761719e-04
3.146529197692871094e-04
3.164410591125488281e-04
3.181099891662597656e-04
3.196597099304199219e-04
3.213286399841308594e-04
3.231167793273925781e-04
3.248453140258789062e-04
3.266334533691406250e-04
3.286600112915039062e-04
3.306865692138671875e-04
3.329515457153320312e-04
3.353357315063476562e-04
3.378391265869140625e-04
3.407001495361328125e-04
3.436207771301269531e-04
3.468394279479980469e-04
3.502368927001953125e-04
3.539323806762695312e-04
3.577470779418945312e-04
3.620386123657226562e-04
3.663897514343261719e-04
3.710389137268066406e-04
3.759264945983886719e-04
3.811120986938476562e-04
3.863573074340820312e-04
3.919005393981933594e-04
3.976225852966308594e-04
4.035830497741699219e-04
4.097819328308105469e-04
4.160404205322265625e-04
4.224777221679687500e-04
4.290342330932617188e-04
4.354715347290039062e-04
4.423260688781738281e-04
4.488825798034667969e-04
4.556179046630859375e-04
4.624128341674804688e-04
4.690289497375488281e-04
4.757046699523925781e-04
4.822015762329101562e-04
4.886388778686523438e-04
4.950165748596191406e-04
5.009770393371582031e-04
5.069375038146972656e-04
5.124807357788085938e-04
5.180239677429199219e-04
5.231499671936035156e-04
5.282759666442871094e-04
5.329847335815429688e-04
5.371570587158203125e-04
5.412697792053222656e-04
5.447864532470703125e-04
5.480051040649414062e-04
5.507469177246093750e-04
5.533099174499511719e-04
5.552768707275390625e-04
5.570650100708007812e-04
5.581378936767578125e-04
5.590319633483886719e-04
5.592703819274902344e-04
5.592703819274902344e-04
5.589127540588378906e-04
5.582571029663085938e-04
5.569458007812500000e-04
5.553364753723144531e-04
5.534887313842773438e-04
5.511045455932617188e-04
5.483627319335937500e-04
5.453824996948242188e-04
5.420446395874023438e-04
5.384683609008789062e-04
5.348324775695800781e-04
5.304813385009765625e-04
5.261301994323730469e-04
5.214810371398925781e-04
5.169510841369628906e-04
5.118846893310546875e-04
5.068182945251464844e-04
5.015730857849121094e-04
4.962086677551269531e-04
4.910230636596679688e-04
4.854202270507812500e-04
4.799365997314453125e-04
4.743933677673339844e-04
4.688501358032226562e-04
4.632472991943359375e-04
4.578828811645507812e-04
4.523992538452148438e-04
4.469752311706542969e-04
4.417300224304199219e-04
4.364848136901855469e-04
4.310607910156250000e-04
4.261732101440429688e-04
4.211664199829101562e-04
4.163384437561035156e-04
4.115700721740722656e-04
4.069209098815917969e-04
4.024505615234375000e-04
3.979206085205078125e-04
3.935694694519042969e-04
3.891587257385253906e-04
3.848671913146972656e-04
3.808140754699707031e-04
3.767013549804687500e-04
3.727078437805175781e-04
3.685951232910156250e-04
3.647804260253906250e-04
3.607273101806640625e-04
3.567934036254882812e-04
3.526806831359863281e-04
3.485679626464843750e-04
3.444552421569824219e-04
3.403425216674804688e-04
3.361105918884277344e-04
3.317594528198242188e-04
3.272891044616699219e-04
3.226399421691894531e-04
3.178119659423828125e-04
3.129839897155761719e-04
3.078579902648925781e-04
3.022849559783935547e-04
2.968311309814453125e-04
2.910792827606201172e-04
2.850890159606933594e-04
2.788603305816650391e-04
2.723634243011474609e-04
2.656877040863037109e-04
2.587437629699707031e-04
2.515316009521484375e-04
2.437233924865722656e-04
2.360045909881591797e-04
2.279579639434814453e-04
2.196133136749267578e-04
2.110302448272705078e-04
2.022087574005126953e-04
1.931190490722656250e-04
1.836866140365600586e-04
1.740455627441406250e-04
1.639276742935180664e-04
1.537799835205078125e-04
1.433938741683959961e-04
1.327097415924072266e-04
1.218467950820922852e-04
1.107007265090942383e-04
9.936094284057617188e-05
8.776038885116577148e-05
7.601827383041381836e-05
6.374716758728027344e-05
5.147606134414672852e-05
3.898143768310546875e-05
2.625584602355957031e-05
1.329183578491210938e-05
8.742277657347585773e-08


==> Plots/1D_Sine/Vary_alpha/Vary_alpha_6_nPts_201/Error.csv <==
6.609489321708679199e-01,6.943749904632568359e+00
4.621523320674896240e-01,6.900894165039062500e+00
2.124157100915908813e-01,6.782559394836425781e+00
1.385215073823928833e-01,6.583135604858397549e+00
9.549359977245330811e-02,6.409055709838867188e+00
6.545867770910263062e-02,6.237678527832030362e+00
4.171347990632057884e-02,5.965608119964599609e+00
2.884060330688953053e-02,5.619507312774658203e+00
1.480936445295810873e-02,5.275871276855468750e+00
1.245001889765262083e-02,4.882504463195800781e+00
1.039850339293480093e-02,4.419170379638671875e+00
9.696437977254390717e-03,3.943128585815429243e+00
9.344708174467088527e-03,3.428933620452880415e+00
8.808531798422334844e-03,2.880225419998168945e+00
8.318122476339343679e-03,2.317411184310913086e+00
7.838393561542035884e-03,1.729629755020141602e+00
7.387740071862935153e-03,1.135906219482421875e+00
6.928849499672653026e-03,5.621046423912048340e-01
6.468008272349837044e-03,3.526096045970916748e-01
6.004994735121726122e-03,8.652365803718566895e-01
5.540173500776290026e-03,1.484647154808044434e+00
5.080479197204113874e-03,2.117257833480834961e+00
4.631050396710635099e-03,2.747878313064575195e+00
4.197829402983189497e-03,3.367483854293822798e+00
3.785973414778708111e-03,3.967328310012817383e+00
3.400203306227923307e-03,4.537500381469726562e+00
3.046497935429216732e-03,5.065895557403564453e+00
2.730275038629770713e-03,5.538059711456299716e+00
2.456908579915762815e-03,5.936454772949218750e+00
2.229872159659862085e-03,6.240651130676269531e+00
2.050149720162153244e-03,6.427928924560546875e+00
1.915638451464474418e-03,6.473216533660888672e+00
1.820871955715119622e-03,6.353148460388183594e+00
1.757742371410131454e-03,6.063426494598387784e+00
1.717002596706152179e-03,5.623645305633544922e+00
1.689846161752939007e-03,5.069008350372313565e+00
1.669131452217698314e-03,4.438752651214599609e+00
1.649633748456836180e-03,3.768613100051879439e+00
1.628051977604627392e-03,3.087630033493041992e+00
1.602627104148269133e-03,2.418258428573608398e+00
1.572759589180350520e-03,1.779094815254211426e+00
1.538569806143641906e-03,1.191730499267578125e+00
1.500626560300589258e-03,7.098540663719177246e-01
1.459779334254563072e-03,5.381984710693359375e-01
1.416942803189158006e-03,8.059371113777160645e-01
1.373013947159052112e-03,1.209243297576904297e+00
1.328886020928620642e-03,1.617655396461486816e+00
1.285419333726167679e-03,2.003273010253906250e+00
1.243368722498416684e-03,2.358282327651977539e+00
1.203489140607416413e-03,2.679825067520141602e+00
1.166534959338605187e-03,2.966491222381592241e+00
1.133203506469726779e-03,3.217201709747314453e+00
1.104181865230202241e-03,3.430744171142578569e+00
1.080121961422264576e-03,3.605520009994506836e+00
1.061678631231188557e-03,3.739384889602661133e+00
1.049392041750251813e-03,3.829546689987182617e+00
1.043686759658158042e-03,3.872548580169677734e+00
1.044798642396927314e-03,3.864402770996094194e+00
1.052809646353125789e-03,3.800924539566040039e+00
1.067565055564046340e-03,3.678270101547241211e+00
1.088617485947906971e-03,3.493558168411254883e+00
1.115392195060849407e-03,3.245418071746826172e+00
1.147138420492410877e-03,2.934391736984252930e+00
1.182902720756828785e-03,2.563282728195190430e+00
1.221728278324008422e-03,2.137685537338256836e+00
1.262548030354082151e-03,1.667427897453308105e+00
1.304247998632490201e-03,1.172289490699768066e+00
1.345739583484828472e-03,7.135125398635864258e-01
1.385945826768874688e-03,5.601511001586914062e-01
1.423858455382287502e-03,9.351872205734252930e-01
1.458541257306933186e-03,1.489924430847167969e+00
1.489184796810149930e-03,2.074054479598999023e+00
1.515044365078211048e-03,2.640835762023925781e+00
1.535625662654637857e-03,3.157698392868041992e+00
1.550999935716390827e-03,3.591193914413452148e+00
1.561728073284030394e-03,3.904795646667480025e+00
1.568059786222874468e-03,4.062235832214355469e+00
1.570557244122028351e-03,4.035969734191894531e+00
1.569924177601933696e-03,3.818710803985595259e+00
1.566503662616014914e-03,3.430423974990845171e+00
1.560453092679381371e-03,2.913569927215576172e+00
1.551914843730627840e-03,2.319458961486816406e+00
1.541198813356459574e-03,1.695562839508056641e+00
1.529016299173235460e-03,1.080760717391967773e+00
1.516350428573787429e-03,5.170459747314453125e-01
1.504188752733171203e-03,2.656071782112121582e-01
1.493397401645779393e-03,6.517500877380371094e-01
1.484895125031470819e-03,1.078721761703491211e+00
1.479243510402738831e-03,1.458224773406982422e+00
1.476653851568699317e-03,1.779335975646972656e+00
1.477346522733569145e-03,2.037598133087158203e+00
1.481205457821488164e-03,2.229340314865112305e+00
1.487967791035771804e-03,2.350570917129516602e+00
1.497666002251208045e-03,2.396888256072998047e+00
1.897955429740250544e-03,2.367687702178955078e+00
1.652405364438892061e-03,2.250427007675170898e+00
1.517817378044128635e-03,2.049371480941772461e+00
1.543479855172336318e-03,1.769972085952758789e+00
1.637701177969575579e-03,1.420671701431274414e+00
1.544853439554572756e-03,1.004782557487487793e+00
1.553968293592333794e-03,5.623230934143066406e-01
1.571974949911237197e-03,2.908903658390045166e-01
1.567265484482050593e-03,6.324083209037780762e-01
1.697264844551682255e-03,1.111396431922912598e+00
2.758662914857268767e-03,1.574618816375732422e+00
1.642133807763456865e-03,1.912791848182678223e+00
1.685402356088161902e-03,2.143301486968994141e+00
1.632665866054595167e-03,2.227317810058593750e+00
1.576209557242691083e-03,2.133166313171386719e+00
1.595384208485483690e-03,1.890001416206359863e+00
1.578081515617669062e-03,1.540621876716613770e+00
1.575480331666767164e-03,1.152250170707702637e+00
1.576827489770948670e-03,8.287383317947387695e-01
1.657585846260189793e-03,7.222622036933898926e-01
3.586129983887077245e-03,8.804132342338562012e-01
1.724449917674064203e-03,1.099549531936645508e+00
1.863572048023342653e-03,1.314481735229492188e+00
1.800361089408397675e-03,1.477768301963806152e+00
1.667737844400107427e-03,1.545621275901794434e+00
1.598429167643190081e-03,1.533733129501342773e+00
1.591096865013242202e-03,1.434150576591491699e+00
1.564678270369768793e-03,1.269347786903381348e+00
1.541050616651774103e-03,1.082548618316650391e+00
1.526200328953564601e-03,9.473640918731689453e-01
3.057329216971993446e-03,9.366531372070312500e-01
2.484587021172047095e-03,1.035869836807250977e+00
1.753041171468794346e-03,1.175863385200500488e+00
1.413372578099370003e-03,1.251932501792907715e+00
1.455242047086358287e-03,1.233611702919006348e+00
1.358695444650947614e-03,1.117346882820129395e+00
1.295008696615696387e-03,9.374207854270935059e-01
1.242614351212978580e-03,7.613117694854736328e-01
2.100963378325103846e-03,6.603979468345642090e-01
1.410150784067810015e-03,6.574187278747558594e-01
1.343282521702348969e-03,6.928189992904663086e-01
1.448148512281477234e-03,7.096204161643981934e-01
1.070644939318299510e-03,6.600219607353210449e-01
1.021735952235758088e-03,5.556589365005493164e-01
1.025995006784796715e-03,4.186691045761108398e-01
9.785757865756754444e-04,2.988724410533905029e-01
3.007235703989862528e-03,2.823439538478851318e-01
1.840031356550753550e-03,3.376657366752623957e-01
1.329633640125393434e-03,3.780041337013244629e-01
1.043188502080738978e-03,3.652538955211639959e-01
7.440492627210916173e-04,3.017158508300781250e-01
9.133781422860921513e-04,2.359876334667205811e-01
2.190980361774564657e-03,2.200752794742584229e-01
6.511528627015648104e-04,2.637482583522796631e-01
1.005616271868347688e-03,3.207449316978454590e-01
8.119451231323182583e-04,3.608334362506866455e-01
1.373318023979663849e-03,3.946115374565124512e-01
1.390810590237378640e-03,4.347783923149108887e-01
7.549833389930427074e-04,4.832235872745513916e-01
9.202349465340379153e-04,5.331057310104370117e-01
4.034208541270344907e-04,5.758761763572692871e-01
3.812556969933212346e-04,6.129872202873229980e-01
1.877218950539827564e-03,6.482226848602294922e-01
1.350331935100257614e-03,6.830481290817260742e-01
6.273558828979730606e-04,7.154633998870849609e-01
1.048868289217352867e-03,7.418811917304992676e-01
4.365216009318830209e-04,7.629806399345397949e-01
3.276067785918711315e-03,7.779607772827148438e-01
1.895164954476059134e-03,7.856638431549072266e-01
5.715893348678945411e-04,7.850394248962402344e-01
8.388612186536192894e-04,7.754854559898376465e-01
6.093307165428993918e-04,7.569578886032104492e-01
3.785373992286623066e-04,7.295096516609191895e-01
3.814745286945253611e-04,6.932648420333862305e-01
5.568661727011204850e-04,6.491586565971374512e-01
3.264781087636947198e-03,5.998018383979797363e-01
2.057757228612900214e-03,5.498636960983276367e-01
1.106118317693471475e-03,4.937570691108703613e-01
6.635308382101360236e-04,4.360442757606506348e-01
6.303075933828947760e-04,3.763199746608734131e-01
4.700646386481820995e-04,3.167552351951599121e-01
4.822252667509021001e-04,2.580402493476867121e-01
4.817195585928857869e-04,2.017041742801666260e-01
5.317731993272898413e-04,1.522236019372940063e-01
3.254373557865620960e-03,1.240582913160324097e-01
1.901356270536781008e-03,1.213131770491599898e-01
5.574114620685579561e-04,1.448753476142883301e-01
8.608623757027091764e-04,1.875856667757034302e-01
6.638054619543255460e-04,2.400045543909072598e-01
4.991128225810826909e-04,2.973086237907409668e-01
7.218013633973893251e-04,3.571367263793945312e-01
1.817504293285310919e-03,4.164342880249023438e-01
1.361942035146057823e-03,4.714367091655731201e-01
4.621351254172621531e-04,5.233775973320007324e-01
7.356875576078890670e-04,5.713093280792236328e-01
5.077400128357114576e-04,6.135449409484863281e-01
2.356671961024404006e-03,6.447213292121887207e-01
1.555581344291567152e-03,6.641097664833068848e-01
8.011737954802813314e-04,6.701901555061340332e-01
7.265190943144264005e-04,6.630460023880004883e-01
6.261427770368757032e-04,6.401826739311218262e-01
3.995969018433243578e-04,6.034852266311645508e-01
4.299081047065554965e-04,5.549383163452148438e-01
1.135897473432123878e-03,4.973525404930114746e-01
1.818522345274687030e-03,4.374150037765502930e-01
1.045000157319009738e-03,3.717616498470306396e-01
3.589077678043396365e-04,3.049261569976806641e-01
6.628453265875576842e-04,2.379614412784576416e-01
3.611726569943130016e-04,1.722851842641830167e-01
2.831933321431279182e-03,1.089947670698165755e-01
1.512056333012878244e-03,5.191627144813537598e-02
4.711649962700905042e-04,4.958751425147057273e-02
3.564018988981842453e-04,1.047880202531814436e-01
5.497460952028629996e-04,1.670920997858047485e-01
5.391436861827968467e-04,2.313316017389297208e-01
2.054676646366714564e-03,2.951391935348510742e-01
7.312734378501770712e-04,3.519748747348785956e-01
6.228846032172444735e-04,4.066135585308074951e-01
4.894253797829151154e-04,4.556105434894561768e-01
1.556303817778825760e-03,4.960928857326507568e-01
1.226466614753007455e-03,5.230263471603393555e-01
9.081664611585434999e-04,5.384029150009155273e-01
4.257759719621390104e-04,5.370028018951416016e-01
8.801107178442181241e-04,5.192998051643371582e-01
1.276724273338914134e-03,4.880809187889099121e-01
9.718221845105291497e-04,4.424990415573120117e-01
1.016708090901374817e-03,3.901712000370025635e-01
5.922181298956272818e-04,3.309140503406524658e-01
1.289707957766950130e-03,2.716339528560638428e-01
3.137490712106230585e-04,2.193683981895446777e-01
3.019803261850030314e-04,1.820723861455917358e-01
1.596521819010376280e-03,1.744635552167892456e-01
1.207414781674742482e-03,1.991777718067168912e-01
9.664027602411804415e-04,2.444816231727600375e-01
3.181239881087093461e-04,3.002462089061737061e-01
1.910978462547063828e-03,3.585873246192932129e-01
4.306943737901748853e-04,4.062347710132598877e-01
4.642459389287976784e-04,4.470033049583435059e-01
3.719685773830860311e-04,4.728354215621948242e-01
4.240036942064762115e-04,4.802064001560211182e-01
3.817629185505212980e-04,4.690895676612854004e-01
2.472812193445863508e-04,4.375755786895751953e-01
3.834806149825454192e-03,3.962388038635253906e-01
2.242271089926361604e-03,3.366610705852508545e-01
1.133925630711019256e-03,2.890044748783111017e-01
5.273653659969570421e-04,2.494399845600128174e-01
4.800147435162215341e-04,2.338484078645706454e-01
3.088752855546772480e-04,2.429762482643127164e-01
2.863864938262852215e-04,2.696825265884399414e-01
1.900276256492362511e-04,3.015527427196502686e-01
1.818101445678622886e-04,3.296289741992950439e-01
9.387301397509872913e-04,3.466633558273315430e-01
2.050448441877960725e-03,3.507969975471496582e-01
1.509497640654444695e-03,3.354698717594146729e-01
4.938882775604724884e-04,3.092533051967621405e-01
5.520849372260271419e-04,2.716313600540161133e-01
2.684081264305858720e-04,2.269398868083954135e-01
3.298421215731650591e-04,1.806398183107376099e-01
3.245213883928956770e-04,1.378592997789382935e-01
1.536811585538088842e-03,1.081123128533363204e-01
1.268185558728874163e-03,9.979777783155441284e-02
2.976151008624584567e-04,1.143540665507316728e-01
2.010727475862948460e-04,1.365813165903091431e-01
5.411199526861312174e-04,1.573246568441391269e-01
4.872698045801371878e-04,1.718656420707702359e-01
9.206724935211241245e-04,1.766335815191268921e-01
1.924599637277424119e-03,1.688301861286163330e-01
1.281098346225916906e-03,1.552757173776626587e-01
8.142259321175512399e-04,1.323671787977218350e-01
4.801900358870626038e-04,1.046982929110527039e-01
5.022003897465763308e-04,7.482921332120893998e-02
8.402079693041741848e-04,4.879412427544594505e-02
7.480484200641513955e-04,4.040263965725899437e-02
3.546767984516917575e-04,5.489542335271834633e-02
8.116336539387702942e-04,7.760822027921675248e-02
5.013625486753879893e-04,1.002721264958381792e-01
7.757839048281311989e-04,1.177509874105453630e-01
1.017914735712111213e-03,1.312813311815261841e-01
3.741866676136851853e-04,1.383984386920928955e-01
2.690667170099913532e-04,1.414072364568710327e-01
5.252607516013085842e-04,1.420584768056869507e-01
1.904848759295419943e-04,1.420415341854095459e-01
2.743002958595752282e-03,1.444697380065917969e-01
1.572466455399989431e-03,1.472559571266174316e-01
1.000452088192105076e-03,1.528345048427581787e-01
6.476233247667548872e-04,1.607156991958618164e-01
3.452599630691111630e-04,1.695364266633987427e-01
2.944819279946387356e-04,1.773497909307479858e-01
2.056116005405783220e-03,1.836229115724563599e-01
5.552358925342558730e-04,1.863161474466323853e-01
9.555229917168618333e-04,1.875227838754653931e-01
2.854728663805872744e-04,1.874754875898360928e-01
8.352994918823240019e-04,1.869386583566665649e-01
1.119936117902398109e-03,1.862002909183502197e-01
9.744995622895663437e-05,1.846769452095031461e-01
2.906088018789888296e-03,1.823701113462448120e-01
1.799065968953073675e-03,1.773015260696410855e-01
3.357980167493225228e-04,1.699308753013610840e-01
3.406761970836668122e-04,1.607054919004440308e-01
1.144548441516234793e-04,1.503420472145080844e-01
3.686797863338141549e-04,1.391406804323196411e-01
8.481636177748448472e-05,1.271766573190689087e-01
5.200582090765238892e-04,1.145165041089057645e-01
2.644461346790193210e-03,1.021322011947631836e-01
1.934506872203202140e-04,8.711367845535276933e-02
1.228085253387689807e-03,7.347302138805389404e-02
4.666753229685129361e-04,5.935893580317496560e-02
1.782766194082796303e-04,4.621834680438041687e-02
2.503815048839896375e-04,3.463136404752731323e-02
1.261928700841963020e-04,2.715914510190487255e-02
1.117340434575454349e-04,2.703220583498477936e-02
1.092438978957944025e-04,3.475899621844291687e-02
1.536811178084463965e-04,4.696420952677726052e-02
2.773543819785118537e-03,6.383679062128067017e-02
2.038057893514632311e-03,7.738915830850599809e-02
8.742000209167596425e-04,9.110000729560853439e-02
3.325125435367224974e-04,1.056283116340637346e-01
3.126879164483399825e-04,1.197395548224449158e-01
1.705936883809045499e-04,1.331985741853713989e-01
2.654328127391636372e-04,1.455491483211517334e-01
1.595353533048182726e-04,1.559926122426986694e-01
3.323580371215939522e-03,1.653188318014144897e-01
1.085643540136516311e-03,1.699231117963790894e-01
1.179680111818016009e-03,1.728455871343612671e-01
2.160022850148381700e-04,1.710366308689117432e-01
4.467834951356052810e-04,1.658568978309631625e-01
2.349733695155008814e-04,1.569555103778838834e-01
2.688429958652703328e-04,1.447865068912505826e-01
1.493994495831428603e-04,1.298553794622421265e-01
3.687005722895265059e-03,1.179438084363937378e-01
7.343867036979648201e-05,9.785783290863035722e-02
1.648819743422792175e-04,8.348017185926435990e-02
4.284974129404873198e-04,7.226187735795976119e-02
4.900848143734035708e-04,6.508982926607131958e-02
2.786697878036650203e-04,6.443271785974503951e-02
2.354911266593261469e-04,6.923720240592955155e-02
1.920787181006745046e-04,7.731238007545471191e-02
2.385745756328104571e-04,8.669711649417875809e-02
1.716438680887222941e-03,9.619329124689102173e-02
1.829350600019097111e-03,1.041989326477050642e-01
1.151734148152172132e-03,1.097486466169357300e-01
5.816337652504441954e-04,1.140501946210861067e-01
2.471593616064640068e-04,1.165106520056724410e-01
8.250460086856034668e-05,1.168291121721267423e-01
2.064748114207761126e-04,1.148570179939270020e-01
2.274393482366574893e-04,1.104914098978042603e-01
1.390205579809844277e-03,1.043800935149192949e-01
9.708052966743706573e-04,9.574668854475019975e-02
8.565634489059450411e-04,8.617677539587019486e-02
7.782418979331852090e-04,7.547359168529509110e-02
5.190170486457648062e-04,6.444305181503295898e-02
1.380329485982656479e-04,5.373851209878922203e-02
1.728589413687588140e-04,4.444034397602081299e-02
5.921364645473659039e-04,3.806446492671966553e-02
2.720895456150173274e-03,4.052962735295296409e-02
1.665164949372410557e-03,3.933152183890343406e-02
9.756700601428750430e-04,4.281389340758323669e-02
6.481478339992465757e-04,4.813372343778610923e-02
1.264904421987011758e-04,5.371376127004624801e-02
2.326696703676135703e-04,5.881865695118903420e-02
8.912283374229452830e-05,6.275998055934907394e-02
1.067118137143551490e-04,6.519897282123567062e-02
8.837589411996307157e-04,6.649370491504669189e-02
2.161035779863595963e-03,6.710102409124374390e-02
1.114612459787167202e-04,6.326177716255187988e-02
7.785931229591366376e-04,6.013720855116844871e-02
5.543440929614009641e-04,5.621428042650221391e-02
2.341844665352253209e-04,5.248124152421951294e-02
2.540361601859330589e-04,4.922402277588844299e-02
1.580982236191630797e-03,4.882317408919333718e-02
1.292766188271343708e-03,4.754761978983878395e-02
9.754004422575233198e-04,4.881334677338600159e-02
1.164771310868673975e-04,5.145315825939177773e-02
1.621338451514021646e-04,5.532540380954743819e-02
1.358731766231358051e-03,6.018544733524321122e-02
1.419324311427771828e-03,6.421754509210586548e-02
5.342316580936311591e-04,6.701216846704484420e-02
3.811059577856211770e-04,6.932993978261947632e-02
5.110530182719231736e-04,7.025182247161865234e-02
4.841730406042186238e-04,7.040660083293916183e-02
1.539079705253243663e-03,7.141618430614470048e-02
1.236632931977510452e-03,7.114932686090469360e-02
7.945817196741701257e-04,7.132285833358764648e-02
9.880359284579749539e-04,7.247474044561384721e-02
1.949209108715877750e-04,7.371646910905839400e-02
1.810345333069562695e-03,7.676596939563751221e-02
9.238397469744086266e-04,7.698749005794523759e-02
6.083147600293157316e-04,7.816527038812637329e-02
6.535138818435372006e-04,7.918269187211990356e-02
5.322589422576128352e-04,7.992638647556304932e-02
2.077753655612468286e-03,8.210238069295883179e-02
8.426261774729937315e-05,8.066514134407043457e-02
7.941654766909781371e-04,8.103917539119719071e-02
4.987238207831982186e-05,8.118858188390730424e-02
6.269316654652358186e-04,8.174793422222137451e-02
1.511803013272583051e-03,8.302876353263856368e-02
1.288555213250220039e-03,8.287484198808668656e-02
4.457855829969049584e-04,8.244826644659042358e-02
5.255821160972118378e-04,8.238634467124937577e-02
7.178760133683680404e-04,8.218988031148909135e-02
1.666735508479178385e-03,8.308516442775727706e-02
1.245193299837410450e-03,8.302944898605346680e-02
7.300379220396278120e-04,8.192206919193266434e-02
5.401530070230365884e-04,8.116560429334641891e-02
2.942066057585178722e-04,8.058474957942961259e-02
6.346448790282009948e-04,8.039914816617967086e-02
3.252118767704816841e-04,7.983145862817765670e-02
2.245294163003564965e-04,7.918595522642135620e-02
5.796765908598897673e-04,7.851767539978025956e-02
2.599450235720723325e-04,7.719092071056365967e-02
2.402559184702111644e-04,7.596011459827424483e-02
7.677495013922449674e-04,7.489570975303648515e-02
2.083723433315753937e-03,7.426310330629348755e-02
1.483265543356538253e-03,7.230430841445921464e-02
8.550392813049257886e-04,7.026412338018417358e-02
7.133247709134593606e-05,6.772994995117188888e-02
3.448461939115078341e-04,6.550865620374679565e-02
1.977231004275379939e-04,6.310166418552398682e-02
2.034079079749061844e-04,5.975868180394172668e-02
6.672765448456631466e-05,5.560583248734474182e-02
2.480200957506895499e-03,5.401034653186798096e-02
1.986838178709150228e-03,4.654574021697044373e-02
6.926603964529930461e-04,3.472808375954628685e-02
1.396740844938904047e-04,2.928812243044376720e-02
2.259582106489686803e-04,3.252746537327766418e-02
3.465585468802602725e-04,3.795195743441582420e-02
1.755624980432913792e-04,3.492014482617378929e-02
1.637031382415443117e-04,2.689044550061225544e-02
1.449319388484583118e-04,2.126551046967506062e-02
4.633260250557212937e-04,2.005052752792834889e-02
1.821553451009095149e-03,2.659610472619534233e-02
5.131566431373358857e-04,2.293007448315620075e-02
8.990081842057405818e-04,2.430767193436622620e-02
1.978702057385818254e-04,2.372867427766322743e-02
3.023699973709881306e-04,2.384253032505512238e-02
4.660424747271461242e-05,2.320647425949573864e-02
4.893549703410828656e-05,2.272577211260795246e-02
1.010528183542192199e-03,2.460133284330368042e-02
1.800029887817799611e-03,2.935117855668067238e-02
2.901349798776210981e-04,2.676758542656898845e-02
7.699277484789489616e-04,2.887273579835891377e-02
5.210559465922416341e-04,3.030429780483246197e-02
1.444949739379807494e-04,3.134006634354591370e-02
8.015216008061537686e-05,3.238946199417114952e-02
1.631152001209556840e-03,3.624610230326653221e-02
2.676196163520215858e-04,3.374712169170380333e-02
8.193711400963363863e-04,3.498018905520439148e-02
7.049870328046378221e-04,3.556598722934722207e-02
3.837433760054408420e-04,3.577673435211182335e-02
3.746653383132070303e-04,3.629809617996215820e-02
1.914457970997316999e-04,3.685841709375380776e-02
2.894893055781721201e-03,4.591767862439154885e-02
9.465948824072255329e-05,3.841533511877059243e-02
9.183300426229833472e-04,3.919019922614097595e-02
3.261757083237171173e-04,3.925217315554618142e-02
3.882305463775991309e-04,4.039692506194113991e-02
1.046809557010419125e-04,4.050272703170777061e-02
1.527973945485427434e-04,4.111735895276068947e-02
1.253054128028451963e-03,4.360466822981835106e-02
1.540097058750689463e-03,4.479558393359183571e-02
8.955837110988794673e-04,4.387765750288964012e-02
6.905706250108776308e-04,4.346472397446633079e-02
1.089533179765566912e-04,4.350092262029647827e-02
2.770292048808186704e-04,4.379685968160629966e-02
9.574414580129089140e-04,4.495966807007790306e-02
1.576388487592339949e-03,4.636314138770103455e-02
1.270302454940974279e-03,4.583254456520080566e-02
1.311770029133186286e-04,4.518882185220719078e-02
5.283882492221891880e-04,4.558903351426124573e-02
3.640901995822786201e-04,4.586780443787574768e-02
9.896091069094842133e-05,4.591728001832962036e-02
3.169826231896875663e-04,4.621901735663414001e-02
2.502400195226074132e-03,5.413162335753442245e-02
1.396340550854801915e-03,4.883921146392822960e-02
9.501562453806395962e-04,4.791089892387390831e-02
6.372254574671388757e-04,4.850616306066512368e-02
9.981768380384897646e-05,4.776245355606079795e-02
2.572653174865992503e-04,4.769199714064597390e-02
8.417707285843787409e-04,4.846506938338281112e-02
1.878411625511943860e-03,5.185217782855033875e-02
1.324385986663401561e-03,5.001496523618698814e-02
3.197517944499852442e-04,4.705164581537246704e-02
5.270483088679610599e-04,4.752160608768462441e-02
2.842482062987982143e-04,4.517978802323342064e-02
2.616590936668216098e-04,4.539868608117103577e-02
2.515831147320569104e-04,4.467943683266640403e-02
1.822470221668482260e-03,4.922311380505562523e-02
2.564747992437334495e-04,4.427710920572280884e-02
1.124161062762141634e-04,4.356243088841437600e-02
2.782606461551041495e-04,4.406745359301567078e-02
4.055692988913507896e-04,4.462290555238724449e-02
1.091480517061426558e-04,4.458363726735114357e-02
1.999279018491506143e-03,5.095129087567329407e-02
1.489480258896947124e-03,4.937932267785072327e-02
2.831788733601571214e-04,4.652888327836989663e-02
7.465602830052372541e-04,4.817374050617217324e-02
3.291170578449963981e-04,4.669260606169701316e-02
3.080314199905844711e-04,4.620988294482230446e-02
1.151308242697269673e-04,4.637882485985755227e-02
6.145564257167279720e-04,4.539637640118599632e-02
5.781075451523063399e-04,4.556633532047271729e-02
3.609783016145229340e-04,4.378419741988181374e-02
1.287343184230849418e-04,4.394190385937691429e-02
5.222061299718917500e-04,4.320767894387245872e-02
5.163914756849408150e-04,4.226471483707428672e-02
1.136944280005991676e-03,4.332163557410240173e-02


==> Plots/1D_Sine/Vary_alpha/Vary_alpha_8_nPts_201/Error.csv <==
7.326412200927734375e-01,6.821710109710693359e+00
5.334671735763549805e-01,6.903187274932860440e+00
2.988428771495819092e-01,6.868181705474853516e+00
1.889371871948242465e-01,6.692632198333739346e+00
1.517569571733474731e-01,6.499682903289794034e+00
9.407415241003035111e-02,6.311897754669189453e+00
5.045691505074500344e-02,6.039612770080565518e+00
3.208871185779571533e-02,5.700576782226562500e+00
2.050408162176609386e-02,5.358032226562500000e+00
1.888113841414451599e-02,4.935331821441649502e+00
1.705828122794627449e-02,4.471801757812500888e+00
1.507574319839477019e-02,3.979229450225830078e+00
1.382471714168787176e-02,3.437096357345581055e+00
1.273153442889451460e-02,2.880255460739135742e+00
1.161778904497623791e-02,2.294984817504882812e+00
1.057986915111541748e-02,1.714348554611206055e+00
9.610687382519245148e-03,1.168252706527709961e+00
8.696358650922778738e-03,8.007552623748779297e-01
7.852818816900251561e-03,9.023270010948181152e-01
7.088392041623589775e-03,1.384111762046813965e+00
6.409325636923313141e-03,1.988354444503784180e+00
5.821639671921732644e-03,2.626596689224243164e+00
5.326639860868452245e-03,3.268600463867187500e+00
4.920936189591886348e-03,3.897854566574096236e+00
4.596115555614233884e-03,4.500264644622802734e+00
4.339765757322311401e-03,5.061720848083496094e+00
4.137396812438964844e-03,5.565977573394775391e+00
3.974596038460729772e-03,5.993826389312744141e+00
3.838774282485247959e-03,6.323021411895751953e+00
3.720096545293925892e-03,6.528597354888916016e+00
3.611577907577156587e-03,6.582179546356201172e+00
3.508745459839701653e-03,6.456150054931641513e+00
3.408961696550251354e-03,6.148016929626464844e+00
3.310879692435265888e-03,5.681432723999022549e+00
3.213886637240649571e-03,5.095030307769776279e+00
3.117843065410853733e-03,4.430741786956787109e+00
3.022813005372881456e-03,3.726784944534301758e+00
2.928958740085362087e-03,3.016152381896972656e+00
2.836486091837287817e-03,2.329303979873657227e+00
2.745603444054721485e-03,1.703097462654113770e+00
2.656555734574794769e-03,1.205069065093994141e+00
2.569535281509160562e-03,9.773594737052917480e-01
2.484784694388507929e-03,1.122488498687744141e+00
2.402464626356959343e-03,1.487237334251403809e+00
2.322794403880835013e-03,1.913437008857727051e+00
2.245985902845859528e-03,2.338121891021728516e+00
2.172197913751005259e-03,2.737853288650512695e+00
2.101608784869313240e-03,3.102017879486083984e+00
2.034328645095229149e-03,3.424301147460937056e+00
1.970505574718117280e-03,3.699648618698120117e+00
1.910237362608313994e-03,3.922988414764403853e+00
1.853564986959099986e-03,4.088636875152587891e+00
1.800541882403195338e-03,4.190147876739501953e+00
1.751137548126279657e-03,4.220671653747559482e+00
1.705315778963268020e-03,4.173948287963867188e+00
1.662983791902661324e-03,4.045811176300048828e+00
1.624034601263701482e-03,3.835525989532470259e+00
1.588286482729017301e-03,3.546144962310790572e+00
1.555521390400827365e-03,3.183903455734252930e+00
1.525555388070642298e-03,2.757624864578247070e+00
1.498126424849033789e-03,2.279191970825195312e+00
1.472925534471870119e-03,1.766468524932861328e+00
1.449729665182530880e-03,1.254498958587646484e+00
1.428211806342005947e-03,8.439899086952209473e-01
1.408090000040829399e-03,8.034468889236450195e-01
1.389105571433901787e-03,1.192288637161254883e+00
1.370997168123721426e-03,1.735935568809509277e+00
1.353505882434547598e-03,2.303178071975708008e+00
1.336428336799145179e-03,2.841135740280151367e+00
1.319537055678665421e-03,3.312377691268920898e+00
1.302691060118376775e-03,3.680501937866210493e+00
1.285716309212147756e-03,3.909281015396118164e+00
1.268485561013221741e-03,3.969093322753906250e+00
1.250913250260055065e-03,3.846724748611450195e+00
1.232890528626740196e-03,3.552259922027587891e+00
1.214365707710385756e-03,3.117421865463256836e+00
1.195300719700753689e-03,2.585537672042846680e+00
1.175653305836021683e-03,2.000590324401855469e+00
1.155393081717192910e-03,1.401312470436096191e+00
1.134503632783889337e-03,8.248151540756225586e-01
1.112979836761951230e-03,3.621328771114349365e-01
1.090836245566606088e-03,4.622566103935241699e-01
1.068045035935938792e-03,8.845043778419494629e-01
1.044644392095505974e-03,1.293348789215087891e+00
1.020693569444119930e-03,1.648066282272338867e+00
1.777615514583886320e-03,1.941768288612365723e+00
2.038392471149564223e-03,2.156279325485229492e+00
1.022581593133509593e-03,2.278165102005004883e+00
1.102986861951649406e-03,2.318032026290893555e+00
9.185821400023995746e-04,2.267576456069946289e+00
8.883939590305093203e-04,2.119485378265380859e+00
9.016136173158885133e-04,1.881634950637817383e+00
8.521166746504602648e-04,1.568724870681762695e+00
3.177066100761293498e-03,1.183481097221374512e+00
2.580319298431277709e-03,7.933101058006286621e-01
1.330149127170442884e-03,4.723567366600036621e-01
8.427125285379585351e-04,4.519205093383789062e-01
8.276019943878053535e-04,7.687603235244750977e-01
7.396518485620618951e-04,1.128452062606811523e+00
7.651565247215327348e-04,1.441006064414978027e+00
6.806235178373756193e-04,1.676151275634765625e+00
3.867408493533729640e-03,1.825683116912841797e+00
2.418625866994260874e-03,1.820802450180053711e+00
1.768537797033787207e-03,1.689485430717468262e+00
9.295694180764260076e-04,1.513524413108825684e+00
7.628825260326268457e-04,1.285094738006591797e+00
5.970331840217112411e-04,1.089337110519409180e+00
6.190125714056192744e-04,1.003590226173400879e+00
5.928472965024411678e-04,1.056784629821777344e+00
2.990758279338479042e-03,1.207097768783569336e+00
9.996354347094897792e-04,1.357465505599975586e+00
1.219330471940338395e-03,1.484008789062500000e+00
8.307952084578574788e-04,1.552127122879028320e+00
5.228296504355968129e-04,1.559179186820983887e+00
6.169919506646693837e-04,1.529586672782897949e+00
1.392937032505870082e-03,1.482890009880065918e+00
2.676753327250480652e-03,1.441492319107055664e+00
3.929983358830213005e-04,1.458502769470214844e+00
1.082014758139848709e-03,1.509064912796020508e+00
7.863557548262178898e-04,1.573364973068237305e+00
3.267159336246548457e-04,1.620164990425109863e+00
2.943257859442384135e-04,1.627827048301696777e+00
1.749346731230616570e-03,1.600197911262512207e+00
1.326796947978437597e-03,1.551981210708618164e+00
1.574444002471864223e-03,1.510700225830078125e+00
6.733114132657650385e-04,1.483691453933715820e+00
2.358344208914785493e-04,1.460748910903930664e+00
4.484487290028483218e-04,1.422798871994018555e+00
3.212733718100936305e-04,1.364273786544799805e+00
4.039986524730922418e-04,1.283183693885803223e+00
4.784481716342272543e-04,1.195166707038879395e+00
1.899657072499394850e-03,1.110461592674255371e+00
1.367910183034837029e-03,1.022640585899353027e+00
8.690493996255097605e-04,9.354238510131835938e-01
2.947296597994863445e-04,8.427282571792602539e-01
1.453818986192346703e-04,7.460110783576965332e-01
3.098529123235493898e-04,6.497204899787902832e-01
3.158684121444822984e-04,5.592707991600036621e-01
3.286661347374320030e-03,4.763685464859008789e-01
1.706661656498908780e-03,4.058510661125183105e-01
1.405730028636753776e-03,3.459152281284332275e-01
8.549003978259860385e-04,3.025746941566467285e-01
5.559413693845273148e-04,2.827266156673431396e-01
5.607562488876281000e-04,2.865741252899169922e-01
1.448369934223591631e-03,3.085782229900360663e-01
1.807378255762160692e-03,3.485170304775237482e-01
7.449717668350788681e-05,3.864160180091857910e-01
9.727145661599935185e-04,4.334960579872131348e-01
8.454368798993525721e-04,4.885769784450531006e-01
1.607508398592471860e-03,5.447258949279785156e-01
1.451733522117138126e-03,5.989753603935241699e-01
3.748974704649298299e-04,6.577674150466918945e-01
1.343778567388654406e-03,7.159271836280822754e-01
1.589372754096985080e-03,7.703970074653625488e-01
6.303020054474471915e-04,8.278872370719909668e-01
1.222079037688672326e-03,8.830338716506958008e-01
1.334858592599630573e-03,9.351425170898437500e-01
1.252403366379440264e-03,9.883194565773010254e-01
3.983717761002479357e-04,1.036467790603637695e+00
6.850415375083684921e-04,1.082815527915954590e+00
2.471011539455501599e-04,1.123991966247558594e+00
2.378338016569613543e-03,1.158947348594665527e+00
1.055136322975158258e-03,1.188575625419616699e+00
1.026107813231647231e-03,1.208700299263000488e+00
8.339877822436393391e-04,1.218965053558349609e+00
7.618318195454776287e-04,1.217570543289184570e+00
4.302251327317206967e-04,1.204565644264221191e+00
3.251831512898206277e-03,1.176905512809753418e+00
1.711915683699772846e-04,1.138314604759216309e+00
1.311574247665703297e-03,1.087201476097106934e+00
6.433918024413289808e-04,1.025981187820434570e+00
5.141773726791145586e-04,9.571937918663024902e-01
1.199722537421622331e-04,8.824032545089721680e-01
6.667844136245547641e-04,8.040078878402709961e-01
2.053723670542239709e-03,7.235283851623535156e-01
1.662145601585507176e-03,6.416190266609191895e-01
9.599905461072926090e-04,5.616159439086914062e-01
5.452097975648937441e-04,4.853335916996002197e-01
8.911817567422984946e-04,4.195511639118194580e-01
1.857133815065026500e-03,3.678636252880095880e-01
1.302108867093920708e-03,3.383622169494628906e-01
4.333533870521931214e-04,3.488589823246002197e-01
1.812528586015104814e-03,3.930193483829498291e-01
9.317739168182013251e-04,4.620096087455749512e-01
1.082965522073209286e-03,5.490432381629943848e-01
7.635598885826765407e-04,6.465359330177307129e-01
4.464823286980390549e-04,7.469781637191772461e-01
1.392518897773697972e-04,8.464579582214355469e-01
2.686091756913809884e-04,9.392162561416625977e-01
7.538519566878673162e-04,1.017850518226623535e+00
7.196234073489902235e-04,1.072295546531677246e+00
1.974053680896759033e-03,1.095666408538818359e+00
1.475064083933830478e-03,1.084877490997314453e+00
1.145118847489357211e-03,1.024706840515136719e+00
3.261533274780956180e-04,9.347063302993774414e-01
2.221550559625029130e-03,8.278723359107971191e-01
1.045203418470918699e-03,7.065262198448181152e-01
5.976357497274876725e-04,6.015615463256835938e-01
7.698058616369960524e-04,5.204880833625793457e-01
1.682286383584142273e-04,4.779386520385742188e-01
6.940310704521832682e-04,4.769961237907409668e-01
2.639584941789508733e-03,5.114770531654357910e-01
1.354947307845577598e-04,5.615226626396179199e-01
1.118872663937509277e-03,6.147363781929016113e-01
7.418695022352039814e-04,6.659379601478576660e-01
9.159762994386255741e-04,7.050184607505798340e-01
9.689251892268653348e-04,7.383900880813598633e-01
1.221367274411023205e-04,7.584400177001953125e-01
6.385286687873304974e-04,7.693037390708923340e-01
3.730084281414747780e-04,7.745929360389709473e-01
4.462137876544146104e-04,7.747290134429931641e-01
2.483155112713575797e-03,7.705968618392944336e-01
5.517673562280834805e-04,7.681041359901428223e-01
1.431327546015382247e-03,7.620876431465148926e-01
8.345008827745913375e-04,7.566905021667480469e-01
6.348142633214595102e-04,7.511205673217773438e-01
1.624692231416701999e-04,7.445363402366638184e-01
8.496536174789069999e-04,7.360909581184387207e-01
7.096517365425826203e-04,7.263786196708679199e-01
1.450509764254092520e-03,7.128984332084655762e-01
1.404780341545120424e-04,6.952368021011352539e-01
1.585720892762765559e-04,6.746406555175781250e-01
2.061275299638509750e-03,6.524577736854553223e-01
1.593571039848028963e-03,6.313144564628601074e-01
1.215404481627047062e-03,6.081538796424865723e-01
2.953076036646962166e-04,5.882411599159240723e-01
4.873127036262301964e-04,5.725205540657043457e-01
1.425952214049175653e-04,5.621584057807922363e-01
5.306732840836046391e-03,5.586548447608947754e-01
2.745760604739189148e-03,5.570238828659057617e-01
1.341461320407688184e-03,5.594277977943420410e-01
1.559751981403677842e-04,5.693051218986511230e-01
1.075639083865099197e-04,5.810313224792480469e-01
3.039221046492457932e-04,5.931196808815002441e-01
1.602028933120890097e-04,6.032162308692932129e-01
1.207777022500523383e-04,6.115638017654418945e-01
1.758433936629444903e-04,6.181487441062927246e-01
1.135217607952655310e-04,6.229276061058044434e-01
1.391570433042943261e-03,6.268888115882873535e-01
2.106535714119673209e-03,6.261347532272338867e-01
2.125788712874055776e-03,6.163597106933593750e-01
6.655413890257475592e-04,6.124283671379089355e-01
1.107139760279096934e-04,6.146152019500732422e-01
1.337153953500092843e-04,6.140912175178527832e-01
3.316439979244025730e-04,6.125970482826232910e-01
1.626165758352727240e-04,6.095333695411682129e-01
1.798750308807939562e-04,6.105035543441772461e-01
1.716150873107834566e-04,6.105230450630187988e-01
6.479879957623779774e-04,6.126662492752075195e-01
2.916746307164431486e-03,6.114797592163085938e-01
3.495365090202539617e-04,6.170102357864379883e-01
6.093797856010495532e-04,6.222054958343505859e-01
7.528462447226049684e-04,6.323995590209960938e-01
4.251411301083861697e-04,6.434894800186157227e-01
3.575153823476285827e-04,6.552864909172058105e-01
2.393752511125058207e-04,6.699834465980529785e-01
2.158903807867320289e-04,6.852162480354309082e-01
4.030997399240732193e-03,7.000311613082885742e-01
2.141278004273771806e-03,7.188867926597595215e-01
1.253944938071072318e-03,7.338562011718750000e-01
5.348519189283251762e-04,7.524843811988830566e-01
3.483209875412285870e-04,7.689219713211059570e-01
1.318307331530377540e-04,7.851549386978149414e-01
1.384001516271382299e-04,8.011039495468139648e-01
1.029805280268191885e-04,8.159700632095336914e-01
8.373569580726322259e-04,8.302581310272216797e-01
2.407643478363752365e-03,8.431152701377868652e-01
1.330136903561652357e-03,8.547962307929992676e-01
2.961015270557254553e-04,8.653229475021362305e-01
4.108583671040834623e-04,8.750903606414794922e-01
2.081947168335319379e-04,8.829622268676757812e-01
1.597301743458957293e-04,8.902151584625244141e-01
9.170555858872831952e-04,8.953348994255065918e-01
2.927839057520031929e-03,9.016405940055847168e-01
3.120031906291840292e-04,8.976929783821105957e-01
1.025105942972004847e-03,8.906012773513793945e-01
1.783157931640743938e-04,8.772563338279724121e-01
2.086571330437438055e-04,8.553431630134582520e-01
2.848588628694415635e-04,8.306406140327453613e-01
3.178278566338124059e-04,8.054724335670471191e-01
3.729882417246699767e-03,7.745875120162963867e-01
1.698598731309175925e-03,7.428579330444335938e-01
8.467614534310994364e-04,7.136549353599548340e-01
8.317844476550817490e-04,6.839470267295837402e-01
5.505279405042528022e-04,6.546134948730468750e-01
1.673801452852786943e-04,6.256247758865356445e-01
2.054840588243677128e-04,5.989673733711242676e-01
1.250699977390467904e-03,5.766060352325439453e-01
1.134319580160081170e-03,5.518106818199157715e-01
1.295085065066813989e-03,5.348124504089355469e-01
1.041030744090676091e-03,5.182396769523620605e-01
5.681777256540953029e-04,5.080077052116394043e-01
4.255424719303846901e-04,4.955965876579284668e-01
3.171164717059584640e-04,4.869362115859985352e-01
1.118944419431499866e-04,4.799814224243164062e-01
5.250967806205154549e-04,4.756433069705963135e-01
9.353509522043165292e-04,4.742356240749359131e-01
5.334754823707041956e-04,4.682326018810272217e-01
9.767785668373105742e-04,4.680456221103668213e-01
6.431419169530272484e-04,4.720495939254760742e-01
1.937116903718562289e-04,4.761764109134674072e-01
4.179983807262032140e-04,4.803014695644378662e-01
1.955017680302262306e-03,4.854181706905364990e-01
7.760737789794801582e-04,4.953162074089050293e-01
5.966984317637982153e-04,4.999690949916839600e-01
6.539851310662927412e-04,5.093819499015808105e-01
9.743311238707981329e-05,5.195775628089904785e-01
3.451959928497672081e-04,5.297450423240661621e-01
1.194444717839360454e-03,5.413492321968078613e-01
9.454556275159117307e-04,5.489473342895507812e-01
1.128712319768965461e-03,5.607317686080932617e-01
4.974124603904784810e-04,5.695083141326904297e-01
1.325541874393820763e-03,5.820034146308898926e-01
2.893772325478494709e-04,5.898458361625671387e-01
7.629862520843747531e-04,5.995578169822692871e-01
1.615073182620108778e-03,6.121796965599060059e-01
1.343022799119353078e-03,6.187921762466430664e-01
1.156751299276948192e-03,6.301991343498229980e-01
8.385634864680472289e-04,6.381310820579528809e-01
7.410355610772969507e-04,6.466817855834960938e-01
2.283469220856205713e-04,6.558789014816284180e-01
9.142158087342974271e-04,6.638888120651245117e-01
7.071061409078538418e-04,6.729840636253356934e-01
1.050429767929017761e-03,6.783803701400756836e-01
1.145962974987924316e-03,6.845979094505310059e-01
9.045334300026294317e-04,6.912207007408142090e-01
3.127519157715140689e-04,6.970153450965881348e-01
5.279022152535615183e-04,7.021956443786621094e-01
4.376330471131949533e-04,7.058486342430114746e-01
2.693193033337592645e-03,7.114505171775817871e-01
7.547350251115859639e-04,7.078278660774230957e-01
5.980472778901459955e-04,7.074823975563049316e-01
5.474858917295930601e-04,7.054199576377868652e-01
1.308924256591126052e-04,7.020336985588073730e-01
7.914885645732286303e-05,6.961570978164672852e-01
1.479783211834728284e-03,6.889802217483520508e-01
1.931686070747673945e-03,6.732590198516845703e-01
5.248841480351983417e-04,6.514656543731689453e-01
1.204281215905211730e-04,6.266841888427734375e-01
5.000791279599072717e-04,5.978445410728454590e-01
2.062325365841388160e-04,5.693374276161193848e-01
1.048428588546812101e-03,5.442464351654052734e-01
2.033565426245332198e-03,5.453092455863952637e-01
1.342118368484079621e-03,5.544844865798950195e-01
8.166093030013147269e-04,5.782505869865417480e-01
1.751302625052632528e-04,6.039013862609863281e-01
2.532333019189537656e-04,6.301009654998779297e-01
6.169850239530204642e-04,6.514388322830200195e-01
2.902252366766333146e-03,6.699430346488952637e-01
5.698804743587970734e-04,6.619725227355957031e-01
3.934948181267828833e-04,6.449730992317199707e-01
7.323509780690070714e-04,6.189717650413513184e-01
3.153950965497644382e-04,5.900552868843078613e-01
3.084100026171657173e-04,5.670888423919677734e-01
1.329263905063271794e-04,5.468732118606567383e-01
5.432424368336797845e-04,5.293631553649902344e-01
7.155021303333344244e-04,5.081253051757812500e-01
1.719506923109292333e-03,4.914306402206420898e-01
3.071287355851379849e-04,4.778899550437927246e-01
2.686452353373170983e-04,4.637393057346343994e-01
1.124204063671641458e-04,4.479379951953887939e-01
2.156950504286212812e-04,4.334029853343963623e-01
1.033554901368916468e-03,4.177160263061523438e-01
1.178875332698226192e-03,4.070324003696441650e-01
2.639637386891989274e-04,3.938333094120025635e-01
8.917814120650293611e-04,3.908376991748809814e-01
7.570181624032558095e-04,3.983883261680603027e-01
3.979607718065379424e-04,4.062285721302032471e-01
2.596258418634533015e-03,4.199659824371337891e-01
1.030034763971343772e-04,4.206178784370422363e-01
1.155088422819972472e-03,4.273357987403869629e-01
6.029006326571105827e-04,4.340012967586517334e-01
4.960664664395155691e-04,4.401974081993103027e-01
1.244434970431029526e-04,4.476013779640197754e-01
7.958315545693038810e-04,4.537322521209716797e-01
2.236150612588971311e-04,4.608031213283538818e-01
7.200966356322167135e-04,4.657005369663238525e-01
9.214227902702983941e-04,4.705707728862762451e-01
5.108386394567787647e-04,4.760032594203948975e-01
9.920021984726190567e-04,4.774939715862274170e-01
5.966303288005294584e-04,4.801352322101593018e-01
1.134073012508451939e-03,4.785362184047698975e-01
2.554443781264127927e-04,4.782051444053649902e-01
9.353531640954317831e-04,4.747972190380096436e-01
1.043722848407923958e-03,4.717579483985900879e-01
2.639903395902365446e-04,4.679343402385711670e-01
2.561590808909385312e-04,4.632585942745208740e-01
4.230185877531767976e-04,4.576542973518371582e-01
1.627575256861746094e-03,4.564622342586517334e-01
1.748273265548049536e-03,4.485448896884918213e-01
1.205378910526633263e-03,4.411035776138305664e-01
4.372304829303173585e-04,4.378625452518463135e-01
6.181928911246360432e-04,4.359090328216552734e-01
6.629117415286602758e-04,4.324010312557220459e-01
1.676450017839670181e-03,4.331181943416595459e-01
1.407961593940853639e-03,4.302755296230316162e-01
2.873646153602748025e-04,4.281848669052124023e-01
6.592471618205311083e-04,4.291209280490875244e-01
3.115056606475264918e-04,4.293337762355804443e-01
2.625874243676661578e-03,4.313157200813293457e-01
1.827259198762476661e-03,4.270846545696258545e-01
5.582157173193992268e-04,4.260661005973815918e-01
7.438344182446600091e-04,4.238389134407043457e-01
5.725310184061528336e-04,4.103879034519195557e-01
2.460783580318094384e-04,3.917614817619323730e-01
2.822284004651008952e-04,3.782553970813751221e-01
1.633465872146189646e-03,3.786818385124206543e-01
1.730955438688396757e-03,3.919172286987304688e-01
1.186710665933788040e-03,3.902386128902435303e-01
2.932287752628326416e-04,3.839046657085418701e-01
4.987355787307024002e-04,3.828678429126739502e-01
1.134408870711922862e-03,3.853714764118194580e-01
2.712695277296004511e-04,3.880020678043365479e-01
1.245283288881182454e-03,3.880162239074707031e-01
1.136773731559514566e-03,3.780761659145355225e-01
3.843218437395990437e-04,3.722087740898132324e-01
2.847330470103771037e-04,3.637938499450683039e-01
9.574522264301781223e-04,3.547921180725097101e-01
8.117974502965808999e-04,3.514346480369567871e-01
1.111774705350399451e-03,3.410570621490478516e-01
4.362710751593112403e-04,3.327685296535491943e-01
1.983413822017611157e-04,3.254058957099914551e-01
6.082073668949303843e-04,3.175308406352997381e-01
3.426240000408143889e-04,3.081778585910797119e-01
2.574959304183720675e-03,3.009447157382965088e-01
1.313564251177012704e-03,2.955123484134674072e-01
4.752402601297944242e-04,2.943463921546936035e-01
6.289619486778974533e-04,2.947315871715545654e-01
6.841377471573653005e-04,2.901279628276824951e-01
1.336090150289237066e-03,2.885662615299224854e-01
1.411102595739066818e-03,2.966678440570831299e-01
6.454744143411519312e-04,2.923441529273987372e-01
5.274458453641270371e-05,2.959638535976409912e-01
1.168292481452226422e-03,2.968856394290924072e-01
3.229810099583116986e-04,3.002792298793792725e-01
6.412360817193983901e-04,3.044951558113098145e-01
3.085426054894925031e-03,2.962622344493865967e-01
1.651462400332092805e-03,3.067259192466735840e-01
8.478665258735420488e-04,3.023934066295623779e-01
5.386140765040185643e-05,2.994727492332458496e-01
4.520251241046935862e-04,2.968396544456482489e-01
3.082253679167480361e-04,2.920216917991638184e-01
5.002904435968955131e-05,2.857029139995574951e-01
2.770938444882631302e-04,2.805946469306945801e-01
3.147378563880920410e-03,2.860410213470458984e-01
1.960397697985172705e-03,2.738493680953979492e-01
4.859841137658804113e-04,2.671547532081603449e-01
2.509711484890432792e-04,2.634870111942291260e-01
5.690822945325639439e-05,2.608225643634796143e-01
3.562596102710812742e-04,2.601066231727600098e-01
3.360015398357063532e-04,2.593654990196228027e-01
3.214280586689710617e-03,2.689024806022644043e-01
1.225126907229423306e-03,2.593931555747985840e-01
6.207428523339328982e-04,2.582052946090698242e-01
7.075964822433891081e-04,2.581448256969451904e-01
3.625368408393113721e-04,2.591760158538818359e-01
4.007283423561601205e-04,2.614170312881469727e-01
5.992221122141922737e-05,2.607956528663634699e-01
2.621358027681707469e-03,2.595022022724151611e-01
2.577142789959908833e-03,2.638702988624572199e-01
1.268478226847947078e-03,2.736566960811614435e-01
5.707835662178695202e-04,2.622672617435455322e-01
5.138232372701166976e-04,2.633605599403381348e-01
3.240016230847683819e-04,2.629919946193695068e-01
2.678523305803535200e-04,2.638390064239501953e-01
1.368475786875934493e-04,2.636867463588714600e-01
1.448200637241826003e-04,2.641521096229553223e-01
1.142901717685162587e-03,2.678352892398834229e-01
2.149438718333839936e-03,2.619593441486358643e-01
2.154878748115151578e-04,2.639451622962951660e-01
8.662394247949124467e-04,2.647030651569366455e-01
5.979326670058071613e-04,2.641840577125549316e-01
1.115288105211221630e-04,2.627792358398437500e-01
4.435986920725553550e-05,2.623963057994842529e-01
1.529470901004970074e-03,2.615811824798583984e-01
8.494610665366051413e-04,2.662003934383392334e-01
1.263929763808846691e-03,2.644028961658477783e-01
6.015553954057396542e-04,2.597819864749908447e-01
2.226546203019097176e-04,2.597277760505676270e-01
4.065976536367089098e-04,2.572330236434936523e-01
3.910725354216993397e-04,2.564822733402252197e-01
1.503465231508016803e-03,2.601257264614105225e-01
1.729302806779742458e-03,2.500734329223632812e-01
1.083793118596077399e-03,2.443346530199050903e-01
8.020734530873595584e-04,2.423568367958068848e-01
2.274750731885433739e-04,2.413644343614578247e-01
7.632634951733049478e-04,2.359498143196106235e-01
1.533584087155759335e-03,2.281706631183624545e-01
1.006000093184411309e-03,2.272162735462188721e-01
1.164608984254300377e-03,2.162961363792419434e-01
1.784970518201588500e-04,2.142706513404846191e-01
2.796196611598132740e-03,2.262042611837387085e-01
1.638010493479668877e-03,2.174544781446456909e-01
1.036165398545563655e-03,2.175966054201126376e-01
6.395964301191272520e-04,2.166223526000976562e-01
4.439068434294312650e-04,2.140850871801376343e-01
6.892252713441849839e-04,2.172809094190597534e-01
2.668873639777300574e-04,2.151858359575271884e-01
1.041244599036872387e-03,2.183110117912292480e-01
7.679495611228049886e-04,2.161115109920501709e-01


==> Plots/1D_boundary_layer/Constant_LR/Vary_alpha_5_nPts_201_EpUp_1/Error.csv <==
8.797114548268282208e-01,4.442320483281679344e+01
7.625124213228733350e-01,4.444279743006558903e+01
6.640712883921410237e-01,4.444945895122931034e+01
5.904499852865534582e-01,4.444977484065979922e+01
5.409113997094902038e-01,4.444702362987499100e+01
5.061211264994635028e-01,4.444220411413681404e+01
4.794483321926117925e-01,4.443615672048770904e+01
4.543787412099951073e-01,4.442893293587000869e+01
4.289031151062654423e-01,4.442027262036924640e+01
4.054265483302893491e-01,4.441029159427044704e+01
3.864556089869243261e-01,4.439936304408303158e+01
3.720855601269930646e-01,4.438780793490219878e+01
3.605519281333608994e-01,4.437583088583802748e+01
3.502857374443308913e-01,4.436353823498311044e+01
3.413351693098755635e-01,4.435092933119433667e+01
3.348838535340082911e-01,4.433785646573918626e+01
3.314819835841414375e-01,4.432403228192256961e+01
3.302052389607782468e-01,4.430906193850196928e+01
3.294741340209073610e-01,4.429257232918445197e+01
3.280798487446449085e-01,4.427435105009020333e+01
3.255018957627801579e-01,4.425438635446699465e+01
3.217054106915180900e-01,4.423279615529320807e+01
3.168506155023529947e-01,4.420975729360811357e+01
3.111308353958373019e-01,4.418545911328859432e+01
3.047524467606145815e-01,4.416007511897195315e+01
2.979800483670441702e-01,4.413375946743337863e+01
2.911523155824216058e-01,4.410664248107568852e+01
2.846309038299821292e-01,4.407882712452018836e+01
2.787086155996228443e-01,4.405039789110540482e+01
2.735490369535928390e-01,4.402142260843409360e+01
2.691947986536625259e-01,4.399195625446429858e+01
2.656009924000258260e-01,4.396204770930877714e+01
2.626446479674752754e-01,4.393173550148998174e+01
2.601225211735376797e-01,4.390105177005191450e+01
2.577955535215414318e-01,4.387001581772905467e+01
2.554885429432193211e-01,4.383863119033750877e+01
2.531431828583667887e-01,4.380687391013213272e+01
2.507490375819143025e-01,4.377470237572597256e+01
2.482468479010944140e-01,4.374206921450589647e+01
2.455540599382943223e-01,4.370892593523301173e+01
2.426865404954573202e-01,4.367523718247684883e+01
2.398013664225914499e-01,4.364097806893240517e+01
2.370908633427490364e-01,4.360613986158800515e+01
2.346571830528634273e-01,4.357071274109096493e+01
2.325039513730425833e-01,4.353468994572512685e+01
2.305695520759003803e-01,4.349805323231615972e+01
2.286921163647836763e-01,4.346078239255920295e+01
2.266089201422818999e-01,4.342286995174168851e+01
2.240937009712009043e-01,4.338432370577690733e+01
2.211064844483388581e-01,4.334516339777982807e+01
2.177990257378966676e-01,4.330541215213078488e+01
2.144084759216649538e-01,4.326508560929081426e+01
2.111719672216109955e-01,4.322417589069367949e+01
2.082761407256974728e-01,4.318264607585172854e+01
2.057780978245626613e-01,4.314043557387188343e+01
2.035828568039127484e-01,4.309747915116393813e+01
2.015607691831901582e-01,4.305372259932828882e+01
1.996652936366592745e-01,4.300912603693603842e+01
1.979157739728608367e-01,4.296366568909896699e+01
1.963196247869567479e-01,4.291732340218582209e+01
1.948473542053841545e-01,4.287008263629356719e+01
1.934400669352371038e-01,4.282192740954821630e+01
1.920218776682671158e-01,4.277285001124739949e+01
1.905470313108526270e-01,4.272284948856321307e+01
1.890428357429317641e-01,4.267193654406813863e+01
1.875846341067235190e-01,4.262011496232346275e+01
1.862364284605262932e-01,4.256737453503469482e+01
1.850228530580912412e-01,4.251369315262213178e+01
1.839279670170645420e-01,4.245903526533899708e+01
1.829040926708237480e-01,4.240336447541228893e+01
1.819052446761628972e-01,4.234664930333644151e+01
1.809182540502462799e-01,4.228886833363563369e+01
1.799502942034103270e-01,4.223001871194870205e+01
1.790009963156919681e-01,4.217010463092884720e+01
1.780611683927758038e-01,4.210915402327246682e+01
1.771320577039085242e-01,4.204720737810319520e+01
1.762498785516437572e-01,4.198430481422843741e+01
1.754927609321825788e-01,4.192047332058464093e+01
1.749416606158677445e-01,4.185571554915793513e+01
1.746309306189821053e-01,4.179002089023895650e+01
1.745401143115284104e-01,4.172337240709482131e+01
1.746202546355371810e-01,4.165574832816393780e+01
1.748273867906953438e-01,4.158711620567322598e+01
1.751286727652207886e-01,4.151742606613552056e+01
1.754749040760501810e-01,4.144663024984799904e+01
1.757955876931156514e-01,4.137470684194283166e+01
1.760353555385124891e-01,4.130166429510637727e+01
1.761975709358720721e-01,4.122752300923180968e+01
1.763457321773192754e-01,4.115229936357420826e+01
1.765469834139752892e-01,4.107601972364751930e+01
1.768301517443575943e-01,4.099874948863668322e+01
1.771976083695687709e-01,4.092058391903744052e+01
1.776593344846771616e-01,4.084160135115063639e+01
1.782254495928683180e-01,4.076187319457677916e+01
1.788743429478105718e-01,4.068148268030137160e+01
1.795684007957130679e-01,4.060055296366449085e+01
1.803079564735957374e-01,4.051919135665307437e+01
1.811330423869320083e-01,4.043750874310983789e+01
1.820608240616082563e-01,4.035564563933313309e+01
1.830739848975766748e-01,4.027378422719994688e+01
1.841697893294101385e-01,4.019210049161780063e+01
1.853444733114897047e-01,4.011076733988340948e+01
1.865414874108635435e-01,4.002999726843358985e+01
1.877062087490089237e-01,3.995000567835222682e+01
1.888438236802339465e-01,3.987099131563552845e+01
1.899491684097507627e-01,3.979317954173179572e+01
1.910060056328868050e-01,3.971681774167166878e+01
1.920491765500460246e-01,3.964214316815571948e+01
1.930789283385629385e-01,3.956942479234571408e+01
1.940721610104939321e-01,3.949894423255815212e+01
1.950599047620059090e-01,3.943096857928573229e+01
1.960197734182411167e-01,3.936578494179024545e+01
1.969735096836247035e-01,3.930366823263067033e+01
1.979516539177086087e-01,3.924489862334121426e+01
1.989347803255702152e-01,3.918977800167424164e+01
1.999822814251241698e-01,3.913860426771387324e+01
2.009868811338443029e-01,3.909169865984019765e+01
2.020724728751573940e-01,3.904935360886990026e+01
2.029391029241832678e-01,3.901186863945737571e+01
2.042429925894983234e-01,3.897953504743467334e+01
2.049456165389337003e-01,3.895250835505584064e+01
2.064055613403032730e-01,3.893103893868467225e+01
2.067269140973281294e-01,3.891507170160092244e+01
2.077097074269916854e-01,3.890498307967563818e+01
2.090270982362056051e-01,3.890089529829990767e+01
2.094126970313904545e-01,3.890260684517733125e+01
2.102863577955111085e-01,3.891042915419669157e+01
2.112740820920375462e-01,3.892434665268242355e+01
2.117755202457576036e-01,3.894404442274139910e+01
2.125309131521938844e-01,3.896955999161958317e+01
2.132292829375662113e-01,3.900074616048006959e+01
2.137791491666297394e-01,3.903718433895332396e+01
2.143563293745303078e-01,3.907856040901279471e+01
2.148113969799357315e-01,3.912457997134145415e+01
2.153172517755684023e-01,3.917465660736323230e+01
2.157785326692635841e-01,3.922814899250284526e+01
2.160827620538117722e-01,3.928457357289404683e+01
2.164894859943991834e-01,3.934311420889345356e+01
2.168829019265864633e-01,3.940288537431094795e+01
2.170808446982861739e-01,3.946319830079511348e+01
2.174152613466494299e-01,3.952306677406826907e+01
2.178425896868471934e-01,3.958150613682715147e+01
2.180092840419592670e-01,3.963772096441062587e+01
2.183133477756416529e-01,3.969074188837358008e+01
2.187811185277327430e-01,3.973973766849564981e+01
2.189401129686669167e-01,3.978397400923005733e+01
2.192531719170053850e-01,3.982264365567623088e+01
2.197225401950575474e-01,3.985516524121495507e+01
2.198994949654510533e-01,3.988097206452543730e+01
2.202642303919964961e-01,3.989952674473007477e+01
2.206707412320546846e-01,3.991048213600132755e+01
2.208562497434110594e-01,3.991350989088240908e+01
2.212584229068834951e-01,3.990836742001176418e+01
2.215417052601185988e-01,3.989486067001678293e+01
2.216922766724875038e-01,3.987285289077108530e+01
2.220542646186060842e-01,3.984233424387885947e+01
2.221776340984803477e-01,3.980323646468902865e+01
2.222523029444992970e-01,3.975563936625531625e+01
2.225204042917216796e-01,3.969974869892372737e+01
2.225167062423960840e-01,3.963570771858218222e+01
2.225106475695894925e-01,3.956386439143970080e+01
2.226756246605974821e-01,3.948468830713095201e+01
2.225933585176512464e-01,3.939864350736865362e+01
2.225027510070810843e-01,3.930647154526157294e+01
2.225580762899627973e-01,3.920906381545280084e+01
2.224231477237133825e-01,3.910732109109881804e+01
2.222531515402913493e-01,3.900241655655345596e+01
2.222240512307499527e-01,3.889566461232568884e+01
2.220875862498489506e-01,3.878834181214252652e+01
2.218693437166375515e-01,3.868185741140176503e+01
2.217712031142897167e-01,3.857771205758261601e+01
2.216603232353744901e-01,3.847732209115650903e+01
2.214444403450472609e-01,3.838208009681070365e+01
2.213014674242751723e-01,3.829335536354326308e+01
2.212150568294514452e-01,3.821240396397513450e+01
2.210542635286543434e-01,3.814036143615686569e+01
2.209008257632044947e-01,3.807824510222428671e+01
2.208266434342886220e-01,3.802692084520402460e+01
2.207497285173194157e-01,3.798708593955305446e+01
2.206245155050761686e-01,3.795928248208556965e+01
2.205286444960959935e-01,3.794388534118338185e+01
2.204695218062342199e-01,3.794108893439606334e+01
2.203816599882804650e-01,3.795093452836633219e+01
2.202552099583883760e-01,3.797331746299165900e+01
2.201336717776505858e-01,3.800798261660232669e+01
2.200130496429315852e-01,3.805455447178307082e+01
2.198545083152226576e-01,3.811255251520562126e+01
2.196511568544676496e-01,3.818138548190243142e+01
2.194264764961032232e-01,3.826035858599045980e+01
2.191827596856541771e-01,3.834870751760344376e+01
2.189024080905414837e-01,3.844562072336944425e+01
2.185789223146005489e-01,3.855023087941279414e+01
2.182267452823510590e-01,3.866160076024734593e+01
2.178552191720722897e-01,3.877874087356960331e+01
2.174595228682723869e-01,3.890066304472245662e+01
2.170329617796923904e-01,3.902636008440913429e+01
2.165806683399552346e-01,3.915478032513264139e+01
2.161147646676360445e-01,3.928482800611178760e+01
2.156415094072433036e-01,3.941540274575613267e+01
2.151602499693263670e-01,3.954543614376834171e+01
2.146701225851045391e-01,3.967388594656730305e+01
2.141757597146873304e-01,3.979970467722807825e+01
2.136845544073215364e-01,3.992185447415037913e+01
2.132010827429360322e-01,4.003935192020032474e+01
2.127263569857392456e-01,4.015131523758874721e+01
2.122607518432757523e-01,4.025695108750576878e+01
2.118073913922400020e-01,4.035554609797339509e+01
2.113719277631426197e-01,4.044648724087575431e+01
2.109586175565834054e-01,4.052928409916487595e+01
2.105682737015341366e-01,4.060360864171651230e+01
2.102003622621781975e-01,4.066927256374344068e+01
2.098569918901517783e-01,4.072622114276220628e+01
2.095430197627793645e-01,4.077450369996635970e+01
2.092619147398384061e-01,4.081428662338919366e+01
2.090137494046737099e-01,4.084585819885927549e+01
2.087975385522995997e-01,4.086961715212361668e+01
2.086147334489841243e-01,4.088602369659655977e+01
2.084694021749046722e-01,4.089556549798675178e+01
2.083648605651564345e-01,4.089877771360061587e+01
2.083013925712918490e-01,4.089623950053938017e+01
2.082781299621129512e-01,4.088855917549785346e+01
2.082967119411150425e-01,4.087633973472582483e+01
2.083613281087549340e-01,4.086016363352170089e+01
2.084746576644367633e-01,4.084063138812678773e+01
2.086367049729162537e-01,4.081835481641122243e+01
2.088483746415645548e-01,4.079393883725253289e+01
2.091132327522148560e-01,4.076796617460242089e+01
2.094336908747479187e-01,4.074102271647291218e+01
2.098090696901232788e-01,4.071370144295428162e+01
2.102398998030021171e-01,4.068658188018175537e+01
2.107293017323631501e-01,4.066021289169138697e+01
2.112777153030570287e-01,4.063513971591963525e+01
2.118827697163968293e-01,4.061188760147746279e+01
2.125451049970318862e-01,4.059094987156677092e+01
2.132657840880852473e-01,4.057278789171298428e+01
2.140410205245018849e-01,4.055784676435463609e+01
2.148674681150408161e-01,4.054653842854141033e+01
2.157439379286434367e-01,4.053923436936748459e+01
2.166652193117475367e-01,4.053628427085157426e+01
2.176256684101200434e-01,4.053800439536463784e+01
2.186213653806159118e-01,4.054466765168494646e+01
2.196441105020620066e-01,4.055650957404979096e+01
2.206866893629759185e-01,4.057372176039421419e+01
2.217429308514042297e-01,4.059644137053315660e+01
2.228031370287427426e-01,4.062475370536226649e+01
2.238609317894986461e-01,4.065868047386144468e+01
2.249074033336923850e-01,4.069818516776985007e+01
2.259353375254210816e-01,4.074316737278341094e+01
2.269383032815625312e-01,4.079346794895811712e+01
2.279097338349249657e-01,4.084887163682078182e+01
2.288469254257289309e-01,4.090911398052242021e+01
2.297446641886573548e-01,4.097390278822952325e+01
2.306058209927476510e-01,4.104289503949471651e+01
2.314244020546682712e-01,4.111576806878360202e+01
2.322166117455273515e-01,4.119211878655256243e+01
2.329727699453740530e-01,4.127167638328482724e+01
2.337340813858371780e-01,4.135387928759212173e+01
2.344684341314466069e-01,4.143869802648503509e+01
2.351361709031460634e-01,4.152537289289262645e+01
2.358380910561359289e-01,4.161406977033183807e+01
2.366038916562384076e-01,4.170444490072699750e+01
2.373121526384797397e-01,4.179600317683785704e+01
2.380904571861509611e-01,4.188873775022108958e+01
2.389613079662626094e-01,4.198234014579383455e+01
2.397950462286073392e-01,4.207644550160432573e+01
2.407204095907822528e-01,4.217094367805279376e+01
2.417281869956439955e-01,4.226557810010742600e+01
2.426833608288070654e-01,4.236016221954724870e+01
2.437038516735667015e-01,4.245430382417826820e+01
2.447304329725563388e-01,4.254851257591928260e+01
2.458359242899945118e-01,4.264079427989161530e+01
2.467152385821307359e-01,4.273477425228546878e+01
2.476574015020647224e-01,4.282496791687519533e+01
2.486511148553408324e-01,4.291451473405433603e+01
2.493728944190453656e-01,4.300479793382545068e+01
2.501467185461979659e-01,4.309183634766525017e+01
2.509926283676294223e-01,4.317657882980453365e+01
2.515684667872336577e-01,4.326163222726758306e+01
2.522066365484647577e-01,4.334442580079775809e+01
2.528185125848771975e-01,4.342357326613994672e+01
2.533918262855890946e-01,4.350172509354582218e+01
2.539220584178294993e-01,4.357845585175603986e+01
2.544178434917942488e-01,4.365120013630447460e+01
2.549906157751657410e-01,4.372123833343794530e+01
2.555251257345141358e-01,4.378990221069324207e+01
2.560778179987744374e-01,4.385510990159322375e+01
2.566208648695544325e-01,4.391638859107538906e+01
2.572102871796219103e-01,4.397567293217809947e+01
2.578616526029203215e-01,4.403232264307253274e+01
2.584409665730954542e-01,4.408480804823709320e+01
2.590584232646520602e-01,4.413439581844845350e+01
2.597250900678441110e-01,4.418186933161351959e+01
2.603958500320527336e-01,4.422576346011842929e+01
2.610402515575887539e-01,4.426611613466194939e+01
2.617219512195358977e-01,4.430418888249597842e+01
2.624494969459885141e-01,4.433936466531013565e+01
2.631304297456718566e-01,4.437085700349791040e+01
2.638564903390999694e-01,4.439952533222559339e+01
2.646282857538451716e-01,4.442554027781749681e+01
2.653590611135758781e-01,4.444790831007402687e+01
2.660717992676632226e-01,4.446680592664718290e+01
2.668343949678050886e-01,4.448289375683155100e+01
2.675879269251418835e-01,4.449556582431664964e+01
2.682379716766080113e-01,4.450432743730324603e+01
2.688744630998985974e-01,4.450974967821085926e+01
2.695136260346100987e-01,4.451198551616200660e+01
2.700569591121088631e-01,4.451046270171901398e+01
2.705067970756492302e-01,4.450521889513753848e+01
2.709461853973078038e-01,4.449669392617184371e+01
2.713564716378896735e-01,4.448474013272524985e+01
2.716793603075177144e-01,4.446913283489868718e+01
2.719891699559531806e-01,4.445012638431741436e+01
2.723271918227084809e-01,4.442788491827799646e+01
2.726380494773184560e-01,4.440226373984184960e+01
2.729111243787680219e-01,4.437335387180409896e+01
2.732092187875366784e-01,4.434144278696295061e+01
2.735083583714268962e-01,4.430656835406140459e+01
2.737333798331170742e-01,4.426868911355313685e+01
2.739043599527457018e-01,4.422798478911297337e+01
2.740545365708593195e-01,4.418457407598211972e+01
2.741312558035917113e-01,4.413833311225332778e+01
2.740895601561544326e-01,4.408919121061739332e+01
2.739769324460958888e-01,4.403724033210538380e+01
2.738105381780358560e-01,4.398250736361613633e+01
2.735418889390927588e-01,4.392495062173404818e+01
2.731565111418699510e-01,4.386467421642952047e+01
2.726990727274382076e-01,4.380188394948729780e+01
2.721721406538921695e-01,4.373670382632730735e+01
2.715487868456996634e-01,4.366922843848631430e+01
2.708334376317296233e-01,4.359952257971745837e+01
2.700640816134664557e-01,4.352771155045106610e+01
2.692688536618196848e-01,4.345373219591517255e+01
2.684334152159861264e-01,4.337757060342504190e+01
2.675712625048171089e-01,4.329897962552941237e+01
2.667087856317319483e-01,4.321791193276211374e+01
2.658816012557045361e-01,4.313413655376047728e+01
2.650765591624115181e-01,4.304731973836429404e+01
2.642771058506102055e-01,4.295721221636954823e+01
2.635320148319995615e-01,4.286343438232333369e+01
2.628480416702547728e-01,4.276561019320432422e+01
2.622157863600428906e-01,4.266333836865214835e+01
2.616439110080890917e-01,4.255610215706873589e+01
2.611398322221933355e-01,4.244343729071842830e+01
2.607138221300643321e-01,4.232493079086282961e+01
2.603571192120235911e-01,4.220010502862938750e+01
2.600780243705460015e-01,4.206848193007767378e+01
2.598527587872346833e-01,4.192970849005769907e+01
2.596828524849308373e-01,4.178350338169281741e+01
2.595777555254170088e-01,4.162961968094896292e+01
2.595169396049768484e-01,4.146793456920656951e+01
2.594869218442188985e-01,4.129844480627860293e+01
2.594811698617128792e-01,4.112134383857419095e+01
2.595205085929475630e-01,4.093695337683609381e+01
2.595618811036440321e-01,4.074582514836388469e+01
2.596163205658868489e-01,4.054864852390625174e+01
2.596431256045407254e-01,4.034648892729331493e+01
2.597143645016792846e-01,4.014044707022266323e+01
2.597049120138494316e-01,3.993207766812208348e+01
2.598193629424806472e-01,3.972284578856231718e+01
2.598079225451137009e-01,3.951480379867645354e+01
2.598312346445219023e-01,3.930986874892583671e+01
2.593502739005455471e-01,3.910972512609067309e+01
2.590615101656969510e-01,3.891644043030656519e+01
2.589164392650449287e-01,3.873199736013938121e+01
2.583624506211416039e-01,3.855747587372332674e+01
2.576923576813512917e-01,3.839546973175362865e+01
2.571746741816648418e-01,3.824697319089148095e+01
2.563507748775940565e-01,3.811211577176016618e+01
2.556186048391461130e-01,3.799316293042696202e+01
2.548291729328240329e-01,3.788843284207438700e+01
2.545952452536142663e-01,3.779536254492487046e+01
2.525691646493898324e-01,3.771413572345384324e+01
2.519944254111411430e-01,3.764629731871186635e+01
2.510969075182454824e-01,3.758911052595289704e+01
2.503112842921881853e-01,3.754258334290079091e+01
2.492587537870915859e-01,3.750367792194384009e+01
2.484478196451376797e-01,3.747165035682551348e+01
2.481200573206397142e-01,3.744517418968938927e+01
2.470093058722960255e-01,3.741909064716478639e+01
2.463765843050868265e-01,3.739222357188271673e+01
2.458457607410926837e-01,3.736338576407949574e+01
2.443895263121910466e-01,3.732671696646303872e+01
2.441123932119071138e-01,3.728134222224251459e+01
2.423009324519147245e-01,3.722273483365023594e+01
2.411929322317960256e-01,3.715191076205930898e+01
2.413489057620895328e-01,3.705899967344274160e+01
2.394416697673786565e-01,3.695672565829398337e+01
2.381206988481546771e-01,3.683668383254703826e+01
2.361344093575796499e-01,3.668445659300588346e+01
2.349602486507682275e-01,3.651613092088592794e+01
2.330031560215481967e-01,3.633707648544207558e+01
2.319405631199269735e-01,3.613061003623641909e+01
2.298420779762712918e-01,3.589606913651063991e+01
2.280260530864678392e-01,3.564632735972312361e+01
2.260469107850801018e-01,3.538644635214357947e+01
2.247058981608338613e-01,3.510784439663263612e+01
2.234120386206830677e-01,3.481225372757936043e+01
2.207218235948147644e-01,3.450748102676990214e+01
2.196316611204928992e-01,3.419415620159902147e+01
2.192012010915256603e-01,3.387502180842304966e+01
2.173651294878003182e-01,3.355862181120440368e+01
2.163673064420531533e-01,3.324192193110957305e+01
2.145304463902977798e-01,3.292689910353411875e+01
2.132165554963713350e-01,3.262116435957871374e+01
2.124752415209524570e-01,3.233030452238622132e+01
2.108262759560093069e-01,3.205533363386358303e+01
2.102901969592567977e-01,3.180215337918183138e+01
2.088264045100688415e-01,3.157553705054707649e+01
2.080829952993365761e-01,3.137846377799070297e+01
2.068112290628336958e-01,3.121498702889051913e+01
2.051982508823222140e-01,3.108584185848129522e+01
2.031629389971108535e-01,3.099295100698194361e+01
2.015462027316865246e-01,3.093228358679966306e+01
2.002392241366402204e-01,3.090251017890511775e+01
1.985076511531138621e-01,3.089903106231245999e+01
1.967533862597034833e-01,3.091867634773000617e+01
1.954976879126771039e-01,3.095625228933833384e+01
1.937360849745793367e-01,3.100760032280262735e+01
1.921502812887586620e-01,3.106982405267488545e+01
1.912372242173812353e-01,3.113592033920247104e+01
1.893441078921932474e-01,3.120713913026446207e+01
1.882700508168605735e-01,3.127890763903688764e+01
1.875505486396837063e-01,3.135389615754019843e+01
1.865592046954756833e-01,3.143503837480476193e+01
1.854498629362521522e-01,3.151865854020158864e+01
1.847164764543565152e-01,3.161499063094292694e+01
1.842050046151824105e-01,3.172587270588929087e+01
1.837430298387753291e-01,3.185742786641477053e+01
1.830049705183913744e-01,3.201312806556556012e+01
1.821569751642600765e-01,3.220377567703709332e+01
1.814608824450113234e-01,3.242827664156378376e+01
1.813360949607079331e-01,3.269021779802061189e+01
1.804644535275005124e-01,3.299186485998976792e+01
1.807015569749768624e-01,3.331052321317512366e+01
1.795887888584515035e-01,3.365817333072453010e+01
1.801927321224949530e-01,3.399988673726726773e+01
1.792418043585290999e-01,3.433293855120708571e+01
1.787511507385537990e-01,3.464609584783992347e+01
1.791537588726632990e-01,3.491254450537120846e+01
1.782215883878144336e-01,3.514693816766644829e+01
1.776272214049812725e-01,3.531134791012705421e+01
1.772822376044021209e-01,3.543173531071540339e+01
1.758409070351940329e-01,3.548852468206814592e+01
1.755228456459122510e-01,3.549585832518692285e+01
1.737284560400236266e-01,3.546467425323357503e+01
1.730696867949612083e-01,3.539348276763520573e+01
1.704558672174498468e-01,3.533142964298039601e+01
1.686575679023567254e-01,3.527392276423698547e+01
1.668096492682914211e-01,3.525730075678576014e+01
1.658730005029685761e-01,3.525833885959118419e+01
1.642387837937130945e-01,3.530922082790443994e+01
1.626221849294819943e-01,3.535086094008889290e+01
1.622270291216282856e-01,3.539629177072260546e+01
1.623539663379330034e-01,3.542608002359730790e+01
1.613935948727305003e-01,3.545728439870897120e+01
1.623707672540835867e-01,3.551533269419767436e+01
1.612756748466138423e-01,3.561890795999215698e+01
1.622061892411290340e-01,3.580323517655725851e+01
1.593193585314506555e-01,3.607277081757981563e+01
1.584049216696668816e-01,3.639046729903562749e+01
1.542538672496863994e-01,3.673770208239186985e+01
1.521320120941916931e-01,3.706593605557475968e+01
1.505495341277387489e-01,3.735584981116222991e+01
1.480455585139957009e-01,3.760329701580648987e+01
1.479928372088059330e-01,3.777513827827441162e+01
1.479191220597163570e-01,3.789710610655077971e+01
1.479302162446348712e-01,3.793371884871452693e+01
1.475527864456649962e-01,3.793213090289055600e+01
1.439302228269303263e-01,3.784575223015409051e+01
1.424357040626768600e-01,3.772154507933936429e+01
1.429142425329364974e-01,3.753729427560688947e+01
1.452041876643705154e-01,3.730017876304467705e+01
1.481586116363325378e-01,3.703186260484087455e+01
1.484435975169486888e-01,3.670830682907575238e+01
1.499516731300616634e-01,3.636175230869812225e+01
1.506024926818305965e-01,3.598350591367560725e+01
1.520162202612320712e-01,3.557718488889249642e+01
1.517632682378505238e-01,3.516854243632510446e+01
1.518895177779968630e-01,3.474642537890650118e+01
1.518458526260919317e-01,3.434158812863832821e+01
1.506430939143687531e-01,3.397779993419923272e+01
1.500897365928622884e-01,3.367841162507231445e+01
1.501018448195855504e-01,3.348890391671361044e+01
1.494138870258454876e-01,3.343695953606425064e+01
1.489644838786410574e-01,3.353812726505630337e+01
1.484880665363710328e-01,3.378442956336897396e+01
1.467785480615328153e-01,3.416297566254361584e+01
1.453871442070178988e-01,3.465768578467059768e+01
1.443666313873504803e-01,3.524668767073058717e+01
1.424644172521843111e-01,3.591385472374639676e+01
1.409156331242021332e-01,3.663118864864442514e+01
1.395064938624240303e-01,3.737160357130353106e+01
1.373040376621056935e-01,3.811705900315281781e+01
1.349617950400554267e-01,3.884822260023613438e+01
1.332924147763337175e-01,3.955051968949845786e+01
1.315022778219604171e-01,4.021783689933069894e+01
1.303965707027982812e-01,4.083993805000277177e+01
1.305873099134377824e-01,4.141159324413661125e+01
1.325380864337044329e-01,4.192777543185049893e+01
1.337687733151466662e-01,4.237922119746605887e+01


==> Plots/1D_boundary_layer/Constant_LR/Vary_alpha_5_nPts_201_EpUp_10/Error.csv <==
7.409545296919984869e-01,4.460762609948326229e+01
3.648239949401169691e-01,4.448866137231609486e+01
2.887124534352888405e-01,4.427949455588808547e+01
2.481647657506224347e-01,4.398632213286225578e+01
2.164757311685840679e-01,4.363761513135465719e+01
1.797006966943536233e-01,4.325527275751871770e+01
1.486129660091105864e-01,4.280906085928000948e+01
1.258381326892197560e-01,4.230009800672969789e+01
1.060956151513065965e-01,4.172726719240029780e+01
8.941549106464782848e-02,4.109581997008846344e+01
7.774733380272844108e-02,4.042391303937258584e+01
7.342419813725017952e-02,3.972914402903042230e+01
7.150525737900670364e-02,3.904798237318183851e+01
7.081589866751573925e-02,3.841658766628238908e+01
7.304064071453904294e-02,3.786674574601777721e+01
7.609855657416722541e-02,3.743469630302116968e+01
7.887264937123442121e-02,3.715790712240366389e+01
8.167609887335437746e-02,3.705758444890000192e+01
8.467336640088539423e-02,3.712926000782256608e+01
8.768637523287660385e-02,3.734341143120150264e+01
9.039231181752296895e-02,3.762856450626191673e+01
9.258240611368070971e-02,3.784238672172426021e+01
9.431569441318378433e-02,3.782922444972560072e+01
9.578147952096960349e-02,3.753905837228641218e+01
9.711217663998654437e-02,3.699812444639928088e+01
9.838313546606332338e-02,3.619559010601976468e+01
9.975384887705987524e-02,3.513812997825512241e+01
1.014631531700386502e-01,3.395512378551684662e+01
1.035587683078534466e-01,3.284554301591042247e+01
1.057502597366405811e-01,3.191699909293976489e+01
1.083650176752156136e-01,3.106315051055329945e+01
1.113006318201084782e-01,3.007923579331029273e+01
1.130956050153256731e-01,2.894659994878912102e+01
1.129496338350140794e-01,2.790737289282291655e+01
1.107462954072711142e-01,2.726416369429633590e+01
1.071614129106675251e-01,2.725621778794808492e+01
1.017670809018486056e-01,2.820351709769835225e+01
9.712468080474005727e-02,3.088359606484497633e+01
9.202299206357686390e-02,3.491394499038322863e+01
8.369261485767051645e-02,3.955768445220319762e+01
7.312989855380941373e-02,4.477351282269987109e+01
6.354961551640354867e-02,4.981114099389275651e+01
5.212800773658394365e-02,5.344301791035275784e+01
4.180641469181262809e-02,5.485406574071445363e+01
3.564633607122751763e-02,5.308058025386321788e+01
3.007500299563941118e-02,4.866228733943940199e+01
2.719232617203860489e-02,4.229193342008347400e+01
2.612647395975712869e-02,3.603181976978540746e+01
2.735794263556524247e-02,3.114623732802076006e+01
2.620751952102916976e-02,2.796017802673717867e+01
2.426062936562735015e-02,2.608336740111241525e+01
2.409293328243753904e-02,2.474955112212858666e+01
2.534674173780289072e-02,2.409078089415734780e+01
2.743776175208421236e-02,2.400998438699340909e+01
3.130448201616550796e-02,2.408623023413122510e+01
3.417544749030941575e-02,2.413967777323605191e+01
3.843549037561822673e-02,2.412049968736384287e+01
4.178529776456796352e-02,2.394022739543236611e+01
4.558186964509919337e-02,2.355329485868943351e+01
4.796821341970109592e-02,2.301507605651144317e+01
4.960681115876744429e-02,2.239026575235594052e+01
5.030277694434332619e-02,2.166679127206601763e+01
5.082508680206831997e-02,2.087119341380016380e+01
5.140597765708451033e-02,2.011816617418262965e+01
5.113875407748000312e-02,1.948486990942881647e+01
5.064401804112405453e-02,1.903324903834219128e+01
4.930196688372423530e-02,1.877308929766366319e+01
4.732123061868597630e-02,1.867959337572522216e+01
4.528604693899167255e-02,1.871599212680711588e+01
4.303702544313017797e-02,1.880868617629594297e+01
4.113739205198730514e-02,1.886822268100911870e+01
3.753732298529758454e-02,1.880806159416668066e+01
3.498730152053795145e-02,1.866361547184454039e+01
3.322626355796973185e-02,1.850461707438742209e+01
3.375928608408611947e-02,1.838662014105218034e+01
3.048895254069376726e-02,1.831935225947674795e+01
3.043855146872346748e-02,1.828129435174214024e+01
2.902820632601065681e-02,1.823499381453301638e+01
2.819440671486200464e-02,1.817511013261340480e+01
2.764379196877263592e-02,1.809718062317340070e+01
2.795590224618444558e-02,1.802075068948697023e+01
2.711595501481672485e-02,1.794776977209274804e+01
2.683394136406589206e-02,1.788657189095137312e+01
2.656052407416176209e-02,1.784234135543077215e+01
2.650885234398773702e-02,1.780544705109892334e+01
2.592013964189201006e-02,1.777512942714143307e+01
2.601329917846339004e-02,1.774313172597743460e+01
2.587632037757859119e-02,1.770596522261746131e+01
2.516087291637985127e-02,1.766405648145221008e+01
2.455844537864047480e-02,1.761329449069593878e+01
2.593310184500801155e-02,1.756093035178916395e+01
2.551220318988753344e-02,1.750719484444530494e+01
2.517244924855622373e-02,1.746356315188069175e+01
2.516304143925805065e-02,1.741911735320255872e+01
2.342129017265202201e-02,1.737412165922883744e+01
2.273402962316490097e-02,1.734082107023021990e+01
2.309807274502325911e-02,1.731188577016500219e+01
2.198194856601517685e-02,1.727477001015149938e+01
2.323340324138923815e-02,1.722731914723286195e+01
2.178504849480836572e-02,1.718227324566034753e+01
2.069690144879060209e-02,1.713575251406294697e+01
2.189226881441377198e-02,1.709194169804190366e+01
2.098789015190588234e-02,1.703975031304032584e+01
2.095315949643988818e-02,1.699311639172339738e+01
2.078633015554733413e-02,1.695762663607674980e+01
2.033077338169743398e-02,1.691616602501850508e+01
1.981003708226418761e-02,1.686786387539203957e+01
1.979474468201722695e-02,1.682483108282976758e+01
2.106608920709384866e-02,1.677997474456383387e+01
1.946057796975925180e-02,1.672996481532675261e+01
1.870568882098828586e-02,1.668189130356826411e+01
1.965971829703216933e-02,1.662546360065446294e+01
1.859549993467199402e-02,1.656580648394478317e+01
1.844944294204655527e-02,1.652027454018125141e+01
1.889277108725363058e-02,1.647103372413533862e+01
1.779810944329172223e-02,1.641291497762259155e+01
1.766701582778973031e-02,1.635517464416730959e+01
1.913903450076192767e-02,1.630160903853914434e+01
1.835148072909189437e-02,1.624576373668001494e+01
1.973907219762898249e-02,1.620147646178250511e+01
1.788172417624161320e-02,1.614475904561759023e+01
1.710916467431113780e-02,1.610510359515203760e+01
1.657740212088953946e-02,1.603957954267750452e+01
1.713869543677367865e-02,1.597819598208683800e+01
1.704358656759309698e-02,1.590234164993365695e+01
1.901545325848079046e-02,1.582462225800150968e+01
1.688260633453705570e-02,1.573667142374018013e+01
1.625378928910136550e-02,1.567361557139732930e+01
1.566144137671576092e-02,1.559313545934832668e+01
1.524718753323876796e-02,1.551555509011301659e+01
1.628893940697209719e-02,1.544490628175945268e+01
1.500815541775775246e-02,1.535919422126879219e+01
1.437410541344611922e-02,1.526738948506266347e+01
1.720103101411898580e-02,1.518266251061051797e+01
1.521798130197897503e-02,1.507147067729586176e+01
1.442198624608001523e-02,1.497099966266250881e+01
1.369506034592779357e-02,1.487779921020639939e+01
1.433565083175035448e-02,1.476718062333395487e+01
1.510788940151227763e-02,1.466379977805183721e+01
1.660229376403184534e-02,1.455945833292459568e+01
1.495544467300661401e-02,1.444675973052990336e+01
1.475439306167003473e-02,1.433645606943336581e+01
1.414018488759286214e-02,1.421919988238287935e+01
1.360884622742582900e-02,1.411218725407539232e+01
1.477144000035034155e-02,1.397654103764214639e+01
1.429664034297024183e-02,1.385361044933402219e+01
1.294668401219291332e-02,1.373042985053574050e+01
1.176323103725448495e-02,1.360225281917990792e+01
1.335141315406568503e-02,1.346991409580934551e+01
1.411651834787638719e-02,1.333518382845980987e+01
1.323390986796221629e-02,1.319954388854569771e+01
1.338491657883596198e-02,1.306242646894905768e+01
1.441437378672609688e-02,1.291548338516394345e+01
1.172412651134877026e-02,1.277112012706930955e+01
1.326068906291668660e-02,1.263240014339710982e+01
1.348045695725509120e-02,1.248910189060173437e+01
1.142525162483909451e-02,1.234657647207051667e+01
1.164755549983482671e-02,1.220493516036577120e+01
1.074904746987964850e-02,1.205692504514172469e+01
1.166956846079921818e-02,1.190899499038459908e+01
1.337237058225029286e-02,1.176340500647051357e+01
1.153060582456172031e-02,1.161729760620183782e+01
9.619837657154597238e-03,1.145883417885663746e+01
1.073168715040409733e-02,1.129729864287335239e+01
1.168906432126124058e-02,1.113782719782540553e+01
1.072855072278116467e-02,1.097277698862733430e+01
1.064848804070679666e-02,1.081342917929203296e+01
9.587260600629329485e-03,1.065171239865439112e+01
9.918678748929604314e-03,1.048813077648584624e+01
1.067165170214775041e-02,1.031825444795253510e+01
1.106852272944731062e-02,1.015420423749161394e+01
1.249007938406445674e-02,9.994939342555237971e+00
1.053995599183818813e-02,9.825710022145981881e+00
9.655484402291034454e-03,9.667379349464710003e+00
1.012546734592737439e-02,9.497735141829146244e+00
1.059703544791246350e-02,9.331231649507360615e+00
1.029900848637219611e-02,9.161106787123822315e+00
9.741466114820969413e-03,9.009770177353974674e+00
7.760060975312637992e-03,8.840841589200095996e+00
7.921441263082945605e-03,8.686222864048277259e+00
9.120738810796773233e-03,8.523168192709352553e+00
9.936939775771806704e-03,8.362457555076533211e+00
8.714719536702827257e-03,8.211241358025697323e+00
9.715489365797398344e-03,8.068191068943370681e+00
8.622288431379259224e-03,7.928623135520434850e+00
8.752848082204863281e-03,7.796682731225057061e+00
7.785317211320823619e-03,7.661095252823925783e+00
8.145393602063261129e-03,7.527119654469152543e+00
7.906170390407491616e-03,7.400108354822834578e+00
7.299778735793092943e-03,7.267245326386246873e+00
8.243914061914098604e-03,7.137375527801600228e+00
7.456861279021420943e-03,7.009340811276997485e+00
7.704806969485849914e-03,6.867947180984688593e+00
6.271877303902705439e-03,6.734250369353548926e+00
8.145345465823251516e-03,6.600898064735339688e+00
7.663101595629449696e-03,6.471212737498460932e+00
7.363737229898470460e-03,6.339105620622211390e+00
7.646336723447749728e-03,6.216924232761264157e+00
5.366524221401276773e-03,6.087568675700757659e+00
5.590191923399462359e-03,5.962633458619618132e+00
5.955794682238911564e-03,5.839109721289788446e+00
6.576230949713540198e-03,5.717177989662747706e+00
5.964999761341720046e-03,5.596668299969239868e+00
7.928489265221636689e-03,5.470734467826165570e+00
7.523067456777565026e-03,5.344238791297367897e+00
5.855735815107990586e-03,5.220732552607066701e+00
6.752489923004620191e-03,5.092350322611629565e+00
4.521588772913334026e-03,4.961535969193494822e+00
6.763522027637705603e-03,4.836630095063514823e+00
6.967282268725862732e-03,4.709953870814362453e+00
8.098710624272588768e-03,4.591898042095781562e+00
6.149575407319867078e-03,4.473790119773831009e+00
5.183670670547462639e-03,4.362706009205528090e+00
6.422953801825223748e-03,4.264790898300015343e+00
5.495936826391258252e-03,4.163481525128905680e+00
5.019183804241259504e-03,4.061242393325597888e+00
5.958678453575468222e-03,3.963614244171417056e+00
6.393373789823764489e-03,3.874480861210721550e+00
5.369385943806327319e-03,3.785711580700049428e+00
7.216774676460276268e-03,3.701273199569189210e+00
5.241242658493736224e-03,3.617141560154884417e+00
5.249480683377759707e-03,3.537569683045933555e+00
6.102801133381851283e-03,3.457588247686822047e+00
5.714576061278668628e-03,3.388058255993916301e+00
6.673436413667195588e-03,3.305104563769925452e+00
5.681823476397574076e-03,3.242121171791373602e+00
3.692950877248190721e-03,3.158187343740640252e+00
5.087433274499520049e-03,3.090182325903535254e+00
4.312802755909279744e-03,3.020076695953594292e+00
5.485725550199901587e-03,2.950000349847272663e+00
2.754273912577587941e-03,2.881507332639648311e+00
7.436334306674413468e-03,2.827081205958455801e+00
7.349259564316259867e-03,2.758844625132197415e+00
5.416486160572081543e-03,2.706175646925089051e+00
4.514872067285220433e-03,2.640647525217111546e+00
3.704923097483081660e-03,2.578351322043493266e+00
2.882258346600012101e-03,2.514243769220648073e+00
4.488653652985571431e-03,2.457908427574249988e+00
3.782596328443573602e-03,2.403918214444645152e+00
4.605053009730927446e-03,2.362054656183708801e+00
4.374219917667609807e-03,2.311926455688790405e+00
6.109851566093008751e-03,2.271977610865694164e+00
5.913084684254599037e-03,2.225150334152243836e+00
3.498824177481479804e-03,2.188204006057328233e+00
4.011321454257908183e-03,2.141099144045917946e+00
3.530589231506336013e-03,2.098775354807052906e+00
3.428506909679703528e-03,2.057306448058065396e+00
3.933280010132269092e-03,2.017729585386842661e+00
3.477819825030032189e-03,1.974611144952717945e+00
7.419967235559473372e-03,1.949144054736990039e+00
5.716962076995072556e-03,1.911157213831959467e+00
4.552858866686874083e-03,1.885131324550132659e+00
4.120519122960708894e-03,1.853687598115520530e+00
4.254746072814574037e-03,1.836086613653495236e+00
4.991846148094395558e-03,1.821905506568500144e+00
4.417133996834987121e-03,1.801567372631894592e+00
4.198019490168796927e-03,1.791040686894687761e+00
3.572664148361673776e-03,1.767606504644040122e+00
4.890683314262010348e-03,1.751027392128780891e+00
4.231143557623371666e-03,1.737766185975782474e+00
4.017285818855798052e-03,1.710171691578550535e+00
3.442563206128697924e-03,1.674027356113831244e+00
2.934973809986718331e-03,1.620567833535038638e+00
4.219689034736273311e-03,1.592360801170908946e+00
5.483107075529865433e-03,1.552152247614658753e+00
5.523555720305784074e-03,1.527335939811274246e+00
5.575360158449994136e-03,1.486943217182459032e+00
4.133122367027740156e-03,1.476774076995475360e+00
3.637364756141524963e-03,1.445688437700247464e+00
4.238652527219086835e-03,1.439675117719404041e+00
2.273745399378049488e-03,1.415509935896115623e+00
3.843920735796908447e-03,1.404795046560764593e+00
4.040537561754483503e-03,1.395224647792933093e+00
6.102467358986723468e-03,1.410345628807152529e+00
4.089708349438294331e-03,1.386806727244604520e+00
5.623141373636174854e-03,1.380417485336117522e+00
4.040753563870224177e-03,1.361682114497779317e+00
3.593418338993075497e-03,1.335158933971870576e+00
3.679814545630179495e-03,1.293755107546063154e+00
3.048260228775489990e-03,1.275169787818338785e+00
3.937116009736789553e-03,1.261479815673839378e+00
4.148561826153929384e-03,1.265479264932904524e+00
4.669906441975447270e-03,1.257022741866408833e+00
4.334662583028543389e-03,1.243484979375180766e+00
5.016965412528572900e-03,1.239887830676877467e+00
3.690516201824478593e-03,1.224011827983461975e+00
3.361668818835191006e-03,1.228856081579744020e+00
7.972353767748475636e-03,1.239851576144254341e+00
5.320355752394092044e-03,1.238974453818397325e+00
2.872554955975013813e-03,1.247100725502222174e+00
4.751803080338085766e-03,1.264686541693676558e+00
4.190914164761156552e-03,1.274968518789271643e+00
6.103325825790663003e-03,1.300372357779556287e+00
4.991657478194315781e-03,1.307561713145326321e+00
3.637771710476492022e-03,1.307772321551516903e+00
2.183731359568221939e-03,1.305765892952097218e+00
3.917824784695383630e-03,1.264148565895440557e+00
6.985915348263589501e-03,1.250100334674756342e+00
4.507073702135063961e-03,1.218551546375152395e+00
4.693517137130851294e-03,1.202852979757826679e+00
3.701769203191436486e-03,1.172374343709903899e+00
3.721578815560771820e-03,1.151309350017397426e+00
4.851120106447454582e-03,1.109558394301840778e+00
6.161181550731275637e-03,1.092657576068538861e+00
2.948907182211666506e-03,1.080812778637873617e+00
3.827162747270759433e-03,1.079115861114648078e+00
3.023913248610858064e-03,1.072133756969100293e+00
4.771942354760031618e-03,1.067231794632442776e+00
4.115953384648473982e-03,1.061887455412835690e+00
3.192777103510493954e-03,1.063686034639259814e+00
2.768419505059266372e-03,1.056955909737330224e+00
2.377209768028641038e-03,1.056837290246094740e+00
3.139029725296126321e-03,1.063126223060082198e+00
4.408597145119447051e-03,1.072980726538518947e+00
4.747548761011166282e-03,1.077924925854104821e+00
5.121230732893918350e-03,1.063279702212052147e+00
3.409718612554398214e-03,1.059821973068277634e+00
2.200355628065127443e-03,1.049556711283458954e+00
2.374370050576010607e-03,1.055949541205575493e+00
3.184834877098621266e-03,1.057702972765550697e+00
3.898647372732675764e-03,1.075944196254082108e+00
4.501061047296813812e-03,1.079036104144132535e+00
4.526587204092513174e-03,1.110203435178110709e+00
4.047351852469242145e-03,1.111179517359256019e+00
3.433811041434777639e-03,1.129009501684396177e+00
2.608580232877202865e-03,1.137401789229811389e+00
3.329332021402148234e-03,1.172457116761181251e+00
4.204250450861196989e-03,1.154378165252954558e+00
4.376358400430353270e-03,1.165458500628725025e+00
4.614425327187842915e-03,1.132997715131077943e+00
3.690089286920789340e-03,1.136206385834571675e+00
3.772452594602064124e-03,1.103040775881037661e+00
3.322232609413169717e-03,1.117777976310906585e+00
3.357398276528647790e-03,1.105307940703750269e+00
4.237055737442627784e-03,1.107237505090205243e+00
2.459660340805130876e-03,1.081767491996335595e+00
4.106646858662979516e-03,1.083195089655716759e+00
4.076196542047215952e-03,1.067447191782300298e+00
3.864796351127775063e-03,1.060334135117147358e+00
3.639368224596948708e-03,1.038083459407425524e+00
3.759440404048175303e-03,1.048987067242221682e+00
2.523132388080794476e-03,1.036146348960651942e+00
2.966524851262036019e-03,1.031941201560764299e+00
2.605842458964484180e-03,1.022926998445337521e+00
3.852666119377080086e-03,1.025561097582448067e+00
5.524431696665923520e-03,1.031781634297556316e+00
3.353628591417143982e-03,1.023889708287673894e+00
3.391324518238379541e-03,1.017339683271994311e+00
2.917293406029840882e-03,1.036294595434834154e+00
4.445659388690904358e-03,1.045146706715371909e+00
2.920727966780383312e-03,1.054735986680701787e+00
3.333374484066549924e-03,1.063232246414040461e+00
2.474756485286740745e-03,1.055822116693617252e+00
1.873912631071839464e-03,1.051719800949534100e+00
2.430440838617379824e-03,1.050036574607853046e+00
5.387761772424981208e-03,1.051385304864272729e+00
4.612474088068225543e-03,1.026307426165017800e+00
2.781929493813453495e-03,9.991246195032298383e-01
3.532587853160698566e-03,9.965645859994560762e-01
2.452194845852905501e-03,9.971772822138131875e-01
2.973994610002031296e-03,9.835310125358608380e-01
3.764348809488386304e-03,1.011992419802110188e+00
3.758003201403608412e-03,1.013962925772288415e+00
4.100021551953783594e-03,1.038564924853356386e+00
3.524604862105898146e-03,1.035105731644871963e+00
4.245560307762437716e-03,1.043092413522588746e+00
2.298793655787329752e-03,1.038775044127927538e+00
3.295040595397129551e-03,1.039132318587922654e+00
4.032472928655903531e-03,1.035000650647273535e+00
3.370142638323986133e-03,1.018290243387228733e+00
4.573304159927206285e-03,1.006179193038281072e+00
4.784378489205746814e-03,1.018495216567373740e+00
3.894695476160859107e-03,1.007703971981389612e+00
4.063805448919055770e-03,1.015692762762780532e+00
3.592877934197784631e-03,1.005136861274640303e+00
3.125199040062514450e-03,1.009035426290936455e+00
2.866441979398907415e-03,1.010101174846272043e+00
2.723158742908726553e-03,1.013113022296576959e+00
3.876943564226391619e-03,1.015781914844085421e+00
5.291345253024038603e-03,1.030796786282124122e+00
5.403108914257086053e-03,1.022676472852433571e+00
4.609131714232039649e-03,1.004389323258225053e+00
2.994850214569252413e-03,9.813369714850657122e-01
3.397631074557941333e-03,9.648854575867104044e-01
2.436814855604867158e-03,9.492466572170625838e-01
3.299909070248986925e-03,9.437742095467691605e-01
3.119708084896450663e-03,9.352862109933531842e-01
3.979080640217723744e-03,9.482697179990385861e-01
5.511988259374450520e-03,9.634395169073783904e-01
3.518641764744399186e-03,9.558321005910588308e-01
3.515231182706681553e-03,9.602207287255604129e-01
3.018573754085299935e-03,9.524687249932947131e-01
3.114371537684499681e-03,9.671598416618035765e-01
2.794723875292108584e-03,9.564699604999148397e-01
3.252654952145702348e-03,9.823479799933014789e-01
3.968496517778117433e-03,9.749686114019255889e-01
2.776473106126362694e-03,9.716550250524172982e-01
3.284982577480107229e-03,9.548571996803876250e-01
3.068366493113653965e-03,9.600374642121195512e-01
2.764332411725755039e-03,9.445113832789560071e-01
4.091421177918747043e-03,9.586426220822806821e-01
3.819735712752518782e-03,9.481585478283806045e-01
3.517615696444621569e-03,9.524856270868906627e-01
2.834717678278339363e-03,9.423928648020831744e-01
1.866268666404275432e-03,9.538678972134330136e-01
2.496178664192855601e-03,9.533920855981288245e-01
3.189946111032729379e-03,9.511197331605211192e-01
3.527548753710388080e-03,9.591658942213259209e-01
3.406335611214629609e-03,9.515091316862867021e-01
2.683856079658090543e-03,9.495776952381376201e-01
3.454380855465461440e-03,9.489586645203885729e-01
3.083069627970358786e-03,9.392360211095532874e-01
4.329770729228851062e-03,9.503746259157332954e-01
2.625507558000032479e-03,9.303126802892747182e-01
2.325818489263319425e-03,9.414645792974011274e-01
2.991999561144076478e-03,9.329994103876037004e-01
2.454788598858651319e-03,9.508517233691968773e-01
3.294852968528881685e-03,9.505283540037042789e-01
3.743371144732722880e-03,9.869430082757937317e-01
2.838633176469405189e-03,9.780425034807582740e-01
4.765662834400732906e-03,1.023517139394332309e+00
3.549377109072428000e-03,1.004156472556383850e+00
2.724355642596204899e-03,1.024359823045969620e+00
3.133927613645806371e-03,1.011196618676386771e+00
3.166909234974518879e-03,1.021540484566200613e+00
2.417491864061551820e-03,9.853222436535583606e-01
3.853577598631487654e-03,1.001546669735628781e+00
3.992969369664593066e-03,1.006738133125355095e+00
3.518585688062198218e-03,1.002999621249816453e+00
4.280003681236173481e-03,9.730013905990273493e-01
4.471069402020834416e-03,9.796110378908847727e-01
3.562856830272315839e-03,9.461456684132486528e-01
2.537055245938265279e-03,9.344333278775162066e-01
2.538021504941027906e-03,9.192061614712130346e-01
2.437385210159769174e-03,9.166330017773669514e-01
3.269996427364581498e-03,9.131426645071205606e-01
2.633367510503058836e-03,9.099662736194141788e-01
3.637421747872204326e-03,8.929520769429690752e-01
3.792253877414027054e-03,9.085455803014964582e-01
3.856811174170876426e-03,8.949606637192231151e-01
3.080403782259473998e-03,8.962051150890053552e-01
3.801536410360080009e-03,8.954253192024204111e-01
3.700388267412740156e-03,8.835939460573661863e-01
3.064835008124418367e-03,8.852480680596467311e-01
2.078637287611110208e-03,8.930324018894767457e-01
2.876096257803883571e-03,8.887900767736837127e-01
4.644921095622380446e-03,9.091039326081963301e-01
3.293915460179560380e-03,9.054671211559119914e-01
4.281811126673569154e-03,9.188426020171794883e-01
3.599151140550564763e-03,9.235053214482433770e-01
2.035076136035379388e-03,9.349197478154480656e-01
3.117239289115897836e-03,9.422075234814172306e-01
3.484387048283358896e-03,9.683133177225717869e-01
3.355928370612322725e-03,9.762516586032283783e-01
4.000071982915036697e-03,9.996482158037056642e-01
4.364509125603012289e-03,9.995993112001514413e-01
3.093438599423986579e-03,9.890916712982341652e-01
3.104964715300227891e-03,1.000530052182850183e+00
2.758037496252662736e-03,9.864322219107871659e-01
2.573842555055583323e-03,9.604611111184485628e-01
3.104762659367798702e-03,9.644938908307316705e-01
4.489975703643024271e-03,9.647671536570429085e-01
4.745580609544711691e-03,9.760519915604741747e-01
4.183164693258219560e-03,9.580724073861035528e-01
3.223608689690213563e-03,9.414971173556546669e-01
2.316669185434436402e-03,9.302818418504773534e-01
3.211728459001348280e-03,9.226751346384329810e-01
4.403099227555425620e-03,9.212168094665140750e-01
3.741731462407596031e-03,9.182918421246323293e-01
4.502668519868034507e-03,9.192082406183752497e-01
3.791078424827530602e-03,9.180609561030524945e-01
2.400421930594275489e-03,9.013224974975310166e-01
4.324217642462303834e-03,8.916484353431611831e-01
2.296276813034817295e-03,8.906863684335402098e-01
3.555122658620402110e-03,8.938944087249506287e-01
2.352502135937079974e-03,8.912816550669518945e-01
3.344673550300692431e-03,8.953317700884311225e-01
3.636762580967032275e-03,9.111598172662179751e-01
3.737329885934802687e-03,8.940287011570415832e-01
3.477044449944854260e-03,9.041963578344739405e-01
3.606360670427879306e-03,9.160610942090960940e-01
2.181442512180387962e-03,9.212366820814876789e-01
3.423537246889745995e-03,9.183322579613278913e-01
2.770335516748424071e-03,9.325567772398137834e-01
2.475081761938869272e-03,9.422937523107727253e-01
4.344865194091515267e-03,9.557372524097015321e-01
3.277479885608011213e-03,9.575034710636456392e-01
3.100765907883346745e-03,9.638129710998658561e-01
2.379571146705134616e-03,9.357300875890566250e-01
2.506918128969395834e-03,9.139113067041072513e-01
2.874748422442142785e-03,9.169077975242687639e-01
3.142889176832752273e-03,8.909555591097879645e-01
2.902536511702854833e-03,8.991512283971661024e-01
2.610753438016472430e-03,8.806331019311333108e-01
2.798078828421790652e-03,8.772263698320807990e-01
2.216464095054633890e-03,8.581787695477315348e-01
2.989279992273708147e-03,8.612680034553318320e-01
3.093448074207980850e-03,8.704209118492045594e-01
5.136371738611139950e-03,8.659727267080460367e-01
3.330550501015443806e-03,8.769829493806869936e-01


==> Plots/1D_boundary_layer/Constant_LR/Vary_alpha_5_nPts_201_EpUp_100/Error.csv <==
1.136048679861995758e+00,4.453254608958819460e+01
8.405588332004740315e-02,4.533041085260860825e+01
5.225317857474825328e-02,3.930674021666084172e+01
3.678678342515694089e-02,3.274636801665315744e+01
2.290119976891573719e-02,2.416445360299476874e+01
1.990238698904838940e-02,2.133625133005939389e+01
1.640135567851529544e-02,2.222814963511293129e+01
1.136900064458960455e-02,1.904339869708453747e+01
1.021703452119402007e-02,1.774379303372370842e+01
1.107403576626579504e-02,1.673425460278383170e+01
1.338228998676793506e-02,1.496458071507216303e+01
1.453138709429523112e-02,1.285401670062227808e+01
1.575017879236491336e-02,1.073986215647314602e+01
1.318766161656476608e-02,9.311062636920331315e+00
1.013921602060269961e-02,7.088759617423920467e+00
7.310028830234124170e-03,5.066589739617277210e+00
6.553511933196942175e-03,3.731257581232021447e+00
4.087751788372519755e-03,2.721300786056488175e+00
2.856671564208752498e-03,1.944102307746599978e+00
4.688461739821705304e-03,1.528263345915603644e+00
5.132870259153156714e-03,1.249721385755089731e+00
3.352948843463105909e-03,1.054511652629835705e+00
3.207776720107287025e-03,9.265984713169472808e-01
2.940312212993520871e-03,8.445066331544548444e-01
2.875979712513024138e-03,8.162717350088498636e-01
3.940614875093042570e-03,8.080092166660302055e-01
3.365293381688464359e-03,8.074333578223288344e-01
2.875890991423392905e-03,8.094499095250954346e-01
2.916195086334671515e-03,8.122485879878094117e-01
3.646985524387647611e-03,8.140855027346894923e-01
2.038849256852312986e-03,8.076866641463342766e-01
2.061739612381275830e-03,8.094853455333299586e-01
2.631533444778422128e-03,8.122948817507481545e-01
2.757325683106895409e-03,8.077494543839438546e-01
3.285616135533526560e-03,8.037550475659547278e-01
2.029179759613439302e-03,7.992502432151188385e-01
2.701685351026605897e-03,8.075815776870538532e-01
2.572118609057175327e-03,7.935858585672816989e-01
1.798497538913666760e-03,7.896902449707580152e-01
2.995742290106629714e-03,7.940519350292054579e-01
3.049483358244695162e-03,7.978623012660952529e-01
2.435743941549990948e-03,7.870464354741280033e-01
1.250880517011650293e-03,7.816790312605726987e-01
3.698351465305889200e-03,7.922312769770122332e-01
2.599442259042612433e-03,7.869507648646173470e-01
3.302757980731531491e-03,7.859317248547668111e-01
2.491771453208102387e-03,7.858317430642136614e-01
2.549956324434759797e-03,7.812570133970950792e-01
2.248036175372550814e-03,8.032598018941941032e-01
1.980741669046388875e-03,7.808025526706985353e-01
1.597534853249064132e-03,7.753259342456890746e-01
2.846324147693821919e-03,7.829885168968382381e-01
2.495701729953865491e-03,7.788411252163994769e-01
1.984057612495626274e-03,7.761125553574618197e-01
2.438677564728537143e-03,7.802274114194588384e-01
1.639618037007368545e-03,7.725971645852331982e-01
2.333941996790927544e-03,7.786743238901839836e-01
1.834627553063330726e-03,7.746370011512321296e-01
1.379299630406711705e-03,7.735699650590260879e-01
1.748369156327587428e-03,7.697589763009889952e-01
1.615816342066591802e-03,7.702408248818213288e-01
2.269674805527917543e-03,7.743672615485182043e-01
1.611419268360139451e-03,7.791428834423469452e-01
1.943397710513240827e-03,7.654531567685318727e-01
2.849983153583439312e-03,7.723480979746416564e-01
1.798915795155735199e-03,7.584503476647656006e-01
1.759288022213526502e-03,7.532695202050015970e-01
2.652656240061563708e-03,7.595598628291737597e-01
2.271007061923341255e-03,7.565710903068951776e-01
1.707894292588557498e-03,7.555880436145036017e-01
1.591200541912752382e-03,7.540670100880756399e-01
1.880652670282225575e-03,7.521840770469933046e-01
2.218334332657478144e-03,7.467921070245816528e-01
1.390822402374148432e-03,7.370415066285834760e-01
1.957849206461174767e-03,7.367606505725053934e-01
1.710348684448298592e-03,7.379854356837014517e-01
2.345002338107499574e-03,7.508385630335387972e-01
1.459416604944886557e-03,7.458168396637850917e-01
1.358016203086445314e-03,7.333967399795143782e-01
1.369929617920738430e-03,7.269828579277755054e-01
3.124912027519543157e-03,7.442114564376527408e-01
1.823655538632852711e-03,7.489292180688443823e-01
2.496575750781709815e-03,7.301151699853662969e-01
1.204771217591637080e-03,7.293280013164065156e-01
1.619452313875470928e-03,7.267666765834490672e-01
2.161200636071763242e-03,7.287442625742359681e-01
1.555057087258924142e-03,7.252992253756724850e-01
1.799370013712831007e-03,7.486938716220242762e-01
2.060534854513230291e-03,7.219420656024360117e-01
1.701766980941662273e-03,7.198035244066797178e-01
1.456919418673783455e-03,7.157069597313131526e-01
1.831718840910237251e-03,7.199429197858646656e-01
1.930232833653268637e-03,7.160941896466590517e-01
1.669828436302482145e-03,7.203943451912825369e-01
1.516893871288722655e-03,7.079558211723924188e-01
1.620329603259243771e-03,7.175053288440697008e-01
1.920169408878422655e-03,7.168190272020420473e-01
1.725254115038311843e-03,7.082994833089615305e-01
1.342948886371770961e-03,7.036275035337912209e-01
2.202189281401458355e-03,7.182466016917742335e-01
1.600938209425518477e-03,7.044110808235922727e-01
1.924860711171200948e-03,7.002539465253538875e-01
2.139068866451816157e-03,7.147831006812692678e-01
2.078420461272866785e-03,7.463283465432050123e-01
1.728880489617185901e-03,7.056868073584587897e-01
1.781862967702239463e-03,6.968843001953543004e-01
2.225695211690260997e-03,7.043913422643134359e-01
1.893742686465961240e-03,7.177488562848287623e-01
1.792578819507610177e-03,7.033489926143356996e-01
1.152388049117141194e-03,6.932494752524519521e-01
1.592415869429275556e-03,6.876376665296906054e-01
2.256843799373655507e-03,6.981595975222715245e-01
2.093199562438162031e-03,7.006631827706175653e-01
1.615070996235300118e-03,7.004048733139699445e-01
1.686520330565456464e-03,7.064390513046963083e-01
1.684647574654473149e-03,6.883394610294909510e-01
3.041645619169124331e-03,7.162027848804281005e-01
2.149546223081191115e-03,7.187343548627831424e-01
1.696715986293329892e-03,6.973636082697474148e-01
1.462537985050855636e-03,6.945684032789253282e-01
1.868322784519983000e-03,7.135343196815984168e-01
1.393494963522352512e-03,6.996535591263790543e-01
1.764207615170992329e-03,6.952166502237930867e-01
1.530371780473543638e-03,6.877721576000133119e-01
1.937776991832753943e-03,7.027610587144275112e-01
1.611169008992338961e-03,6.893376012466218006e-01
1.476923706687485217e-03,6.888375767089567336e-01
1.917555995410602076e-03,6.959751458928969958e-01
1.450188301347537243e-03,7.062270633294993605e-01
1.662137342576268080e-03,6.879894540782772738e-01
1.380542254404322705e-03,6.894297371321125301e-01
2.099569287416251737e-03,7.001199011766551239e-01
1.779577531880652003e-03,6.941754045105950066e-01
1.823494626765856169e-03,7.028996535260416678e-01
1.309206510026934356e-03,6.863897330539145969e-01
2.005759747072801812e-03,6.949855210904463121e-01
1.468915608900671094e-03,6.868353134826412631e-01
1.678339642178251160e-03,6.870965942671821702e-01
1.444550670790236682e-03,6.834013483953543799e-01
1.220510286803079504e-03,6.828802241575946397e-01
1.444253505638694486e-03,6.798743986092264935e-01
1.639751857883659783e-03,6.940175007502152882e-01
1.621816654635080835e-03,7.035145583254290846e-01
1.663285693441026846e-03,6.954231896605100882e-01
1.815107544876367815e-03,6.949459468956019625e-01
1.599616384213672048e-03,6.938401508392448847e-01
1.149236087663296421e-03,6.839019519700151317e-01
1.423618414659964110e-03,6.822550122515196325e-01
1.510946895113486795e-03,6.843365499174368649e-01
1.605629940296018476e-03,6.870362608664637438e-01
1.611342754393891522e-03,6.850664700289695874e-01
2.058248752344236758e-03,7.102643745787825535e-01
1.725005037341929403e-03,6.750349971020108697e-01
1.798681364399035143e-03,6.900288813992585535e-01
1.681768429741532225e-03,6.829410362466918905e-01
1.765443806768143397e-03,6.983939967248753433e-01
1.172282822361674819e-03,6.794902346833117113e-01
1.317728413784724582e-03,6.719290207668302539e-01
1.382412406568296354e-03,6.789777121037593455e-01
2.019963731571052922e-03,6.808391179721742237e-01
1.803620014496524777e-03,6.816453896380273436e-01
1.293445377985843201e-03,6.704347085935834505e-01
1.348503443607495817e-03,6.761339303860728345e-01
1.331258741874014571e-03,6.708670336221044250e-01
1.516576693803272594e-03,6.724204414294374654e-01
1.687299401322393680e-03,6.713132603988688496e-01
1.285797347929229246e-03,6.618258594100701053e-01
1.380955727492712889e-03,6.661054893351806561e-01
1.489962087267699201e-03,6.730880602961054615e-01
1.358577130554588109e-03,6.684512802152240418e-01
1.651267445413068507e-03,6.712364481660075821e-01
1.519505658010405049e-03,6.880730683640007284e-01
1.171421600247315358e-03,6.685227076368690513e-01
1.400343349039951312e-03,6.683096940757623505e-01
1.487050743537535755e-03,6.692139572742799025e-01
1.565197982875447856e-03,6.801792319096546802e-01
1.295080200550139098e-03,6.700611118971565583e-01
1.372167039231838789e-03,6.620884221695144678e-01
1.501984175313024776e-03,6.756103476098238581e-01
1.498832693610812304e-03,6.622161770703788308e-01
1.386353650426789142e-03,6.638044317281146522e-01
1.453788789587953526e-03,6.600853135434837649e-01
1.377109078403517027e-03,6.667913632319526496e-01
1.444221152300519508e-03,6.779202670841641964e-01
1.289055195932533758e-03,6.693140337457753608e-01
2.011840724831677300e-03,6.954171362153439562e-01
1.418754520855415808e-03,6.685223914759806929e-01
1.469715129305632952e-03,6.664723430291801254e-01
2.212378069994576195e-03,6.745150166842227568e-01
1.532218149592642648e-03,6.637529968020940974e-01
1.665829174609257356e-03,6.838375196755251961e-01
1.262049182999777771e-03,6.660124123761033132e-01
1.368907414922110278e-03,6.640486197372456045e-01
1.530060056704145690e-03,6.813648170836992257e-01
1.215038056207452637e-03,6.557578936517991508e-01
1.704875215242412012e-03,6.948864692160751089e-01
1.629908984366557241e-03,6.703506952923489193e-01
1.745031215066440104e-03,6.711688287955943633e-01
1.454564601644308796e-03,6.771786560264597687e-01
1.559075734733221790e-03,6.774834149637197767e-01
1.440402406502607315e-03,6.597078806822933572e-01
1.225709884723534841e-03,6.585807828289309551e-01
1.814511877951867011e-03,6.716946503162150028e-01
1.288302268317563764e-03,6.609320356447572209e-01
1.484277344851155653e-03,6.687150347914173620e-01
1.232849633511795811e-03,6.667645327348842299e-01
1.525135712955187238e-03,6.611349196411466789e-01
1.209408539661064024e-03,6.650923718374823768e-01
1.267685370729333899e-03,6.518663252115499684e-01
1.291548671844961393e-03,6.766591650525999313e-01
1.231290022617376407e-03,6.650953730869741953e-01
1.387266819286217708e-03,6.521103634083803557e-01
1.123174501402587205e-03,6.550088098745284748e-01
1.576510869348578302e-03,6.589245340811554774e-01
1.676597901064094806e-03,6.695148536616644108e-01
1.444370742094432504e-03,6.646395508978134581e-01
1.511996150097485265e-03,6.731413996553221590e-01
1.328873253230624567e-03,6.612194662387701483e-01
1.450584885089766223e-03,6.860632016921904830e-01
1.580785511651446821e-03,6.617778967757114161e-01
1.608865576189317734e-03,6.715057051604096383e-01
1.374280391428809580e-03,6.747546793032873635e-01
1.401841970667396095e-03,6.893037756793837234e-01
1.151862651708359829e-03,6.561378323830640014e-01
1.579254040132202887e-03,6.612923784135125160e-01
1.571894846202715867e-03,6.854733615680519421e-01
1.194526776508030843e-03,6.494381153972427212e-01
1.463370931869114721e-03,6.690981046251922582e-01
1.523431647164295247e-03,6.629059806852065639e-01
1.855629388989351713e-03,6.718483202201377402e-01
1.552370680966074943e-03,6.653992685142802177e-01
1.266232741262745577e-03,6.526396796155611302e-01
1.292244172972838211e-03,6.572465351323758531e-01
1.268602693366567471e-03,6.528846379207740025e-01
1.233862954520477699e-03,6.548653370697490317e-01
1.786103776319650314e-03,6.618233873000464174e-01
1.200668665779588582e-03,6.508878623484241066e-01
1.485764255123656454e-03,6.703639608222935475e-01
1.558025501528398230e-03,6.636238460261469907e-01
1.335266217549463136e-03,6.688471625182773606e-01
1.181853937570800147e-03,6.474002117389167088e-01
1.755730820666675292e-03,6.791612198446280724e-01
1.581661497072672350e-03,6.624384084115743088e-01
1.257327139482768575e-03,6.504536934748360588e-01
1.224325849866158850e-03,6.482864668798142826e-01
1.286944117312915610e-03,6.730909095219137495e-01
1.359032431544716663e-03,6.685400428075513046e-01
1.344652397035868592e-03,6.565307750549714827e-01
1.130043403856783365e-03,6.581562375421819988e-01
1.319635527349531223e-03,6.586066035977367061e-01
1.209049153321548834e-03,6.618820493001016381e-01
1.761371730818540524e-03,6.644094646612194177e-01
1.495282989332069297e-03,6.673532691647005022e-01
1.235526872238179499e-03,6.564513630400068411e-01
1.197370378904325785e-03,6.561049387271257194e-01
1.283822404484996063e-03,6.611697984194897515e-01
1.247702402888010769e-03,6.543991872409908872e-01
1.382616086083471004e-03,6.614786139442738744e-01
1.523564215189122635e-03,6.727123965662485938e-01
1.577824217313042367e-03,6.626433682130410396e-01
1.412611442326897580e-03,6.566378240287402690e-01
1.438180700189318475e-03,6.823860267359287413e-01
1.150970386355876186e-03,6.619010076086236927e-01
1.568907028518583789e-03,6.593842802221345778e-01
1.341931070380423911e-03,6.586468624238972502e-01
1.254684352487934725e-03,6.566344376980707276e-01
1.392774986441148001e-03,6.648709883462606829e-01
1.334953797295813623e-03,6.571631615355049139e-01
1.859878771325974367e-03,6.848178067369496969e-01
1.111473927241696594e-03,6.470626713499870730e-01
1.214648989299944512e-03,6.518504983303625711e-01
1.325718035535260100e-03,6.587745414721782877e-01
1.009563136871058754e-03,6.595028203271623424e-01
1.096735517347383840e-03,6.491382001022930615e-01
1.232920317381939719e-03,6.565488545442547119e-01
1.982860089690529660e-03,6.747065287271609701e-01
1.225293714230891139e-03,6.544653020052295656e-01
1.708369684555302581e-03,6.697116663890800847e-01
1.400597734714521597e-03,6.682151235424398372e-01
1.467772449835279486e-03,6.769107215870754368e-01
1.273324448182716357e-03,6.514663485548688460e-01
1.500151020896072981e-03,6.487802449873150135e-01
1.381299033683403617e-03,6.608398573289356870e-01
1.247931401177521842e-03,6.627958380710716746e-01
1.638276292676161660e-03,6.727438428738445886e-01
1.397472236365824780e-03,6.625380931240194560e-01
1.314855939269436074e-03,6.557093562963214328e-01
1.434018226425003758e-03,6.596933282880302896e-01
1.175958350198636317e-03,6.668841665768532323e-01
1.238159734639102116e-03,6.586900067391919800e-01
1.160276843935886685e-03,6.537467640796607027e-01
1.404630935448671677e-03,6.516657056531338643e-01
1.364016162469437873e-03,6.468967137242553900e-01
1.325542623531592544e-03,6.534456139092420512e-01
1.425873755482535282e-03,6.570268230058292636e-01
1.635021027666392571e-03,6.588669764654795369e-01
1.284018890086021649e-03,6.576492573497370042e-01
1.153751500477711960e-03,6.669615829199871948e-01
1.168681576849753918e-03,6.528144791789940449e-01
1.378770553164570872e-03,6.494282685994098303e-01
1.237856885329732554e-03,6.525783349003367872e-01
1.171505852115018722e-03,6.502085751862374252e-01
1.562088606873102440e-03,6.751472434686945912e-01
1.166528220465037945e-03,6.466150559698798927e-01
1.184399911695945993e-03,6.562733049510131034e-01
1.376698093381166282e-03,6.514787697777931763e-01
1.514289110812500278e-03,6.534070080441440886e-01
1.299591751889535990e-03,6.523495233761591461e-01
1.400502707685614403e-03,6.492960502295300751e-01
1.363500915833854195e-03,6.452069727936874388e-01
1.782386679521754140e-03,6.582815067939926656e-01
1.251880519459708458e-03,6.534429928334227755e-01
1.313529003407495985e-03,6.603059791842839088e-01
1.193668655797310062e-03,6.555433855764295492e-01
1.206521863676784283e-03,6.488882072006194601e-01
1.494310374683715907e-03,6.688709276589970276e-01
1.184160482740361214e-03,6.500298935523467492e-01
1.338385712542569965e-03,6.630716024159731825e-01
1.161670292340490638e-03,6.515249725105103362e-01
1.186376648447341883e-03,6.541246334919851302e-01
1.441491823759031947e-03,6.469437618998498118e-01
1.224205697436590596e-03,6.506019135341123416e-01
1.391429055367400134e-03,6.676127135529369427e-01
1.199807799001267926e-03,6.486216088971487048e-01
1.070684453285957729e-03,6.434165449018618421e-01
1.205930309701548934e-03,6.558521778100321331e-01
1.462199357128314515e-03,6.769198266764946403e-01
1.353348974345309390e-03,6.422397922144845728e-01
1.436934113074084338e-03,6.524495621417474300e-01
1.027591582774571447e-03,6.381892472367655111e-01
1.224501722043211914e-03,6.407194408663660079e-01
1.221025610488723307e-03,6.409143159074413010e-01
1.193424965162683069e-03,6.397490739025999407e-01
1.183985260830394855e-03,6.544189457180962233e-01
1.527818414713310799e-03,6.497573267571958855e-01
1.283922971811592845e-03,6.472255641993064357e-01
1.183872667818499811e-03,6.654341520147099009e-01
1.322281209939209700e-03,6.711229817690126387e-01
1.481006144404547337e-03,6.511720651941351745e-01
1.642201771477028779e-03,6.576643760815455986e-01
1.281293887399937576e-03,6.570724252246731290e-01
1.350512701380322204e-03,6.774222154467774981e-01
1.289095238191501330e-03,6.598391281583584345e-01
1.289307085698516812e-03,6.360594532897895226e-01
1.459541191856065069e-03,6.589741663834853824e-01
1.094296451369479580e-03,6.666097661354351001e-01
1.360038737978570009e-03,6.449049320883468717e-01
1.544851635183679388e-03,6.607622281050155033e-01
1.237839925707457864e-03,6.569633255198226163e-01
1.484659217597992945e-03,6.553108761347887778e-01
1.179077562775535321e-03,6.382821560067205580e-01
1.370820116473922328e-03,6.457834117268004270e-01
1.267393220019345963e-03,6.493329480013262378e-01
1.363467426716313260e-03,6.419798468763169286e-01
1.077744972363151857e-03,6.619722037608997134e-01
1.384258591493768434e-03,6.526959541377167495e-01
1.445463002594708215e-03,6.554086395580667190e-01
1.077385753423647403e-03,6.418362593966802088e-01
1.395035041483860165e-03,6.527091689151688358e-01
1.167150088231261752e-03,6.357227383878057969e-01
1.192868613390823517e-03,6.437602515058411523e-01
1.454953613988326042e-03,6.404465770210642228e-01
1.192712169251987494e-03,6.514900031790371582e-01
1.393907102248423272e-03,6.702028620658511127e-01
1.087036976194649847e-03,6.366229743408781117e-01
1.299839472755451655e-03,6.369711558348656322e-01
1.091389631224072912e-03,6.304375120295053758e-01
1.262771100974601933e-03,6.356025168862262653e-01
1.165209848100538965e-03,6.417315471757775169e-01
1.578252817990215967e-03,6.559061188716522883e-01
1.182238529574044942e-03,6.442924030608471186e-01
1.100140379207789404e-03,6.335535384001225179e-01
1.081150918403330505e-03,6.318053193387577204e-01
1.172310474154729344e-03,6.561861399437315390e-01
1.501021157214942189e-03,6.672487722724279591e-01
1.303883135298861346e-03,6.488411175131530984e-01
1.499742271606087102e-03,6.591045038178372506e-01
1.292523051015746598e-03,6.561583076241586099e-01
1.305948734455888820e-03,6.573925067355619323e-01
1.103522803129202041e-03,6.447205252518567464e-01
1.341120559520196350e-03,6.410139964802269441e-01
1.219253721185891174e-03,6.401482088430233697e-01
1.215216784014990165e-03,6.349144300050495460e-01
1.336283420277563794e-03,6.462722473424836744e-01
1.151028604149690248e-03,6.407999284272973828e-01
1.529220912358054529e-03,6.681079424669856826e-01
1.040748280679831784e-03,6.343527687011764060e-01
1.332030709075551203e-03,6.480852538891320735e-01
1.421297960015254977e-03,6.525678145041510225e-01
1.398525700245557358e-03,6.430841795728829968e-01
1.053187265068647720e-03,6.400974798927140386e-01
1.479249534716974230e-03,6.583551009644887930e-01
1.079993608855606786e-03,6.433890303228128049e-01
1.024504181979397129e-03,6.331389868504339047e-01
1.204813480120912970e-03,6.435253799806217589e-01
1.135954848647363971e-03,6.399206204001924858e-01
1.600879644616458883e-03,6.557221316776512543e-01
1.336288943317375097e-03,6.684100581999100621e-01
1.350025087000905535e-03,6.581878564061989234e-01
1.588689874542399986e-03,6.485865699655690708e-01
1.098751682002208638e-03,6.439080882545848983e-01
1.067852628769988977e-03,6.385913131530606135e-01
1.212530650212935868e-03,6.336490681670864378e-01
1.140656162348803329e-03,6.304787026868232669e-01
1.151016398128159495e-03,6.344809947490883673e-01
1.321038761646673105e-03,6.553849808023676227e-01
1.260191103855499203e-03,6.424351326185617772e-01
1.331825728152803917e-03,6.458733470552763256e-01
1.363489853084268654e-03,6.438735959909718254e-01
1.137306705575770157e-03,6.330967904959762249e-01
1.137404107728978144e-03,6.364524589254989539e-01
1.227356409714130221e-03,6.463368565031739621e-01
1.282390719512259674e-03,6.747784493807604811e-01
1.185499883059624570e-03,6.533569469952311692e-01
1.137959454595861841e-03,6.429355297076306819e-01
1.231006772860514936e-03,6.300147770043110773e-01
1.300668293188998520e-03,6.460209497215403385e-01
1.663884020565594389e-03,6.595759167545734991e-01
1.167447527064343184e-03,6.413617008815242215e-01
1.222197614736543307e-03,6.381471689284206050e-01
1.193232420190241125e-03,6.418628756280756464e-01
1.177266658015049729e-03,6.385959994047392119e-01
1.266321399142031215e-03,6.387562771143202589e-01
1.326043852369945949e-03,6.486377121827252568e-01
1.280313597557714185e-03,6.470331771390421816e-01
1.239940544248462409e-03,6.390852773044595203e-01
1.240980142699949548e-03,6.525825694132008081e-01
1.179061048955222383e-03,6.400809229544235368e-01
1.205165659528296788e-03,6.498179877828307305e-01
1.358496476097354952e-03,6.364841454535939969e-01
1.170386659838998800e-03,6.547459911010337086e-01
1.096572351642278531e-03,6.320802629202606493e-01
1.243081402715834035e-03,6.304398403110272886e-01
1.213221054851328778e-03,6.441099423682472569e-01
1.215801086415394666e-03,6.526126404090238919e-01
1.368478328878561549e-03,6.343113229552480581e-01
1.185400835654739932e-03,6.396971319192743533e-01
1.066335868691404036e-03,6.432646716866102787e-01
1.112008966975373304e-03,6.310491218098993604e-01
1.250895291574164467e-03,6.363667542248879760e-01
1.264927565861146026e-03,6.335290352650454482e-01
1.386233327830055590e-03,6.501417168820092796e-01
1.328959058005980661e-03,6.321923819507586639e-01
1.085281961901265026e-03,6.338671394880465160e-01
1.183973519503566958e-03,6.415050117656891926e-01
1.542503689800545650e-03,6.337753542056894229e-01
1.380476973905053013e-03,6.289111058316900760e-01
1.041710921771710338e-03,6.365173847053321454e-01
1.319841923803911823e-03,6.348481620459042185e-01
1.207187673399217655e-03,6.426461319672658323e-01
1.338314813613481228e-03,6.391618025074539133e-01
1.278369778914817097e-03,6.420983415002877726e-01
1.199696999616590553e-03,6.337162277288566070e-01
1.157785357975306233e-03,6.459659764239036317e-01
1.126726273316775448e-03,6.386187100171474285e-01
1.170203680632392763e-03,6.320677275216233237e-01
1.185728430069029476e-03,6.470036530835330257e-01
1.279451256706378619e-03,6.396384975792509531e-01
1.247092247995234800e-03,6.386927567257681959e-01
1.146780557660902720e-03,6.285080574635422135e-01
1.263358995780902196e-03,6.415441913014396924e-01
1.294232237203817764e-03,6.445751202312848260e-01
1.110258596955843950e-03,6.334978474685492023e-01
1.222240573027875673e-03,6.305941593950198376e-01
1.180471141741683922e-03,6.352858211253809007e-01
1.638555854519167321e-03,6.512174712441619606e-01
1.173608156250782525e-03,6.424279236473335875e-01
1.175566941209826941e-03,6.492751467977087021e-01
1.325278388033677718e-03,6.321997477874962135e-01
1.226215349777478149e-03,6.324644029362485043e-01
1.012949219841033800e-03,6.270553407130471379e-01
1.384921719537472035e-03,6.367957469388225711e-01
1.506383030007328898e-03,6.325404784021284588e-01
1.110954650878183099e-03,6.470224216317465027e-01
9.834668066049084140e-04,6.244405481317006901e-01
1.264195627775636021e-03,6.405495434838637259e-01
1.171240308963813776e-03,6.439024574516152288e-01
1.449085305733893193e-03,6.463982781923764964e-01
1.323240672426740207e-03,6.444504532820477527e-01
1.521659797572163771e-03,6.538224298375964194e-01
1.669812872330103020e-03,7.100967728041084337e-01
1.453134432582823318e-03,7.353472968071859128e-01
1.499565165658686651e-03,8.401613349027058364e-01
1.779359572050935373e-03,8.325499241028911923e-01
1.405642615155079135e-03,8.658048134611614488e-01
1.400612439383117861e-03,8.349185068882666316e-01
1.699677212520846756e-03,8.075321063029714530e-01
1.585227213683761474e-03,8.057003594993823459e-01
1.818175004117025297e-03,8.308363787595103300e-01
1.631458067038459112e-03,8.524036054889947422e-01
1.661883558787900349e-03,8.376868945178737036e-01
1.752717885626642758e-03,8.344731044048318003e-01
1.935087313119926086e-03,8.607024061739827481e-01
1.736047493832983948e-03,8.620270992324237103e-01
1.607455589514212874e-03,8.809108001610514993e-01
1.932228381148801133e-03,8.970780263364445117e-01
1.776422378244386273e-03,8.955321816764237886e-01
2.185498070125683166e-03,9.112456854262906969e-01
2.259667476198698455e-03,8.949585858969547614e-01
1.901961252671755887e-03,9.831512872098698841e-01


==> Plots/1D_boundary_layer/Constant_LR/Vary_alpha_5_nPts_201_EpUp_40/Error.csv <==
9.950474977494361273e-01,4.456865280567855336e+01
2.199746531092008073e-01,4.476908126918566921e+01
1.188192873798705196e-01,4.362706831868712953e+01
7.342171309074201069e-02,4.153800000517959035e+01
5.646720798438904093e-02,3.888127349314465420e+01
5.001056402536463441e-02,3.603226820770169780e+01
4.668738669171905442e-02,3.343707106094313986e+01
4.649596678337881983e-02,3.062168886180798211e+01
4.679689240999499594e-02,2.695547559149809658e+01
4.544173903936093301e-02,2.613889935406392695e+01
4.098423061322311461e-02,2.693283325022456509e+01
3.290919839854223455e-02,3.030677301020902448e+01
2.456810215164446920e-02,2.962829923682172506e+01
1.849935621672705449e-02,2.608663008728425936e+01
1.528654971550198749e-02,2.231837451090846258e+01
1.471598832158235032e-02,1.966154751806792689e+01
1.553399497680401330e-02,1.846626901551844213e+01
1.575484765650240690e-02,1.802435137658479292e+01
1.653778402990717378e-02,1.778939691936287559e+01
1.741070871220202348e-02,1.757820083215911211e+01
1.931861080986362403e-02,1.730412693617711994e+01
1.960645443551303074e-02,1.693214781172658334e+01
2.002308455231523177e-02,1.648870661399371329e+01
2.015521887935937256e-02,1.598519216959422806e+01
2.038515414090018990e-02,1.554887550833492682e+01
2.016245996432147400e-02,1.511117737713311548e+01
1.930074639107333748e-02,1.457550804745754824e+01
1.643442341272439294e-02,1.381159660772825859e+01
1.550113073953647211e-02,1.289009213053580538e+01
1.349497927271242105e-02,1.190238158193236551e+01
1.311726637843095046e-02,1.089355831368823324e+01
1.128057294211495289e-02,9.954157989996851086e+00
1.061011889372238774e-02,9.041000891197201739e+00
9.618565354183051738e-03,8.204973141147668514e+00
8.310251286935592743e-03,7.479000650873165235e+00
9.211099297896771856e-03,6.822025515557869291e+00
9.192883471140106746e-03,6.199959318943884412e+00
9.265109606116924551e-03,5.615053720654548997e+00
6.438676536173568166e-03,5.128507426787639822e+00
6.372364562155660717e-03,4.656515936639339159e+00
6.293096525932250634e-03,4.206730563683985125e+00
6.708873092842296097e-03,3.771911808037190728e+00
4.868264385791555571e-03,3.379044150269380431e+00
6.136217738518097604e-03,3.053135009451247051e+00
5.377942060046086298e-03,2.747609267197770322e+00
4.697806072594279229e-03,2.485178968649499165e+00
4.714939764293697363e-03,2.246745810787549757e+00
3.295545646008615076e-03,2.028751791502806157e+00
3.984065350520230205e-03,1.841137280658063924e+00
3.242928567003655789e-03,1.687664877648014095e+00
4.501336375855578310e-03,1.553736439743612641e+00
3.442958673478884075e-03,1.445879941038415106e+00
5.055103430660439628e-03,1.365504785393742759e+00
3.609378556514479357e-03,1.285783836832233185e+00
5.968912827270456828e-03,1.225689309814460337e+00
2.575067378409402665e-03,1.165319866596379539e+00
5.006133843357697330e-03,1.145631675014236572e+00
4.311540341808323823e-03,1.110898850508130531e+00
2.324554462462474942e-03,1.058306653623036775e+00
2.220986540740703397e-03,1.024906725461150359e+00
2.529903410180290354e-03,1.005152809832086325e+00
4.031232522315646508e-03,9.804999219336324456e-01
2.876597291054871445e-03,9.545256381234017429e-01
4.542918763450802533e-03,9.377488875510165967e-01
3.150690575548688397e-03,9.234081609775516286e-01
3.255250228825977594e-03,9.177088566881078657e-01
3.547557033918853631e-03,9.182376095974551511e-01
2.150499607998978147e-03,9.092832398032574259e-01
3.764213138772251263e-03,9.149642273836886552e-01
4.159802969530462628e-03,9.062409599390862658e-01
3.609186520446291437e-03,8.838626767557441477e-01
2.415916126421973308e-03,8.552233363802153043e-01
2.733273458244563428e-03,8.444155748326152011e-01
2.279027349599282125e-03,8.376106295593902518e-01
2.362813629157348681e-03,8.335177455017616088e-01
2.965170052451191873e-03,8.358973961165252486e-01
2.176810684597385234e-03,8.333498461299008175e-01
1.992873240046931591e-03,8.275533668300336654e-01
2.616412210112196990e-03,8.374922293839115461e-01
1.954293499701277928e-03,8.320817950500133398e-01
3.656441602519512873e-03,8.341675057210639066e-01
1.672305068097080074e-03,8.301175901013302383e-01
3.487022719918526914e-03,8.298722051210954964e-01
2.363747743074949906e-03,8.303415138609178126e-01
1.815733960225643937e-03,8.238224315677483700e-01
2.701122476512435224e-03,8.273634597696093440e-01
3.153522452854108562e-03,8.275502865568246103e-01
3.292293963256353543e-03,8.365928905797525017e-01
3.558818696728666565e-03,8.277374567497542968e-01
2.341539978518159416e-03,8.193501839736773151e-01
1.569872333100613649e-03,8.145862510379554555e-01
3.796338376480840656e-03,8.187026161739963115e-01
3.075878014407062121e-03,8.172193363742670247e-01
2.928169572007185105e-03,8.180839579720299293e-01
3.010222235701862873e-03,8.168870822212174199e-01
2.539663697594115449e-03,8.252109203391724268e-01
2.510975469603387786e-03,8.381929594558320540e-01
2.045707275558656529e-03,8.180958671582030384e-01
2.741641972118875371e-03,8.166960413195145652e-01
1.909271446698675807e-03,8.066919957273389619e-01
1.550335673234923880e-03,8.104733495943422517e-01
3.364486443009941097e-03,8.281340044317686555e-01
2.694022230833134201e-03,8.067702411526599393e-01
2.714062930629473815e-03,8.054917448517312506e-01
2.969856921069098047e-03,8.056381482140402284e-01
2.493223320018524841e-03,8.078720199071758312e-01
2.886882251624476800e-03,7.986144415503203531e-01
2.232739361809771457e-03,7.894673183912894743e-01
1.496966132956066261e-03,7.899890023848812337e-01
4.693744517552673155e-03,8.162396582661806121e-01
2.568649829961036635e-03,8.088615073448129911e-01
1.658630690015259904e-03,8.007535587959602186e-01
2.690879543404790103e-03,8.000029388914691175e-01
1.902622010122202853e-03,7.922544134196026766e-01
1.886906748841729988e-03,7.904482917299457956e-01
2.298827595827358621e-03,7.970908873491083790e-01
3.009916081772756168e-03,7.979282957134165022e-01
1.991499084408176936e-03,7.856832529889632433e-01
3.149371729064275732e-03,7.871821888032229930e-01
2.166244415401792286e-03,7.939083547588252632e-01
2.514480382799047595e-03,7.932484593594220090e-01
2.014886450062067496e-03,7.840037480349643095e-01
1.907192805978825175e-03,7.759888261219511918e-01
1.707238573535203082e-03,7.831355438407796576e-01
2.159288835446547539e-03,7.723691679962164658e-01
2.586131488897070591e-03,7.729460926825746370e-01
3.085149158360067385e-03,7.865325013424391276e-01
2.150915942133014170e-03,7.731695587736792108e-01
2.726517184986413690e-03,7.696825100585696910e-01
1.842379080918529581e-03,7.724914304885149852e-01
2.452636920601022289e-03,7.744419863839504536e-01
1.523072927096623310e-03,7.683143119608620841e-01
2.241972078789163190e-03,7.693518006101734974e-01
2.250106016859531547e-03,7.727923166933784449e-01
2.212203731317312523e-03,7.667996200782671856e-01
2.788671224963383804e-03,7.702982181447641796e-01
1.794850087170431208e-03,7.894158257674065426e-01
3.438075967239037634e-03,7.760370882969186423e-01
1.679149717349699179e-03,7.656157726520678164e-01
3.109329522903942888e-03,7.735693894980621987e-01
1.468264484078614374e-03,7.679915992925632207e-01
2.458954762907221078e-03,7.734071613593203054e-01
2.227320184058580090e-03,7.643792363151422631e-01
2.106238186535166080e-03,7.618468503358478694e-01
1.946167038870340489e-03,7.597989909231270822e-01
2.069829353040562089e-03,7.545772436180130383e-01
2.136946768406363089e-03,7.615461567406394128e-01
1.660230484452264064e-03,7.506126292358229479e-01
2.009742472868265503e-03,7.669459944955535624e-01
2.107095460577135260e-03,7.592002252210772184e-01
3.019194659251065848e-03,7.486360885489719008e-01
1.643582887316521893e-03,7.498681120249709453e-01
2.240921326931251487e-03,7.475912522975557417e-01
3.030354486600807685e-03,7.740212611816371657e-01
1.885226832942566311e-03,7.576506990098234029e-01
2.394232177165330194e-03,7.587653913289381657e-01
1.840783391279251537e-03,7.531206136185234490e-01
2.880655821955594061e-03,7.548844907893232925e-01
1.867737811683578596e-03,7.418251217100797490e-01
1.934644050205442788e-03,7.441184617270001356e-01
1.731107777567226060e-03,7.346739944368269049e-01
3.403771937564031933e-03,7.374797481065380467e-01
1.415097276539973572e-03,7.411910538479996591e-01
2.003609322575432023e-03,7.366221598140532123e-01
2.233026395407521330e-03,7.395807067265809387e-01
2.044272093274037555e-03,7.542158892376144008e-01
2.345695587796950941e-03,7.425429802257095258e-01
2.708489287686062161e-03,7.479309446708831688e-01
1.776046128685786294e-03,7.388069220544749571e-01
1.491389645541945936e-03,7.347693407654543041e-01
2.281761230924247812e-03,7.429764436442977127e-01
1.482987649399609238e-03,7.378787080030713152e-01
1.814777995240016758e-03,7.371119441817348683e-01
1.551062115918224208e-03,7.328203896599261302e-01
2.645771166808773712e-03,7.576318597081632689e-01
1.799531685070119387e-03,7.348376078487796059e-01
2.090503654107290100e-03,7.339522140529799454e-01
2.157023017438243224e-03,7.343537087607659997e-01
2.025755758453326363e-03,7.264075470575496185e-01
2.058330316383734024e-03,7.430904805483039555e-01
1.705782425369061894e-03,7.266565924073454807e-01
2.063865203118059929e-03,7.242650552765049765e-01
1.490096892151993990e-03,7.257232589460419492e-01
1.810431905593998811e-03,7.218872608939441715e-01
2.657345140901136438e-03,7.387229976874065684e-01
1.286282440401060375e-03,7.227149428727558389e-01
2.190412308356216083e-03,7.222829225387981111e-01
1.810111014953281984e-03,7.343083736561979435e-01
1.938114468309218774e-03,7.303468326271254085e-01
1.528744661087545666e-03,7.361414633836705912e-01
2.080128182383182006e-03,7.346750623754469967e-01
1.358690696843505713e-03,7.282317466472951750e-01
1.992916710229367897e-03,7.379816756090612495e-01
2.338531444268366916e-03,7.284716736108770574e-01
1.798885025329578996e-03,7.272899968712737140e-01
1.893691540556976432e-03,7.244165682546602758e-01
1.938254561533307198e-03,7.209592940064990518e-01
1.666828999099937304e-03,7.156746518565955117e-01
1.479706130063344980e-03,7.197897786439538814e-01
2.421178613217554818e-03,7.288219689920141242e-01
2.048195468869058213e-03,7.338896343666090338e-01
2.033653807387422827e-03,7.159088332688777756e-01
1.925632285501423539e-03,7.507158855048965407e-01
1.820641396531327101e-03,7.131099119492670946e-01
1.928282114544788714e-03,7.273193861155023976e-01
1.426621369820731643e-03,7.155210965523651767e-01
1.341989733237572684e-03,7.080605976097120724e-01
1.862984080216982183e-03,7.191606133402165257e-01
2.881119094146403041e-03,7.358499198944228326e-01
1.642886751063646691e-03,7.242117467422871657e-01
2.535277303369019419e-03,7.218641516533287339e-01
1.996834108999060928e-03,7.096666685851750200e-01
1.374146845306266958e-03,7.010774801284880287e-01
2.067804244280076111e-03,7.174094345232334691e-01
1.399555424732770248e-03,7.117366136639589058e-01
1.893824092449235882e-03,7.576656284296297006e-01
1.586125114330804234e-03,7.109313632298429608e-01
1.486529139772216693e-03,7.009798867980913117e-01
2.388533425637236370e-03,7.312499141064046082e-01
2.108343444608238183e-03,7.111031570355595965e-01
1.720582475262751043e-03,7.046265154897198846e-01
1.456133842202595070e-03,7.022633947574530300e-01
2.734869906515345877e-03,7.168975392628573751e-01
1.461052854356892534e-03,7.040900243844890882e-01
2.337897023407393884e-03,7.104067909823443827e-01
2.327575217292121926e-03,7.118165177184583303e-01
1.957145008800250004e-03,7.193147883461864511e-01
2.042218672677432578e-03,7.062934815209008788e-01
1.998256469193695952e-03,7.035730088278209227e-01
1.431625709384829912e-03,6.979814296645567850e-01
2.147251051902962157e-03,7.057738102856176976e-01
1.587796533797350982e-03,7.008272515398363822e-01
2.296207492955360321e-03,7.056898591521810760e-01
2.323358573610905930e-03,7.176272133988061963e-01
2.182608535631405493e-03,7.100287761236182549e-01
1.874470118098297026e-03,7.306385158852310990e-01
1.357140051196217790e-03,7.030457130261091869e-01
1.631051048177821223e-03,7.055012083236126275e-01
1.835349738822736505e-03,7.056812338755076297e-01
2.095414053520373767e-03,7.166791984674176774e-01
2.629168846413211524e-03,7.072252969336730866e-01
1.440431964352831577e-03,6.984820070182534701e-01
1.375549748569354072e-03,7.037373034997291832e-01
1.828183015685168160e-03,7.186371163951356111e-01
1.787320293977389968e-03,7.013430832160354456e-01
1.354794680752209038e-03,7.075250761617248862e-01
2.160343268277010748e-03,7.175779970022798659e-01
1.630138125994097260e-03,6.990050333355154466e-01
1.961457840311569677e-03,7.055605549415454592e-01
2.391267969217241926e-03,7.186629700103754903e-01
1.463159585650689520e-03,7.008667762694250625e-01
2.001483180326346385e-03,7.029287761784714927e-01
1.076882881041399702e-03,6.948323014480667359e-01
2.318025479504532468e-03,7.222143634289661662e-01
1.286027938631907359e-03,6.912348457159864790e-01
1.859425330108230951e-03,6.979862239500032040e-01
1.197233920283068088e-03,6.885868363792786440e-01
2.313770762062634066e-03,7.296411338203759867e-01
1.539595220510286402e-03,7.040771659529848625e-01
1.502869923744243200e-03,6.954105696905996670e-01
2.538408202065367287e-03,7.243593935318332067e-01
1.418723322670153390e-03,7.196550174798821420e-01
2.040481222240533941e-03,7.036542060317331204e-01
1.506284943482206953e-03,6.871212895780272056e-01
2.060112823030270032e-03,6.925195806649248054e-01
1.522911682511137507e-03,7.033848449228272681e-01
1.973939836734572330e-03,6.903084887442842987e-01
1.768534605870661575e-03,7.015857143282406838e-01
1.861663233632620358e-03,7.208213305996057363e-01
1.608877301506147182e-03,6.972463859269878439e-01
1.296437477675434257e-03,6.813699371233381541e-01
2.718726298711295151e-03,7.076329052367665851e-01
1.359517550522675814e-03,6.910467912312454608e-01
1.754936619585878389e-03,6.884835895953431706e-01
2.222747164074711460e-03,7.323182924019501217e-01
1.582881228894689836e-03,6.976036157963588780e-01
1.698677023139974962e-03,6.977061057640154829e-01
1.778109282848827199e-03,6.897146059321292988e-01
1.538000955753482954e-03,6.943771053987368713e-01
1.768358184682508258e-03,6.915365876208644513e-01
1.294650686146106566e-03,6.981029218443440820e-01
1.436085931521656391e-03,7.104319550418445317e-01
1.470738878010578385e-03,6.823670954145127920e-01
2.392570248393683340e-03,7.143010936837165259e-01
1.551473581891834241e-03,7.014193889742882382e-01
2.045395551173041001e-03,7.107596404347283903e-01
1.678603751722765065e-03,6.834183233455710660e-01
1.595790559987260914e-03,6.925752222361863941e-01
1.936168875340029674e-03,6.902180686342460625e-01
1.576873296414392717e-03,6.899719950918322686e-01
1.247428540646478620e-03,6.818845349118723975e-01
1.586467667906984970e-03,6.954635994101713292e-01
2.112474982746779389e-03,6.919971932328077280e-01
1.420582835796936529e-03,6.987026680649855992e-01
1.675986039274490746e-03,7.033262563094024866e-01
1.628344419903942231e-03,6.817190762711966556e-01
1.488130041761738000e-03,6.941326648866971150e-01
1.669198789710644960e-03,6.967621844524268804e-01
1.692782710980235937e-03,6.869174491082677969e-01
1.663833336107838371e-03,7.102932290533082726e-01
1.962074870901719947e-03,6.919333033791972287e-01
2.120383275229415637e-03,7.346926379018096087e-01
1.680173191171267051e-03,6.885339662406853023e-01
1.570253642076129864e-03,6.797135526183871734e-01
1.470286584241471727e-03,6.874140754108090112e-01
2.348000032927048501e-03,6.940899827451409987e-01
1.307476612783054241e-03,6.813282989401369116e-01
1.793319797349934375e-03,7.147310780996076751e-01
1.761436754030169588e-03,7.022120267826477136e-01
1.644726723018536101e-03,6.875547972026241350e-01
2.250496816737439232e-03,7.107967635271729145e-01
1.226277731785819667e-03,6.868308416639936631e-01
1.783201028448252535e-03,6.921021636315513037e-01
1.766569748281982336e-03,6.845932430959700277e-01
1.673294120631190233e-03,6.878524710192884806e-01
1.521177962281073260e-03,6.813734046002347666e-01
1.930080703079620815e-03,7.081352024513101195e-01
1.881653354780123740e-03,6.904426830006366034e-01
1.537059504668701702e-03,6.964227800333328000e-01
2.105227788851376462e-03,6.965020808514092998e-01
1.419731754183748687e-03,6.744109743086980080e-01
1.999747842117336003e-03,7.210151551620204158e-01
1.543786546784491282e-03,6.815373594747353714e-01
1.497181930290910484e-03,6.829632748953026189e-01
2.072876214532368404e-03,6.814134740259487621e-01
1.325003745669272584e-03,6.799054866782113793e-01
1.789914891122661644e-03,6.930964259990702869e-01
1.563737266356102695e-03,6.822538506848008222e-01
1.559874243310331891e-03,6.905630978061875203e-01
1.739895948038574494e-03,7.093613539812911872e-01
2.036558412904358219e-03,6.972678697703418305e-01
1.492812824569179041e-03,6.755616703534959022e-01
1.578452672311996159e-03,6.802232556584458800e-01
1.785960097965152114e-03,7.048294662048966153e-01
1.704882160683159932e-03,6.772894209997974979e-01
1.558961076940880300e-03,6.867546634251939786e-01
1.586221910638926317e-03,6.885175904617839571e-01
1.661384401049105725e-03,6.807451884782448337e-01
1.705478687393910961e-03,6.930864853054653496e-01
1.611593259377691991e-03,6.845945261402097692e-01
1.613777975754577014e-03,6.977246754525961991e-01
1.671315415727085392e-03,6.963325237299110571e-01
2.054167986263268075e-03,6.968797953413997659e-01
1.076556668293032672e-03,6.755347306848715760e-01
1.743329343175346489e-03,6.931208653550616772e-01
1.407867822489997480e-03,6.830435180386854599e-01
2.017962281231535336e-03,6.967501201662763544e-01
2.138299922699471705e-03,7.031054464747255039e-01
1.677680850343841535e-03,6.901446468176001270e-01
1.591933998064634431e-03,6.784464407588508550e-01
1.681103334032643323e-03,6.800932325770144837e-01
1.394428404963950034e-03,6.830155195107903143e-01
1.365859860016626574e-03,6.809278520169117499e-01
1.867852132555091610e-03,6.869193561588685659e-01
1.735658148420124881e-03,6.999093625974288635e-01
1.560492917583233699e-03,6.935003063265975376e-01
1.804704343492391071e-03,6.845753068503726002e-01
1.468261656147103883e-03,6.994563454448167183e-01
1.583992020436862701e-03,6.820185326979001372e-01
1.467487763807076573e-03,6.872756046679491249e-01
1.440143394025828307e-03,6.982207585573211306e-01
1.576016073071469627e-03,6.925159588580895864e-01
1.632464658973292303e-03,6.914096661234421237e-01
1.900837076022339305e-03,6.926438581598211019e-01
1.610660167560263711e-03,6.826468354122349202e-01
1.453587840029905770e-03,6.846148789961065129e-01
2.007018265014672270e-03,6.966904541037983734e-01
1.402963607191962418e-03,6.851084019963339378e-01
2.026597623474471043e-03,6.894423437412753319e-01
1.695117134781844214e-03,7.146000178495398591e-01
1.829722490644967352e-03,7.048222815158436960e-01
1.460141257372363308e-03,6.753063595279141795e-01
1.543447851319016241e-03,6.821995225952938169e-01
1.615065539130643071e-03,6.886712250285919046e-01
1.638662924998131624e-03,6.958042259031864685e-01
1.647383680944491642e-03,6.726207393273473389e-01
1.603341380361997422e-03,6.694014577139130173e-01
1.800822285583003092e-03,6.911576217391259824e-01
1.524101332765387439e-03,6.861575637636954106e-01
1.664506526239974832e-03,7.008220476332440718e-01
1.564872992935375552e-03,6.724911093547761842e-01
1.599528370514572816e-03,6.744578149752021856e-01
1.975017030851976274e-03,6.877228730518225586e-01
2.103772642415833918e-03,6.834385859578524514e-01
1.418056817140689969e-03,6.965384131919838406e-01
1.414743336002080099e-03,6.703895792961378497e-01
1.182578008349977278e-03,6.721725541334012677e-01
1.418913592094207159e-03,6.738963205101391463e-01
1.612921489232185595e-03,6.815583586646496439e-01
1.504164387214330803e-03,6.834949652015305244e-01
1.355629238884278583e-03,6.813832248301990857e-01
1.602985098664214516e-03,6.784412986566084047e-01
1.428933675448571276e-03,6.740561922635415204e-01
1.757044403325044510e-03,6.760395760315448532e-01
1.390749756677729524e-03,6.677778251128285714e-01
1.378211107990327464e-03,6.680156802466235000e-01
1.727163939321043782e-03,6.853060654880986924e-01
1.429082934682736512e-03,6.776045515206579051e-01
2.060598438476027479e-03,6.828466292199045773e-01
1.322508536848221493e-03,6.656082815455151014e-01
1.225890331672161403e-03,6.782647801602078586e-01
1.742180695484620706e-03,6.789419223160299000e-01
1.644416719483115337e-03,6.667783422798850834e-01
1.648710884442949496e-03,6.732118162189455468e-01
1.695632627325196649e-03,6.859321718487848552e-01
1.263196243948924496e-03,6.743961623015584106e-01
2.106923381509217576e-03,6.898029867258795855e-01
1.460185870609711405e-03,6.846225555717837530e-01
1.577287624125613087e-03,7.016615784797540778e-01
1.606875425271193274e-03,6.779850414484721588e-01
1.682794784230855212e-03,6.786851026681639532e-01
1.054071412241547497e-03,6.638096442376243411e-01
1.937674000143349866e-03,6.810141781011198603e-01
1.371051648879431824e-03,6.872969691549516424e-01
1.857446349673074794e-03,6.734964479713273500e-01
1.621307340888082952e-03,6.871139646252226729e-01
2.024834464778482290e-03,6.780261027509822958e-01
1.579764796143509403e-03,6.712956153746949539e-01
1.459140171348207154e-03,6.809051064649236373e-01
1.601166968354405347e-03,6.899559138051176710e-01
1.524143102315892459e-03,6.733522384222477841e-01
1.804207765555310497e-03,6.928006987295305397e-01
1.431573681335747807e-03,6.789927347905051480e-01
1.626747982337118335e-03,6.881311973010985072e-01
1.465002336391365255e-03,6.644259988579430676e-01
1.677007926167257360e-03,6.780415349012322013e-01
1.987076939167710995e-03,6.894445401730503464e-01
1.419340292777405456e-03,6.709676547692657866e-01
1.237138879686246629e-03,6.674082752284702380e-01
1.913150810493598631e-03,6.919964864632518475e-01
1.928362388367178566e-03,6.800059307508481421e-01
1.394601676067805775e-03,6.805376987228901609e-01
1.727891602593520284e-03,7.023761031947173272e-01
1.187307870473939316e-03,6.874663291883630345e-01
1.291327191733010861e-03,6.782016244863838805e-01
1.509327435440049664e-03,6.815623386860663047e-01
1.518822247732625180e-03,6.893918040564530614e-01
1.639912632484785996e-03,6.748070763281620588e-01
1.330083513425923221e-03,6.619451184515428022e-01
1.578592338045888130e-03,6.737610299090081023e-01
1.450251628456463576e-03,6.757583700902931589e-01
1.333247309608891771e-03,6.660251585384153739e-01
1.645340854032877314e-03,6.727428927509380152e-01
1.443652954294914921e-03,6.876296990359972439e-01
1.386217579260358131e-03,6.894777622616146129e-01
1.675012718564220958e-03,6.686173315955422636e-01
1.248798764814418360e-03,6.671170569474803580e-01
1.838572194305084298e-03,6.762891393640180215e-01
1.631686182374399033e-03,6.888840370997693086e-01
1.526413216028904086e-03,6.862618163332616650e-01
1.556085264166169645e-03,6.818639802277582929e-01
1.347526876277372427e-03,6.750149175415222080e-01
1.794067316447151136e-03,6.923515557671591214e-01
1.672572476549116999e-03,6.750619017428066693e-01
2.032385442333902413e-03,6.848225463892196885e-01
1.352388305021664768e-03,6.700661369984091120e-01
1.382909128722095574e-03,6.691122248978987885e-01
1.443608028588859232e-03,6.897840714714564836e-01
1.406837605119619101e-03,6.695933434911517379e-01
1.805761472877120619e-03,6.781455312655962908e-01
1.555676316081457643e-03,6.680794683930418865e-01
1.372418448153227668e-03,6.707003972839227224e-01
1.532563669142139292e-03,6.855134159394578042e-01
1.299018429186420001e-03,6.696921248869620591e-01
1.504048058489874419e-03,6.780382669074940249e-01
1.359026958725651109e-03,6.669883863853081074e-01
1.264977921670774235e-03,6.719145057097333229e-01
1.823036802815111799e-03,6.795587022631103258e-01
1.586539495100214824e-03,6.798194537972265250e-01
1.226513946302877026e-03,6.807017948961462395e-01
1.574565732962521182e-03,6.948712813435899971e-01
1.469042805222290802e-03,6.692413411444142479e-01
1.473658786193500145e-03,6.723684181862762399e-01
1.347798926662875435e-03,6.590614706846618098e-01
1.439550705922356538e-03,6.711736212034354887e-01
1.382209583736924595e-03,6.727754234260395760e-01
1.502037540700369798e-03,6.760868255393057691e-01
1.326365393831028042e-03,6.843513697959647812e-01
1.521836099748180788e-03,6.648275351219661289e-01
1.221168300924964974e-03,6.672019566328915019e-01
1.600598331403958264e-03,6.642362557832723891e-01
1.363048390331462849e-03,6.756165525164917751e-01
1.474236146214277961e-03,6.716045834512065493e-01
1.495215336464417785e-03,6.673903787479520400e-01
1.971680865991591765e-03,6.860641739480985990e-01
1.505610518484245446e-03,7.024865795710090177e-01
1.464164171706067337e-03,6.752653838604045777e-01
1.501640464300549446e-03,6.764179416207840578e-01
1.779655928692307947e-03,6.744464731204946606e-01
1.429521095420457780e-03,6.643030018942672754e-01
1.508719458038681365e-03,6.644793573738878578e-01
1.586056562849758088e-03,6.650258339439969468e-01
1.541697871425185560e-03,6.730179686621496904e-01
1.720676207340613405e-03,6.880035251765815874e-01
1.851518763109367277e-03,6.788859072623971702e-01
1.230737274700548526e-03,6.596228340460340567e-01
1.858205691222963342e-03,6.820106281088950118e-01
1.336754378205102546e-03,6.663117361830052099e-01
1.692963976058057098e-03,6.742314027577616109e-01
1.614707561387436919e-03,7.062697323831285123e-01


==> Plots/1D_boundary_layer/Constant_LR/Vary_alpha_5_nPts_201_EpUp_5/Error.csv <==
8.677481064001958400e-01,4.466589074329024101e+01
4.732254583365040346e-01,4.462192181027362636e+01
3.829091319352574962e-01,4.455373054053801951e+01
3.587444220462596145e-01,4.443466186830717390e+01
3.155580174450974829e-01,4.429514633136528090e+01
2.850945316422634490e-01,4.415235936716328524e+01
2.687309752443077793e-01,4.400002900072755807e+01
2.511996411512802951e-01,4.382718633802510766e+01
2.306858489653941247e-01,4.363539955450179519e+01
2.134662367267325112e-01,4.343456968055742351e+01
1.969047998186171655e-01,4.322523879253645873e+01
1.821481131183660951e-01,4.299652418697291267e+01
1.679644715912320951e-01,4.274914146585662422e+01
1.541036980250474475e-01,4.249060643219837630e+01
1.418121329189602486e-01,4.221516244786695893e+01
1.285354933180760661e-01,4.191755455372010886e+01
1.181256054198580180e-01,4.160443029935836989e+01
1.105071580643883639e-01,4.127710437308417113e+01
1.048544062123268616e-01,4.093506751067079819e+01
1.011966823614125488e-01,4.058685055896206251e+01
9.879569874454323386e-02,4.023636872396621555e+01
9.678033834672238045e-02,3.988573849144721351e+01
9.624793324371991310e-02,3.954097890135779636e+01
9.635265020249005052e-02,3.920409968742082185e+01
9.665870314769429983e-02,3.888215623360043338e+01
9.692980903691227057e-02,3.858571270484420523e+01
9.683896534754231344e-02,3.832494563300014789e+01
9.667574921910325469e-02,3.811361240506295900e+01
9.716998039864199743e-02,3.796690894709971786e+01
9.868922671286535497e-02,3.789843333115729962e+01
1.009810786745051342e-01,3.791446105113312370e+01
1.038528002552738250e-01,3.800917921551416612e+01
1.070618731055301559e-01,3.816371554730113758e+01
1.102569202322258579e-01,3.835277090805173827e+01
1.133122218322972080e-01,3.855505689323386775e+01
1.159595230736963772e-01,3.876009406805529522e+01
1.183155563443385877e-01,3.897858809130931945e+01
1.203897484013948943e-01,3.922561193777758604e+01
1.221815762216520579e-01,3.950170023762607485e+01
1.237104378910606484e-01,3.977896074062326193e+01
1.249899331012647580e-01,4.000038525674028023e+01
1.260090615494580679e-01,4.010406215702523980e+01
1.267751575842001599e-01,4.005587291769895586e+01
1.273249909543689995e-01,3.985261382579077605e+01
1.277044026462345883e-01,3.950814426712964433e+01
1.279850146380289155e-01,3.904717598290067571e+01
1.282643019183010991e-01,3.850876935071707408e+01
1.286591705357147675e-01,3.794758383827749526e+01
1.292531253817547077e-01,3.742653782167119658e+01
1.301124209566711654e-01,3.699768311676120192e+01
1.313086166329304472e-01,3.668839579405899798e+01
1.328693711578912973e-01,3.649235377713586104e+01
1.345856831453202118e-01,3.637486293467015486e+01
1.363366741827321815e-01,3.629052498625105017e+01
1.379602519446369857e-01,3.620259056685877397e+01
1.395600497752143010e-01,3.609384374488914915e+01
1.413870754174096356e-01,3.597532335183120722e+01
1.435477923860022376e-01,3.587102813286844594e+01
1.459831380981427285e-01,3.576116790998942463e+01
1.484542249121960367e-01,3.565613711011408782e+01
1.505698080299896491e-01,3.557671751664133097e+01
1.517597681936353748e-01,3.554017684553697620e+01
1.517702552133406158e-01,3.553742693277813913e+01
1.513547636796527540e-01,3.553258213032126633e+01
1.511189015658954971e-01,3.549606276408088235e+01
1.517779196786599172e-01,3.543043328216769083e+01
1.527020776694236470e-01,3.538318663330401392e+01
1.531123840424397364e-01,3.541673181939899706e+01
1.527909141424870498e-01,3.552845630070963523e+01
1.512588549866223098e-01,3.558914934132525332e+01
1.487217365988060536e-01,3.539514632592700849e+01
1.447904993191335143e-01,3.482663748322664787e+01
1.394284649799712728e-01,3.393715033431283956e+01
1.345081658316509554e-01,3.296602220315486420e+01
1.290890282342233020e-01,3.214196945232278324e+01
1.220882769695404851e-01,3.155236263537151231e+01
1.152066338018438718e-01,3.142479461751114300e+01
1.076862943364269853e-01,3.217185035276998661e+01
1.002940091677032713e-01,3.383399498020008878e+01
9.350423506223540238e-02,3.584491823826697043e+01
8.723979738698103836e-02,3.767480225142326589e+01
8.038694520022909851e-02,3.926696265724611123e+01
7.300299251550326773e-02,4.100552638747844014e+01
6.619045290371650125e-02,4.321975399165471998e+01
5.981815160398804704e-02,4.558087395572265166e+01
5.463485932956754776e-02,4.781756032713121130e+01
5.005049074054442743e-02,4.973913148886746427e+01
4.679001244969557133e-02,5.075172381358954965e+01
4.634812382888880283e-02,5.036941081555722377e+01
4.505519951563677350e-02,4.883624703873615402e+01
4.337637043013368998e-02,4.663501716103439065e+01
4.219652080256108134e-02,4.431870722385259853e+01
4.171670464508928089e-02,4.205646499315506048e+01
4.176946475463134273e-02,3.980548753961149799e+01
4.258955070652497427e-02,3.779881420427451388e+01
4.421601026228177272e-02,3.623702167098408466e+01
4.771238918977722260e-02,3.493262788147055176e+01
5.125194117092168183e-02,3.360464640118518531e+01
5.287318152405476313e-02,3.216239113461594457e+01
5.357965829857879586e-02,3.063870888152619543e+01
5.424479145165986282e-02,2.935037534789178792e+01
5.442040281409010055e-02,2.858842849532144115e+01
5.505393471700710528e-02,2.839351595942855866e+01
5.453944041472606752e-02,2.839628006745393662e+01
5.391033725168339202e-02,2.821397371729615600e+01
5.543523087288101947e-02,2.796681701991194302e+01
5.407579772387371281e-02,2.818856765635938544e+01
5.528946998647021188e-02,2.912386990006677578e+01
5.639182565263672203e-02,3.028331365803104092e+01
5.780268949779144433e-02,3.088335432709074979e+01
5.982287443693341811e-02,3.056321959473893557e+01
6.168507880869630172e-02,2.964665893721081957e+01
6.353254095189948825e-02,2.899564317931391244e+01
6.554656701113106831e-02,2.907832620109633126e+01
6.691884088718678958e-02,2.940898091146599569e+01
6.775759038942318069e-02,2.942857503977474209e+01
6.897792517931500278e-02,2.904856524620513980e+01
7.107084463756645210e-02,2.856322295374761211e+01
7.274379434534883337e-02,2.810859401553439696e+01
7.450367633935545131e-02,2.742110225741179619e+01
7.451835459272848627e-02,2.635980841346166770e+01
7.502228656722373379e-02,2.532350010496492487e+01
7.430813331264654598e-02,2.479715892960399870e+01
7.381396388916867946e-02,2.460054138428562354e+01
7.330443727777385954e-02,2.435243922275166284e+01
7.176472982056936178e-02,2.392221954674576523e+01
6.915854410379548844e-02,2.327118948176670443e+01
6.547043376979938545e-02,2.240316038252066022e+01
6.208880703365996651e-02,2.167692189319216922e+01
5.994535010787648693e-02,2.143495476605512451e+01
5.709153322868358582e-02,2.161818082737182323e+01
5.388694636935491972e-02,2.188005492585291378e+01
5.103377171026199366e-02,2.190590231597174409e+01
4.933089042170767796e-02,2.184264398879603064e+01
4.837872758095591863e-02,2.196589111482814261e+01
4.862005096487453243e-02,2.215264837084272642e+01
4.652533563095326979e-02,2.215525889135522775e+01
4.542644453153825423e-02,2.193752855788568823e+01
4.431496875595229007e-02,2.167763970658085171e+01
4.366915385492092100e-02,2.139094578906190591e+01
4.258046966545266793e-02,2.110934633384848524e+01
4.169880042404221221e-02,2.115743272103372163e+01
4.148506115378682718e-02,2.155845180043830922e+01
4.254997903207229093e-02,2.173898970023935107e+01
4.191230432390172234e-02,2.123862054138760413e+01
4.198737998927611764e-02,2.025046691792534403e+01
4.206530877837873217e-02,1.942134416073420411e+01
4.242038023232763688e-02,1.921528501692693780e+01
4.300202018039557539e-02,1.932637291101917398e+01
4.274679743268352400e-02,1.932876872522490075e+01
4.143885912470380434e-02,1.925914822590815589e+01
4.112869533189952159e-02,1.917633865957093064e+01
4.085611176017497209e-02,1.898529663607153850e+01
4.096723213517718121e-02,1.901868682329405758e+01
4.016813327393242705e-02,1.950495022860073746e+01
3.949692518141113828e-02,1.996338304387073848e+01
4.054882695691350986e-02,2.005844514306197368e+01
4.098981524810339783e-02,2.006821825904172485e+01
3.978218106579573671e-02,2.020401518555500786e+01
3.846458758087204638e-02,2.018941612557478393e+01
3.715335315639139990e-02,2.004381173011296724e+01
3.683091921938849017e-02,2.007369762995125839e+01
3.789938173419706707e-02,2.024528551677896004e+01
3.719737635933215159e-02,2.026389386019056360e+01
3.607877771208337775e-02,2.015187343386806518e+01
3.511375054162962916e-02,1.997555984343014757e+01
3.449426073132504100e-02,1.964626007969195598e+01
3.412120191596210161e-02,1.930092330413085833e+01
3.376284238973735474e-02,1.920311206218879718e+01
3.394814741025997673e-02,1.927120190984006953e+01
3.305787185615790408e-02,1.913826983830027828e+01
3.423119183690876560e-02,1.881201202173917508e+01
3.252813052101904273e-02,1.863852177294742773e+01
3.302225609940470652e-02,1.859437346313177741e+01
3.172109292377289780e-02,1.850473658372062857e+01
3.150624148448135514e-02,1.840352781150738437e+01
3.145760223641224512e-02,1.840506938173230367e+01
3.145322546074857256e-02,1.841543334650550179e+01
3.140580059444607330e-02,1.838337542377383826e+01
3.046723469923245595e-02,1.834335921248884915e+01
3.054863723893525354e-02,1.812836665479978393e+01
3.032288092220120079e-02,1.797117124821387790e+01
3.062507237228511564e-02,1.812561996458729396e+01
3.225187928231338513e-02,1.828646754647247974e+01
3.050654653584813567e-02,1.816108045883671451e+01
2.951173567793884817e-02,1.806160900171765249e+01
3.022537588796511340e-02,1.811997164285104844e+01
2.952074838514093594e-02,1.808065139793727027e+01
2.834191984730540653e-02,1.800178188090226428e+01
2.771333645135573218e-02,1.792411388987586562e+01
2.763838156738589180e-02,1.768551687808009731e+01
2.797192199089569564e-02,1.757838770284494956e+01
2.791795077277516024e-02,1.776193919137283217e+01
2.964808125476459111e-02,1.785739679070232810e+01
2.924261941850562693e-02,1.782181282292262381e+01
3.000667200322337455e-02,1.781236904828193346e+01
2.858743886267049727e-02,1.769386439630234875e+01
2.870374594001021476e-02,1.760531267713109926e+01
2.784082436625564747e-02,1.759445819135921241e+01
2.706630383608057619e-02,1.742059923781082276e+01
2.780404043627800886e-02,1.736590232014824764e+01
2.800236055233659010e-02,1.763293701370620070e+01
2.687434994466572635e-02,1.777625751151418854e+01
2.597881570109614874e-02,1.767150992201989013e+01
2.531314821606995766e-02,1.753641081036280269e+01
2.557392316246662883e-02,1.738836568695808893e+01
2.496872536029104417e-02,1.736005588300160341e+01
2.575477677874741037e-02,1.747500691588918897e+01
2.519766808918365991e-02,1.741361113696274288e+01
2.473063523243275441e-02,1.739412811478563725e+01
2.438260517111912745e-02,1.752841525317121807e+01
2.509877368747986601e-02,1.751209842021304297e+01
2.457512043723462589e-02,1.747559098027344859e+01
2.521167357049166821e-02,1.746548503479485959e+01
2.366352546037768165e-02,1.728390995071861269e+01
2.395104769446346898e-02,1.717269382652787968e+01
2.354707660106528794e-02,1.715358884547304541e+01
2.304550991336716537e-02,1.713503526813904543e+01
2.246059187029829374e-02,1.723062566439662291e+01
2.249253390650999065e-02,1.723489161993236607e+01
2.272115044952924615e-02,1.715124312124099504e+01
2.254164989465413244e-02,1.718422469577534883e+01
2.331280035853002669e-02,1.711667691043056294e+01
2.351907090228201255e-02,1.697444293069895238e+01
2.280161186119963185e-02,1.696732429570564449e+01
2.191120032885282218e-02,1.692601386885401737e+01
2.266022854474513543e-02,1.689491003743047770e+01
2.261333429075478713e-02,1.687596758066830560e+01
2.187679983359178820e-02,1.684071688173716197e+01
2.138838819873501232e-02,1.695307760388242357e+01
2.250472300363071110e-02,1.697006233750637350e+01
2.082902526059038015e-02,1.677638461562784045e+01
2.143781704523161150e-02,1.664331954663155955e+01
2.068098704758910070e-02,1.662825112500279801e+01
2.015540373834811411e-02,1.673461835177981527e+01
2.178484669377410768e-02,1.675701143846349339e+01
2.110694374174873142e-02,1.659349278313514375e+01
1.988618126222839802e-02,1.653302806703079142e+01
2.041833217193594549e-02,1.657413345442457597e+01
2.095842158598182001e-02,1.661540377651276756e+01
1.988172011859842131e-02,1.656260855119461795e+01
1.985267022369806983e-02,1.642527267443325201e+01
2.019377679549617249e-02,1.638315324249619565e+01
1.891744720992491816e-02,1.635138911662242478e+01
1.812256705297300360e-02,1.633640064078353760e+01
1.853744726440829244e-02,1.630835027252409830e+01
1.773216730719915854e-02,1.623633208101499292e+01
1.751205975173452875e-02,1.625262062049194967e+01
1.815899050426804037e-02,1.622061610105050988e+01
1.752294231293394580e-02,1.615251144390758142e+01
1.620001331440902581e-02,1.609738421717230139e+01
1.765952660503391017e-02,1.602485125236746910e+01
1.718926132282730043e-02,1.596243217750816967e+01
1.797653522250090147e-02,1.588097972798878921e+01
1.776599230232082244e-02,1.590143637943179833e+01
1.708738912221860126e-02,1.596712485096039202e+01
1.802508998896255182e-02,1.592333806413916442e+01
1.762248023121852289e-02,1.579900440425837438e+01
1.720559489003620907e-02,1.572000529186470175e+01
1.621441875371603530e-02,1.572856571810226178e+01
1.585717504838114744e-02,1.567008933242281543e+01
1.608386152567079994e-02,1.562253887351569048e+01
1.607738348040984103e-02,1.558031617640451927e+01
1.566794801223615058e-02,1.560793500236073150e+01
1.541603853152701334e-02,1.561643291749016704e+01
1.553500892904810179e-02,1.544925083937149068e+01
1.601951256069467783e-02,1.533006213235301551e+01
1.632783671099250974e-02,1.534354446235949254e+01
2.025645630229546898e-02,1.536430986893916284e+01
1.762816759741429179e-02,1.525545803204621720e+01
1.708692517228324950e-02,1.516286769543403068e+01
1.666611097960466262e-02,1.514289057568714369e+01
1.552321528172772788e-02,1.520986542117196194e+01
1.503631644369771841e-02,1.515117892477847228e+01
1.452786989785101804e-02,1.501103124963661273e+01
1.402384666296774621e-02,1.492020632288586235e+01
1.448182229946702940e-02,1.492803777869076853e+01
1.452788021539240006e-02,1.495262547267909881e+01
1.522457567404454128e-02,1.493579421704844634e+01
1.533176485418468078e-02,1.487553580577331047e+01
1.488112656914694458e-02,1.482119000717352719e+01
1.582305178693636447e-02,1.473215639201666072e+01
1.546596459669351276e-02,1.464491666148017224e+01
1.599369469653130413e-02,1.463938041167606130e+01
1.481017587207287059e-02,1.460181787353737448e+01
1.478565233229605334e-02,1.451290915354016420e+01
1.505753651506277005e-02,1.442578512354115716e+01
1.360629049682053962e-02,1.440272334806089916e+01
1.623871954380719240e-02,1.443211438373518085e+01
1.419920516247623853e-02,1.431756466011967355e+01
1.465528712787789872e-02,1.415994475855337953e+01
1.475583149023583160e-02,1.410882604475254709e+01
1.282587827389820509e-02,1.410087389545783942e+01
1.323700406998514802e-02,1.407145598553520749e+01
1.348031430030682994e-02,1.398943838846452081e+01
1.335222711388131533e-02,1.388254533094967869e+01
1.244257395230235347e-02,1.381302805408502365e+01
1.276002172076344185e-02,1.374136699701155528e+01
1.265135064902139783e-02,1.369603740046845530e+01
1.314587542775700300e-02,1.365223931170642935e+01
1.186220340352540578e-02,1.355276672540186844e+01
1.266753241183976413e-02,1.347830108973852248e+01
1.306151702611320700e-02,1.340403067867352327e+01
1.183447893152828924e-02,1.329289936122546756e+01
1.348326502561209179e-02,1.323836583855164761e+01
1.278686204627780404e-02,1.320717611227667554e+01
1.290968679560500904e-02,1.314615856942087468e+01
1.352694814661312139e-02,1.302466273156477961e+01
1.154377954333962557e-02,1.292776276198160623e+01
1.192808638074299710e-02,1.290203336449394378e+01
1.421489967586226505e-02,1.288436669773284393e+01
1.241964769047284450e-02,1.273826007106641178e+01
1.157127035206346327e-02,1.261770291804735500e+01
1.050222023644033394e-02,1.254449102605865285e+01
1.118008552958562468e-02,1.249475293264070075e+01
1.175985019478033647e-02,1.246197174379938311e+01
1.034342728885629531e-02,1.238832616197116643e+01
1.050381142107342444e-02,1.224988395792384921e+01
1.027489759295906711e-02,1.214967500964842095e+01
1.160696740621805501e-02,1.205806465636070612e+01
1.332231858457364783e-02,1.199904674693312678e+01
1.330252362182059861e-02,1.196348611053939948e+01
1.152663921418243566e-02,1.186806071622784131e+01
1.119074714979440693e-02,1.174931235315023592e+01
1.176485545536140598e-02,1.164233292562692590e+01
1.187959946645084780e-02,1.159877695742952675e+01
1.034485680617128374e-02,1.152415841206549274e+01
1.172301316730677695e-02,1.137892076062769320e+01
1.263214573835850542e-02,1.129489624630282485e+01
1.201727445872749316e-02,1.124309267951971947e+01
1.213175469897197906e-02,1.116703204638393920e+01
1.158915999628739625e-02,1.109329077319398493e+01
9.848805562652338322e-03,1.102750995433087944e+01
1.027577414710447931e-02,1.092066347590855635e+01
1.040588565008507271e-02,1.082407843377972512e+01
9.648406538015390915e-03,1.075923959011716668e+01
9.223482372061948820e-03,1.070694577122841373e+01
1.011207643324984855e-02,1.060226678314906934e+01
1.060909951858267364e-02,1.054968188617704783e+01
1.105072337330094238e-02,1.045916852413231446e+01
1.178423380966073242e-02,1.035250638754635055e+01
1.019480726755036398e-02,1.029058479913300594e+01
1.127985299756652064e-02,1.022777000634718370e+01
1.309575381828943612e-02,1.014613050172413899e+01
1.109529629628682075e-02,1.001676588579115545e+01
1.040022422336050155e-02,9.980107231452718608e+00
9.559623588080091300e-03,9.989662667542203778e+00
1.043788054941629899e-02,9.878846682536300605e+00
9.326396185322957319e-03,9.765244767177694740e+00
8.359965943061781896e-03,9.704416277538568281e+00
9.202416195785734568e-03,9.739632207303644762e+00
8.950858980763381004e-03,9.604389244118646474e+00
1.024450855163743131e-02,9.580328418910104560e+00
1.079395906153706765e-02,9.362170546487567080e+00
8.781762789543122102e-03,9.560762401923032172e+00
9.439052990702256202e-03,9.240013509336341357e+00
7.831971195226132207e-03,9.422878048326344569e+00
8.177435952788740525e-03,9.104451004340624820e+00
9.881299048807452509e-03,9.269666037332118691e+00
9.796432039685351242e-03,9.015173442492708133e+00
1.063269437218923932e-02,9.234565865936506412e+00
9.023489952353930948e-03,8.846188387105929252e+00
8.929979593854336581e-03,9.084521712898897761e+00
9.271824929786084621e-03,8.798016276051937368e+00
9.678414821674627411e-03,9.067987624118174494e+00
8.558684569912594978e-03,9.002685475377839808e+00
8.758125260596492587e-03,8.514011612351428226e+00
9.601649202522977850e-03,9.076911789380707418e+00
1.110178496297329655e-02,8.509393364741931975e+00
1.029293321962643747e-02,8.945218098626540382e+00
7.992253512408524843e-03,8.857854347319227273e+00
9.270616961948493703e-03,8.341471398336535614e+00
8.742871816565099541e-03,8.935617217194083750e+00
9.141108718663080654e-03,8.763957918413419534e+00
8.704012656344751672e-03,8.242183106134286064e+00
8.736050497058596084e-03,8.804471906120781455e+00
8.182431334848002183e-03,8.753373981292126516e+00
8.643152810037085451e-03,8.443156206892181714e+00
9.714867059483520834e-03,8.342400847528169905e+00
8.951820057621597687e-03,8.773598684499519962e+00
8.645599750249611040e-03,8.371307187060171628e+00
9.268255587488524391e-03,8.061780066178108939e+00
9.206297552991436067e-03,8.449682303078047241e+00
9.089810827456286033e-03,8.651276147146866435e+00
8.110936166052381061e-03,8.488416632661468952e+00
9.336829518351038790e-03,8.421098953757610417e+00
7.054235882088770795e-03,8.099801896887058206e+00
7.620311787296131338e-03,8.398694428186617600e+00
8.049798756644610184e-03,8.505810285456778530e+00
9.924913664375383318e-03,8.086241520853294062e+00
8.907304432005250586e-03,8.100324200513297157e+00
7.938923181624132908e-03,8.288695635925023453e+00
8.753191109062226707e-03,8.431161190973327280e+00
9.603266885127290098e-03,8.064480151317420464e+00
8.979787417721469753e-03,7.960832207201367972e+00
7.443972212076184827e-03,8.169690849058335758e+00
7.503253665429042256e-03,7.890561803986073208e+00
7.117572591985738169e-03,7.101801705938765252e+00
8.201657149502002142e-03,7.993159248741297240e+00
9.202265897793550711e-03,8.210711152648695332e+00
9.591863563078676519e-03,7.623337230196260528e+00
1.029429133890681983e-02,7.518638545102254156e+00
9.604337710318306895e-03,8.000897859749354524e+00
8.971281572296123039e-03,7.864693360222871910e+00
1.102575672838651544e-02,7.524926793513516898e+00
8.161949686021869460e-03,7.996892124275986724e+00
7.553905319915603205e-03,7.647780568008274216e+00
8.256352684472298073e-03,7.017719982624350372e+00
7.718685350864526971e-03,7.031195403204581140e+00
9.232759681797486628e-03,7.144681731089560728e+00
7.616002794018770193e-03,7.230569800239534217e+00
9.808083619887868893e-03,7.060809036014206619e+00
7.238432838052059545e-03,7.416024285064972688e+00
6.430714481154968000e-03,7.058081223151591921e+00
8.366503145857554294e-03,6.889830264090410772e+00
1.045194279871110993e-02,7.075959443976478802e+00
7.922454917245341094e-03,6.957794501564206868e+00
6.681498717883053474e-03,7.029102682901455346e+00
6.951320328802763210e-03,7.029211226671615798e+00
7.283740324850054328e-03,7.067206968061972461e+00
6.478822486498892787e-03,6.802285476140263576e+00
6.548014619687444159e-03,6.354330116477533430e+00
7.716850633272183749e-03,6.686249760731056924e+00
6.937880927382737012e-03,6.874937180396510250e+00
7.778570693433164464e-03,7.007976593767174300e+00
8.340596016431646442e-03,6.695135166094040358e+00
9.125109267619072040e-03,6.355718335253409457e+00
7.468551907064326784e-03,6.658507949858719854e+00
7.802845175420819457e-03,6.771750664874671699e+00
8.777169420839560712e-03,6.448944285905843010e+00
6.044254844190809044e-03,6.193771471647430360e+00
8.012215326509882982e-03,6.421483665069391833e+00
9.149101530452100409e-03,6.155786892779640418e+00
7.270504108156706363e-03,5.965669207572163124e+00
6.742636212334804022e-03,6.217286483530757302e+00
6.760641361754342153e-03,6.014261910552534118e+00
8.398412626181824339e-03,5.916117628701886844e+00
7.755295943772565030e-03,6.244812917181542744e+00
8.773491502079391532e-03,6.436812363967866268e+00
6.343516577163720895e-03,5.955651770428623593e+00
7.307807569310235604e-03,5.818300594112792545e+00
8.645757772280550715e-03,6.100486450698269003e+00
6.306428014420769473e-03,6.081168946849556889e+00
6.582715457567102531e-03,5.572995182148027027e+00
7.640284899081572871e-03,5.598030333364029332e+00
7.301335635511880910e-03,6.118172733253910422e+00
7.602168075365148443e-03,5.874379021434003256e+00
6.237454035457007037e-03,5.642631484321250390e+00
5.387865129854140823e-03,5.346544926467247549e+00
6.441854545266787781e-03,5.700385045933931139e+00
5.624635431797044526e-03,5.862093293330898014e+00
5.355140464342363592e-03,5.715105838967757812e+00
5.961128414989549235e-03,5.512644046368811779e+00
5.992014276747142064e-03,5.355962125121285666e+00
5.599850982812616847e-03,5.587305726793957206e+00
4.801863219233028397e-03,5.642841007173875489e+00
7.073059246802332507e-03,5.422691289998007313e+00
8.449752589280821666e-03,5.329062607335205648e+00
6.679377994978545965e-03,5.444893628038858679e+00
7.775833468806303897e-03,5.445990042480549853e+00
8.128270392123864568e-03,5.614357840191584792e+00
6.749469432121395218e-03,5.194986463318236325e+00
8.621550475010428954e-03,5.181165206680992341e+00
7.598267046095864667e-03,4.982510186680910280e+00
7.114617013097074803e-03,5.524528024665071868e+00
6.405006338729860547e-03,5.571186208094247583e+00
6.395973700588004386e-03,5.115416910884889923e+00
5.920335131983227826e-03,4.901988718266173883e+00
5.073754794878788422e-03,5.228918725032522197e+00
5.798505254052711833e-03,5.229073988498146974e+00
4.812960403238304534e-03,5.201059736442717352e+00
5.496682360802688204e-03,5.134740681212344171e+00
6.367789875728390413e-03,5.135526503135728227e+00
6.569198738742355534e-03,4.942678832615918338e+00
7.596308012241674221e-03,5.003152151536610859e+00
7.229516685406368881e-03,5.263128182215730533e+00
6.763201816893813813e-03,4.873294589898945262e+00
8.822245470213901930e-03,5.377687621042525734e+00
9.564877975944369864e-03,4.957653661832762459e+00
7.256738683875711693e-03,5.179003611870627743e+00
6.843500802130236121e-03,4.878346094913596609e+00
5.974118779287828328e-03,4.829374140703920126e+00
5.344788749189885967e-03,5.139120536567173936e+00
5.879709328704130211e-03,5.055813443432201737e+00
6.663550028882214184e-03,5.364287062214308399e+00
6.708729389069177998e-03,5.643089035638270801e+00
7.563590665872122441e-03,4.762586042146753407e+00
4.814581543372791275e-03,4.832854191666174692e+00
6.119522802579753160e-03,5.385535350646939889e+00
7.304213016841169456e-03,5.082779075045105621e+00
6.898476131580684456e-03,5.331100058382448381e+00
6.087250876592097300e-03,5.155190384457955410e+00
5.767670548769042276e-03,5.107161353827637029e+00
5.656361902558870898e-03,5.005956721632720097e+00
5.163415152993858226e-03,4.756455769583309845e+00
5.032617615536787853e-03,5.472827453429471412e+00
5.779289646483394549e-03,5.167857471233662459e+00
7.248342722740631731e-03,5.083787530698881341e+00
7.747584876000946329e-03,5.722879427584966372e+00
7.800104569403580254e-03,5.279653149639603527e+00


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_0_nPts_501/Control_pointwise.csv <==
0.000000000000000000e+00
7.196493172871142735e-06
1.451998436537106293e-05
2.196141009645682235e-05
2.951544163539310955e-05
3.717265175551352080e-05
4.492505165565839620e-05
5.276671235532326421e-05
6.068938795213488224e-05
6.868618843957827180e-05
7.675174079001430283e-05
8.487636501697780333e-05
9.305973199004793917e-05
1.012847489431159542e-04
1.095548123925225992e-04
1.178583543671434669e-04
1.261924431234517918e-04
1.345444527601526163e-04
1.429176948383042989e-04
1.512990945337251703e-04
1.596881825656412679e-04
1.680790439435760064e-04
1.764601760461635693e-04
1.848368403774870716e-04
1.931919470334539368e-04
2.015288955546541694e-04
2.098417726183257614e-04
2.181246652784053774e-04
2.263753862700862429e-04
2.345840669791959821e-04
2.427545638158737362e-04
2.508677032258821438e-04
2.589327289899412410e-04
2.669429703096339035e-04
2.748991339464185168e-04
2.827812134970769664e-04
2.905949977127231243e-04
2.983519232302653257e-04
3.060281707535361662e-04
3.136283235003894942e-04
3.211434050137823570e-04
3.285743337658256213e-04
3.359158003307938234e-04
3.431725090595263983e-04
3.503465429105095952e-04
3.574091392537642742e-04
3.643846746552228955e-04
3.712548932929410350e-04
3.780202258408388305e-04
3.846863353270529862e-04
3.912395120491893308e-04
3.976890863440357693e-04
4.040251345795997651e-04
4.102420280099813854e-04
4.163522555663407010e-04
4.223464053505418536e-04
4.282109501238876015e-04
4.339736730883045346e-04
4.395978632103988981e-04
4.451139248140001392e-04
4.505085763128746645e-04
4.557572669284803979e-04
4.608950861905852792e-04
4.658938190318720474e-04
4.707634022743586999e-04
4.755052669788289998e-04
4.801305212313242143e-04
4.846182757807238062e-04
4.889756831662900316e-04
4.932003341950597086e-04
4.972737754402462018e-04
5.012420579967799550e-04
5.050691589811862059e-04
5.087591573901192876e-04
5.123095895286505774e-04
5.157350651955328047e-04
5.190217986681261442e-04
5.221815605293833595e-04
5.251968714229393598e-04
5.280823452114002947e-04
5.308352576741254270e-04
5.334452687660723447e-04
5.359469389049353882e-04
5.383002053272467613e-04
5.405023594724639446e-04
5.425953267568783822e-04
5.445564756698939579e-04
5.463754317620306278e-04
5.480720795094928821e-04
5.496286257509752637e-04
5.510745975747244341e-04
5.523771549808126347e-04
5.535638744204041117e-04
5.546093984165334501e-04
5.555404063857932728e-04
5.563325018243525655e-04
5.570123961451400874e-04
5.575723718602848544e-04
5.579942914324120817e-04
5.583136045637926426e-04
5.585122057836927612e-04
5.585823825789287822e-04
5.585431370316029653e-04
5.583780064325888359e-04
5.581060249988945010e-04
5.577461099698921565e-04
5.572298258699065476e-04
5.566282761875068763e-04
5.559188563184908061e-04
5.550905682120826912e-04
5.541720757462481606e-04
5.531375119592341072e-04
5.520238822755846320e-04
5.507753723674041479e-04
5.494432397437631899e-04
5.480015047124725536e-04
5.464911260094629242e-04
5.448741356468833619e-04
5.431468212366563630e-04
5.413312968017697235e-04
5.394386062552852801e-04
5.374682765414556807e-04
5.354015816704943420e-04
5.332680920087096155e-04
5.310265850654999342e-04
5.286991816320918414e-04
5.263191975015679702e-04
5.238417031269981816e-04
5.213111774216572236e-04
5.186898215472357521e-04
5.160003523739936648e-04
5.132720883595509598e-04
5.104228545966815744e-04
5.075418410632609456e-04
5.046064805672989539e-04
5.015942074630408420e-04
4.985122599810432042e-04
4.954043357017906546e-04
4.922196025514830042e-04
4.889869191131990256e-04
4.857284310660764381e-04
4.823768787116516910e-04
4.789916638182900588e-04
4.755874862743952880e-04
4.721182347662972179e-04
4.686233214911822431e-04
4.650566973753433864e-04
4.614703216923171647e-04
4.578565507081105990e-04
4.542002917518606075e-04
4.505162561254105746e-04
4.467951839682571258e-04
4.430624236609337352e-04
4.392938764928300266e-04
4.355489639138732105e-04
4.317231962826378888e-04
4.278983501603272899e-04
4.240369945125582740e-04
4.201911069719177494e-04
4.163211671010802473e-04
4.124385791285101188e-04
4.085560390673093067e-04
4.046659267630953183e-04
4.007606237900751545e-04
3.968399640375541715e-04
3.929559371988050609e-04
3.890388199848243689e-04
3.851232057819758969e-04
3.812139395538982622e-04
3.773257651043943062e-04
3.734212739397446690e-04
3.695673674663085828e-04
3.656893878358907779e-04
3.618587726431782281e-04
3.579768422666135264e-04
3.541672508672877306e-04
3.503627983344886898e-04
3.465856933260597073e-04
3.428208934027759947e-04
3.390831602585603344e-04
3.353723562413424286e-04
3.316849562559481823e-04
3.280349964958767517e-04
3.243817615226352036e-04
3.208070773762922157e-04
3.172586614833688978e-04
3.137289365954254450e-04
3.102401296319196033e-04
3.067957666445519926e-04
3.033660178319436129e-04
3.000215270760192565e-04
2.966951217513447148e-04
2.934164886457257815e-04
2.901557117711284217e-04
2.869797345600583194e-04
2.838395298507268016e-04
2.807508088308319216e-04
2.776944093059730001e-04
2.747223810741633576e-04
2.718122700178793316e-04
2.689267227518610248e-04
2.660879924326897683e-04
2.632885317944005932e-04
2.606055176826993502e-04
2.579662114845920895e-04
2.553882480860747428e-04
2.528715384327723248e-04
2.503936436435982849e-04
2.480066325612761968e-04
2.456955207237043748e-04
2.434253276224207507e-04
2.412359108861228396e-04
2.390923527212374111e-04
2.370467315999241764e-04
2.350542703798419453e-04
2.331372490799454855e-04
2.313030484960149069e-04
2.295237402406002936e-04
2.278549206457952669e-04
2.262389217418392384e-04
2.246682309375719333e-04
2.232172939770349362e-04
2.218189975235068667e-04
2.205179889017416794e-04
2.192844115847664144e-04
2.181196843120541962e-04
2.170505582936160804e-04
2.160487127097071580e-04
2.151364529313082308e-04
2.143062839693316013e-04
2.135358116373831106e-04
2.128771495200632025e-04
2.122940652859450772e-04
2.118066971206755689e-04
2.113863260514992071e-04
2.110552712134006192e-04
2.107762490673875666e-04
2.106386379168156964e-04
2.105604546838724112e-04
2.105721241811298050e-04
2.106424680900498281e-04
2.108392269142833619e-04
2.111102277978366137e-04
2.114480033447163621e-04
2.118748904584022430e-04
2.124057774391813203e-04
2.130481039847170743e-04
2.137275318937897906e-04
2.145032470294711002e-04
2.153680292098780757e-04
2.163367766277041193e-04
2.173871365516444332e-04
2.184818570682284244e-04
2.197103481131196245e-04
2.210053240622317228e-04
2.224119071808500214e-04
2.238777758000465301e-04
2.254252925445454636e-04
2.270619208558505298e-04
2.287951261528697877e-04
2.305951229286118398e-04
2.325066334584735550e-04
2.344991701417886709e-04
2.365517572329167706e-04
2.386935745640611506e-04
2.409246488264682462e-04
2.432599098451393438e-04
2.456248824501128247e-04
2.481015556347609952e-04
2.506590437270639349e-04
2.532921097025686574e-04
2.560146341509111911e-04
2.588117563904757112e-04
2.616686177046717576e-04
2.646225154049747230e-04
2.676585947010007294e-04
2.707455717677192952e-04
2.739237506204916794e-04
2.771842619392478335e-04
2.804973576061853269e-04
2.839152478443102146e-04
2.873858367007930958e-04
2.908942830763677767e-04
2.945375065293576178e-04
2.981943610951970358e-04
3.019433608925370383e-04
3.057453790834552265e-04
3.096526395169468815e-04
3.135981586904756924e-04
3.175894608433982302e-04
3.216713250513147937e-04
3.258041633018293748e-04
3.300077226110198492e-04
3.342499282619759704e-04
3.385830176197840435e-04
3.429623724223174186e-04
3.473731786476780270e-04
3.518453276726285495e-04
3.563760857723669018e-04
3.609711363345147195e-04
3.656278083193353901e-04
3.702716926062277203e-04
3.750444488117427033e-04
3.798195175480079122e-04
3.846268035131439333e-04
3.895111144568974559e-04
3.944245573482968448e-04
3.993737727414348182e-04
4.043779854757123537e-04
4.094149556022053105e-04
4.144698956253661803e-04
4.195801739827614840e-04
4.247086551714684965e-04
4.298815528573224354e-04
4.350914439387176813e-04
4.403199012027597670e-04
4.455745000523786414e-04
4.508628177360141098e-04
4.561626310211758240e-04
4.614815208349581921e-04
4.668080485516756806e-04
4.721952332032014477e-04
4.775795446593372739e-04
4.829760217333473049e-04
4.883848038925026058e-04
4.938209335760279650e-04
4.992473009648862314e-04
5.047013038474018609e-04
5.101188927072591861e-04
5.155987471660156141e-04
5.210321767259995518e-04
5.265087403966001167e-04
5.319466356102642290e-04
5.373758202801143247e-04
5.428560564083168005e-04
5.482558391610853343e-04
5.537044879251884488e-04
5.591227143776911213e-04
5.645330346312898984e-04
5.699281642160825001e-04
5.752933698160711540e-04
5.806362715856383527e-04
5.859814264146667728e-04
5.912950783329012916e-04
5.965720442940858348e-04
6.018497536327965802e-04
6.070911315774474293e-04
6.122814567922074680e-04
6.174581636931297801e-04
6.225841825720779266e-04
6.276687109784684360e-04
6.327162028541555294e-04
6.377508192208364290e-04
6.427205958736831315e-04
6.476629772253494899e-04
6.525558046874407880e-04
6.573769213088082042e-04
6.621723761631587157e-04
6.668878558921120803e-04
6.715545706481446109e-04
6.761652711234494850e-04
6.807201601944368186e-04
6.852268929147947718e-04
6.896707741859825491e-04
6.940229454249213781e-04
6.983118869636206760e-04
7.025386047051773719e-04
7.066884098384379476e-04
7.107615162673663889e-04
7.147804911839528152e-04
7.187082986745002566e-04
7.225377066790716896e-04
7.262841002236286592e-04
7.299918176632835820e-04
7.335570968050042495e-04
7.370919209280513140e-04
7.405071091286102858e-04
7.437916973553893030e-04
7.470204223649218322e-04
7.501376491000494307e-04
7.531734118392391375e-04
7.561017330886959931e-04
7.589230859041673494e-04
7.616636792755759888e-04
7.642492451157556488e-04
7.667505510381561473e-04
7.691459603858530336e-04
7.714317673259002417e-04
7.735817974863085089e-04
7.756267497445734627e-04
7.775777349450091469e-04
7.793753959212806892e-04
7.810679513769319682e-04
7.825969351116096595e-04
7.840627521432524949e-04
7.853389954641243342e-04
7.865333755199821475e-04
7.875504150133688652e-04
7.884755048332692251e-04
7.892598084402874248e-04
7.898899862211622436e-04
7.904140913191637363e-04
7.907578798609093962e-04
7.909841608007145419e-04
7.910127809527267573e-04
7.909736365632746846e-04
7.907775875724692982e-04
7.903904719867849149e-04
7.898888403742310160e-04
7.892087604152303593e-04
7.883904907479422075e-04
7.873990043406053907e-04
7.862671411931476673e-04
7.849877259591131473e-04
7.835338483162257450e-04
7.819303272718625131e-04
7.801428337919219524e-04
7.782238017093878746e-04
7.761089538661780640e-04
7.738457023064165829e-04
7.714294063099896848e-04
7.688106042980091814e-04
7.660443397990990277e-04
7.630960841309153420e-04
7.599959269144335172e-04
7.566942922806463301e-04
7.532464648719733313e-04
7.496327027983681890e-04
7.458048686483920164e-04
7.418213054714503651e-04
7.376406813679042829e-04
7.333027445115269938e-04
7.287763449685819017e-04
7.240762108755571802e-04
7.192084767157144731e-04
7.141250117565084432e-04
7.088765075714473229e-04
7.034444054938929214e-04
6.978347250436583993e-04
6.920263535278303735e-04
6.860400554331291811e-04
6.798593676812791919e-04
6.735237422120163298e-04
6.669943065473957211e-04
6.602555575247817665e-04
6.533665579193589923e-04
6.462399198844254178e-04
6.389711270452444469e-04
6.314801843327888520e-04
6.238365592024647244e-04
6.159974516262919919e-04
6.079541587847708817e-04
5.997346032440981078e-04
5.913189670939816844e-04
5.827351149189710644e-04
5.739341872712661052e-04
5.649865940369896977e-04
5.558418816181201483e-04
5.464878344513535158e-04
5.369670730617850940e-04
5.272562666470831383e-04
5.173681752135700362e-04
5.072795285473441496e-04
4.970328307181345884e-04
4.865974214759982708e-04
4.759635925044164440e-04
4.651646106500623157e-04
4.541667474845835495e-04
4.430104985078398006e-04
4.316579040553880642e-04
4.201547504737793148e-04
4.084694422405027447e-04
3.965820373616618655e-04
3.845520093621913882e-04
3.723221716308913742e-04
3.599561787224932197e-04
3.473817124867925599e-04
3.346680161816252552e-04
3.217912011697597607e-04
3.087217912265578790e-04
2.955159921378611165e-04
2.821219765899614373e-04
2.685959509923646626e-04
2.548806426262185953e-04
2.410431430250326024e-04
2.270186733378237037e-04
2.128729448526399393e-04
1.985781556680457638e-04
1.841086208521809653e-04
1.695196172109055682e-04
1.547555943495083214e-04
1.398830053012077579e-04
1.248426121819475043e-04
1.096947360512690040e-04
9.441599893201223226e-05
7.897459985584196623e-05
6.343560678675076031e-05
4.774228160696249862e-05
3.195643843796570557e-05
1.602147305928376328e-05
0.000000000000000000e+00


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_0_nPts_501/Error.csv <==
7.129907203675903693e-01,3.890077483704588168e-01
3.658151247814004359e-01,1.767285918332325956e+00
1.274614275257189844e-01,1.680367657516468327e+00
3.881272905712229715e-02,7.153000941916856092e-01
6.835182320088937537e-03,5.937413177313355384e-01
7.828280888368389229e-03,4.225283158824864049e-01
9.344663246380731370e-03,2.629931955162922441e-01
7.759792613045804824e-03,1.345139214603602584e-01
5.081449972963877904e-03,7.008394901156873857e-02
2.848585941362287866e-03,7.697021913235017887e-02
1.368850943638287316e-03,7.831799165191033474e-02
9.407241022875464757e-04,6.497591774620997684e-02
8.694465346910951751e-04,5.563691360243321754e-02
6.722454156302142990e-04,5.159179674766817270e-02
5.715622148171871104e-04,4.691340005084955467e-02
5.869520615889568761e-04,4.140185030531843419e-02
5.829648495520970168e-04,3.523547723426113942e-02
5.334557548614904344e-04,2.862454431581648237e-02
4.619375783766506557e-04,2.201058660180569768e-02
3.564186937628985308e-04,1.567088903593454735e-02
2.581334341306539687e-04,9.835417058678236693e-03
2.022683532071857439e-04,4.807334381792670308e-03
1.322215388834364837e-04,1.742393796464018936e-03
1.314761438845960776e-04,3.005289389927244103e-03
1.308713354052946714e-04,4.488448417071443271e-03
1.210631500008376707e-03,4.627032530387997951e-03
3.665933248738906659e-04,1.345501032576163804e-02
1.282384691575918188e-03,1.414857855696472801e-02
3.059597597206426944e-04,6.995114027430033264e-03
7.288908753601574565e-04,8.706361457070408566e-03
3.488919502057593355e-04,1.359351638525607003e-02
2.243215774029259642e-04,4.470910919905501414e-03
9.233948410452755403e-04,4.835330431131581487e-03
1.420462113454550165e-03,1.488446935769913507e-02
5.297810215898391848e-04,7.205061429912972860e-03
2.459276629759114905e-03,1.103233114582682570e-02
1.609493114795765159e-03,2.002303335592066358e-02
1.222093627073032602e-04,4.388870787961010253e-03
4.836875099754458195e-03,6.072286319688016167e-03
3.352794510359957073e-03,5.710615866338551727e-02
5.490846584030827354e-04,1.597460298003003723e-02
1.278577516157525663e-04,6.610155039599049237e-03
1.043901910613993491e-04,1.170542971235059935e-03
5.309016369490526018e-04,2.199881864196933084e-03
9.181704805658638495e-05,1.060354564431109474e-02
2.542078853364756271e-04,4.278270700658727034e-03
2.926900223291184987e-04,3.970266659195853358e-03
1.205496040373535372e-03,6.057150783623926026e-03
4.357529440759883087e-04,5.152543804777990656e-03
5.972240004942654763e-04,7.745922100396662041e-03
3.119927215884583959e-04,7.481893616963486253e-03
4.958897615425533105e-04,2.731406733448568398e-03
8.111831652793643479e-04,6.023398324767251406e-03
8.584759546067610800e-04,3.011310867951063133e-03
2.169116237377795764e-04,1.586750989642280937e-02
1.136495121321940159e-04,4.062321788276326839e-03
5.012602762767305598e-04,8.906154853651831408e-04
2.540302128079524775e-03,4.726293959492006147e-03
1.545004643529016312e-04,1.270858472464250072e-02
8.199472555629623008e-04,8.558123164529871443e-03
3.147379826629933403e-04,1.741240471388283244e-03
2.286041174260996199e-03,3.713905770299511227e-03
3.696138358664678106e-04,1.636025612951318500e-02
9.184649639099905834e-04,6.536301653782336865e-03
1.190195151191439371e-03,6.875889668538232198e-03
1.041641367419231376e-03,9.222119167262199727e-03
1.323459880178264828e-03,5.842311534762486235e-03
1.542495863053644457e-03,8.846031750731267809e-03
9.039101290347928983e-04,1.230468154540675756e-02
6.354950292486929043e-04,5.689960966865238029e-03
1.146176634436213741e-04,6.838393275193955199e-03
3.370550509078730061e-03,4.162963788189723117e-03
2.635095515555782152e-03,2.879904262644469512e-02
1.158054472390525292e-03,8.194476225521557175e-03
4.521355062033835656e-04,2.766797420683711917e-03
4.217951675325695596e-04,1.832144722377113816e-03
4.030521868852699982e-04,3.629372434260981842e-03
8.658710856824969500e-04,4.217435644740156510e-03
5.099640241668999385e-04,8.645260930066765021e-03
2.453551824738638165e-04,2.605766761029756386e-03
1.205885592152178791e-04,2.440197978609715251e-03
2.753106096536045173e-03,4.328285952601513588e-03
3.479369438187012776e-04,1.748790937258698150e-02
7.722977103702414938e-04,8.500096743430548413e-03
7.835871512103828422e-05,2.468696059069015996e-03
7.770849370203098024e-04,1.852293342928289363e-03
4.111137610389671918e-03,4.593448555953277314e-03
2.681059363766514266e-03,2.837939595657758968e-02
9.671501463188980326e-04,6.167655630286377963e-03
4.166515036837595558e-04,5.898215983447176181e-03
1.127964367868768397e-03,6.280794961062832532e-04
7.242459453643737945e-04,7.328364597778196272e-03
1.805632471967386229e-04,1.556482435496192585e-03
2.412365978410751371e-03,3.028531477222745367e-03
4.836246961985257936e-04,1.227592569250322840e-02
4.416446022380201837e-04,4.780918729423962524e-03
1.423594121111938435e-03,1.473788497344326928e-03
1.262718794304735831e-03,8.075066816611914042e-03
1.063606909369515813e-03,1.267495026223319082e-03
1.148605956126882120e-03,7.301694291436672604e-03
3.862041380336057764e-04,2.721026500961393983e-03
2.112400523197017783e-03,3.962133786896898831e-03
3.564925733770398322e-04,9.374925046205163925e-03
1.129421463857213301e-03,2.759732114409852236e-03
1.665335565820122519e-03,5.106158590939480039e-03
6.754647244098048973e-04,1.208154884793828654e-02
6.213378890917791667e-04,9.985256958183405529e-04
2.700364326066191211e-04,3.093965275414052411e-03
2.108167317396306487e-03,3.705119908993692156e-03
1.294085273137429931e-03,1.487620354208932585e-02
5.911622866674083468e-04,1.885992132088869537e-03
6.654487810634941714e-04,2.202991299704590636e-03
3.186814230980388298e-04,2.693343809923412577e-03
8.466332938131302483e-04,3.863253395146129445e-03
2.042127814315758893e-04,3.838093657847695909e-03
1.400006169209089095e-03,1.740376663821182994e-03
5.416758349164941568e-04,1.073474045432870616e-02
3.022012102512972097e-04,2.419672441417708257e-03
1.677301097256722389e-03,3.751214102531773547e-03
8.372161890254010193e-04,6.095495837172847792e-03
2.493673508983321272e-03,2.233451907370796567e-03
1.405574040658905208e-03,1.693097177231545417e-02
4.132158867046159621e-04,4.559475792966925095e-03
1.016117794074357676e-03,2.384495806076748683e-03
1.058941199166200985e-03,8.641856266120587216e-03
4.771648511897648589e-04,2.710261220693647218e-03
3.146252115353070835e-04,8.317102047478583393e-03
1.622618482822125096e-03,2.683969876548858262e-03
6.433266319745946718e-04,8.982078401847755703e-03
1.332691328412157980e-04,2.096110001926230863e-03
1.316719214977212079e-03,2.166640876195865921e-03
5.790200478028481286e-04,9.090602052828761909e-03
6.004297250202528529e-05,3.336147530596010082e-03
3.391295013668029282e-03,7.963000089011213790e-04
2.058312906143626789e-03,1.948937794769164608e-02
2.445795233672418828e-04,4.556886877085188775e-03
4.712466412131328095e-04,1.532826623487795401e-03
3.392517972722645871e-04,8.809834618357072905e-03
6.767987100280982134e-04,1.016112173630686439e-03
1.131035374816589945e-03,4.062753262382519902e-03
1.219972542583867316e-03,8.401757474876333717e-03
6.014779674069835151e-04,3.323833824818114846e-03
4.747095671962272938e-04,3.278360402415064507e-03
4.778211659957649492e-04,4.120877172858585305e-03
5.837223072894905714e-04,1.627667665413960003e-03
2.939870999971303162e-04,2.815172567212166892e-03
8.992768879204079491e-04,4.052406372142118053e-03
3.012626823389872904e-04,4.322786276211830654e-03
4.277894405282927520e-04,1.062392094601169023e-03
4.328164655730391440e-04,2.464214338423855507e-03
9.061252679663584419e-04,3.976022262317900104e-03
1.710153338621621746e-04,4.513134508871289967e-03
2.058159268614734294e-04,2.500663110577001306e-03
2.961063944842127387e-04,1.262721468491556165e-03
1.061107290605727894e-04,3.328227693329550464e-03
5.563101406384302278e-04,1.064599085993567576e-03
3.980818673039102757e-04,4.021403970783939998e-03
1.400609199975634718e-03,2.883782982425711627e-03
2.693394324723846767e-03,1.111028622112793934e-02
1.474476031743136070e-03,1.094737277440171498e-02
6.107033549396880846e-04,3.892637151172841613e-03
1.367092150507530486e-05,2.415644221796478096e-03
8.321854618638937443e-04,1.043599016363308584e-03
9.110244282606009972e-04,5.858699519180753275e-03
1.166469074054967239e-04,4.106310638540981543e-03
3.360257502622915793e-04,1.244259457272581292e-03
1.268101545707374031e-03,3.374489702284656691e-03
5.423831426018244604e-04,5.905750471256512521e-03
1.074579034251223073e-04,1.780768442951813531e-03
3.930969644678366549e-04,7.486766361736461916e-04
1.383696169317170867e-04,3.532116792756798216e-03
1.987490607372272499e-04,8.654373864715789568e-04
3.016869706299688263e-04,2.481754613527763394e-03
4.585856051399192002e-04,8.790353293594643054e-04
6.125420411339513793e-04,1.636926567717904507e-03
1.247646731047122618e-03,4.763883981689825790e-03
6.559447994799682234e-04,3.242639175999020330e-03
1.161681661922495405e-04,2.990575571138612623e-03
4.134864540824076526e-04,1.243823601559131088e-03
2.384982571175603622e-04,2.487704745443259941e-03
6.369157980261997516e-04,7.163333495740003762e-04
4.961493040774446299e-04,3.942163329243259656e-03
3.581785381402545379e-04,1.129975213780215612e-03
5.211989552241360973e-05,1.805366447373020445e-03
2.409744039758267764e-04,1.515031383464120283e-03
8.294764156130966706e-04,1.892539519204241389e-03
2.800949074527923715e-04,4.297063451319236595e-03
2.797045523113749540e-03,1.220998076712777021e-03
1.050757194724314617e-03,1.819136555029738853e-02
3.875803904166789655e-04,8.216154554403753410e-04
6.028805654674331736e-05,6.262335347238650327e-04
5.152068396789482663e-04,8.319981140481197152e-04
7.398768955957030018e-05,3.215706948202197782e-03
8.825201559072068771e-04,2.130665140065345943e-03
4.376369335436893285e-04,6.397911480265782054e-03
1.152737878633853640e-03,4.509138852526838395e-03
7.871042911434803684e-04,7.265005164386774753e-03
4.651142866120415334e-04,2.215683857724216714e-03
2.525805937389241532e-04,2.382212020455055923e-03
4.120826451429044062e-04,2.727734850407426224e-04
9.326279512868924666e-04,3.348375514693908810e-03
4.052838221184067061e-04,5.577302025373333770e-03
3.710068023258734416e-04,2.601963411020654249e-03
1.611260659051400469e-03,2.636631881410347010e-03
1.056272977338485993e-03,9.233592975452951587e-03
1.576092637956049770e-04,7.715905400132801358e-04
7.966111575047735670e-04,7.392366804344220176e-04
1.183263400806912607e-04,6.464772720189613381e-03
1.707660241995270778e-04,2.852335901910597969e-03
1.956743527724408543e-04,9.083150508753319759e-04
4.243522418848014329e-04,1.865983986348646300e-03
2.178489575379186441e-04,2.524885369741888732e-03
3.688916982679419374e-04,3.262619290811310819e-03
4.243286168555892527e-04,4.089629233881304955e-03
3.511810415681985878e-04,1.434257113020750724e-03
3.235673470368304527e-04,2.145518185194118625e-03
3.687984026680391999e-04,1.442634819743425197e-03
5.061845274347701523e-05,1.083147066017339398e-03
1.450746238918271605e-03,1.192594545421217685e-03
9.246749445699806126e-04,9.478645461556099716e-03
2.678844294006137248e-04,2.148465531680184698e-03
1.669655036161695442e-05,1.556619815018073184e-03
4.208905666360669424e-04,5.129161914159561988e-04
1.394778731691331277e-04,2.213978914132727974e-03
2.478345434556227227e-03,1.498420352830806112e-03
8.124193157584319765e-04,1.582778844084541808e-02
8.376254425082240373e-05,1.565036089717715363e-03
1.208472221106892194e-04,1.284198781713239345e-03
4.446884523524291641e-04,4.619519381280118471e-04
3.737818066029917601e-04,3.646553627535542921e-03
1.378460241127476410e-04,3.192077989320626051e-03
1.125437211296304257e-04,1.112798569274250264e-03
8.670072046709699932e-04,4.938684734132177618e-04
4.035609488321012322e-04,5.758985838340226551e-03
2.668277135717732557e-04,5.951459283260558328e-04
7.868263805148770587e-05,1.101220983715878914e-03
3.596176023353887699e-04,7.043846981285492841e-04
1.524691677498363402e-04,2.510536528495188862e-03
3.215246623716052168e-04,1.070353728144885766e-03
3.731131678071720787e-04,2.734878811231984848e-03
8.948270684359732000e-04,5.383337133659563643e-03
1.999839674523811047e-04,5.678106118811603389e-03
6.058036513997762010e-05,8.696877727835588883e-04
4.072732779095689895e-04,6.615882416340007404e-04
8.189873270303177268e-05,2.404288590717311522e-03
3.494222475055113147e-04,2.332950136605256054e-03
6.856495345643441597e-04,1.572916275683922246e-03
3.872480252153412384e-04,2.632195324551629429e-03
3.352404530762732177e-04,5.027337821005754912e-04
3.301120123583537336e-04,4.127213396073852771e-03
1.694342149510051848e-03,2.071738969312818431e-03
1.269573630492195097e-03,1.073377476102673964e-02
4.990395268858150921e-04,1.404265490379616064e-03
5.269665517097987865e-05,1.248744724245745173e-03
3.009617442615673951e-04,4.953556598063338671e-04
2.391545213319962301e-04,1.782542182817203023e-03
1.127070488679157397e-04,1.724347520535780701e-03
1.503447041713635354e-04,8.250730671035804570e-04
3.652362891704670559e-05,2.108568355541587391e-03
3.727182016271741766e-04,5.297401664245819132e-04
5.446397448600772643e-05,2.212212543767599383e-03
3.048363145095976797e-04,1.209722118996653340e-03
7.315115964223595354e-04,1.356968824674977241e-03
4.857091338949912529e-04,3.789255533211258620e-03
2.283527322885819846e-04,8.245512475289768894e-04
8.134911368980348540e-05,1.046358922009713423e-03
5.671693336304996008e-04,7.698935324109534416e-04
6.203714259245248028e-04,3.102825166799192975e-03
6.222669425868126200e-05,2.439369223094882671e-03
3.873353671495124024e-05,1.084307887009449247e-03
3.088912254409984372e-04,1.037167333761646439e-03
2.019920455921282308e-04,1.618928723766691275e-03
9.654674897680979217e-05,1.385001191675001191e-04
1.375529145445202007e-03,7.008361585994825425e-04
7.763858604480104644e-04,6.967763018274559898e-03
1.034336014254720978e-04,6.595949012957203492e-04
1.731290153197862728e-03,1.071722037917810597e-03
1.078087257800474253e-03,8.710994030006576766e-03
2.123359934464401485e-04,1.360468755743761285e-03
1.001499765997479219e-04,8.552439468412359469e-04
5.643266818806073345e-05,2.767215343293953547e-04
2.149849644269154311e-04,1.021051125689625624e-03
1.016095959961104377e-03,1.507086077535988843e-03
4.902321226569687340e-04,5.457699631759856986e-03
9.843599523294614640e-05,9.537242149629630980e-04
9.436266847381218157e-04,1.131580827046184444e-03
4.684066475841935592e-04,4.045153833201523517e-03
5.053497382944429892e-06,1.204081848731796507e-03
5.011215625472627755e-04,4.171044268748220129e-04
1.617358589136447256e-04,3.587850143270658859e-03
9.486793849689759833e-05,8.265692396684941236e-04
2.165166498345457577e-05,9.987150489885201175e-04
7.782524597741459493e-04,8.734563484109993722e-04
3.194941338041737151e-04,3.103093671863274127e-03
1.422399116990242770e-04,5.799076746062748703e-04
3.156827932507745463e-04,1.324359539540927340e-03
4.682210931589582512e-04,2.341475710096407002e-03
1.340632363085526076e-04,1.862106820648650905e-03
5.035647310226620734e-04,1.222450630233322920e-03
3.152137946110739942e-04,3.413551270829851079e-03
8.324655372469753206e-05,8.454702957541227653e-04
4.538496625253058141e-04,4.775664461383879122e-04
2.660373495804357262e-04,2.763102344302222936e-03
1.911463773360413758e-04,4.957555634642105786e-04
2.847272236502668445e-04,1.055712906235053246e-03
7.403191229588436796e-05,1.259134836881968100e-03
6.370898520591615878e-04,1.041198813221411341e-03
2.259299103562784365e-04,3.274812535013284318e-03
7.506687353123324424e-05,8.345482603758657856e-04
4.363571369364644564e-04,3.455343637185450171e-04
2.979130596384255104e-04,2.576241644140331299e-03
5.197155899282401490e-05,9.584714595508741532e-04
4.968507727041307845e-04,2.056283771609899839e-04
1.047126526805032136e-04,3.335738736737781009e-03
1.034754360376771542e-05,4.309399413956279301e-04
1.832096348056367274e-04,4.531472665623667876e-04
5.835161411041115374e-04,1.500231586608802205e-03
1.852538384902971565e-04,1.951213075370160453e-03
2.018040669653171969e-04,9.671053697221010294e-04
3.435141051680239930e-05,1.370224229326305523e-03
8.627077940244641183e-04,4.579953148000055567e-04
4.041268050788994742e-04,4.516016047982258225e-03
7.712771079608120924e-05,8.099341124277389947e-04
2.470135168270042904e-04,7.257226959634382893e-04
8.782973655082576634e-04,1.918782715982898573e-03
3.303440847158389923e-04,4.087105499729315819e-03
8.508364609685277501e-05,6.591186718314746623e-04
7.189507418585932121e-04,8.649588390369416851e-04
4.177843998526949371e-04,4.006461821221668149e-03
1.433028403834366320e-04,7.581181036254235712e-04
5.551185252138948973e-04,8.205567422703121186e-04
4.205139252275062267e-04,3.920366797859034698e-03
1.074898302937529141e-04,7.813995084740810951e-04
2.829722869975443691e-04,1.020333182489600475e-03
5.593329486958148494e-05,7.545880052604414349e-04
2.335862264683534386e-04,3.484122709354775960e-04
6.837243671264345334e-05,1.245747913413321065e-03
2.166711201831470303e-05,9.822615226623104649e-04
4.049446336767537741e-04,3.288847143293956469e-04
1.954227092387622838e-04,2.497629828341713706e-03
5.533747876704675104e-04,1.821963989533036685e-03
3.745136961530525052e-04,4.351833174043136070e-03
8.925927768319063052e-05,4.590589481230110728e-04
4.650605696313048491e-04,8.076783482296508859e-04
8.772466636303666526e-05,2.613635716080273206e-03
1.901822322160363335e-04,3.950255193846883271e-04
1.373791217366332256e-04,6.640088885061871385e-04
3.349753165086960939e-04,2.917537383982562321e-04
2.578519597751320050e-04,1.227173478203281033e-03
2.108306673407730678e-04,2.864341180059499169e-04
2.936318031633708609e-04,1.643730973675518181e-03
1.441046188625129268e-04,1.213572636305541028e-03
1.653354237802198614e-04,7.658010893020999847e-04
7.011349989905662269e-04,1.025736991365641887e-03
3.844867084372136415e-04,3.149180604254096967e-03
7.452106195856994801e-05,9.908290209769458033e-04
3.895355928662402488e-04,6.574369247083929318e-04
1.747814120653921966e-05,2.509784956013253084e-03
2.199343630995097135e-04,1.274381497678240410e-03
8.376364892442902097e-05,1.658275175838035825e-03
2.214440362912541301e-04,6.266131611829216502e-04
4.535533916997987755e-05,8.881908525566317020e-04
9.308560957060098013e-05,6.726805698076768897e-04
1.687740984285661405e-04,1.566210228373324112e-03
5.755178772160631884e-05,2.447296241247326433e-04
2.693810754512007493e-04,6.183008967950320194e-04
1.162561947796703993e-04,1.620594629258786078e-03
3.280720904415334932e-04,4.622351139956718652e-04
3.570765131829275302e-04,1.792120472238500819e-03
2.750707543659457210e-04,6.829912764497007849e-04
1.224351851850389368e-04,4.786253297036652406e-04
2.116118680129753030e-04,5.142587627372848663e-04
9.956599503556137873e-05,1.198850837579200877e-03
3.792415898532071816e-04,9.255790651297615516e-04
3.835186945597907678e-04,1.912692212418840021e-03
7.791109194666068693e-05,1.807216409239985376e-03
2.051202451805093463e-04,8.808776184170674086e-04
9.490852076475872869e-05,1.498628116831002017e-03
5.265529491281013179e-05,6.365612368628401118e-04
8.866289368910991074e-05,4.835304424737495621e-04
1.124731180858208986e-04,8.571726923816573368e-04
3.681042019325458372e-04,4.065942242299120128e-04
1.259817088281277840e-04,2.435517809999445445e-03
1.425752164435901926e-04,5.005321590560458250e-04
3.955588267482189942e-04,7.065043392322868437e-04
6.010776420711747567e-04,2.557139088687772344e-03
8.629722799509023212e-05,2.469153681242317305e-03
4.497693039561094779e-05,6.675978410591908510e-04
2.373426146951855456e-04,4.361467670928755426e-04
3.855498432136489877e-05,1.325728349717349673e-03
1.636218483727549112e-04,3.823470833806806189e-04
6.168014903997703447e-05,5.354302791021477940e-04
2.764277503027276505e-04,3.868365069593446694e-04
5.439523422792881362e-04,1.335221489137564371e-03
3.425251047708960514e-04,1.605663257455214495e-03
5.101939419091289663e-05,6.905391867525799768e-04
4.003369105539179612e-04,5.591593075670604068e-04
6.863578747524577131e-04,2.588998106947538839e-03
2.443779191020889192e-04,2.157898372886156088e-03
1.221914181485456922e-04,6.208181130027360523e-04
2.502638935944698760e-04,5.549061895400834738e-04
5.553092189184898580e-06,1.575095001633826852e-03
3.366740197148486050e-05,9.411378493362221060e-04
1.467097723621711486e-04,6.270126957040558129e-04
6.731484985311449003e-05,8.424588865778572747e-04
1.708245700963985044e-04,1.516259386723513671e-04
2.826387973258407001e-04,7.977615194742843563e-04
2.154004577985146234e-04,1.591071814513639587e-03
1.810440315705304137e-05,1.017036799653653865e-03
6.787129023924965451e-05,1.771714417495146552e-04
1.599830902408031820e-04,5.857509851825798376e-04
8.853553422414009596e-05,3.043802540025850609e-04
6.587783937459243476e-05,4.334035340475433950e-04
1.603559960735837138e-04,4.231884361338733884e-04
6.474082903741263338e-05,8.018387207061587361e-04
1.942919061592095719e-04,2.638346530299191025e-04
1.327940146319325364e-04,1.290253127777439123e-03
8.627920415926007309e-05,1.212338043169339718e-03
3.163037271238531363e-04,3.619149882966019092e-04
1.186832293219507672e-04,1.871121275626339139e-03
2.522550924060531900e-04,4.446423384473274310e-04
2.705024525744428670e-04,1.209777342681462621e-03
1.664101861691548543e-04,5.193277835615870168e-04
8.217284444726830821e-05,5.789039290754801476e-04
1.123230394949676687e-04,8.744219055752930391e-04
1.257494070155534545e-04,8.114119155509289623e-04
1.291559495618568713e-04,6.598308960542739960e-04
2.759182476504363417e-04,9.810569067126978775e-04
2.569507142578851349e-04,1.815598800741555826e-03
8.298819143019646829e-05,5.674340431065413555e-04
3.580896960972206836e-04,3.639629747097901033e-04
1.321291017609839877e-06,1.880848524343825589e-03
1.706140162839519869e-05,8.325399207851690107e-04
3.544940219169312261e-04,1.309856046507427985e-04
6.285032603742443105e-05,1.901035558032465426e-03
1.659393595853222774e-04,7.562834962448405311e-04
7.160009617850665218e-05,1.087943197506283750e-03
3.038434721150956455e-04,1.135827768907926756e-03
1.387377019193950000e-04,1.207766524333737978e-03
1.153867220726132728e-04,5.922867617323629777e-04
1.231606366248734572e-04,5.489025494234655829e-04
1.200568399217839425e-04,8.857013805983476743e-04
2.398644986737654815e-04,1.092921381147143964e-03
1.092774846554364203e-04,2.381967108166849201e-03
1.503292455647144946e-04,9.701363134221373339e-04
1.304304316448882722e-04,4.175769723153452775e-04
2.820081619860709743e-04,2.955084464877118103e-04
2.629898134870308626e-05,1.449805521698488637e-03
7.785509621142645918e-05,5.521641532810233526e-04
5.963723516895368289e-04,3.160779812492601798e-04
3.055243388532513909e-04,3.603071552944290407e-03
1.897055821845263369e-04,7.158760037050034821e-04
1.067116851066848593e-04,8.252035232715447402e-04
4.080549890543782535e-04,1.079299167042216222e-04
3.644091984558135234e-04,2.445853402091594398e-03
1.136540164841829217e-04,5.181668348324405078e-04
6.933517555460899217e-04,6.731473677194308304e-05
3.057580182991424702e-04,3.475302698068567786e-03
6.457989332797105112e-05,6.370555757009370955e-04
7.825270752965874440e-05,5.484313109332515255e-04
1.238918248717085324e-04,1.575480146391905522e-04
9.197704809745351533e-07,6.164111477589228043e-04
4.642176921705876147e-04,4.635967072280613630e-04
2.463200007727093296e-04,2.510098856536678059e-03
5.986148541815201917e-05,4.697683256297972344e-04
1.385250810096252429e-04,2.974348395388023134e-04
3.608646956498778370e-04,7.058593233849298158e-04
2.985752127300468281e-04,2.363497549369715511e-03
9.107572674894734909e-05,6.824177932940318596e-04
7.934256637050020365e-04,4.241100996179243731e-04
5.492755174550619825e-04,4.638568652201481221e-03
4.608268684706349480e-05,9.931359513066339694e-04
5.024863602778420241e-05,7.257279957625944631e-04
9.397751012264960509e-05,2.682746237971909715e-04
3.876311900224854067e-05,5.466940170212635430e-04
3.340212891179964090e-04,4.553671149776474989e-05
6.967875235055934029e-05,1.660974706566035021e-03
2.544456445738923155e-04,5.150485960143333115e-04
2.532464973300341368e-04,8.767702987198579007e-04
4.991466710011736456e-05,1.247656598082659985e-03
1.530844357733846081e-04,2.026397726746519449e-04
1.846543610966312586e-05,8.426667082843085355e-04
3.229968458430789910e-04,3.266961829362846279e-04
2.503478113228679858e-04,1.709096280505039995e-03
6.274027569056096895e-05,4.860507431378615468e-04
4.169661672302504049e-05,7.314048930252585110e-04
1.350376324437246100e-05,2.106219508739415715e-04
1.256473644964575375e-04,7.380525851842419929e-05
1.086332451735002371e-04,6.834182657022451262e-04
5.578081648819384212e-04,3.224217529967791690e-04
2.415750642037676045e-04,3.118305514487372879e-03
7.445055964457607701e-05,1.318145369215853262e-04
4.519473217902383508e-04,3.501179660129141334e-04
3.627956925468900324e-05,1.803837755852946180e-03
8.674521169614483678e-05,1.095123910240649060e-03
3.599564487157946445e-04,1.527155500928368864e-04
3.073107516597975929e-04,1.754293521858364549e-03
1.738244829604049799e-04,8.776811368924130425e-04
2.380604636434908495e-04,9.544202950143329360e-04
1.503498579549203851e-04,1.340923585099947166e-03


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_0_nPts_501/State_pointwise.csv <==
0.000000000000000000e+00
1.588564819607492760e-06
3.169403021062726540e-06
4.743465990943726909e-06
6.308558099704479616e-06
7.867200886987110037e-06
9.417715261444536273e-06
1.096037474591395056e-05
1.249640947645477493e-05
1.402320539636674190e-05
1.554436081347299742e-05
1.705598394571503085e-05
1.856032931029164001e-05
2.005792118027396181e-05
2.154848490585475895e-05
2.303110331703956543e-05
2.450715998930392409e-05
2.597212440434183700e-05
2.743350958964337061e-05
2.888513949616915155e-05
3.032866178944923496e-05
3.176903594618099569e-05
3.319784965470466698e-05
3.462021075261063896e-05
3.603623719036774808e-05
3.744431665837072432e-05
3.884587961359639574e-05
4.023725020568628963e-05
4.162722499077495253e-05
4.300374388096703249e-05
4.437733390832108993e-05
4.574527993773253032e-05
4.709936295313119081e-05
4.845033749055656369e-05
4.979326009850633394e-05
5.112759267810601527e-05
5.246209346423599817e-05
5.378551128779399115e-05
5.510085125639760384e-05
5.640720300399346132e-05
5.771528900044148314e-05
5.900816336617750735e-05
6.029588412533384845e-05
6.158574948038689212e-05
6.285665228914980029e-05
6.412616489543873644e-05
6.538345893777885998e-05
6.663955778258082163e-05
6.788757030997197295e-05
6.913068951900497305e-05
7.037352277103336995e-05
7.159159067941442411e-05
7.282166047171273471e-05
7.403905448165326586e-05
7.525239656733587190e-05
7.644868523437944874e-05
7.764402396143177398e-05
7.883196523924759780e-05
8.001950951471575868e-05
8.118992145318346121e-05
8.235589791171296636e-05
8.352709528801002814e-05
8.468132078603973767e-05
8.583058781403904436e-05
8.697164472071597374e-05
8.810843076982946553e-05
8.923679695808928169e-05
9.036210970921748631e-05
9.148844805057648744e-05
9.259048510266293386e-05
9.369392422650668628e-05
9.479488904267502347e-05
9.588626656250459623e-05
9.696352923194845319e-05
9.804846507221326446e-05
9.910801158447696269e-05
1.001812273263291697e-04
1.012221897084761291e-04
1.022779034472870441e-04
1.033237515660062611e-04
1.043611454448270526e-04
1.054019526381122507e-04
1.064220029809853640e-04
1.074320748203558273e-04
1.084394147680897702e-04
1.094441207206489630e-04
1.104463670379418616e-04
1.114262703337184912e-04
1.124097506666060786e-04
1.133904584995834575e-04
1.143495396489641047e-04
1.153123520754931186e-04
1.162862357456870277e-04
1.172234693861545773e-04
1.181583128584268172e-04
1.190976748312588818e-04
1.200073924827668725e-04
1.209278618154105422e-04
1.218459179317954444e-04
1.227554762703794711e-04
1.236615621680384192e-04
1.245445648413515127e-04
1.254253856290687974e-04
1.263189394211244876e-04
1.271879492586447391e-04
1.280398671963944857e-04
1.289129243296077698e-04
1.297680358902514319e-04
1.305917558141536650e-04
1.314288624735746036e-04
1.322631482891870047e-04
1.330956487034309910e-04
1.339101871596706794e-04
1.347013242774461328e-04
1.354892172024460550e-04
1.363001206786396136e-04
1.370848785730571784e-04
1.378664740067855887e-04
1.386563159173209714e-04
1.394038798574401272e-04
1.401662545531603965e-04
1.409180365723877726e-04
1.416604643190710888e-04
1.424017501016269782e-04
1.431496968652551383e-04
1.438705609871568369e-04
1.445731056999299824e-04
1.453009969880278418e-04
1.460103723656402952e-04
1.467003348027823284e-04
1.473715451301427226e-04
1.480594539638654950e-04
1.487463392506188642e-04
1.494154261068858514e-04
1.500639253357097247e-04
1.507291104557995087e-04
1.513681770908409385e-04
1.520139286839278236e-04
1.526502970888576893e-04
1.532765839666605512e-04
1.539012710549264584e-04
1.544890837705537034e-04
1.551314232411948879e-04
1.557353045645720746e-04
1.563392717290057465e-04
1.569142456893241055e-04
1.574885515230467492e-04
1.580530867092561076e-04
1.586257729165874153e-04
1.591975392940953027e-04
1.597509489217607825e-04
1.602930346145531315e-04
1.608459651878807462e-04
1.613767520436126812e-04
1.619266949116349164e-04
1.624486337077346576e-04
1.629513035309726465e-04
1.634713949879157413e-04
1.639720400283956048e-04
1.644529980019265869e-04
1.649634719382009340e-04
1.654343285810294661e-04
1.659423845407209663e-04
1.663931088968922944e-04
1.668726631340045063e-04
1.673228695597411830e-04
1.677715832683196462e-04
1.682400879319811970e-04
1.686687194343422513e-04
1.690878390138844667e-04
1.695287550527585507e-04
1.699464233003294966e-04
1.703852222925683613e-04
1.707930703880450318e-04
1.711819563707667191e-04
1.716013377281305763e-04
1.719997300402009710e-04
1.723768874442310750e-04
1.727567942793467592e-04
1.731355110226734384e-04
1.735025947069146479e-04
1.738713367521321773e-04
1.742397748463186957e-04
1.745783843922904532e-04
1.749065879964734060e-04
1.752764203665629905e-04
1.756039589257823996e-04
1.759431326484178770e-04
1.762617568981522664e-04
1.765923429426219382e-04
1.768999368834955899e-04
1.771984840606838363e-04
1.775196407517859454e-04
1.778298864617833264e-04
1.780864032765033800e-04
1.783875511604526842e-04
1.786671343681628388e-04
1.789369244667715630e-04
1.792081834750408609e-04
1.795005711206221211e-04
1.797601884518801318e-04
1.800011388701505677e-04
1.802524427402807383e-04
1.804831891529107279e-04
1.807473364527634185e-04
1.809776766480281074e-04
1.811790789285616654e-04
1.814234835111477873e-04
1.816347661248024492e-04
1.818485770086614162e-04
1.820397538472573462e-04
1.822333945761950291e-04
1.824285756876209419e-04
1.826330709451262635e-04
1.827950652665277786e-04
1.829922132074585095e-04
1.831680746713360008e-04
1.833553904457413397e-04
1.834879984957682453e-04
1.836657191900820107e-04
1.837902661094847900e-04
1.839589463737134611e-04
1.841182086423920339e-04
1.842545642430082342e-04
1.843731667517528594e-04
1.845125294555743922e-04
1.846418906432389928e-04
1.847504278021383506e-04
1.848591901775775703e-04
1.849706163596226416e-04
1.850601523802480886e-04
1.851731092592789896e-04
1.852410599823689497e-04
1.853440783838589123e-04
1.854277315464919473e-04
1.854889648972707361e-04
1.855843443026167217e-04
1.856354096516910079e-04
1.856782693034769727e-04
1.857554856257853659e-04
1.858232742751181332e-04
1.858674111738234380e-04
1.858914715690135333e-04
1.859279175018269115e-04
1.859552100982597711e-04
1.859704527300970467e-04
1.859763524986041139e-04
1.860277642464214232e-04
1.860147882362661598e-04
1.860248998173663626e-04
1.860124404931134956e-04
1.860127926238963614e-04
1.860036123653707740e-04
1.860054125046306517e-04
1.859437562084925721e-04
1.859257492465155037e-04
1.858872235503128412e-04
1.858608622764545970e-04
1.858020646018504474e-04
1.857780042066603521e-04
1.856994083726942746e-04
1.856558341103015097e-04
1.855674419170977307e-04
1.855031618460956100e-04
1.854288134326559367e-04
1.853334340273099512e-04
1.852722006765311624e-04
1.851671270946819714e-04
1.850855291124081647e-04
1.849728749057366617e-04
1.848720252201757619e-04
1.847377857159687720e-04
1.846161149856029304e-04
1.845064212875890952e-04
1.843764637094735814e-04
1.842471025218089808e-04
1.841068084954128325e-04
1.839472277933851263e-04
1.837866578058289235e-04
1.836506786015157378e-04
1.834708224663916809e-04
1.833136792568773599e-04
1.831471344334589801e-04
1.829698228998505316e-04
1.828169660607059654e-04
1.825870878875007763e-04
1.824020471400400467e-04
1.821962806576316041e-04
1.819796782066562812e-04
1.817751838694842137e-04
1.815610540439049903e-04
1.813372809151975185e-04
1.811355772248085527e-04
1.809028741919377348e-04
1.806594009319262284e-04
1.803834928454234321e-04
1.801419767792633575e-04
1.799001812212014384e-04
1.796396324861837535e-04
1.793669081968374268e-04
1.791064000045000659e-04
1.788151177057051289e-04
1.785441504793400247e-04
1.782542650195784173e-04
1.779639858243281525e-04
1.776750893908718432e-04
1.773543837328556139e-04
1.770354683056363232e-04
1.767252225956389422e-04
1.764171044205814498e-04
1.760999307919008938e-04
1.757606718834903159e-04
1.754012148392075643e-04
1.750630328154062498e-04
1.747164085121738486e-04
1.743590676305667442e-04
1.740115870022679312e-04
1.736349546242049735e-04
1.732767873041662909e-04
1.728906540810620784e-04
1.725042169069268549e-04
1.721287513195141061e-04
1.717099877054789614e-04
1.713142483865948140e-04
1.709184645310724004e-04
1.704921325417635414e-04
1.700960342487650712e-04
1.696605821373126100e-04
1.692564593321344013e-04
1.687999652109778426e-04
1.683748463828099728e-04
1.679274110859135805e-04
1.674729012485359769e-04
1.670172613915110738e-04
1.665413061472525991e-04
1.660870045032264430e-04
1.656209655937213032e-04
1.651367547437360139e-04
1.646394642588339119e-04
1.641742491375747237e-04
1.636689335594854189e-04
1.631724294618303039e-04
1.626579438756131646e-04
1.621526422222602237e-04
1.616278941524440516e-04
1.611103231680122150e-04
1.605744145332932415e-04
1.600281969555694683e-04
1.594918221643898404e-04
1.589267843975922245e-04
1.584089130917398780e-04
1.578331517222836267e-04
1.572753551833949714e-04
1.566970810406159709e-04
1.561306832092573815e-04
1.555237810854231961e-04
1.549460131573809907e-04
1.543569471541411664e-04
1.537586537662116726e-04
1.531498419082566453e-04
1.525415400959878598e-04
1.519308228463411847e-04
1.512831155493221669e-04
1.506625796281607643e-04
1.500317291962677269e-04
1.493907999160770661e-04
1.487395846346065142e-04
1.480882914380587945e-04
1.474266551623887311e-04
1.467537397142545941e-04
1.460816633643002849e-04
1.454067277466414287e-04
1.447167653094993955e-04
1.440222910930807898e-04
1.433353779982660114e-04
1.426216574145974803e-04
1.419147631313150137e-04
1.412161764641414741e-04
1.404720967138617382e-04
1.397538833541184244e-04
1.390076892703387412e-04
1.382620783809615506e-04
1.375191710537154721e-04
1.367768265944854789e-04
1.360166515799732245e-04
1.352384129435779681e-04
1.344740755961151835e-04
1.336927019291375696e-04
1.329015648113621162e-04
1.321224166129578159e-04
1.313113366179299857e-04
1.304900893183622013e-04
1.296902355619258818e-04
1.288665156380236487e-04
1.280458630126407593e-04
1.272100587824120943e-04
1.263856148606135044e-04
1.255221929585409457e-04
1.246775336016525682e-04
1.238241868298864401e-04
1.229467720920210394e-04
1.220867866618055575e-04
1.211911981618407630e-04
1.203127232548770187e-04
1.194253158736321985e-04
1.185197891737099773e-04
1.176046415878179152e-04
1.166888902283252927e-04
1.157819245715327461e-04
1.148601949655173038e-04
1.139206656033536769e-04
1.129797452441780314e-04
1.120269770884391169e-04
1.110719020940773016e-04
1.100966554111737494e-04
1.091349216258766242e-04
1.081586210118432034e-04
1.071773580961984940e-04
1.061956915953538028e-04
1.051896110910999216e-04
1.041865224620866504e-04
1.031696176799073994e-04
1.021475182868408771e-04
1.011234695155668883e-04
1.000825071334199290e-04
9.904607863326503336e-05
9.799212005644902801e-05
9.694024616758306623e-05
9.586438048200113249e-05
9.480001131683540860e-05
9.373257411335322864e-05
9.264822710228909353e-05
9.154758703406457032e-05
9.045524196667903416e-05
8.934389905417006172e-05
8.822996836581678548e-05
8.711087744562098778e-05
8.597866810340290544e-05
8.484057694629898450e-05
8.369613033530273749e-05
8.255426962010606329e-05
8.139108712930040457e-05
8.022160651340731752e-05
7.904337546368531142e-05
7.787126666963795074e-05
7.667965323288408741e-05
7.548569287227704927e-05
7.427607607689290514e-05
7.307265190557160617e-05
7.185794893575445097e-05
7.063010214033993428e-05
6.939984174306884634e-05
6.816254330012719298e-05
6.691057265179392588e-05
6.565982891179600323e-05
6.439811108722645616e-05
6.312580451321367359e-05
6.184861527707211093e-05
6.056457068811041400e-05
5.927661709831041903e-05
5.797256686167900908e-05
5.667402692162079592e-05
5.535882760956609139e-05
5.403696838294017035e-05
5.271192074487660029e-05
5.137509165231007868e-05
5.002772055666578066e-05
4.868526361000331815e-05
4.732939962906121401e-05
4.596437357341082164e-05
4.458897696340245742e-05
4.321305862961186128e-05
4.182606236045535719e-05
4.043515625279207881e-05
3.903167846723218370e-05
3.761987096368574202e-05
3.620666922152238065e-05
3.478878013861604057e-05
3.335279844805631722e-05
3.191839680408495306e-05
3.047371528044559574e-05
2.901971560820108820e-05
2.756470965734232614e-05
2.609785295191492660e-05
2.462194549662528181e-05
2.313762333651121078e-05
2.165081397374063465e-05
2.015314891352839449e-05
1.864880495488011047e-05
1.713811495526393336e-05
1.561962331903411078e-05
1.409247251285376812e-05
1.255805138936213691e-05
1.101538098547717726e-05
9.463903040379372661e-06
7.907858938135167021e-06
6.341620051103329103e-06
4.769251984728392971e-06
3.186719800184483094e-06
1.598714780479278640e-06
0.000000000000000000e+00


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_2_nPts_501/Control_pointwise.csv <==
0.000000000000000000e+00
5.053192447262294662e-05
9.670426659975916994e-05
1.386925114045256535e-04
1.767583969053965198e-04
2.110473979483606932e-04
2.417604636129611073e-04
2.691077160269506052e-04
2.932657711716690763e-04
3.143889130519106345e-04
3.326365127042096859e-04
3.481907432599795627e-04
3.612251141985600711e-04
3.718525333405997557e-04
3.801848245627015288e-04
3.864024830624313012e-04
3.907630095729697217e-04
3.930475435841573884e-04
3.935538485965173194e-04
3.926406457812614548e-04
3.899564912976938302e-04
3.859012613356416210e-04
3.806942604303031885e-04
3.741953259752683891e-04
3.662623751217175538e-04
3.577049987062430603e-04
3.477809863623448905e-04
3.372956888152423005e-04
3.258601255624604676e-04
3.134705795306835796e-04
3.008662028776143416e-04
2.870840822655207347e-04
2.733625335973322024e-04
2.586806843447586601e-04
2.438168987217714800e-04
2.288534823220444991e-04
2.128388378257461966e-04
1.967206960462597465e-04
1.802226220806169010e-04
1.639764200076498923e-04
1.474660710218955728e-04
1.307159687580217167e-04
1.133278047928953924e-04
9.674488435784667217e-05
7.937497812271487874e-05
6.241114105343115170e-05
4.545108404885311870e-05
2.832782209383211125e-05
1.158109315690936114e-05
5.433638514684702159e-06
2.226914081182584937e-05
3.957289453548895608e-05
5.619502352827154823e-05
7.254784440302586290e-05
8.964007399736573234e-05
1.055034025627676897e-04
1.218748387579182690e-04
1.372667701833307774e-04
1.538108670762206032e-04
1.693562540574511388e-04
1.848058494751114722e-04
2.004996362310329516e-04
2.159146148268398235e-04
2.311660924445568810e-04
2.458381048868751861e-04
2.608422632306428568e-04
2.750897596697221559e-04
2.897425442776047078e-04
3.042644736734878563e-04
3.183860108153524493e-04
3.324862222537916523e-04
3.463079057435258790e-04
3.598288659567572267e-04
3.739333909456021843e-04
3.874198286939467550e-04
4.009803160966995961e-04
4.141286451835313187e-04
4.270721572976476921e-04
4.412450189632544095e-04
4.540233862222464722e-04
4.670806732325338828e-04
4.797093636290661323e-04
4.916889247725819700e-04
5.054190751514475721e-04
5.183143814155855011e-04
5.313577256047530284e-04
5.438728989077823428e-04
5.568446917023628373e-04
5.691578319697576660e-04
5.825263936340974169e-04
5.948677710065908286e-04
6.083753765073751651e-04
6.205435225417055278e-04
6.335799893060212185e-04
6.463533286549250079e-04
6.597260650815783833e-04
6.725813649595124843e-04
6.857416623615719686e-04
6.985704589919095042e-04
7.117326872334572840e-04
7.250836187315812253e-04
7.387565769336745802e-04
7.521340410105992191e-04
7.654453228234103790e-04
7.795186520507257910e-04
7.932744540894987040e-04
8.079268721647991924e-04
8.219349555380617289e-04
8.354794264535669868e-04
8.503621555373541696e-04
8.654549543765099884e-04
8.792375804489438451e-04
8.947797612206542794e-04
9.100898795333378644e-04
9.250356150580785197e-04
9.409792324053256607e-04
9.559455216416878898e-04
9.722182060620809807e-04
9.883151333722750564e-04
1.004018622953850581e-03
1.019760172122907704e-03
1.035958902769529288e-03
1.052585951237361428e-03
1.069453273808917970e-03
1.086061927852988163e-03
1.104781425163459119e-03
1.122268521533520413e-03
1.139795880070515466e-03
1.156736448729489553e-03
1.175155924617143910e-03
1.192884005997818520e-03
1.211528148342466693e-03
1.230015324461319892e-03
1.248233977385382332e-03
1.267034051804394323e-03
1.287273350893514134e-03
1.306479707015029135e-03
1.324372375950844116e-03
1.344138609757905556e-03
1.364562957589576797e-03
1.384158784587086188e-03
1.403831680062417320e-03
1.424018463379361776e-03
1.444210375334264995e-03
1.464638925219752252e-03
1.485728606545499986e-03
1.506299682366041282e-03
1.526352892360804958e-03
1.547804558430954103e-03
1.568764565464952909e-03
1.589258433543960791e-03
1.611462508414263084e-03
1.632084786646892383e-03
1.653321151858122562e-03
1.674753690184438426e-03
1.695496064185064711e-03
1.718008234612433682e-03
1.739990252906942203e-03
1.762011679642405682e-03
1.783433026256275866e-03
1.804889109355833909e-03
1.825760260801168045e-03
1.848557567453390504e-03
1.870078671506014700e-03
1.891898210127251900e-03
1.914645791402769248e-03
1.935816006268353817e-03
1.958049016283602839e-03
1.979813130192020765e-03
2.000819075342441522e-03
2.022693677917075661e-03
2.044688348662226929e-03
2.066063288514996543e-03
2.087217151157894079e-03
2.108980630591617000e-03
2.129865276910614114e-03
2.150597156354017159e-03
2.172864894832038374e-03
2.193597650279599520e-03
2.214025036578526340e-03
2.234908769644050608e-03
2.255744809506410320e-03
2.276521890809846127e-03
2.296279586690097574e-03
2.316292378185202949e-03
2.335936421212103653e-03
2.356504259896752274e-03
2.374529122167068351e-03
2.395275034237087652e-03
2.415013651328123956e-03
2.433784399695326783e-03
2.452448415891872457e-03
2.470445455457159767e-03
2.488654930147937705e-03
2.506534898946810586e-03
2.524628211294732694e-03
2.541688204154013420e-03
2.558755312578320229e-03
2.575801202159944125e-03
2.592329926152103781e-03
2.609285286562013084e-03
2.624282474783967700e-03
2.640667989552092365e-03
2.656655696312348880e-03
2.672063888058850978e-03
2.687034664726084543e-03
2.700660150952494121e-03
2.714902811859154497e-03
2.727919743322537727e-03
2.742645751032668500e-03
2.754959773080045693e-03
2.768115219101474622e-03
2.779442525989495039e-03
2.792390786867215979e-03
2.803265923240871871e-03
2.815535808506908211e-03
2.825048324579526593e-03
2.836315491536289812e-03
2.845535322581582705e-03
2.855810398148861395e-03
2.864456804241299892e-03
2.872614766241454731e-03
2.881910795920816781e-03
2.890166163873608696e-03
2.897118952033039818e-03
2.903524397437351467e-03
2.909506151826057874e-03
2.916317437558824111e-03
2.922780574497352291e-03
2.927250537616998827e-03
2.931906496706382370e-03
2.937029775379684793e-03
2.940088941575602632e-03
2.944642510535722124e-03
2.946749736351783611e-03
2.949114183381951193e-03
2.950634242600891355e-03
2.953078855402857528e-03
2.954411796719291772e-03
2.954060520620416241e-03
2.954726823419129289e-03
2.953952041758967084e-03
2.953552799798586648e-03
2.952017405679185913e-03
2.949751062208960661e-03
2.949075868603934225e-03
2.945647753134217339e-03
2.942291189554246955e-03
2.938004047077669156e-03
2.933724701166262605e-03
2.929915658975268400e-03
2.924187958002200105e-03
2.919407397907747281e-03
2.913204122903856330e-03
2.906070269003357964e-03
2.899007966992606100e-03
2.891576928908179411e-03
2.883829692056139038e-03
2.875828343011477273e-03
2.867167678965998334e-03
2.856975205987488664e-03
2.848202671499322491e-03
2.838063530117729272e-03
2.825763334162623153e-03
2.815689326829406980e-03
2.803678850129998068e-03
2.791300822777564861e-03
2.778226342322831499e-03
2.766520215989665132e-03
2.751540120838669168e-03
2.737833773317710495e-03
2.723641071064264452e-03
2.709157527622352291e-03
2.693634484677964736e-03
2.677763292939339124e-03
2.661767958228367092e-03
2.646302606818196068e-03
2.628382564020093071e-03
2.611544127219644906e-03
2.593188191534423481e-03
2.575970323528409267e-03
2.556356662797298895e-03
2.537498518382363955e-03
2.518741944173008562e-03
2.499368545526792218e-03
2.477458263340892586e-03
2.458035820701809371e-03
2.437147104005887854e-03
2.415615774280510664e-03
2.393798049912021497e-03
2.371582697884733193e-03
2.350208769831496625e-03
2.326899693273709602e-03
2.304346018646263872e-03
2.281043451733744121e-03
2.257881222343272043e-03
2.232896865353772853e-03
2.208905604759614505e-03
2.183857991993498615e-03
2.158412571219514575e-03
2.133401802675294334e-03
2.107863373417728781e-03
2.082751580577912875e-03
2.057122622148632729e-03
2.028611421927450920e-03
2.002491523062310819e-03
1.975338304708529336e-03
1.947921592745593955e-03
1.921129049207159767e-03
1.894072103636013082e-03
1.864917669958998658e-03
1.836610178427733331e-03
1.807811655330837652e-03
1.779436348729568351e-03
1.749967394662377274e-03
1.720816487130072403e-03
1.691635700939109199e-03
1.661609329121738199e-03
1.632314890077424252e-03
1.602001065609925945e-03
1.571628282583503733e-03
1.540730969195713840e-03
1.509813165416318270e-03
1.480497341121100874e-03
1.448692859479017159e-03
1.417947399713348489e-03
1.386572335913882625e-03
1.354795276157894079e-03
1.324104670350934043e-03
1.292239313017695679e-03
1.260231061950278786e-03
1.228342879053379022e-03
1.197800190738895765e-03
1.165068822191805964e-03
1.132345394696088192e-03
1.100207925191831748e-03
1.067923600752251900e-03
1.034183133175936575e-03
1.003125285959249879e-03
9.707912361429649195e-04
9.379991557425526594e-04
9.060526551625258662e-04
8.722335424353744315e-04
8.401985353776453280e-04
8.067724252862618073e-04
7.747235116948303357e-04
7.411065344227196761e-04
7.072762299831225619e-04
6.760262844496267576e-04
6.430062401037162090e-04
6.098349105947420412e-04
5.769432764024529092e-04
5.450160147297822277e-04
5.125970940209612081e-04
4.796692807547131565e-04
4.476541131372968607e-04
4.132129913818616274e-04
3.822940240159056202e-04
3.477969973149086513e-04
3.161661222010891947e-04
2.840954606124768134e-04
2.525787046598892971e-04
2.207102650313430559e-04
1.875925907945941162e-04
1.558716442708885097e-04
1.237906848778891344e-04
9.306096830830057343e-05
6.043261630139795670e-05
2.981619726405426718e-05
5.919078098770569341e-07
3.211065342600960548e-05
6.271333807816859007e-05
9.448425439551044747e-05
1.252531006423751592e-04
1.551782252926514616e-04
1.855399249341971313e-04
2.157035140415430874e-04
2.451867713570976548e-04
2.754055343583416970e-04
3.039535117812519616e-04
3.335036828575610457e-04
3.625966724563056687e-04
3.916516024675686936e-04
4.191926215746377693e-04
4.473862349501089852e-04
4.757039646161587143e-04
5.035685109184839803e-04
5.304351753983027606e-04
5.581430598242675956e-04
5.851293323928530299e-04
6.103560502621618866e-04
6.368929408981927054e-04
6.627429246206517632e-04
6.882083244912351461e-04
7.136604996613726826e-04
7.378496609007356710e-04
7.625727175781804590e-04
7.871364642859646210e-04
8.099844892628382809e-04
8.333755336620285448e-04
8.570620721863875247e-04
8.785192353739645910e-04
9.012182067795748708e-04
9.231069094157717814e-04
9.448502756654875157e-04
9.653349700746716167e-04
9.851450081370671796e-04
1.005070904859017844e-03
1.024306254679974160e-03
1.044342213824656085e-03
1.061902935170166984e-03
1.080443195599301021e-03
1.098341710266570459e-03
1.114707966378691850e-03
1.131732875017998907e-03
1.147824327007551659e-03
1.162536601250430124e-03
1.178531349042888365e-03
1.193692010896363342e-03
1.206863664935386993e-03
1.219969192490122367e-03
1.232311223763105090e-03
1.244612753863894028e-03
1.256639848317586683e-03
1.267199174640687431e-03
1.278678573673808216e-03
1.287947526652732932e-03
1.296665592819046253e-03
1.306001746225859961e-03
1.314039079119755371e-03
1.321185042394645848e-03
1.327655859301835051e-03
1.333909583333348081e-03
1.339371606723371855e-03
1.343057136692582532e-03
1.347767889967599331e-03
1.350374282198085751e-03
1.353363784264427494e-03
1.354786984294253926e-03
1.356612103881271736e-03
1.356331845837388528e-03
1.356522652192548861e-03
1.355617157215771584e-03
1.353564604938739535e-03
1.351313561510636418e-03
1.347657837061255748e-03
1.344686097877634268e-03
1.338890143878224137e-03
1.334262129792040952e-03
1.326803982295565731e-03
1.319789040950869463e-03
1.312782685337854360e-03
1.303571373308276549e-03
1.294807314281332111e-03
1.283797183902368744e-03
1.273577522889368652e-03
1.261215874729160191e-03
1.248306621418393547e-03
1.235325638044848517e-03
1.220050456673060779e-03
1.205806143653731510e-03
1.189653147302571767e-03
1.173593631907277057e-03
1.155521011903193340e-03
1.136830041133851665e-03
1.118631619529075749e-03
1.098189876932220699e-03
1.078244550006379754e-03
1.055971519498211109e-03
1.034526327748919172e-03
1.010757522152516685e-03
9.866454376239452984e-04
9.627953596322846863e-04
9.366799966765704255e-04
9.112832980688878592e-04
8.835371749147391540e-04
8.565701830440808351e-04
8.276674634264402641e-04
7.976883552789360010e-04
7.684438715040986523e-04
7.374515703382211740e-04
7.066379144580192673e-04
6.739937022647302101e-04
6.421949587452902009e-04
6.080815444240439405e-04
5.749319744869918480e-04
5.397464586264222319e-04
5.037576122285392088e-04
4.688114980181401492e-04
4.315180366559756564e-04
3.954598082974714046e-04
3.571254433558657126e-04
3.200878613205948575e-04
2.808200287253148630e-04
2.411346148428195058e-04
2.026729453574183104e-04
1.621105554518442737e-04
1.229568851838225285e-04
8.169879727755458010e-05
4.184827278690822494e-05
0.000000000000000000e+00


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_2_nPts_501/Error.csv <==
7.151077945596723273e-01,4.918755243224748774e+00
1.907677256639438435e-01,5.021211155234940549e+00
9.026731989204701823e-02,2.678975424864748156e+00
2.698209224428182659e-02,1.498693003680007907e+00
1.381449373231995008e-02,8.784532899145146567e-01
1.709804503332809991e-02,4.301849804487621887e-01
1.216575504573669600e-02,4.107461377992749352e-01
6.023733273811522800e-03,3.564913564214629016e-01
3.425768031694687715e-03,1.981076301975928933e-01
2.677125495449602169e-03,1.159022789645529072e-01
2.124731459297469344e-03,5.427003238460505891e-02
1.381357691540139329e-03,1.812119152101544436e-02
8.181215021975951369e-04,2.397301306346899183e-02
4.008263060508164858e-04,2.087353873196717835e-02
1.041827534878127112e-04,1.497148716041714692e-02
6.687245174056374484e-05,1.676885676058386537e-02
8.769766905239017446e-05,1.770392536052211446e-02
1.314663152969885551e-04,1.618461710976193402e-02
7.429890676971261793e-03,1.561378259606172568e-02
1.630216933491556060e-03,6.091914118952598128e-02
1.763668151819351769e-04,2.063108597785487733e-02
1.059212795644036951e-04,8.351661452812905034e-03
7.527905262909134450e-04,6.870910191361493530e-03
1.324982130335008567e-03,8.423374724009041054e-03
8.102579528952376419e-04,1.077556900098055812e-02
1.055118375667186449e-03,8.164390299285263775e-03
2.540283411585867335e-04,8.804232638708039960e-03
4.428310038494728536e-04,6.909865396804656251e-03
4.083845914004850114e-03,7.053576384616322068e-03
1.938154420336318578e-03,3.118919161955675465e-02
7.595597898067520462e-04,6.915192583790209443e-03
3.385346829154232485e-04,7.036932749209712581e-03
7.920657487130244130e-04,6.654170929598827652e-03
6.653019928621449084e-04,1.122549817133064974e-02
1.734734743869191000e-03,5.299127782682522790e-03
6.026032608237539287e-04,8.503563002574879987e-03
7.763322964221345580e-03,7.781638190827256350e-03
1.916986184628980371e-03,5.470544298064429489e-02
7.469570035398886217e-05,1.348563135919538490e-02
6.355397833758027505e-03,6.315012231078533100e-03
1.353789054021023756e-03,5.033605591036325461e-02
4.401315060315993998e-04,8.934013228994430386e-03
3.845204319137451778e-03,1.215604728024225270e-02
4.280831628880039214e-04,2.963805899191909732e-02
6.152952383796944798e-05,1.215035854108918387e-02
2.547258604698559616e-03,1.002964725579841461e-02
4.655977456445340129e-04,1.924160625270564945e-02
5.747547163668060427e-03,2.130986713581754094e-02
1.591206062943149998e-03,4.086404785774248177e-02
1.785330472103031105e-04,1.337779672524875944e-02
4.809795882228220853e-05,5.717224182675341784e-03
1.228413201658016055e-03,3.339178465230872427e-03
5.374675808076537307e-04,8.160395454449997574e-03
1.280037080405735167e-03,5.133167338470958838e-03
1.644412158500752064e-04,8.006433909961458914e-03
4.117046732760131075e-04,2.012196601407789838e-03
1.630732410721948611e-03,3.670194709990195862e-03
4.077476765626414389e-04,1.171809852614243662e-02
1.592457075114216960e-03,3.010494198072630190e-03
8.424059120335371893e-04,1.200015356705091789e-02
8.655976248952194051e-04,3.138563154163697896e-03
4.884157746565357359e-03,4.973187388147078287e-03
1.512964899675737660e-03,3.586897956675343807e-02
3.751122792818804819e-04,8.923115630412125840e-03
9.862849780794815877e-04,8.070791189505663668e-03
1.811695893300798018e-03,6.507570842666280352e-03
7.906913571711816783e-04,7.208554274352487606e-03
5.769978372399682098e-04,1.339959301699341450e-03
2.941537874213256401e-04,5.151848075354034315e-03
1.264009259342137141e-03,2.041143526205434731e-03
3.361378806854748748e-04,4.607488074790408103e-03
1.888320313568800021e-03,8.044632513727893036e-03
2.612097075848065966e-03,1.137427844107254463e-02
5.123291087750372159e-04,2.028314231513380847e-02
1.337923061558411123e-03,5.172663944755289712e-03
1.299139639282565839e-03,6.234048394438130442e-03
8.581166504530341214e-04,5.238478619249219148e-03
8.258384527645884791e-04,8.363923190720750495e-03
2.172825070135471839e-03,1.190612247493987030e-02
6.983525336299586462e-04,1.980548121581416493e-02
3.787781890577573214e-04,6.149772468379568167e-03
1.309774833581359415e-03,6.384203556456941042e-03
1.438859503884653418e-03,4.944977304875796190e-03
5.054585426244671397e-04,9.249448002600269350e-03
5.862059839812766831e-04,5.899670331044543428e-03
1.535264546768417432e-04,8.171144749741636806e-03
2.320367799111667292e-03,6.706009393595583831e-03
1.276772925941718935e-03,1.178919432893758661e-02
4.009665331812360288e-04,5.853978530697362057e-03
1.413090362571378395e-03,5.880614501370983078e-03
5.504645854303471782e-04,9.595517985210175183e-03
2.481971813963254354e-03,1.743296993608069861e-02
8.963797179021347570e-04,1.862616408440689528e-02
1.746370454181177820e-03,4.084519484710781925e-03
1.398980453280533522e-03,1.256707601843568868e-02
1.175852278931272627e-03,1.386388289737168836e-03
1.530166881618639542e-03,1.800945979662607957e-02
6.885986105036819059e-04,1.091629564142887476e-02
6.028667712928256935e-04,2.407131597828767247e-03
1.867983881675553456e-03,4.507645774434713634e-03
5.363815771565297623e-04,1.153155253727436609e-02
4.584458232212834379e-04,3.556193048936353695e-03
3.077931426303604835e-04,2.619959911386607505e-03
1.336858525612754885e-04,2.267302864175236698e-03
3.206498592633521150e-03,4.451631223541115470e-03
2.750189645045493362e-04,1.343763593907504848e-02
2.316716006847928660e-04,1.127216854293010100e-02
1.606541265256413798e-03,2.504236350237434502e-03
4.766947269855300977e-04,6.606869128099427356e-03
5.219046479305144808e-04,2.141699286167562249e-03
1.220636877693355698e-03,1.781368597273705725e-03
2.159347204362190194e-03,7.081338988008603272e-03
3.250817358147718109e-04,2.027726239685569143e-02
2.509905423465833680e-04,6.313340825446700326e-03
1.632900003806832733e-03,2.068472818297798898e-03
2.626628521190533107e-04,5.865666350521144511e-03
1.712728891480747029e-03,3.652007875609483874e-03
7.178446733662842340e-05,9.410255346746870114e-03
1.374160749858846379e-03,5.312680545790534475e-03
5.225769566389505292e-04,1.301220651707080470e-02
1.508125177792665923e-03,3.422869173225540074e-03
1.717509456645231161e-04,9.114565655668472460e-03
1.158446936251350794e-03,2.469105634244719762e-03
6.110610141146334898e-04,3.069431428218217465e-03
3.996890829776254773e-04,1.658943750460682058e-03
4.837161127498515304e-04,2.908641106579926746e-03
6.237128875095305017e-04,1.130967398707104915e-02
1.473635929566808559e-03,4.728821866915570819e-03
6.425525961244521120e-04,2.879244653228034152e-03
3.268989919438122457e-04,4.447887553421669797e-03
6.227662961456173268e-04,3.409269402094148270e-03
2.598475168369654854e-03,1.660483362059741314e-02
3.381528889261884471e-04,1.750140087821308241e-02
7.283649661053687814e-04,3.604318287123844684e-03
2.396775667024693369e-04,3.537822309793053552e-03
2.810125256860511933e-04,4.244989419532678790e-03
3.181693034970426381e-04,4.010420223488239851e-03
1.198650419531692261e-03,6.718874636941188708e-03
4.559362799035129041e-04,1.018822594964389518e-02
2.011074906270191118e-03,1.029288998251628659e-02
4.961921960366199973e-04,9.428081214690225281e-03
2.232625959687228791e-03,5.329753958737640067e-03
1.751337359965942145e-04,9.346906910582281763e-03
1.012277147649435225e-03,2.242214542217588289e-03
3.152013869479890922e-04,4.253130046490310665e-03
1.646993829174354202e-04,6.833219673554261596e-03
2.021346879259258971e-03,1.931609018496696509e-03
5.237938532468713144e-04,1.509714491568358088e-02
5.300682190408211470e-04,4.299174915327648970e-03
8.142340405093656617e-04,1.213640796360718720e-02
1.282258441725414155e-03,3.639691285368505756e-03
6.393563318274076692e-04,7.658411362085672594e-03
4.706245303428890697e-04,4.392109276413650593e-03
4.125611352464161538e-04,5.158517095250779970e-03
1.901891626359590234e-03,8.962804612092511655e-03
5.024746391285354153e-05,1.379772036612140346e-02
1.030788480333046271e-03,9.460597178563272952e-03
3.659832978519635886e-04,1.376004578458683500e-02
1.991304865443849399e-04,3.527265850431191962e-03
6.513138267401083828e-04,4.411338808649471928e-03
1.860273429009068737e-04,8.436167387633156101e-03
7.280460075896536118e-04,5.697866392441636695e-03
2.630782734802799574e-04,1.457896911263995661e-03
2.896764972551171238e-04,1.369687625967566311e-02
1.749828012896925645e-03,8.609184461881948247e-03
3.355426889211267230e-04,1.217893348419032441e-02
8.121254537667625759e-04,2.974972599400601842e-03
1.013365809098617761e-03,5.497331607819671596e-03
6.261976552449355620e-04,4.491586699368410943e-03
5.334501328173961703e-04,6.219783511350942921e-03
4.580143142994328028e-04,4.644609881354152051e-03
1.164702272912622070e-03,1.774313346943247587e-03
1.020660128379052888e-03,1.083731548460887227e-02
1.325254014197930911e-03,5.992758178108799350e-03
3.227453800625595904e-04,8.491396956550528036e-03
6.755993694390623845e-04,4.598798089408127898e-03
9.244395485230120493e-04,1.008417543355621948e-02
4.868085891417263622e-05,4.148618658261825874e-03
2.265404659799776389e-03,8.936690080492748489e-03
3.781108215029744483e-04,8.844104216009097963e-03
7.911483410531039255e-04,1.009035621240481767e-02
1.671010909890241394e-03,3.298326535646465413e-03
8.669872258147923736e-04,5.596077963264400185e-03
5.461020685591526282e-04,8.456758166932207624e-03
6.139791116883159692e-05,3.097960459774278408e-03
2.006207589668231213e-03,3.653879357584853289e-03
2.128673211624046609e-04,7.612276120720712358e-03
1.429962792445118756e-03,2.683892534596350916e-03
2.226076481303877405e-03,1.002272087708025103e-02
3.847774672766974711e-04,1.316092796282230040e-02
9.888567985936326358e-05,4.237145989255765299e-03
2.004810086944488600e-03,3.791058556434568488e-03
5.004232496445541094e-04,1.108944363506704327e-02
1.818973202255515708e-03,5.192961286964743045e-03
6.831274924660467904e-05,6.009011716703492427e-03
1.823826782435758616e-04,7.717514411085089551e-03
1.071436302939903678e-03,1.760985663261623643e-03
5.505065715315632640e-04,7.309573536645223683e-03
4.407701506738837937e-04,7.714456397196465566e-03
7.931787625722496642e-04,7.493298839074692339e-03
2.883873622385231691e-04,8.521530523714362926e-03
4.498475537746566286e-04,4.409068531193202634e-03
3.913400447227941567e-04,3.321724338785487802e-03
1.380242907202459913e-04,1.893000162466276261e-03
2.496119576544699446e-04,4.515615538173061404e-03
1.331801695015210176e-03,3.277289402887476489e-03
4.341824085797153332e-04,9.673336702943841417e-03
3.200743207267274016e-04,2.933611742577781848e-03
9.038796724104600049e-04,1.838824258982402985e-03
2.893098770288018680e-04,6.624725771679362482e-03
9.075561289570771226e-04,5.060623775007544456e-03
1.800746538012640069e-03,1.475221078090035824e-03
1.367479444643657834e-03,7.317707192652072798e-03
7.185238452831689722e-04,1.853528076554431317e-03
1.724216215329130815e-03,2.077711157922471422e-03
4.611158973880890286e-04,1.489435460984718518e-02
1.609634478139320432e-03,4.832832292942241224e-03
2.078866290865441231e-04,5.757019819565178248e-03
3.889331454420877333e-04,1.903437600651394302e-03
1.130531873619340899e-04,3.974601536517601529e-03
1.805487574673250327e-03,7.874588419400609801e-03
2.685673816095985136e-04,3.953578174229153801e-03
5.891012537199855287e-04,4.803543090844426995e-03
2.046174687428651325e-03,5.356558213396367396e-03
7.191745047759051527e-04,1.164368594499429720e-02
1.081847638829044498e-03,1.564957676505168791e-03
5.123713552700965082e-04,9.261090243579765333e-03
6.098883918621023905e-04,3.563545941791196672e-03
5.105281666363602026e-04,3.155182364275600435e-03
5.589033490677317766e-04,1.621409546451693445e-03
1.180469359713349293e-04,2.026017665646414473e-03
1.405950510567603327e-04,2.487083766821536999e-03
1.056350392522891314e-03,6.940746556540149277e-03
1.111739931332451442e-04,9.373673949718434872e-03
1.114048758357609779e-04,2.496383008181395687e-03
7.636877472695851677e-04,1.932210067167043632e-02
6.029014484822736502e-04,1.304030938784327652e-02
6.144132589143451104e-04,5.368746185051529417e-03
9.397494505115057363e-04,2.084908263662022237e-03
2.345851365697421923e-03,8.679275183740915028e-03
9.581791492952810825e-04,9.026013095406066125e-03
6.125338803401399364e-04,4.345112356872765647e-03
8.286654404958529235e-04,2.561434277989393243e-03
1.829731870425163338e-04,6.319921719221532203e-03
8.428804862433890389e-04,3.170384771050518188e-03
1.360587490025609190e-03,3.294001841417575766e-03
9.929073843701050929e-04,3.073660991509108518e-03
1.195376230540738140e-03,3.081054549781635753e-03
1.395831276083379187e-03,1.733245973759028067e-03
6.817139842185066315e-04,1.274590575542536991e-02
3.696947197456585277e-04,2.007736516202402420e-03
1.903340201544254920e-03,2.960192804480809171e-03
6.009154373700087426e-04,8.672213301909422606e-03
1.479931019479346769e-04,2.604473621792335446e-03
3.647300747010859875e-04,3.454722861076859036e-03
6.182549815918230622e-04,6.165020021887799087e-03
3.831652956611204591e-04,7.445581948095757012e-03
1.405545521794080560e-04,9.604622091074517878e-03
3.300339767652346970e-04,2.281758449717791268e-03
2.465767082972127977e-04,3.772819540282832534e-03
1.163993748265635536e-03,5.206258327849981604e-03
3.456101359512112189e-04,3.317766877467224519e-03
9.822225484899917494e-04,1.871900491214901563e-03
4.609341258618555805e-04,9.870172509202222028e-03
1.055769415685443445e-04,2.047280419829132243e-03
4.462522028348160099e-04,2.459645640455148437e-03
2.135951835594235109e-04,1.159123846688262438e-03
1.422453440853437912e-03,1.055560802673133868e-02
4.133007663435029418e-04,3.997375889856217418e-03
7.625649797951603416e-04,2.078417625583199764e-03
2.503300704564368514e-04,5.313394983371929822e-03
5.517283085500674679e-04,4.919684899309575282e-03
4.194990789559259882e-04,2.455041219779854293e-03
1.813080197070296071e-04,2.077949115250479675e-03
2.238611892361956190e-03,2.032508916462129854e-03
6.535449161137772212e-04,1.228698429356672554e-02
3.985582237964123116e-04,2.730171629032503156e-03
4.545580332261449602e-04,1.657379887189534134e-03
3.298559648871706427e-04,5.354113414938684729e-03
4.899961705161369387e-04,1.360960406992017119e-02
7.306206293967876936e-04,5.083531914573181584e-03
2.027404861500105748e-04,3.048756894378074761e-03
3.893703000437293308e-04,7.668315118286047824e-03
2.032017951649426474e-03,1.065154839707841035e-02
1.079267613651588764e-04,1.063687565796280453e-02
2.043841996232649940e-04,2.840840819751177387e-03
1.199667164265891001e-03,3.731620028382456704e-03
4.679567761431584812e-04,9.060031186919901072e-03
3.128563747912085132e-04,2.151985145555023252e-03
3.792677736771241288e-05,1.225761060307841745e-03
1.009624303885209919e-04,3.361897324649997833e-03
1.576016327505113540e-04,4.700833935828199403e-03
2.618327631587653317e-04,9.256817804266962791e-04
5.123068320269899729e-04,8.066835161143370196e-04
5.365927211487420828e-04,4.744799640257655986e-03
1.235547116552100525e-04,3.582565567970130357e-03
2.193520871857445958e-04,6.315429974419452253e-03
4.850071734863286286e-04,1.013707579723325397e-02
6.194027018283005434e-05,2.679831088935166229e-03
5.281549785993287132e-04,2.070426164455948202e-03
8.733575524218322979e-04,4.219777669536925978e-03
5.012804803151795006e-05,1.129714834968384082e-02
8.981376938566169345e-04,3.393892000721498731e-03
5.158362571149508434e-04,8.644103020476558152e-03
7.778839717298030067e-04,1.230061084790482449e-02
3.455405078482954011e-04,8.538646002756548892e-03
5.396359565259623925e-04,4.913400632281253455e-03
3.037202288264056419e-03,1.092714699822532748e-02
7.221122650041253204e-04,1.472658720044717033e-02
1.441814367653322150e-04,3.443062831570442486e-03
2.557909826427165879e-04,1.369601196705158910e-03
4.783028723998130369e-04,2.709557469172595330e-03
1.214013006097878610e-03,1.052271516450983130e-02
2.787496209673619055e-04,1.320446195795736688e-02
4.218946110270505945e-04,2.302486113589125374e-03
8.921954746755368648e-04,2.084334632170638506e-03
4.332510127543427779e-04,6.491484542686171665e-03
1.516879274637897008e-04,3.554384015302093636e-03
6.059859796717613229e-04,6.961002783007679516e-03
5.801387840154128206e-04,6.065472251888750881e-03
6.100654306454194112e-04,6.959455780652695940e-03
5.746816932104567652e-04,3.435985728145620529e-03
1.114109982036751677e-03,3.575936781795362000e-03
7.916145009993397251e-04,6.682386498508289564e-03
1.331958466350253664e-04,3.181653997676022090e-03
3.483167849160208416e-04,2.887654271744182627e-03
4.734854643890433305e-04,3.099091970493959500e-03
3.365031219656707852e-04,6.169422894166172455e-03
5.240108336265906011e-04,2.212023542680107042e-03
2.500874473445264591e-04,6.568235187285056779e-03
2.375881451582804993e-04,1.714273786324651324e-03
1.174680003565816040e-03,6.823144989515339195e-03
1.471640242041157107e-04,6.017131564552306161e-03
7.776551548679055351e-04,6.210418099272537774e-03
1.404806562653786606e-03,2.817716370719911424e-03
3.242777303799791928e-04,9.083619723902702781e-03
1.905576788850553644e-03,7.379463134158325242e-03
4.111736122888401553e-04,9.622830249880781617e-03
1.824923708464713757e-03,3.826110148284149470e-03
1.818920910729304871e-04,1.244232784424364503e-02
6.537483330247703065e-04,7.373040428066517972e-03
1.730582018118600519e-04,3.682798720431669764e-03
7.684703902245629964e-04,4.867164190170427361e-03
3.938768191670715042e-04,2.436843432425264602e-03
3.310165297597732160e-04,4.575718881172073996e-03
1.690311092563444382e-04,1.010953593795861421e-03
3.417338984708534239e-04,2.410826999594448475e-03
1.676377321617358125e-03,5.005718080269765807e-03
7.222891194226147915e-05,8.695358812977421747e-03
3.505841345752918042e-04,8.931855629185386780e-03
2.455202624283792600e-04,1.529778354624701867e-03
3.111152983308865705e-04,7.316058149661399009e-03
8.291458805398165075e-04,6.745759997597894526e-03
1.070165733512967688e-03,1.101294418754374636e-02
1.149564746791990660e-04,5.659844864105489232e-03
6.578233677265091619e-04,6.842330775530332428e-03
5.563438982327240361e-04,1.510432209263268310e-03
4.453414456854027856e-04,3.181530752514552095e-03
1.795582085848448570e-03,6.999015873305512898e-03
5.543468193873427475e-04,1.538302411323266665e-02
2.356173976427642606e-04,2.362995196683202390e-03
4.939087332942184664e-04,1.978304095163769833e-03
1.410945332998990616e-03,9.002125917429304111e-03
2.195320641476854011e-03,1.161047107645396884e-02
8.789191362471747079e-04,1.711389250578980795e-02
3.127647315998415695e-04,2.587843435939831370e-03
1.401105372301858325e-04,3.057831949053132960e-03
7.788702053405103035e-04,5.774737190641777811e-03
2.335522336915481982e-05,5.685461382031396262e-03
6.830768188970061036e-04,3.945256771827066952e-03
1.135791681018958926e-04,4.187775993532932492e-03
1.852065350138495632e-04,2.518158866340031339e-03
1.391828328865330269e-03,7.780749091337413326e-03
2.143049543291251783e-04,9.830428340264691853e-03
7.459322391424281226e-04,6.692128279324366033e-03
4.054266552951552873e-04,3.654939139396540596e-03
6.987286969586492362e-04,1.133940995415311757e-03
4.784341353752471658e-04,5.692938146605519209e-03
1.748444284417269019e-04,3.132916261570261023e-03
2.068587997497650600e-04,2.441660982998575345e-03
4.303646119459742826e-04,4.519330606464867263e-03
8.382431683292003140e-04,3.902925068354518891e-03
2.735265792585127957e-05,1.983209584475133756e-03
1.231401481231414333e-03,1.572707369220432668e-03
1.519803732156064147e-04,3.802466025996051237e-03
6.114971498952980139e-04,7.408250174372506790e-03
3.839553612687181803e-04,7.446855751680189067e-03
2.137462163951996748e-04,2.218170799855105103e-03
9.510694948138191749e-04,2.062377595009941278e-03
1.869119664265506565e-03,5.263433396688345887e-03
4.195801351819183574e-04,1.310928644515699758e-02
8.217056601935048389e-04,2.099625349010917318e-03
1.467661669069526928e-04,4.989852897230932262e-03
4.304984784018020842e-04,1.676724557024544425e-03
2.418530350403890101e-04,2.626260612542272600e-03
7.787975218383596512e-04,2.616859093939561450e-03
2.324809972426728226e-04,6.876325199114418502e-03
8.981998919047453961e-04,2.068491350043586124e-03
8.606915442264009408e-04,6.604758821767433251e-03
8.620542630177429038e-04,1.034451380072661485e-02
2.284701561159273005e-04,7.853885114621846422e-03
6.504475683111048427e-04,1.474905014339353369e-03
4.648019783062425320e-04,7.723652567392681571e-03
3.589758525876201846e-05,2.661575904933984309e-03
1.959077727943220988e-04,4.656289822668084784e-03
1.329625419139439596e-03,3.515303191373460919e-03
5.752528353718660290e-04,5.163483785410564672e-03
1.356357907075566227e-03,2.507306303865350361e-03
2.753541794514951743e-04,6.410341169216594685e-03
7.774594378231868962e-05,3.552126844013790783e-03
1.012591043955283609e-03,1.853839285645298568e-03
3.311689003031182007e-04,8.716519602621548846e-03
5.907539738229900883e-04,2.244146202124131049e-03
1.415108014499065947e-04,1.419664221399799878e-02
2.753628537888153332e-04,3.548738300406055132e-03
4.840618340206702744e-04,5.722180939650134066e-03
6.425927209454130587e-04,1.301274806056802085e-03
2.339082280928159673e-04,7.822180957380823682e-03
1.841962576400312673e-04,3.731410143419738000e-03
7.218106394696107569e-04,1.543672933502416916e-03
7.109291274289206153e-04,7.295438863110417782e-03
5.059044941915903735e-04,2.415007457236871893e-03
1.258970022127250000e-03,5.096238772569222468e-03
1.818460966579388347e-04,1.420858436615648340e-02
8.705698586694759827e-04,1.078561055577388628e-03
7.528713830415962802e-04,2.939452971281286686e-03
1.089574889904788938e-04,1.993845878638654187e-03
3.229404944127039958e-04,1.859233544354108947e-03
7.060898549066782406e-04,9.096139711747478276e-03
1.014938243438071302e-03,6.923090714090052514e-03
3.960183764971323414e-04,6.215377742857406025e-03
2.771329742700073982e-05,3.007671839191329230e-03
1.841376040557638936e-04,1.895181324204584742e-03
5.346442070093406851e-04,2.096835589189288088e-03
4.481622647684645275e-04,3.855581889194948861e-03
3.407147463382434222e-04,3.892335932430727920e-03
3.247307694412534585e-04,5.038954583208719168e-03
1.329147433002359586e-04,2.322961019356827896e-03
4.552172561680504787e-04,6.128003945750898525e-03
1.429661004175438680e-04,3.337684931504115212e-03
1.128040805642559902e-04,1.762729822993084261e-03
1.147848648508432642e-03,2.036981915105860654e-03
3.527050423310196898e-04,5.819677170478475617e-03
1.920832463342537219e-03,7.573805218552253846e-03
3.252741317096698257e-04,1.268905511936382034e-02
8.363140180258555505e-04,6.071630785868737876e-03
3.671820108350816610e-04,1.518333938271048062e-03
1.522840672152165871e-03,5.961495046436245289e-03
3.939303495186703176e-04,4.995887964211878814e-03
3.469690479214225043e-04,2.884556391712518684e-03
5.457462863367602401e-04,1.659636460144856820e-03
6.094511995191182439e-04,2.244369699721211059e-03
3.737329701235616621e-04,1.019723483371315700e-02
6.589051127429192698e-05,1.906622976566370265e-03
6.908969731224942406e-04,1.006719678916597263e-02
4.442887398832447176e-04,1.019844809884590080e-02
2.302898597686222943e-04,3.300529669895231263e-03
7.680362618967255962e-05,4.559975809674065607e-03
8.045283461234877193e-04,2.520648007746767536e-03
2.923952774069804450e-05,6.490234167311214469e-03
4.711736134826939766e-04,1.543117791802146518e-03
8.730758969420158435e-04,4.353734808994047696e-03
1.677914060121897012e-03,8.128370070581970169e-03
3.720321143067099900e-04,6.169396587205696995e-03
1.004341038024816326e-03,1.258804718488965241e-03
1.475652356770762712e-04,5.851168291534273626e-03
2.096568596718017055e-03,9.269348187428364666e-03
6.416819038437844959e-04,1.320726080797349385e-02
9.524122093388474463e-05,2.061211736271879261e-03
1.793120585897289821e-04,1.197742830786402684e-03
1.621425028715524656e-03,3.411184876131560795e-03
3.815537771190480646e-05,1.182608576229938341e-02
8.786668036272879043e-05,2.170560448272190832e-03
6.410650367773784676e-04,1.978375904219721333e-03
4.629022840970908577e-04,5.267587504819707528e-03
4.430100957550219963e-04,2.315641899573752955e-03
7.293557396688175952e-05,1.496471099883951023e-03
3.368570685114985887e-04,1.985130764998452053e-03
3.862053022196807383e-04,2.793261725802363097e-03
1.272879779837431319e-04,7.261860517895251180e-03
8.414584978648210990e-04,1.695891578671180570e-03
1.989882592970632178e-04,6.663472699476735359e-03
2.548271199648548951e-04,3.613794760834655728e-03
1.396534691619439076e-03,2.539681754262451338e-03
4.572400877753097863e-04,1.205688944340896178e-02
1.162955849739117010e-04,2.358862961314504760e-03
7.141068321407325649e-05,2.240632162549466722e-03
8.322310013264451467e-04,9.649323335801227768e-04
1.607585861542048774e-03,4.433590042014120755e-03
4.598792167534510229e-04,1.176525224741516683e-02
1.682738818486071916e-04,6.186808709537896557e-03
7.884405785482761879e-04,7.277530629969471056e-04
1.717034766353262791e-04,7.897282602491973239e-03
5.807805941541533193e-04,3.638444718884309079e-03
3.049235540441450564e-04,4.207024131962778558e-03
3.712668826945333305e-04,6.123276792261021090e-03
5.445784952678967786e-04,3.054786244719831945e-03
5.387704387346762408e-04,2.855530563611777695e-03
1.360742767043726350e-03,1.717585031597149365e-03
4.865221873649570742e-04,1.070104095820887703e-02


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_2_nPts_501/State_pointwise.csv <==
0.000000000000000000e+00
4.700942617876825713e-06
9.358455465435441822e-06
1.397478671558149976e-05
1.855198803534310881e-05
2.308652794906496108e-05
2.757858727819167965e-05
3.204178372030047628e-05
3.644667056653533299e-05
4.082480778806740762e-05
4.516877960282494886e-05
4.947038994136676582e-05
5.372685441241975557e-05
5.795181644681346445e-05
6.214181303410698520e-05
6.629103310627076917e-05
7.041434329593809771e-05
7.450121650021124253e-05
7.855408770657268391e-05
8.255142846583241045e-05
8.653947564084274457e-05
9.048424229170237698e-05
9.438301079159328033e-05
9.827177680926668657e-05
1.021060334266549186e-04
1.059246773287142451e-04
1.097158917752194540e-04
1.134543929375009252e-04
1.171908303047308753e-04
1.208579176578267189e-04
1.245168968974086354e-04
1.281405456890205574e-04
1.317480165249351742e-04
1.353296093643541198e-04
1.388628644041767224e-04
1.423855215214597791e-04
1.458478546856600833e-04
1.493355084258851662e-04
1.527563821342725614e-04
1.561541933410570682e-04
1.595439707449131106e-04
1.628975005850963331e-04
1.662177112230489584e-04
1.695236359888496747e-04
1.727911814166926963e-04
1.760269925598634266e-04
1.792544396310158383e-04
1.824828801897382391e-04
1.856632281099779291e-04
1.888080547460257996e-04
1.919748576878488322e-04
1.950597086060046337e-04
1.981374131247437553e-04
2.012259416526163136e-04
2.042385640710353556e-04
2.073002282599878399e-04
2.102818480118340272e-04
2.132663170170689959e-04
2.162169262628355071e-04
2.191576373185566418e-04
2.220560710688435080e-04
2.249676954413359908e-04
2.278925330972958463e-04
2.307392856825130067e-04
2.335841492354107096e-04
2.364013402222919780e-04
2.392500173702405419e-04
2.420172688562538532e-04
2.447683482512119646e-04
2.475719659863484523e-04
2.503124163928949208e-04
2.530308343133280680e-04
2.557400893679062648e-04
2.583869583405729031e-04
2.611355107544621745e-04
2.637908427430279978e-04
2.664005767593069507e-04
2.690642277598520593e-04
2.716229396849678679e-04
2.742439158549547784e-04
2.768604430553600615e-04
2.794266271345935415e-04
2.819672498765579682e-04
2.845086103198113392e-04
2.870372385943564808e-04
2.895814850466527091e-04
2.921373582613351338e-04
2.945868869054790729e-04
2.970093994768552292e-04
2.994975440094860275e-04
3.018727460248338268e-04
3.043197243554618403e-04
3.067720701383502835e-04
3.092078417590293782e-04
3.115469892295275045e-04
3.139639026131235688e-04
3.163506505371449506e-04
3.186550622302219971e-04
3.210400457849260647e-04
3.233552411445739239e-04
3.257058270180746007e-04
3.279244174329010164e-04
3.302677957011668219e-04
3.325289625175642527e-04
3.348473224452086505e-04
3.371253360864856496e-04
3.393369714947969129e-04
3.415653008456143169e-04
3.438285430261700526e-04
3.460335051604923606e-04
3.482463414741787666e-04
3.504054160501923754e-04
3.525923223718918642e-04
3.548075532704419999e-04
3.569113231995379998e-04
3.591144538891977156e-04
3.612417896229347392e-04
3.632746957200061466e-04
3.654271284728727309e-04
3.675188708257559611e-04
3.696471513805477116e-04
3.716766294021844885e-04
3.737955820899974135e-04
3.757975494154131013e-04
3.779328710769580546e-04
3.798599980729955305e-04
3.818606749202979600e-04
3.839405441299348354e-04
3.858676900150848077e-04
3.878474833315936898e-04
3.897904225843018544e-04
3.918138829235306986e-04
3.937191486484969971e-04
3.956659705403597904e-04
3.975765151504329076e-04
3.994035814738894352e-04
4.013988176526650520e-04
4.032699891680091575e-04
4.051083926499554622e-04
4.068913488951553248e-04
4.088141637313413845e-04
4.106557158791712681e-04
4.124341040401269254e-04
4.142278289864798069e-04
4.160504249611784999e-04
4.177263708413647691e-04
4.196280998030044174e-04
4.213306237312863800e-04
4.230057789977870186e-04
4.247665715925164065e-04
4.264883594397028688e-04
4.281922808113680645e-04
4.298231363810689487e-04
4.315224851993981758e-04
4.331091258049646342e-04
4.348794461790372878e-04
4.365345365968664737e-04
4.380146511404614529e-04
4.396184135129210802e-04
4.411966745326845185e-04
4.428143844028564757e-04
4.444427513288218279e-04
4.459660993962888398e-04
4.473886868543441864e-04
4.489539121316221681e-04
4.504886595060320076e-04
4.519703150933640501e-04
4.534047789463979683e-04
4.548897432582466038e-04
4.561953294123233249e-04
4.576288032882569468e-04
4.590808979145766244e-04
4.604430429877570674e-04
4.618786473704616924e-04
4.631555168220780061e-04
4.646765281905995693e-04
4.659186360834732810e-04
4.671343377149472786e-04
4.685172050976627034e-04
4.697250451389800574e-04
4.709527805333291184e-04
4.722527168299350819e-04
4.733927731170872732e-04
4.747242782842109321e-04
4.759083827630128383e-04
4.770241304674627258e-04
4.781512237845841895e-04
4.793700211156437518e-04
4.805610005267357820e-04
4.816111859415883600e-04
4.825808306415657611e-04
4.837913117872183477e-04
4.849089997083222414e-04
4.860181392702944692e-04
4.869055919319853487e-04
4.878759649713515500e-04
4.889352171508765110e-04
4.898524404298720825e-04
4.908342667295784167e-04
4.915515155134997372e-04
4.926293079235977146e-04
4.935609022664877443e-04
4.944362268014534934e-04
4.953292541426401741e-04
4.961262364575613759e-04
4.971404566366244282e-04
4.979278767920369830e-04
4.986411199958684648e-04
4.994930267911978916e-04
5.001010024495711193e-04
5.009033832268361408e-04
5.015474282989984545e-04
5.023531302759121075e-04
5.029999280210528667e-04
5.036447010476896580e-04
5.043853262869379961e-04
5.049030488348815737e-04
5.056428806844426305e-04
5.061321872975588221e-04
5.067572197248182420e-04
5.073208219320557433e-04
5.079244554143658164e-04
5.083721515872774432e-04
5.089453710463986980e-04
5.093301188748844410e-04
5.099193709032778798e-04
5.103588093990918395e-04
5.108634199428863099e-04
5.111811658995435437e-04
5.115374338668932097e-04
5.119197770833139316e-04
5.123163331839375445e-04
5.125306118005656941e-04
5.129226948741294478e-04
5.132969026455658224e-04
5.137033075393038217e-04
5.139541442695794160e-04
5.140410417612262250e-04
5.143734411756639702e-04
5.145825896033517921e-04
5.147892441305090827e-04
5.148042674707475896e-04
5.150990195401661254e-04
5.152513681101478227e-04
5.153165953126759291e-04
5.153505601951380299e-04
5.154693031172996598e-04
5.154903500381724513e-04
5.156525944821632734e-04
5.155955450629745584e-04
5.156759656612663889e-04
5.155359404181991678e-04
5.155333851926124922e-04
5.155499546829478419e-04
5.154693031172996598e-04
5.155293741294642018e-04
5.153165953126759291e-04
5.150725541758216508e-04
5.149798102506153441e-04
5.148638721155229803e-04
5.147296394857336921e-04
5.144633803138010109e-04
5.142542318861131889e-04
5.139814371164508344e-04
5.137753303352532441e-04
5.135244936049776499e-04
5.131776933560150411e-04
5.128630902293540572e-04
5.125902164453410847e-04
5.121375192496113726e-04
5.118601724385385410e-04
5.114182245773424285e-04
5.110619566099927624e-04
5.105653967190093567e-04
5.102396001095410583e-04
5.097405569689517080e-04
5.092109095853336598e-04
5.087665571120725261e-04
5.081337330081758807e-04
5.076860368352642539e-04
5.071420079977295714e-04
5.065784057904920701e-04
5.059533733632326502e-04
5.054044621053410680e-04
5.047242349005554019e-04
5.040276984182856523e-04
5.034658871133634861e-04
5.027019047971759136e-04
5.020551070520351544e-04
5.014282190094476732e-04
5.006053600029591877e-04
4.998029792256941661e-04
4.991353989225455479e-04
4.982238874824407304e-04
4.974510396338338580e-04
4.966040148336459126e-04
4.957090039441336415e-04
4.949716262739878303e-04
4.940785989328011496e-04
4.932032743978354006e-04
4.922120754101699802e-04
4.913130969343981747e-04
4.904170342161506824e-04
4.893756032716689575e-04
4.883987753478979954e-04
4.873991278131484250e-04
4.864287547737822237e-04
4.853624881777651723e-04
4.842533486157929445e-04
4.831356606946890508e-04
4.821039934833626361e-04
4.810747441386098444e-04
4.799053494342064852e-04
4.788335793126652362e-04
4.775551773368302833e-04
4.763684793749334290e-04
4.753123363152589320e-04
4.740090225469062446e-04
4.727967266693333670e-04
4.715374610926303944e-04
4.702971294407998215e-04
4.690097894016753699e-04
4.678615540051334065e-04
4.664786866224179818e-04
4.650841710566178122e-04
4.637824585189687099e-04
4.624402610847733186e-04
4.610441823436062236e-04
4.596085779609015987e-04
4.583656421772719369e-04
4.569731521957276499e-04
4.555992829645694187e-04
4.539956735866157445e-04
4.525703139195424995e-04
4.510762454217331907e-04
4.497137991239519295e-04
4.481194471047666994e-04
4.466734311170394989e-04
4.450720297246579804e-04
4.434294723676401873e-04
4.419203147312256164e-04
4.403622095058290498e-04
4.387839484860656114e-04
4.372397907583813748e-04
4.355808622804602237e-04
4.339257718626310378e-04
4.322150561333337748e-04
4.306284155277673165e-04
4.288694620646626987e-04
4.272982111397372051e-04
4.255346851232966188e-04
4.238725019208855471e-04
4.221713139709315499e-04
4.202577401253293488e-04
4.185552161970473861e-04
4.167726965249585191e-04
4.150371459999968593e-04
4.132741546700735569e-04
4.114804297237206754e-04
4.097020415627650181e-04
4.079200940597105252e-04
4.059972792235244654e-04
4.040653113663861262e-04
4.023163148516029075e-04
4.003259340467080207e-04
3.985691164470339665e-04
3.966526431564143529e-04
3.947122962239535404e-04
3.927654743320907471e-04
3.908304062847367533e-04
3.888069459455079091e-04
3.868342043704120492e-04
3.849140156986785577e-04
3.829868698135285854e-04
3.809368029262794053e-04
3.789361260789769759e-04
3.768301851486133280e-04
3.749034797437822419e-04
3.727823031288157729e-04
3.708123620529413245e-04
3.687828840313045475e-04
3.666546034765127970e-04
3.645330588012418715e-04
3.623508237259875919e-04
3.603477199513038798e-04
3.581905818951791609e-04
3.561066604950702263e-04
3.539432859211988358e-04
3.518174619898117861e-04
3.496603579904999926e-04
3.474118764473232979e-04
3.452884471007999778e-04
3.430834849664776698e-04
3.408798474306973247e-04
3.385919134351045301e-04
3.364398826715686575e-04
3.341320667079039630e-04
3.319627183921980418e-04
3.296121446086375251e-04
3.273283709851471102e-04
3.250799782479329991e-04
3.226995900520446270e-04
3.205334063043352444e-04
3.181484227496311767e-04
3.157844064117787397e-04
3.133976584877573579e-04
3.110403497489366842e-04
3.087310046008262532e-04
3.062952329801471585e-04
3.039620964868094966e-04
3.015151181561814830e-04
2.991101138184459884e-04
2.966517716082028855e-04
2.941696543920513385e-04
2.918095327150704854e-04
2.892834618227757559e-04
2.868882269824180042e-04
2.842999940630974720e-04
2.818778429093948823e-04
2.792478132002673696e-04
2.766816291210338896e-04
2.741843112101793878e-04
2.715931373625801726e-04
2.690940300822397546e-04
2.664303790816946460e-04
2.639100520325787791e-04
2.611653130768498698e-04
2.585359699525113797e-04
2.559487056246201320e-04
2.532692528924296305e-04
2.506402419391595693e-04
2.478401868878377101e-04
2.451557784422520037e-04
2.424046990472938923e-04
2.396076452388928857e-04
2.369079797028827983e-04
2.340907887160015299e-04
2.313651344526546083e-04
2.284885795450497525e-04
2.257276546622222213e-04
2.228011291285358908e-04
2.199772011842182629e-04
2.169917866449155852e-04
2.140113750767613787e-04
2.111759176834648866e-04
2.081644956092310039e-04
2.052667441934108439e-04
2.022392206137979542e-04
1.992550002142823296e-04
1.961623945343493602e-04
1.930477412938058634e-04
1.900448511251151551e-04
1.868404198442918940e-04
1.837941823747968328e-04
1.805508406548805844e-04
1.774873063568604969e-04
1.742067917301082236e-04
1.709392463022652020e-04
1.677227285036275717e-04
1.644174190268687941e-04
1.611383949926548098e-04
1.577784199111864627e-04
1.544849168327588895e-04
1.510342408019837990e-04
1.475465870617587161e-04
1.441587597035276502e-04
1.406510037474384411e-04
1.371773533523912292e-04
1.335659581905845883e-04
1.300776966442207527e-04
1.264167949496242116e-04
1.227280133876545998e-04
1.191130800987372229e-04
1.153542909897165014e-04
1.116902956334042685e-04
1.078394765421236690e-04
1.041102396072274283e-04
1.001865760226761104e-04
9.626055710201808502e-05
9.240649208570872464e-05
8.837231846768600629e-05
8.444387593745106280e-05
8.034967763043132649e-05
7.634150990765142808e-05
7.218013089740904498e-05
6.807172186893556409e-05
6.380329250722099887e-05
5.950153721097362070e-05
5.527284988628144990e-05
5.088227496448383125e-05
4.656203817444970472e-05
4.208395590894753457e-05
3.766856578443084080e-05
3.309045293931750509e-05
2.845961843377792233e-05
2.390981710502504409e-05
1.918156209578317228e-05
1.452426703460463209e-05
9.696525560020860524e-06
4.937498551829157256e-06
0.000000000000000000e+00


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_4_nPts_501/Control_pointwise.csv <==
0.000000000000000000e+00
1.088615449091487886e-01
6.313163675733735047e-02
3.019092769801101639e-02
7.429365317809910607e-03
7.342577272090089480e-03
1.600995467058741184e-02
2.003684230244395792e-02
2.066015936150833454e-02
1.889695292528337234e-02
1.549676320008508412e-02
1.117279759872147338e-02
6.350286564394735933e-03
1.464737396581483608e-03
3.220376182994755254e-03
7.494421399847794873e-03
1.118804000725148740e-02
1.423391349762681557e-02
1.658103750089168216e-02
1.817777870187953226e-02
1.905450998424385034e-02
1.924714655951476061e-02
1.881022667340559451e-02
1.776171232383916276e-02
1.622042763898079443e-02
1.424213170264110317e-02
1.189019087577491973e-02
9.258563098882177655e-03
6.431835467843427523e-03
3.463328812280508373e-03
4.344589200648840688e-04
2.594931048385262784e-03
5.543340603072266504e-03
8.379018706438756681e-03
1.104820470782996722e-02
1.350775799775405517e-02
1.571235640114920784e-02
1.764796605420571041e-02
1.930762901736216008e-02
2.066132991947000619e-02
2.169098832695581791e-02
2.242916149877416387e-02
2.286362257784446683e-02
2.300542728113441626e-02
2.286901829172194311e-02
2.248959936943251137e-02
2.188716110601518494e-02
2.108616316052192019e-02
2.010957957401160456e-02
1.901602636661081647e-02
1.780911782595495652e-02
1.652987589913834654e-02
1.523631025730054489e-02
1.394033967714847222e-02
1.268185796183729508e-02
1.147987467435740427e-02
1.038667155620487392e-02
9.414970204367989481e-03
8.587604856522546015e-03
7.925889802258723194e-03
7.446452734413355756e-03
7.177282841752230524e-03
7.103930129414237626e-03
7.249687179406549831e-03
7.606832701586796475e-03
8.172648666739945611e-03
8.957946309546827024e-03
9.932623211103219774e-03
1.110084537739552957e-02
1.242850740380774255e-02
1.391717071125242455e-02
1.554175208356411986e-02
1.727627094538064512e-02
1.910704742096314135e-02
2.100011136081292307e-02
2.294020029556520512e-02
2.489151681802326266e-02
2.683575429086815234e-02
2.875225387537128086e-02
3.060844889897751386e-02
3.239922994216826169e-02
3.410604019116902919e-02
3.567624016408643683e-02
3.712902740321410988e-02
3.844129382278893559e-02
3.959446817821188347e-02
4.058852994371164868e-02
4.141899872955079331e-02
4.206363603630336456e-02
4.253201209720813836e-02
4.282938208870490371e-02
4.294727602709613734e-02
4.289363660301148684e-02
4.266866399869329030e-02
4.229708800088616272e-02
4.176657597506050479e-02
4.110888771950982346e-02
4.031153542643650667e-02
3.940406111587790861e-02
3.839798813048744819e-02
3.730164611647523998e-02
3.613454011792427423e-02
3.490121814175140003e-02
3.361876212628800431e-02
3.231666191845761205e-02
3.098835232500363190e-02
2.965703270767505728e-02
2.833373831262520071e-02
2.702757801919020153e-02
2.574643127167419721e-02
2.450327806063867797e-02
2.331826398507530484e-02
2.218307514943518299e-02
2.111697512998844672e-02
2.011208087479587903e-02
1.920031172204161862e-02
1.835322374953562985e-02
1.759740245006113923e-02
1.693070305055144331e-02
1.634765047751685074e-02
1.585540158840714753e-02
1.545153736382687271e-02
1.513366134432914123e-02
1.490197578668173151e-02
1.475803269998721134e-02
1.468836155224195750e-02
1.469678808200924891e-02
1.477946213005054688e-02
1.493473747909490612e-02
1.515225135587705552e-02
1.542725259606569921e-02
1.575690167222454363e-02
1.613166626426476569e-02
1.655493934975282855e-02
1.701161339588708188e-02
1.750817985448982483e-02
1.802985871003848217e-02
1.855426308889462916e-02
1.912091156184736462e-02
1.967180080585961832e-02
2.022957829064431223e-02
2.079297894897358390e-02
2.134449760492529435e-02
2.189239334012782479e-02
2.242023463544740025e-02
2.292772537343346073e-02
2.340824464230273350e-02
2.386099502824912122e-02
2.428730973464610088e-02
2.467161964623976189e-02
2.502536251978959569e-02
2.533151034478819952e-02
2.560545064990016328e-02
2.583576572668988547e-02
2.601166150162903534e-02
2.614859215887577193e-02
2.623966057328352974e-02
2.627091451839103087e-02
2.626143799897651121e-02
2.621091015809096092e-02
2.610113543636227718e-02
2.594754084416273088e-02
2.573816205712997629e-02
2.549091197734298930e-02
2.519687162737049846e-02
2.485561019223236912e-02
2.447873182703919070e-02
2.404434521120268897e-02
2.358314462103727749e-02
2.307891642524850795e-02
2.253554332160234708e-02
2.196559177502077631e-02
2.136173288880272025e-02
2.072623206616164282e-02
2.005562316405473666e-02
1.937694563123137925e-02
1.866748771107307192e-02
1.793962760377576515e-02
1.718840989631109650e-02
1.642209122801308041e-02
1.565501539097491346e-02
1.486811504731022637e-02
1.407592493903031539e-02
1.328340879508171923e-02
1.249066480070259999e-02
1.169185081044066266e-02
1.090429650856794552e-02
1.011083078174301875e-02
9.323239526101811947e-03
8.556325163703970560e-03
7.790223979858401648e-03
7.048575438105997293e-03
6.318727877865581988e-03
5.605047214616964979e-03
4.911653326451492774e-03
4.242066033966596095e-03
3.585668931540331172e-03
2.969236357988402908e-03
2.359754280321646469e-03
1.789868639346048340e-03
1.250139424396223831e-03
7.269382915400246503e-04
2.462168374953721539e-04
2.139948135501112958e-04
6.342399712496032960e-04
1.020532873736297932e-03
1.376716591948462520e-03
1.699720672280247147e-03
1.994327005990725876e-03
2.252650140471545992e-03
2.475436603652680922e-03
2.658799787720544927e-03
2.819346735832950479e-03
2.943643194013856323e-03
3.032247595380899163e-03
3.087985366259204945e-03
3.116651179744689415e-03
3.115417430787470465e-03
3.074111117461031384e-03
3.008621327309057847e-03
2.909555927858242796e-03
2.792128743944966018e-03
2.649180336745216024e-03
2.462611702878092501e-03
2.270369869205035585e-03
2.043552748300259125e-03
1.795790384973017240e-03
1.535328764484589215e-03
1.250978374009337202e-03
9.448741288131667915e-04
6.279375655167118708e-04
3.007958595744320007e-04
4.609239598840630947e-05
4.131540421135060370e-04
7.790880233802255361e-04
1.151133850988195206e-03
1.534578994785373851e-03
1.921797001033898056e-03
2.311087582334447887e-03
2.708942572386074943e-03
3.090574388194156086e-03
3.475812083956864029e-03
3.863695871480832267e-03
4.245026098575799267e-03
4.617386553002589267e-03
4.984908629769968513e-03
5.340869016348115395e-03
5.690199165971243644e-03
6.019029095505779026e-03
6.333270802147072942e-03
6.638826009273568474e-03
6.913343205101174505e-03
7.175359204148357151e-03
7.419687538773978019e-03
7.642561978994599770e-03
7.841640044564890388e-03
8.018666002465479892e-03
8.169157492008416455e-03
8.289221536764035392e-03
8.391526347872879654e-03
8.461668138194156086e-03
8.503944556028653068e-03
8.518076870664526012e-03
8.497619831234093368e-03
8.449909881626194164e-03
8.380700425084874894e-03
8.270676615909522411e-03
8.129094517577373225e-03
7.953006153312625059e-03
7.749169045210724249e-03
7.512864817906139692e-03
7.242896714692692584e-03
6.946090794081483111e-03
6.608096223308379535e-03
6.243207265173467135e-03
5.845479615591342437e-03
5.421490329769573790e-03
4.961504431765462186e-03
4.472859458176658976e-03
3.959170160473979294e-03
3.415212138548007204e-03
2.847892649741723403e-03
2.247629986664945179e-03
1.627443363279912347e-03
9.777110791664433975e-04
3.128172460454825554e-04
3.841324372998444758e-04
1.096852880293153198e-03
1.829432795403262979e-03
2.566770216187341802e-03
3.335173999892915297e-03
4.114937661833850679e-03
4.908517298349124314e-03
5.711590102822239334e-03
6.521789528960181270e-03
7.340770987139618245e-03
8.170412838070892358e-03
8.990421128857728483e-03
9.821961339384510659e-03
1.064896579171192847e-02
1.147879009525709648e-02
1.230138464129360010e-02
1.311742620063538478e-02
1.393273355167956584e-02
1.472607003635517664e-02
1.551806580197090391e-02
1.628185100704460098e-02
1.703553868473606236e-02
1.777048930810853911e-02
1.848474308148628786e-02
1.917348680505370773e-02
1.983598974718470132e-02
2.048313597743822712e-02
2.108671713085463750e-02
2.166248930380998416e-02
2.221365532359254047e-02
2.272209040254447032e-02
2.320011743477667920e-02
2.362091343987593461e-02
2.402486934294856269e-02
2.438118608607586779e-02
2.469772269105430240e-02
2.495660391289300506e-02
2.519410805296251610e-02
2.536413231456169370e-02
2.549676881579010512e-02
2.558436859619916959e-02
2.561232613085984156e-02
2.560529668273048287e-02
2.554074062244016119e-02
2.542283070183515292e-02
2.526712620780813268e-02
2.504089407525178501e-02
2.479140918332856103e-02
2.447766236851744992e-02
2.411270493227934963e-02
2.370182527204356404e-02
2.325424335712966695e-02
2.276094530370986746e-02
2.220919743708726912e-02
2.162692623966311345e-02
2.099644534117661721e-02
2.033175124052544191e-02
1.962752298160896913e-02
1.889202277632584526e-02
1.812001593438594682e-02
1.732139208723815216e-02
1.650260555016558328e-02
1.564668558056858672e-02
1.479719754095398798e-02
1.391029879612837306e-02
1.302140403540086311e-02
1.211443892258046162e-02
1.120179488874306628e-02
1.030318876834179775e-02
9.398019255472789268e-03
8.508377119923693499e-03
7.622873078329206464e-03
6.772682265680174396e-03
5.928975396729541103e-03
5.117177690801000267e-03
4.335042761034912928e-03
3.590842283367479126e-03
2.898640658663964587e-03
2.238581536543549078e-03
1.640646744631268916e-03
1.091032478136355621e-03
6.083373226104527021e-04
1.790255692313280633e-04
1.757706907792311313e-04
4.555195028039804583e-04
6.621237924004930164e-04
7.812569493097498707e-04
8.348362755583593753e-04
8.017532919701864103e-04
6.750711469685199972e-04
4.758061374872113447e-04
1.696149468379815062e-04
2.090510580146087705e-04
6.865394183996897937e-04
1.238256858858477472e-03
1.878973057639399258e-03
2.602454298081369188e-03
3.402505997204485766e-03
4.292726567847182650e-03
5.236638961552131377e-03
6.260828671102558474e-03
7.333037077042803276e-03
8.468017379861692007e-03
9.640720389924695155e-03
1.085324354580663453e-02
1.208773620879455279e-02
1.334717784018479847e-02
1.462738229284354929e-02
1.589998938705150522e-02
1.715503451581668060e-02
1.840546027392520045e-02
1.960389412371199569e-02
2.074377087192047497e-02
2.183359953051322577e-02
2.286375915696226002e-02
2.380065078552817681e-02
2.465424271712990389e-02
2.539281027668849333e-02
2.602787680685736404e-02
2.654130061185355771e-02
2.691105714071539978e-02
2.714983270540827220e-02
2.723003588234007566e-02
2.716113766919292516e-02
2.694524559684197129e-02
2.656741417232311164e-02
2.602108076057163544e-02
2.531340788666014419e-02
2.446922457288991382e-02
2.343577474170999153e-02
2.228487194869543941e-02
2.096499725498901512e-02
1.952815131540575067e-02
1.796648483324503331e-02
1.627821451583955081e-02
1.449843891840529864e-02
1.262386001623028164e-02
1.068560801381934766e-02
8.681633816742362342e-03
6.646591696622294876e-03
4.567897062038639433e-03
2.491768497005608651e-03
4.182023212209173835e-04
1.639087898993807357e-03
3.648005672189924553e-03
5.623087481932742548e-03
7.522659342239279567e-03
9.358511272626657274e-03
1.111515761325776452e-02
1.277889561498213311e-02
1.435693951311023397e-02
1.582321928389873733e-02
1.718808235109392513e-02
1.846115735347098052e-02
1.962678110355398076e-02
2.068605215577434819e-02
2.164912829402254602e-02
2.250701121999298948e-02
2.327653361675174892e-02
2.394249064115427927e-02
2.451504887980604508e-02
2.498388826113284722e-02
2.535288740573804489e-02
2.561267008859147154e-02
2.577039101931433152e-02
2.581190954532175397e-02
2.572862864627722956e-02
2.549595319958442019e-02
2.512965378179643494e-02
2.463727392997938637e-02
2.396955845285475561e-02
2.314275638269691626e-02
2.219032851046165433e-02
2.108257336400853887e-02
1.985802629082300541e-02
1.850984066165750619e-02
1.708747520876841008e-02
1.558421483350258541e-02
1.407012922829764534e-02
1.260558209443374267e-02
1.120079259845496722e-02
9.954488677141881681e-03
8.873571315962891504e-03
8.065206927291512784e-03
7.570683291849178431e-03
7.481037642797616627e-03
7.858020489187822477e-03
8.725827159906884845e-03
1.017783280586570527e-02
1.231388331200733433e-02
1.506199728777701807e-02
1.854085420448114974e-02
2.271275306292253049e-02
2.766600041314148939e-02
3.326406301380302466e-02
3.956529380788609274e-02
4.639198496004581784e-02
5.375543586760755943e-02
6.136177993903757510e-02
6.912568052886314263e-02
7.672041971544274475e-02
8.385266159091742111e-02
9.014011200384786093e-02
9.510662785995194213e-02
9.822419545106164662e-02
9.866131907518571609e-02
9.577822424187942829e-02
8.855834193623302042e-02
7.594933913103663059e-02
5.670237570348657385e-02
2.941059668780532377e-02
7.488710595960235139e-03
5.577070154615570985e-02
1.173454316278987886e-01
0.000000000000000000e+00


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_4_nPts_501/Error.csv <==
1.077989939767097338e+00,1.860100276463761659e+01
1.659543354159111195e-01,1.944615872280160218e+01
1.230272392171515711e-01,1.836006760269425087e+01
7.068285471098416373e-02,1.682366160959831802e+01
1.032643946906264786e-02,1.453793961415020242e+01
2.724573889551679465e-02,1.229856980154327140e+01
2.780438567502920358e-02,1.240424375009702374e+01
3.788942232138994143e-02,1.144779040873828002e+01
4.443392248715199305e-02,1.034820133725171232e+01
4.283994501753531081e-02,9.031981574620415287e+00
4.061525482667940196e-02,8.024394152535219149e+00
4.132240897475056296e-02,9.858507720655548923e+00
3.765678439088452484e-02,1.001917281886283995e+01
3.007092963190506271e-02,7.402655153967792501e+00
2.373975379365545271e-02,6.666759409636092037e+00
1.826893847655611594e-02,6.180020089668531114e+00
1.592533832603112293e-02,5.805363083103154409e+00
1.300802570865827040e-02,5.332187679403031844e+00
1.219371561247367848e-02,4.810978029346319573e+00
1.126639387354352699e-02,4.185810094239207579e+00
1.256759168970767761e-02,3.414039897120488387e+00
1.309201236803772886e-02,2.549550493989002131e+00
7.787483337175998485e-03,1.688898705936461075e+00
6.000507927725396047e-03,1.187612654948959623e+00
6.516506377372359091e-03,1.109234782417819698e+00
2.386401274704337636e-03,1.027560371859532751e+00
2.366325967956418429e-03,7.978567177121963505e-01
7.372179917510720583e-03,5.840861637793792749e-01
8.793323377448116407e-04,5.552316252343617586e-01
2.759893046224983285e-03,5.039837164628627741e-01
1.211874606988667079e-02,4.764926635728893856e-01
8.976663551226187919e-04,4.412901654233288840e-01
1.154292223880671285e-02,4.150559217749767993e-01
2.035476099714217824e-03,3.772748390137144470e-01
3.174232574168050700e-03,3.389156449593279663e-01
8.275513134684310546e-03,3.196160494006082819e-01
1.629675788919600138e-03,2.820184809362395462e-01
2.700877002399914868e-03,2.504179062609087070e-01
3.645759230119676505e-04,2.255418877646249431e-01
2.621862842180354512e-03,2.073405282759884227e-01
3.537834737172241770e-04,1.881788604614979543e-01
4.071143586474876633e-03,1.768968677105888232e-01
4.325343451857967649e-04,1.606571072937203193e-01
9.021116327572470265e-04,1.433252935874770040e-01
1.010303393990692224e-03,1.287718612803023244e-01
4.945948096191615795e-03,1.239358929664332032e-01
1.727491816967384854e-03,1.105100983891762062e-01
3.011220352929869790e-04,9.461013548093258341e-02
4.215482664792875693e-03,9.614654504203860863e-02
3.116718063845733480e-03,8.856001144903205557e-02
1.899434953875945003e-03,8.535358737078808933e-02
3.392845049531845007e-03,9.181083659700432775e-02
5.887496191263786802e-03,1.091916486287169835e-01
3.934090978295359982e-03,1.078254345030425360e-01
1.001257683804401312e-03,9.034737140615307915e-02
1.030346954714810156e-03,8.059733204079141955e-02
1.293945350190825461e-03,7.958415740278786121e-02
4.734216739833066630e-03,9.166603800912238864e-02
1.921674609722557985e-03,8.909118089106431160e-02
1.673290562200774236e-03,8.795297178922835413e-02
2.225199055880776864e-04,8.628827809862860132e-02
1.661555937493700398e-03,8.982018456204270140e-02
7.714387342553691209e-04,9.297559763656926268e-02
7.493040002828293229e-04,9.627400979722518237e-02
1.821336283790743514e-03,9.988742662753682944e-02
2.316023830631769049e-03,1.035526415111386184e-01
1.602166562518549673e-03,1.035679617112811313e-01
2.754141010228645069e-03,1.059162799911484015e-01
9.387425804588138325e-04,1.027519851114493538e-01
2.177289610911134184e-04,1.018679965822514299e-01
4.009213848622098127e-03,1.074894096648196379e-01
1.631819857103236756e-03,9.689259878330140630e-02
1.051041403834349595e-03,8.952147172885392690e-02
4.256873334801740578e-03,9.296418882524171146e-02
1.015690009828514387e-03,7.951875611447320469e-02
4.163497695420430821e-03,8.495740686709445100e-02
2.606911754103459315e-03,8.130505283618411072e-02
6.676129658982110681e-04,6.326421649873067987e-02
3.689040883462867300e-03,6.601538831174923183e-02
4.644534182752619537e-04,5.674618209441222028e-02
3.379275448221252375e-03,6.437369894936513515e-02
1.783021809334081229e-04,5.753604756910832979e-02
4.575809934524544681e-03,7.475521048770553123e-02
7.851588139329789516e-04,6.444441116638811862e-02
2.321182632013839026e-03,5.890998564970698070e-02
1.867738329074551326e-03,5.929498845666401202e-02
1.871661612938241119e-03,5.632354146555326041e-02
1.123881207191340442e-03,6.024959658685775238e-02
7.636967536072700267e-04,6.625609927802487975e-02
6.300419279471516053e-03,8.025482327983596287e-02
1.188715316837366366e-03,6.294130543856428506e-02
1.242911604667340910e-03,5.188236992798516550e-02
9.877403049547302770e-04,5.315389050393908715e-02
6.400918512379896773e-04,5.333304317333551620e-02
2.019441551865392218e-03,6.107509675649621522e-02
3.219418613713262759e-04,6.105812446774786656e-02
1.341276468257208369e-03,6.937190127292575115e-02
6.013136128004853984e-04,6.885442479965168949e-02
1.553197374377247387e-03,7.420392533693780102e-02
7.448542206236455267e-04,7.484955496782555451e-02
1.315595943501519721e-04,7.525822794895013768e-02
6.520274217242009486e-03,9.832573078943127043e-02
2.848535244717163763e-03,9.158645195019683716e-02
3.132535409513524747e-03,8.171163973524663005e-02
2.963837024703667913e-03,8.007806339204597001e-02
1.322687146481087150e-03,7.475981641881927764e-02
2.559631700844747833e-03,7.841479651698787801e-02
1.039983276326646427e-03,7.418856822348275648e-02
1.736722536103668625e-03,7.107895153880099126e-02
8.305519389717895464e-04,7.086489203192383735e-02
5.640842230522678281e-03,8.872548937760514620e-02
3.335989601575561100e-04,7.879405919800194780e-02
1.975846476851516893e-03,6.876904043899796648e-02
5.474321359003795316e-03,8.701015766186076528e-02
5.564655093073015389e-03,8.866132252426388305e-02
5.615661335037329133e-04,7.825446892926987696e-02
3.365658240615490744e-04,6.200879056688997359e-02
2.326850507865637664e-03,6.345315528229114599e-02
6.232754340688974283e-04,5.988330479697651088e-02
8.350722661831289952e-04,5.762105723530390466e-02
6.261236269170950821e-04,5.588824852534955701e-02
1.073928347725120218e-03,6.891730605793774944e-02
3.459149764375139911e-03,5.837644327473740652e-02
2.216997912247455158e-03,6.007052126975383211e-02
6.402799984650860826e-05,5.463829676138453467e-02
2.017047959646219805e-03,5.672370772515521187e-02
2.446925905905536318e-03,5.810355761225687032e-02
1.168376062335593117e-03,5.663607554152295942e-02
4.947553650088758149e-04,4.828018699809068920e-02
6.226915890366517894e-03,8.484295714599730809e-02
7.766471493891943670e-04,6.193281748519770952e-02
1.886585586293157554e-03,5.218128563674580972e-02
6.069741473045839504e-03,6.938633144773412309e-02
1.307046062938666507e-03,6.602696022983271795e-02
1.277515602806032638e-03,4.668864758068562437e-02
7.940791639217665123e-04,4.519417329316154780e-02
2.655179480442973732e-03,7.950624442386826363e-02
1.449994998444768292e-03,6.150061093145582636e-02
2.739465171947067651e-03,5.504214357457606899e-02
5.961676074787835167e-04,4.975915500126650015e-02
7.386248129280534400e-04,5.332968383823473435e-02
1.613150030418273847e-03,4.517683599077911005e-02
1.315526230077892090e-03,4.646412091817746226e-02
8.663543570883823616e-04,4.472249921399129580e-02
8.595652394613256201e-04,1.105633963873102754e-01
8.924869046931323182e-04,6.880918644610230228e-02
2.317744672154208648e-03,5.016453165041876577e-02
4.073574560751997732e-03,6.531366067218821736e-02
6.235986855924065785e-04,5.121877256562486908e-02
1.874889086398509738e-04,4.168421828128968804e-02
1.135754338764653803e-03,6.458982767362066169e-02
3.797396854355796370e-04,5.122654211538497926e-02
2.893738770259825406e-03,5.664268745789621112e-02
3.186046388737862316e-04,4.216508704124823786e-02
4.917124190487675260e-03,1.162654238778559890e-01
7.102462265846822128e-04,5.221383276917675870e-02
3.303903173115890074e-03,5.341877911592905065e-02
1.123074584037421671e-03,4.594062726091289323e-02
1.284738205918624929e-03,4.132498506211573081e-02
1.176256764248951323e-03,5.692329298019951217e-02
1.724703632228135686e-03,4.684823942066199121e-02
2.037438130281872019e-03,4.539394968658527069e-02
1.987923636346143694e-03,5.025943293897684738e-02
1.201470141457571406e-03,7.276352260518159643e-02
9.949412917014774805e-04,4.220504351983695585e-02
4.299801806848961897e-04,3.885269254543986112e-02
2.925538162991632440e-03,1.177421242670281254e-01
7.296121075693736899e-04,5.262059796213912344e-02
1.948408414881337399e-03,4.757688880978442475e-02
3.078267609773395496e-04,4.530983328821627104e-02
2.459971443765892989e-03,4.349294270487791270e-02
3.870794582039218247e-04,4.190018424037515732e-02
8.303772833115832678e-04,3.956309278193874401e-02
4.237134554787755055e-04,4.943703165217423756e-02
1.976074552890013259e-03,4.853886199416824337e-02
1.870424412127283994e-03,5.807330797860658922e-02
1.038003472629608209e-03,1.254707179396572503e-01
5.200737198299249615e-04,5.813491988312072950e-02
1.133623525699122957e-03,3.779767123820148428e-02
1.118421085219198320e-03,1.340426720277946848e-01
1.580526549711192648e-03,4.587178763333761566e-02
4.821540305640570172e-03,7.041522902481150981e-02
9.003129026341279324e-04,1.341977673243496261e-01
2.157459915928350985e-03,6.783312392066126462e-02
4.734958332514552942e-04,4.022156887973449280e-02
5.964188192182322398e-04,4.156959968077257594e-02
2.737070121025425660e-03,3.405442636986850263e-02
3.254187179228943284e-03,5.422392918100290421e-02
9.230447595361116657e-04,4.398298534360736006e-02
4.508514338607628514e-04,4.834984387427433000e-02
3.307638174536584735e-03,6.360828497500667367e-02
7.016561769785454716e-04,9.928517145711744651e-02
8.130061723292197028e-04,4.759836927672715656e-02
5.074567275337941996e-03,1.016958510655732451e-01
7.598388500218232044e-04,5.307877308952137219e-02
4.151533522678237174e-04,6.641415853499203770e-02
2.193491434185284184e-03,8.020182590176130888e-02
6.391013564383373879e-04,5.330604268325939837e-02
1.020741628393162081e-03,3.069737459322556539e-02
1.958816823018477531e-03,3.819481527113952751e-02
9.356985644584741007e-04,3.504168611303769970e-02
9.762679088986955193e-04,4.790458212876879535e-02
4.989884401780357451e-04,4.946916902528523952e-02
9.938849308288556176e-04,4.371088346430727217e-02
7.782170162892398067e-04,4.025262890390390869e-02
1.363525565601075721e-03,1.675443037309014283e-01
1.815644944588184736e-03,8.142829286065418615e-02
2.663408669957139925e-04,4.499984681406842685e-02
1.351672325235309981e-03,3.887276146967996726e-02
4.561846007557378486e-04,4.670899464664243078e-02
7.428071987645700749e-04,2.814103363065762961e-02
9.942317279262433052e-04,4.780501001774553615e-02
1.337834055140660144e-04,3.106995562753067999e-02
6.150516075669607485e-04,4.621350676239519700e-02
2.796838265646417899e-04,2.789130401396596598e-02
1.906547940600825065e-03,1.223156951815843191e-01
2.316206283409520585e-03,4.151179177659884006e-02
2.668235701101225391e-03,6.621678265267769148e-02
6.014185056949622986e-04,1.031655080339963504e-01
1.620196078496458428e-03,5.352889692054909471e-02
1.051743450522824724e-03,4.901387055701415113e-02
6.667296269367396300e-04,4.457131659112105460e-02
1.926057416195165687e-03,5.983176972209722222e-02
6.256945475402088007e-04,4.615122964319224447e-02
2.257444745603202820e-03,4.424092984650433019e-02
3.323566303855547514e-04,5.595056713394304382e-02
3.749635884214512233e-03,6.637790860143145955e-02
7.646930518582880005e-05,4.695071999449319106e-02
9.350051733428666823e-04,3.948513950100455971e-02
1.671720302261143869e-03,6.094341427075324058e-02
2.676076586240963974e-04,2.928266618960899056e-02
1.125590808480731028e-03,3.341156933201204493e-02
5.569328737098114225e-04,1.113452117276595155e-01
1.121089171043442891e-03,5.354587061779763485e-02
1.678507279171080439e-03,2.899000201349437658e-02
3.113805424141594764e-04,6.726081125517943682e-02
1.149184801436340395e-03,6.163595836068560402e-02
4.609205210808482549e-04,4.097523225977559025e-02
6.851510373725861998e-04,6.973961988332906536e-02
1.520087391340754768e-03,3.207052171802410312e-02
7.820165425699029211e-04,3.183171926707023536e-02
3.629138744138304864e-04,9.281765329247125551e-02
6.220819455651085484e-04,3.722631678351723955e-02
3.051388303124103439e-04,3.715387551961681079e-02
1.197786583104465917e-03,4.475350105398537975e-02
1.066858162007962123e-03,5.766395575887784536e-02
1.252984543544054556e-03,6.745387145829030706e-02
9.526091451347167309e-04,3.906949591900275159e-02
2.244437839707871113e-03,1.124507044932118588e-01
1.473435693665432972e-03,5.326064288689615761e-02
8.814826823190313005e-04,9.685217464284322231e-02
8.636243898385721058e-05,4.040834591401235021e-02
6.115362982037043319e-04,3.903269304047250754e-02
1.348769930391675040e-03,1.242081109773029018e-01
2.145735400070472153e-03,3.542214825790915289e-02
6.021942729218681713e-04,4.065181705360057518e-02
3.751902558678304675e-03,8.388411608407989051e-02
4.640330465893718805e-04,3.565272871233360341e-02
7.397798715638667384e-04,3.569298675880595850e-02
7.507284248894130268e-04,2.470350979525612334e-02
1.151310394834126772e-03,3.292930697756860092e-02
3.917259723271801909e-04,4.027007369707100853e-02
9.822940494099263297e-04,1.286113631250007383e-01
2.738348630034417473e-04,4.225951821997788599e-02
8.707701780641017523e-04,2.451947698975688941e-02
9.251439789482332563e-04,9.195922964284923562e-02
4.359584878062678346e-04,4.128040377580911857e-02
1.356312298083410311e-03,4.342212827473185960e-02
5.368199853264927178e-04,1.263426179915035918e-01
2.997915808704988260e-04,4.427422241374262546e-02
2.048752771396243361e-03,3.734773182549754045e-02
2.153780276205221722e-04,5.916812807995643075e-02
1.328324077419725012e-03,7.893828119538974508e-02
9.304999339447387078e-04,4.601760205289315980e-02
1.121575708659787191e-03,7.786711510365766642e-02
1.632630056354609930e-03,2.916712890433207153e-02
7.637048277792869884e-04,5.040594282819260696e-02
8.175528664204631882e-04,3.020533376130592543e-02
9.238782578718539090e-04,4.235380748590072963e-02
1.197385476633283218e-03,6.613253971337126891e-02
6.530294885151608983e-04,3.331713613918439038e-02
3.420069745044670355e-04,4.137422112419859854e-02
3.668175887347117198e-04,6.671622182279175750e-02
8.852735011129898683e-04,2.854067990033621466e-02
1.331759328527201604e-03,4.788795902213038164e-02
1.013811177669079414e-03,3.823697893810459880e-02
7.257831922151275223e-04,5.873025192247283144e-02
5.123331690606551395e-04,8.848559619730791970e-02
1.332124166266998935e-03,2.714909461373653590e-02
4.053283895870934809e-04,7.407967440708583540e-02
5.401070190172698121e-04,5.488844889891294349e-02
1.888937935681964456e-03,6.336113472489597609e-02
2.767264311449540819e-04,3.782108006217584084e-02
4.640082467485176889e-04,3.604268651903252962e-02
8.152422663585545551e-04,3.789074102669397898e-02
1.009693971329609068e-03,5.528064258137407871e-02
1.929719959278338500e-03,4.867751601570302622e-02
3.247028446691980390e-04,3.767636273437123540e-02
1.501965435313162758e-03,6.495914825884514798e-02
2.165815195023305907e-04,2.582164712269660600e-02
7.556634049221716987e-04,4.064642501544986353e-02
8.318830053874233131e-04,5.518521671599328077e-02
9.971719797274795211e-04,3.052577346477713949e-02
2.827581234913004865e-03,1.331632120875783087e-01
3.254172191892816795e-04,4.539846638631616499e-02
6.594085916539406834e-04,5.501551997338897243e-02
3.250323846545016652e-04,4.183639695546846615e-02
7.013886004016774318e-04,7.324991969883955234e-02
4.639334272807800821e-03,1.257293214285248872e-01
1.755344052829447405e-04,5.343853912427028174e-02
3.886712684330480261e-04,4.273487420480800991e-02
5.407899154857453332e-04,3.462588980659156435e-02
2.693173308220339970e-03,7.663252711316111132e-02
3.663383535945848881e-04,5.446368253509389218e-02
1.190255051491498654e-03,4.446799987703264900e-02
1.441965255360548809e-03,4.632329772516489280e-02
2.448726336800391965e-04,2.269535258848591822e-02
1.215138261630375289e-03,5.644448564607602165e-02
7.291693861705523475e-04,3.245275343613808483e-02
6.665261901445630396e-04,3.777095383019161284e-02
8.337068562076635015e-04,3.021507084942010035e-02
7.940958182412061065e-04,1.160591802908982062e-01
3.173530572799789732e-04,4.735810336579124313e-02
5.608204759832946225e-04,3.880813440459456726e-02
2.764380328123535813e-04,5.886546746265337859e-02
5.128663441230525959e-04,6.214026932519465390e-02
6.828430794554656794e-04,7.138723248954667588e-02
3.084228406688156840e-04,9.262557779156878335e-02
5.557088025016736470e-04,4.322212270488676872e-02
4.772784042672981652e-04,4.011161720324005892e-02
6.722740780089612100e-04,3.438775683680195261e-02
4.584510033254037193e-04,2.618093929274716708e-02
1.060607583570424438e-04,2.439410088727674009e-02
5.047573278835917974e-04,4.810948521332444883e-02
2.861450778210166638e-03,8.126559526843731007e-02
1.997394791266498605e-04,3.231917922072865407e-02
8.388634968465493846e-04,1.901221990169503773e-01
1.055600711900784704e-03,6.271576197664471830e-02
3.725274355168583986e-03,1.265557927596999421e-01
3.777316665285686856e-04,5.956080137399305530e-02
5.929208748974070528e-04,3.717968954153662992e-02
3.178202709820461287e-03,1.376609535963938535e-01
5.835867489805576206e-05,4.408390455706642092e-02
4.345108318573679676e-04,7.807822039339706865e-02
6.682000030449608552e-04,2.919486298437880267e-02
9.403949036492810498e-04,1.500805240772976890e-01
1.782163299930891449e-04,5.644981316277814659e-02
5.154267699979326375e-04,3.349658276540858071e-02
1.629999518975315444e-04,2.590749286130570109e-02
1.166948461357116473e-03,8.833850575325184751e-02
1.796559308781144624e-03,9.075123567311403627e-02
7.449032614195602543e-04,2.207896286106551462e-02
1.367169789356781438e-03,1.073137421546680043e-01
6.555379929523516168e-04,7.502645189217894972e-02
1.485924184550847706e-03,7.448049816588710181e-02
1.291585389903553279e-03,4.857878586333520821e-02
1.298059254557260857e-04,3.990464043207032213e-02
6.632040492246257064e-04,3.414667040553887728e-02
4.208026100632632129e-04,9.818675670320120563e-02
7.143503472320625368e-04,4.264551993143680941e-02
1.084817759920807343e-03,4.385021892576259489e-02
1.292160572789917373e-03,6.146800026335171724e-02
1.032292276702954361e-03,1.147175329768831409e-01
1.423912580460055290e-03,6.139812028794796456e-02
7.175212297506832577e-04,7.240856091527884952e-02
8.931832725328855581e-04,4.738210141583443918e-02
1.197863745166965858e-03,4.456253288852528999e-02
9.213611092921583211e-04,5.959410019324419550e-02
1.291556769469738705e-03,1.123238225844978289e-01
2.058037936897447672e-04,5.857865334519273687e-02
1.074949721810772351e-03,3.799361940467996940e-02
4.303962343534244064e-04,5.162941544984975262e-02
3.379738647105984652e-04,3.762613901113694842e-02
5.014213539728393709e-04,3.139276393844681740e-02
7.404721967244779022e-04,5.111713457307905800e-02
6.866613973509996284e-04,3.161945943101357459e-02
1.322916593961820852e-03,8.909576139323509281e-02
2.011480204536350211e-04,2.469946184506673428e-02
1.393760209639120047e-04,1.874526878755299053e-02
4.944607385117269840e-04,3.167744305408157213e-02
2.763085704685058330e-03,4.561169200118635886e-02
3.587527185457452532e-04,3.002252564562955459e-02
1.242123840654512507e-03,5.380607822513137906e-02
3.204862212095299493e-04,2.427105270495657705e-02
4.031945006254989035e-04,3.475541705814742116e-02
1.219343523496930386e-03,3.483162077549893654e-02
1.053033450342729565e-03,1.294299777212619129e-01
7.593996571889625492e-04,7.092745386841201038e-02
1.281685027830856615e-03,5.910956799529466094e-02
7.427786466127867882e-04,4.367779123355295529e-02
3.545991522593452527e-04,4.150589662027932142e-02
2.106728138421618338e-03,7.019477474691908359e-02
6.759473799308418716e-04,2.642039071225635999e-02
3.295298793082593520e-04,6.110863549279263451e-02
5.948064062483970340e-04,5.022732221107695932e-02
1.267004452478085559e-04,4.186602675815816882e-02
8.167916894146514317e-04,4.057582040857991151e-02
2.447681435684239391e-04,1.047980445999874693e-01
2.950084893506684826e-03,6.817587987457165988e-02
3.635059389332826558e-04,4.025690037380081493e-02
2.945338682609429954e-04,2.135393601828271606e-02
7.711241103831455342e-04,5.458686382718637431e-02
7.906822683305804282e-04,3.606814269225279423e-02
8.889767875304754917e-04,3.428394566315697001e-02
8.893160439978573537e-04,4.254292236701510271e-02
1.237657300540894118e-03,4.651673567719823849e-02
8.774678981814779165e-04,4.352094245480325058e-02
6.762950330121823318e-04,3.248323653806810957e-02
5.116575847209859284e-04,1.146517159072520525e-01
4.638107462294591317e-04,3.452960065902149073e-02
2.999327062006869674e-03,9.712985523582262637e-02
3.888828848959856505e-04,5.499801854727996014e-02
1.067419567954327672e-03,6.556660388301836784e-02
3.019160939370452431e-05,2.308153205308521166e-02
4.937660174074495886e-04,3.987914247546089919e-02
1.191346623667096050e-04,2.660632155524319392e-02
9.602213761180399595e-04,3.879295913583134803e-02
8.692800548825835565e-04,5.084693722058823695e-02
1.437673185323461644e-03,7.425751332935635884e-02
2.027520184646788143e-04,3.083487478619482969e-02
4.923727187975943977e-04,4.001752602806155773e-02
2.690569214023392402e-04,1.929242339415418103e-02
5.274125491885485852e-04,1.198925822012838482e-01
5.009646634587846658e-04,4.998726425174886828e-02
7.023229326743835954e-04,4.475379141163912666e-02
2.339316830144553985e-04,2.163627221688170163e-02
1.486282843142984044e-03,5.918322395648397544e-02
2.072892146825850313e-03,7.733417948075692328e-02
1.659403964861590631e-03,4.737219614945011037e-02
1.901144198049570027e-03,1.074739735671044333e-01
9.201508411190222015e-04,6.658121053538970657e-02
1.585157848668733178e-03,4.800338765374429634e-02
2.315705558183664588e-03,7.911733621756880663e-02
3.953974348528056966e-04,8.620662634207355846e-02
1.162634238943985104e-03,5.609109000948381968e-02
6.884111488469164472e-04,9.104927722847880323e-02
4.013455507778218969e-04,3.682661710679175499e-02
2.896904786186504086e-04,3.483748199609352364e-02
1.078055324564065149e-03,6.430577573554700777e-02
9.880253294559460456e-04,1.503874423382044190e-01
1.884848241577572240e-04,6.242517207192655598e-02
1.461356687807596711e-03,7.211535751080175305e-02
1.046786140698644212e-03,4.326612965737355182e-02
8.926102187312329216e-05,3.590933207132340765e-02
5.333930395399190351e-04,6.130523122149919568e-02
9.441607972678787639e-04,1.054645599199215966e-01
9.648639221465397323e-04,3.506807122630710427e-02
1.393245628594257145e-03,1.019031196269289397e-01
1.872660606480944841e-03,4.122068141540428249e-02
9.618843528422486725e-04,7.431908512036536352e-02
6.981561518951175929e-04,6.944197238678431749e-02
7.486996154085731906e-04,3.683342025174062007e-02
9.618165066463802261e-04,8.067984541338713012e-02
3.410311122508348698e-04,3.541848973338145024e-02
6.041734964322984305e-04,6.572282614827906766e-02
1.943646509902393195e-04,3.159206330696886361e-02
5.334446440165872350e-04,6.912309376287538443e-02
1.328186182812003463e-03,7.206715861552119573e-02
8.721850590541976606e-04,4.935039883929586563e-02
4.077712387398108214e-04,3.612460074339548383e-02
4.980458534838429728e-04,5.749360465351291416e-02
1.235792293156758406e-04,2.800516338913104988e-02
5.196344002294997618e-04,2.481828167492559911e-02
7.556355022236104077e-04,5.097711630980998609e-02
3.876675838355023098e-04,3.655033628197189993e-02
1.042290089588993854e-04,4.562491952639990966e-02
4.527893002587791483e-04,1.160198796253507220e-01
7.154340211368147729e-04,3.499723614797279475e-02
6.401051038285322228e-04,2.720137309363642245e-02
1.828630917703497104e-03,1.312460696811151295e-01
2.274318419155773729e-04,3.888914102774493342e-02
6.649364901139510290e-04,3.077746715499499880e-02
8.913075420314335541e-04,2.912557564633711654e-02
6.372121315586880535e-04,3.768990088166810498e-02
1.577081021804157147e-03,6.226551119658018524e-02
5.287572951492599919e-04,6.030262235542137306e-02
8.452871151698583638e-04,7.027269976105428306e-02
8.309100309919603797e-05,3.263251434623709590e-02
6.359677662973732982e-04,4.640856110884844510e-02
9.034194850160644523e-04,5.173669967946565446e-02
7.537203882297797454e-04,5.218878888437272767e-02
1.234510689125607351e-03,8.221481957425209874e-02
1.730002927765507880e-03,9.786099002245868261e-02
3.617248311894804245e-04,3.411528908348068767e-02
7.384784816241207793e-04,3.591388305978581580e-02
4.799185351610470098e-04,3.259940247304931454e-02
1.542977466940412506e-04,4.322661344212137130e-02
8.569428986314480854e-04,7.585038681897948720e-02
9.585889033804349292e-04,1.263606075717182420e-01
1.051231795736904230e-03,6.346932128555048125e-02
9.136622662324544661e-04,5.103530151275629395e-02
3.226936657484212167e-04,2.635586952555248746e-02
4.210375943388408116e-04,8.882584932718520787e-02
4.207566997213521435e-04,2.551506086489691710e-02
1.128729692451054369e-03,8.713315297912965773e-02
3.250471859920998994e-03,1.167218529237250418e-01
1.801449087859118686e-04,4.187568820985784063e-02
1.893465705957594566e-04,2.116656620511649101e-02
4.214831319234506823e-04,4.517849007975702214e-02
6.856341254021188804e-04,3.799421550672756054e-02


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_4_nPts_501/State_pointwise.csv <==
0.000000000000000000e+00
1.576884205315917664e-05
3.166022817336147654e-05
4.745704748868734280e-05
6.302972832696734917e-05
7.824376701821844637e-05
9.305473199228142533e-05
1.074467020267810824e-04
1.214040566368812524e-04
1.349307223127982347e-04
1.480401517604534867e-04
1.607796174593889571e-04
1.731159757160094514e-04
1.851365384245851065e-04
1.968829567398633351e-04
2.083364006628951604e-04
2.195977134914484097e-04
2.306248672439004110e-04
2.414216229247867496e-04
2.519823617532779281e-04
2.624510972504268125e-04
2.726678099967960733e-04
2.827671963728795035e-04
2.926103232886445582e-04
3.022891804276839345e-04
3.117669794933664029e-04
3.210847123442661655e-04
3.301802941098053168e-04
3.390951520487739401e-04
3.477108589189370491e-04
3.561371061638896052e-04
3.643628964477008125e-04
3.722798406882721345e-04
3.799626651633802865e-04
3.874654576145886153e-04
3.947551328312703944e-04
4.017207849760784377e-04
4.084848154916054241e-04
4.151257948770692430e-04
4.213488380963026358e-04
4.273971336894444306e-04
4.333120521825550853e-04
4.390174062484097917e-04
4.445558533971993853e-04
4.498824520011712735e-04
4.549447574424547724e-04
4.600202438053146992e-04
4.648570132735896365e-04
4.695659929216944306e-04
4.741507127873356708e-04
4.785895223093916684e-04
4.829534992921713510e-04
4.871027465768174025e-04
4.913484016501046270e-04
4.954260825830170134e-04
4.994636124620033257e-04
5.033640773978165228e-04
5.072448196229428774e-04
5.111974258130702609e-04
5.148845058379203365e-04
5.185160302134672605e-04
5.222988922163329661e-04
5.258818961029199102e-04
5.294406646669802541e-04
5.330409052338724862e-04
5.364048642760854690e-04
5.399489058928175211e-04
5.433544834695380743e-04
5.467580931238780195e-04
5.500990525301174827e-04
5.533985433383570296e-04
5.565452664265668759e-04
5.595838223539928435e-04
5.628076759207623070e-04
5.658462379369844086e-04
5.688288415793829600e-04
5.718051762024778384e-04
5.747009043551853935e-04
5.775590510858075177e-04
5.800802165816243416e-04
5.828979828135238961e-04
5.853747424982014280e-04
5.879505101606952167e-04
5.904345029369428843e-04
5.927846575359829728e-04
5.950281842791449449e-04
5.971350520477258783e-04
5.994114817482465440e-04
6.015239709387110167e-04
6.032744268025247436e-04
6.051755873557329579e-04
6.069437949018929856e-04
6.088348265280707494e-04
6.103522483617007666e-04
6.117300515686707740e-04
6.132555554151375432e-04
6.148262593556053091e-04
6.160262911932834484e-04
6.172527708331321250e-04
6.184675299097941448e-04
6.195468334255771481e-04
6.205843129969412786e-04
6.215331210567276443e-04
6.224960535750057034e-04
6.233771990297176657e-04
6.240881028465317115e-04
6.248608668869559679e-04
6.255545035719345393e-04
6.261767232454973353e-04
6.267741652421499055e-04
6.272868336307801940e-04
6.278238197355845429e-04
6.281614046065309154e-04
6.285920878950079782e-04
6.288751921665891587e-04
6.293022757830613045e-04
6.296299554033879531e-04
6.297903641248048245e-04
6.301326531990003588e-04
6.301890028013179545e-04
6.305451974080167332e-04
6.306430348712588341e-04
6.307040737607572112e-04
6.308444375151545103e-04
6.309231582863894516e-04
6.309589955995065225e-04
6.308016646778824565e-04
6.310265127686953690e-04
6.308924021503070634e-04
6.308200310849443326e-04
6.307035410197947556e-04
6.305933100634319999e-04
6.304399151957351677e-04
6.303066038750859690e-04
6.300114236992282457e-04
6.298422448265394991e-04
6.296028613115289829e-04
6.293099344605312950e-04
6.290275157605496048e-04
6.287559677913279188e-04
6.281488493768971892e-04
6.276859520246702573e-04
6.272426142075460120e-04
6.268048105984025398e-04
6.260982601591358332e-04
6.253566010181454971e-04
6.246446029949392909e-04
6.240316416210589523e-04
6.229817505347678974e-04
6.222608465149548351e-04
6.213140080777446173e-04
6.202830528407865529e-04
6.193272032408714267e-04
6.182104883249994742e-04
6.168156352299725143e-04
6.156113893687198413e-04
6.143411313446200950e-04
6.127380572629181898e-04
6.113595736758625776e-04
6.095557806164997317e-04
6.079928190898531426e-04
6.063571544772106137e-04
6.044493200281220169e-04
6.024169466927187244e-04
6.003970941099723291e-04
5.983970045051467679e-04
5.962919566857571851e-04
5.939532477006181921e-04
5.915920615895409185e-04
5.890537126764794351e-04
5.866496204927074132e-04
5.839652032506581492e-04
5.812903790878287680e-04
5.785467478551797882e-04
5.756451927996231177e-04
5.727239208797030301e-04
5.696721610042310147e-04
5.664875913440337030e-04
5.635147656108951963e-04
5.601338211407291823e-04
5.567870495619686722e-04
5.533118938347847404e-04
5.497679670567467980e-04
5.463287717564213608e-04
5.426785995974459098e-04
5.390871562431787112e-04
5.350982844383178616e-04
5.314373396339000521e-04
5.276300400973710225e-04
5.237787279694927633e-04
5.196263997260253120e-04
5.157371819968226134e-04
5.117111043881905630e-04
5.076146462927866310e-04
5.032655175585265539e-04
4.993092585952041418e-04
4.951780688942086783e-04
4.911392776489886813e-04
4.868503642752042282e-04
4.826739081087438876e-04
4.782471180064806759e-04
4.741508039622921444e-04
4.698828611702232649e-04
4.654120294029784333e-04
4.610427507749648157e-04
4.566046904286302777e-04
4.523905097815195120e-04
4.480870063694464278e-04
4.436096218998208940e-04
4.393409037832807229e-04
4.349423923224460253e-04
4.308886042554416207e-04
4.265834375596355699e-04
4.221325216715587914e-04
4.177511756222607175e-04
4.137644493753533936e-04
4.092958624946074764e-04
4.051320838294181215e-04
4.008474183814225711e-04
3.966138730739920959e-04
3.922328707854916274e-04
3.880926388619698741e-04
3.838569439085226520e-04
3.797764302229111877e-04
3.756157715235630690e-04
3.714911616017335660e-04
3.672622426842409027e-04
3.631464108506676780e-04
3.588721417626672405e-04
3.547549869491462005e-04
3.507439290164615642e-04
3.465406193647879718e-04
3.425553501401612522e-04
3.382289556292938926e-04
3.340733550334373803e-04
3.301124386005938049e-04
3.260036808043764722e-04
3.217534173811653631e-04
3.175976560436666318e-04
3.135266933849134574e-04
3.092792649317388509e-04
3.051860149982932313e-04
3.010905111546779978e-04
2.969468639784089703e-04
2.928197390692499624e-04
2.884075304825373109e-04
2.841152535866253714e-04
2.799820678904829663e-04
2.756795562213198991e-04
2.713489843635397136e-04
2.670032662313026606e-04
2.625274969367819011e-04
2.582749999469058366e-04
2.538752334788618725e-04
2.493061410377972464e-04
2.447769305069513734e-04
2.403676516669062124e-04
2.357924984388581890e-04
2.312338674779201853e-04
2.265078838947776063e-04
2.220180649805669759e-04
2.173247967174329887e-04
2.124550626598775693e-04
2.077893365706184881e-04
2.029796939879702222e-04
1.980285457783281799e-04
1.934063933635155053e-04
1.883828786639618613e-04
1.834109485898682834e-04
1.783363118086356280e-04
1.734797154544498454e-04
1.684308673812751067e-04
1.632496976098352093e-04
1.582256421128747093e-04
1.531623586510377777e-04
1.479737436940187223e-04
1.429192383204380690e-04
1.377815724348252502e-04
1.323253429563742145e-04
1.272627133248604991e-04
1.219854113738705337e-04
1.167104612087577209e-04
1.115264726416764773e-04
1.060359763465079652e-04
1.007822211371856014e-04
9.559485556431823738e-05
9.016404793671384255e-05
8.500865082194941635e-05
7.968440496686213237e-05
7.445282849860568319e-05
6.920829198064915033e-05
6.395085098787056666e-05
5.868282594034823774e-05
5.362346724591127156e-05
4.839022749392185574e-05
4.306766497697012142e-05
3.796898215924215947e-05
3.292072691274405827e-05
2.797402480547717118e-05
2.282443372303433193e-05
1.774163247181270719e-05
1.298930727866576262e-05
7.867438860165165693e-06
2.977236938539462585e-06
1.805459242998352920e-06
6.614966258311483216e-06
1.136098543219610235e-05
1.595255341424461903e-05
2.055837345604771826e-05
2.523457398462269907e-05
2.969000652397468798e-05
3.400153783861270540e-05
3.861408526883991499e-05
4.291301742176401035e-05
4.700067643814698215e-05
5.123724561229003882e-05
5.551361536837440269e-05
5.937362845109817044e-05
6.344461839247195201e-05
6.729166756658244708e-05
7.120748779154695285e-05
7.489406429628253647e-05
7.878488648871417865e-05
8.236857168086864078e-05
8.609814081461664159e-05
8.960289186443759490e-05
9.276129371160735104e-05
9.629704029179286806e-05
9.951387353668295077e-05
1.027995138513926321e-04
1.059563517973316493e-04
1.092743055119971274e-04
1.121003746287208003e-04
1.152228158369794642e-04
1.182485248816256274e-04
1.211502672233688571e-04
1.239185492005745459e-04
1.267862774894101818e-04
1.295222757360381394e-04
1.322636035794300113e-04
1.348002641010648261e-04
1.375288369982463621e-04
1.401357876522624224e-04
1.428104199099333727e-04
1.451412523834072488e-04
1.476856916249325025e-04
1.502961430293048295e-04
1.527159871999028695e-04
1.552947602601051358e-04
1.577959800571626658e-04
1.602220942171772577e-04
1.626131158873889149e-04
1.651108626854469463e-04
1.675180409961285477e-04
1.698853118610177404e-04
1.723919646556826279e-04
1.747497470430126043e-04
1.772618474216169915e-04
1.799234853407938317e-04
1.823411704728883365e-04
1.849777146489817170e-04
1.877084563419728624e-04
1.900595127428683639e-04
1.927573262816562050e-04
1.954446316694280483e-04
1.981854803931870634e-04
2.009965337592678480e-04
2.038007951117304373e-04
2.067669253194015511e-04
2.094745534009234689e-04
2.124637639728810257e-04
2.154467154360517611e-04
2.184737858990093429e-04
2.215583260984921310e-04
2.246441971385237935e-04
2.277055170347708213e-04
2.310792144553097671e-04
2.340189581757634585e-04
2.373779727480318513e-04
2.407768717449521034e-04
2.442125693156160793e-04
2.474297868715336080e-04
2.509432058708238600e-04
2.542657271837889255e-04
2.577639960126276719e-04
2.614295357403761955e-04
2.649560608851686538e-04
2.684578159746209280e-04
2.716899175675413503e-04
2.754249671906849883e-04
2.790613948238096498e-04
2.824946908064340789e-04
2.859531557523053991e-04
2.894363983750869451e-04
2.929910580092842665e-04
2.965056357093764916e-04
3.000179578306338968e-04
3.032236844315860935e-04
3.066304073856551682e-04
3.098441919469063777e-04
3.131466480197353519e-04
3.163717187474324177e-04
3.194938264569069375e-04
3.225084454400173328e-04
3.253774073314064097e-04
3.281998088121573787e-04
3.312154287780089135e-04
3.337853248804867334e-04
3.364352349648491725e-04
3.387434991044546706e-04
3.412269623879193858e-04
3.435453554545553345e-04
3.456534391870214051e-04
3.478255330222612685e-04
3.496847302093541998e-04
3.515531793988335707e-04
3.530814504046908553e-04
3.548355585559770375e-04
3.558890398576153302e-04
3.573919239141520876e-04
3.585573814137710258e-04
3.594081943680826896e-04
3.605584530340655292e-04
3.610920186184474190e-04
3.617227702696901304e-04
3.620168958778924306e-04
3.626153137292753570e-04
3.628524574410540993e-04
3.627980555451770783e-04
3.629755885233842960e-04
3.625460329250707048e-04
3.623884543363375954e-04
3.619743211217274492e-04
3.613844195761162226e-04
3.609156952424363851e-04
3.601682024353403122e-04
3.590618131193989981e-04
3.582513099729123240e-04
3.574589394683691523e-04
3.558563392594971120e-04
3.546920157460053957e-04
3.533763546051948978e-04
3.519374351793613798e-04
3.505256233397036070e-04
3.486843196663924616e-04
3.471607619276451118e-04
3.452378273290923616e-04
3.434146484292410761e-04
3.413422111563368944e-04
3.394117846738931021e-04
3.372788553761552066e-04
3.349227353938166729e-04
3.326529211102879913e-04
3.300901340957951291e-04
3.274763229671462383e-04
3.245051822853284307e-04
3.219380931953619296e-04
3.190988554651053022e-04
3.158158151871370833e-04
3.126996818262339772e-04
3.090182525105067413e-04
3.055298049395860360e-04
3.015902562246153273e-04
2.977110158072227009e-04
2.936568032960162888e-04
2.889399450648477696e-04
2.843682959712268143e-04
2.791752990852769400e-04
2.741027295784514983e-04
2.684894194550091484e-04
2.628571298285420355e-04
2.569186576826254509e-04
2.504245871022270364e-04
2.439316443667571832e-04
2.368743673981654752e-04
2.297412182910574252e-04
2.221124843062027843e-04
2.145059944603788793e-04
2.066763442002406137e-04
1.981790814064021689e-04
1.898885519500126406e-04
1.809261732503841813e-04
1.721750071716487973e-04
1.628849975632284952e-04
1.539445953159246372e-04
1.444932940850296443e-04
1.353384320769701610e-04
1.261785212372801279e-04
1.166222025371643767e-04
1.074412840298688554e-04
9.791841490519592739e-05
8.881021301282432390e-05
7.935183754723129645e-05
7.030924985462760901e-05
6.124679217001105513e-05
5.170180917273003995e-05
4.240716299040020454e-05
3.241317651033609470e-05
2.243284960545474660e-05
1.142018919016510314e-05
0.000000000000000000e+00


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_6_nPts_501/Control_pointwise.csv <==
0.000000000000000000e+00
1.664953412041235481e+00
1.930324994725978627e+00
3.447901000268657867e+00
4.310399634016988557e+00
4.213972003666867749e+00
3.224294129354262850e+00
1.821546404533989971e+00
1.074270764780919762e+00
1.467793778032500995e+00
2.098552536596855589e+00
2.149037514407496019e+00
1.476918865543439097e+00
4.647926447482291223e-01
3.933839767228164419e-02
4.750365122936273110e-01
1.478368845399984366e+00
2.264743724244397072e+00
2.555017788873783502e+00
2.328106032701612094e+00
1.675047890581708998e+00
8.338793985489019178e-01
2.210401498804230869e-01
1.828602906168157460e-01
6.368938528215721817e-01
1.186409889974413545e+00
1.491304130387277382e+00
1.373609714356973655e+00
7.480598275341208137e-01
3.337090004046672220e-01
1.345003498294147448e+00
1.280094281576197091e+00
5.814838311499670453e-02
1.303473706465581472e+00
2.124386724184915920e+00
2.225431703520456495e+00
1.622629625827727295e+00
5.795266283970192944e-01
1.970429431607669812e-01
9.661538024636229238e-02
5.117781464858524032e-01
8.660189166468228450e-01
5.973986923113727698e-01
2.278454754676886296e-01
1.170893760736731792e+00
1.687252777259473646e+00
1.687770037246295374e+00
1.453123120954430192e+00
1.080232408477300510e+00
5.409754047748975836e-01
4.707418317750011738e-03
3.190621194808613836e-01
3.647395912944944030e-01
3.166019414334897419e-01
3.403181009213440689e-01
4.377448806373820389e-01
5.210430939299612874e-01
5.299762852686100700e-01
4.466335631756095381e-01
2.896098857073710064e-01
1.305036960512460098e-01
6.608989669876308426e-02
1.244540876126158935e-01
2.200978087647875725e-01
2.275603085014576976e-01
8.684391011056646903e-02
1.519079735167849776e-01
3.725809871702638887e-01
4.877862389279989941e-01
5.051714165118657007e-01
4.984919691223764215e-01
5.275597323502612124e-01
5.891065511267230548e-01
6.307594273067449464e-01
6.025344487341017796e-01
4.994401072191729796e-01
3.647009580001672191e-01
2.569125766313558046e-01
2.152587562942596122e-01
2.416553998261967706e-01
3.041586100453805841e-01
3.533095394951555335e-01
3.462597498367205873e-01
2.650163247671279976e-01
1.210887842158587802e-01
5.354948138294979287e-02
2.221363923029109344e-01
3.560312639665568213e-01
4.404926425293336223e-01
4.745380118435829075e-01
4.674871315133728444e-01
4.336720485594920405e-01
3.876105986689353244e-01
3.407520240065533557e-01
2.995437894270267520e-01
2.663561479839913204e-01
2.404896941997822779e-01
2.197153740263715349e-01
2.026420024844757251e-01
1.888205859520137864e-01
1.786397879674606060e-01
1.729182547119574309e-01
1.721456637295588621e-01
1.762479630159763389e-01
1.837588887875192256e-01
1.921807734882232666e-01
1.983267877698704496e-01
1.984911303510870084e-01
1.892518277361325829e-01
1.678208189643504156e-01
1.323163467213221978e-01
8.233027530948699990e-02
1.932657034121731954e-02
5.373290537642461118e-02
1.321965603852435223e-01
2.098904318287768689e-01
2.799965917843243446e-01
3.352498046902381290e-01
3.692819560717417460e-01
3.772236355824309939e-01
3.562900471911070177e-01
3.062539882488768406e-01
2.294830432939747311e-01
1.305499127913427593e-01
1.584419823751215262e-02
1.073196354310574918e-01
2.316024600894603935e-01
3.498845666788270581e-01
4.560153791146897007e-01
5.448986824926456141e-01
6.129699036854194816e-01
6.577029364895128349e-01
6.779043993634148446e-01
6.735709960343549962e-01
6.453870490681581362e-01
5.951683599867311214e-01
5.250473768442007749e-01
4.378661101053410443e-01
3.368604794015330750e-01
2.255870838275249868e-01
1.076995254071301811e-01
1.301664659454255385e-02
1.329201722440792599e-01
2.485573497536485155e-01
3.567061320305151551e-01
4.545794783872953992e-01
5.399160484069576160e-01
6.109275689669863008e-01
6.663693156284469232e-01
7.057582657797136783e-01
7.288930759429422812e-01
7.363852154612765544e-01
7.288836290301869969e-01
7.078708294987862137e-01
6.747537800896525884e-01
6.311506754543428910e-01
5.787805303355022524e-01
5.195472637907796454e-01
4.550286412491582055e-01
3.869111829664773072e-01
3.165630385985775952e-01
2.454458621373041272e-01
1.745807323550742085e-01
1.050363522672209671e-01
3.761613289918108727e-02
2.697410041688219628e-02
8.831341321746966067e-02
1.459331809388291212e-01
1.994940725540211846e-01
2.488884096408245927e-01
2.940193532716429692e-01
3.347897029241140299e-01
3.712165892608185747e-01
4.034243597925030178e-01
4.315026849123328456e-01
4.554892750283814906e-01
4.756514344404335071e-01
4.920478966407536014e-01
5.049754238903376713e-01
5.145799817157522549e-01
5.209333094159450672e-01
5.244149087597008707e-01
5.250819014408499852e-01
5.231056563525364744e-01
5.187634271809923314e-01
5.121527535769884176e-01
5.034968911317140305e-01
4.930191646298133223e-01
4.807030897181870377e-01
4.667686095148614323e-01
4.514141711380275090e-01
4.347779519704707551e-01
4.169115770384261843e-01
3.980397188429196653e-01
3.781406733293368183e-01
3.575532313351240665e-01
3.361331910374623089e-01
3.140479185833290332e-01
2.915737011869571904e-01
2.685391083446710958e-01
2.452482972522934124e-01
2.217029502648108219e-01
1.979342826500087582e-01
1.741482214940026640e-01
1.501758088977810102e-01
1.263436616446280414e-01
1.025810297612360922e-01
7.895023229273664955e-02
5.557808538181488456e-02
3.241184170176538565e-02
9.612239423806571287e-03
1.280906082066584836e-02
3.482501531593470284e-02
5.648875215082876933e-02
7.755198275079722148e-02
9.807148952386014751e-02
1.180581267603575124e-01
1.373394208094081137e-01
1.560708229029757754e-01
1.741022503689893253e-01
1.914397591203774174e-01
2.080204209711977725e-01
2.238648847414178022e-01
2.389285835196971186e-01
2.531856393297732821e-01
2.665639866021412008e-01
2.792086147442073285e-01
2.909779544378897631e-01
3.018330104468159303e-01
3.118068189987120986e-01
3.209129005736385265e-01
3.291071038178980390e-01
3.363905819019395449e-01
3.427907510287926951e-01
3.482582642419194130e-01
3.526708267586384227e-01
3.562528300524470115e-01
3.590031411072892031e-01
3.606683714071273195e-01
3.615821880335287619e-01
3.614406888808590623e-01
3.604545415414592280e-01
3.585669190878937873e-01
3.557854013040114283e-01
3.521094716674943448e-01
3.476259299116098433e-01
3.422151324724828636e-01
3.360163761945912930e-01
3.290312007940003891e-01
3.211653405850847798e-01
3.125377194077176846e-01
3.032133752530535298e-01
2.930891231572816391e-01
2.823054386945912930e-01
2.708192584490453636e-01
2.586366720991098433e-01
2.459311879760880948e-01
2.325287179544020533e-01
2.185179383750031346e-01
2.040557683480998252e-01
1.890278165664059373e-01
1.735672039026694147e-01
1.576768858114241667e-01
1.413555886170548281e-01
1.246701884508844976e-01
1.076680801766071865e-01
9.042669075559128800e-02
7.281318144871459785e-02
5.509862023201766990e-02
3.709202813430426127e-02
1.899487078848229038e-02
7.487745651183659590e-04
1.746859477779342043e-02
3.576231045468834802e-02
5.399756201360515068e-02
7.212391012637442422e-02
9.020196442999232900e-02
1.081325737068653675e-01
1.259123369382696978e-01
1.433818617436459775e-01
1.606377250104819576e-01
1.775403582735887997e-01
1.940916832005398496e-01
2.103130144933262613e-01
2.260695282689393626e-01
2.414747140894210886e-01
2.562187692023277785e-01
2.705566885229993557e-01
2.842782256508621930e-01
2.973677885445685232e-01
3.098708758984159428e-01
3.217299264185622398e-01
3.327654327939242318e-01
3.432973087087523023e-01
3.529510553960016894e-01
3.618630708243155136e-01
3.700282564075466074e-01
3.773685889256432890e-01
3.837977775230556055e-01
3.894962241905920997e-01
3.942694459339340374e-01
3.981739655224054708e-01
4.011966565092228154e-01
4.034224608196571582e-01
4.046337098362904339e-01
4.050233241085615665e-01
4.045421931047274433e-01
4.030789339308102903e-01
4.007334459349105593e-01
3.975121743825801301e-01
3.934422167923243840e-01
3.885635008722833073e-01
3.828065137904526627e-01
3.761597285946570723e-01
3.686854897645265305e-01
3.604956490848009176e-01
3.515538019368517064e-01
3.417129866748020994e-01
3.312800215580374852e-01
3.201149820018883707e-01
3.083860071698513172e-01
2.959673108173147549e-01
2.830782986461970463e-01
2.695442345313786014e-01
2.555128846357460071e-01
2.410880299111939906e-01
2.262605279299109706e-01
2.110148444116436428e-01
1.954429686553498247e-01
1.796383357366140299e-01
1.635795949708617192e-01
1.474289064669964677e-01
1.311194387649586846e-01
1.146984397278916212e-01
9.829647596161028567e-02
8.195917660592333398e-02
6.564009268675641273e-02
4.955806911949778293e-02
3.351100348476954149e-02
1.784454313613337284e-02
2.368540991266154805e-03
1.281145152116480723e-02
2.763758900306445554e-02
4.192427795093589538e-02
5.585419976909600237e-02
6.932969156762414098e-02
8.225500079277758836e-02
9.461246768237996374e-02
1.064852525653432469e-01
1.176451336741671794e-01
1.281926975249735312e-01
1.381389420492448727e-01
1.474941935581344232e-01
1.560478082247988008e-01
1.640005210632076715e-01
1.712847708505980115e-01
1.778540209293646701e-01
1.838028636696641405e-01
1.890114808378292599e-01
1.937570030398550469e-01
1.977699875323229439e-01
2.011630992779437632e-01
2.040864512453632595e-01
2.063599343110865680e-01
2.082404046327737124e-01
2.096793274961027409e-01
2.106462761271543638e-01
2.112022583601762538e-01
2.115571179705695304e-01
2.116169792819715401e-01
2.115082457286430184e-01
2.112469140115658117e-01
2.108395984930373501e-01
2.105441719152281177e-01
2.102616727917041572e-01
2.100174007017550082e-01
2.100161037550902776e-01
2.101702741194677593e-01
2.107223621416309811e-01
2.116266078777830906e-01
2.127811360582945177e-01
2.146069058461028689e-01
2.169000590990854960e-01
2.196682922390662540e-01
2.229973852413555946e-01
2.271176046803393689e-01
2.318211941743060223e-01
2.371206617240808612e-01
2.431207868365170555e-01
2.499603741045755001e-01
2.572939438060215522e-01
2.653189820610402094e-01
2.740317110822267921e-01
2.833089489946161166e-01
2.931130315660670504e-01
3.033903629863861084e-01
3.140667337710745244e-01
3.249460372281642861e-01
3.361513028231755129e-01
3.473644906493706941e-01
3.585153633997268940e-01
3.694145825050174636e-01
3.798050495174773999e-01
3.897321052216753401e-01
3.986094268939677221e-01
4.064114911761649296e-01
4.129996981218013730e-01
4.175945336106341443e-01
4.202736176396584256e-01
4.206599216553517095e-01
4.183370719778380931e-01
4.127262398654014675e-01
4.035358303710570027e-01
3.904592145490681787e-01
3.728076079412296906e-01
3.502705564588470821e-01
3.224628381709369052e-01
2.889554574575576851e-01
2.496029505203143373e-01
2.041243588310930335e-01
1.526674448842477716e-01
9.560494664016161437e-02
3.344170154572445597e-02
3.264964871044107042e-02
1.009801180496374684e-01
1.691032315564617861e-01
2.341845873681931423e-01
2.917812373661066161e-01
3.371739473779156171e-01
3.647432576094555845e-01
3.678982889514303412e-01
3.402761237713374243e-01
2.755384986208291309e-01
1.691193759889157988e-01
1.811880565801970988e-02
1.763282395476366560e-01
4.094168872382883961e-01
6.715609741941968025e-01
9.495758348727356690e-01
1.228383751372525978e+00
1.492997127923363365e+00
1.732461952671535244e+00
1.940245404109546712e+00
2.116519533823186805e+00
2.264654843081757463e+00
2.389907096901680461e+00
2.496912581451702806e+00
2.587694933566510258e+00
2.662062471693786847e+00
2.716925734523044866e+00
2.748496927385374988e+00
2.752149416005366334e+00
2.722871568633550510e+00
2.657911328962242692e+00
2.554354815078326624e+00
2.412152069251661146e+00
2.232783409174231792e+00
2.019425675663001130e+00
1.777967518626127230e+00
1.515984867532864655e+00
1.244401663084460097e+00
9.760556878635497924e-01
7.275910388638919812e-01
5.195029126186057056e-01
3.768973517113352045e-01
3.323838482373560055e-01
4.238005316744590800e-01
6.963126704875435280e-01
1.191067694638434205e+00
1.917575971029322091e+00
2.795732868411334948e+00
3.617949723060917222e+00
4.156816881450254186e+00
4.349870510252401345e+00
4.190153389143972618e+00
3.542960227213086455e+00
2.491249457725302818e+00
1.512848937898809254e+00
9.230028188695769131e-01
5.111523397323480822e-01
1.055814448795899807e-02
4.665948022328620937e-01
6.855414705144085019e-01
8.282813219006470717e-01
8.922177223531093659e-01
9.050902232311273110e-01
1.105803203890218356e+00
1.384958660373229122e+00
1.474935222965314097e+00
1.489186440188746019e+00
1.576091599096855589e+00
1.723439529985625995e+00
2.338980237437169762e+00
3.929731218987114971e+00
6.099385682088637850e+00
7.791532428471555249e+00
8.431676489485738557e+00
7.992990721948345367e+00
5.683628522558009877e+00
1.070203961357641731e+00
0.000000000000000000e+00


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_6_nPts_501/Error.csv <==
3.730238738756883055e-01,1.056987771364647699e+02
1.804291098783120106e-01,1.049630617789563019e+02
1.435807960733282151e-01,1.035299138139352380e+02
1.355028368300805752e-01,1.015393413014185455e+02
1.230983660269868440e-01,9.917699744583643451e+01
8.650242179525514941e-02,9.606186007327572440e+01
4.068430613157008463e-02,9.174302237724012343e+01
3.569788301317136647e-02,8.690471808321639458e+01
3.389961016342613043e-02,8.126445859430567964e+01
3.537902760183887080e-02,7.492578725647345550e+01
3.456275973398846568e-02,6.838889663121409512e+01
3.569212228602199055e-02,6.371536898481555511e+01
3.571633446475037249e-02,6.796839879424089759e+01
3.722324474593480953e-02,8.279380351322411968e+01
3.941730801618275465e-02,9.085305753331411438e+01
3.984382722033653901e-02,8.364183635010893170e+01
3.922037105653362887e-02,6.932172113164675409e+01
3.708047343932396184e-02,5.893293565994551386e+01
3.495877931350037382e-02,5.375348929470174397e+01
3.131399173374792289e-02,5.171277499074242456e+01
3.056526716291610782e-02,5.086369892311356722e+01
3.175060670672950891e-02,4.947063105048825093e+01
3.314385983126206386e-02,4.660277634115923462e+01
3.618419442122421809e-02,4.438452892767718794e+01
3.186107599321584549e-02,4.654326335180552832e+01
3.021787768659087853e-02,5.384314748001342821e+01
3.076388542660151229e-02,6.730216823621364597e+01
2.984536666255182755e-02,8.284724874118820992e+01
2.301687348234488298e-02,9.053758052808443324e+01
1.800959957060899175e-02,8.461076563280467155e+01
1.491994002620151971e-02,7.048007235002263826e+01
1.165825820202615569e-02,5.666431765199406811e+01
1.418794043628690549e-02,4.519858308732155905e+01
1.794074752842863413e-02,3.869041062884316773e+01
1.442471979661521381e-02,3.666687253352530007e+01
1.943492700132331760e-02,3.584571881600967203e+01
1.563369960708272180e-02,3.582579804868590401e+01
1.690489714577026598e-02,3.580138226327949980e+01
1.418365919769619572e-02,3.513577343769112105e+01
1.436441005562973973e-02,3.393428363405671178e+01
1.848491136080939595e-02,3.272334956703134878e+01
1.436910328956614996e-02,3.183503769464018518e+01
1.454912137805726945e-02,3.113721196284168258e+01
1.623615186280408587e-02,3.051638802558901986e+01
1.325245760229305618e-02,2.993574796585969722e+01
1.237560809116341164e-02,2.940379081429116681e+01
1.186579542405233507e-02,2.894092434568518968e+01
1.309179496320469344e-02,2.851095726855103862e+01
1.132415693139131666e-02,2.809171988868575909e+01
1.297417859656713537e-02,2.761636483197652225e+01
1.816553551429000296e-02,2.700557018250049524e+01
8.502738377895852767e-03,2.611727611351223644e+01
5.991482523789369748e-03,2.492601508589823212e+01
5.941792361539270304e-03,2.368729657133653888e+01
6.771909145593725012e-03,2.245226806602356717e+01
1.492626790400842368e-02,2.130721249717536381e+01
4.903647199488522616e-03,2.019329689173974529e+01
1.922809411464045451e-02,1.905544675129077348e+01
4.252240843543713192e-03,1.805703071121845227e+01
9.552848586627462821e-03,1.704910285195958508e+01
4.923648362044768384e-03,1.607601637723870169e+01
5.722488725058517967e-03,1.520248984166325812e+01
3.667180208406212779e-03,1.432386302002400136e+01
1.160280388843617366e-02,1.341610626691984365e+01
3.587581413629319874e-03,1.262075058976966169e+01
1.418058738979532593e-02,1.175969311295502884e+01
3.576610347154284952e-03,1.102767580256748303e+01
1.876830910526793711e-02,1.027994088684592278e+01
4.927647091598718471e-03,9.623072259292728248e+00
2.698526688015881383e-03,9.044104223388746533e+00
2.129099177984472829e-03,8.529751474668369582e+00
1.986965490126597119e-03,8.032899428554216570e+00
4.549037260742941693e-03,7.507020273696187296e+00
2.410007577073783758e-03,6.988362456533888434e+00
3.454600958782059767e-03,6.507052878000480156e+00
1.539708462598148465e-03,6.093503429900788859e+00
1.667673563134982164e-03,5.662963484161246619e+00
1.791911667291046185e-03,5.335605623900261385e+00
1.832433324788077357e-03,5.016322465113825402e+00
2.178089398409039507e-03,4.798981462222501548e+00
1.645854875860156517e-03,4.592505883637745256e+00
7.318372499599357615e-03,4.337240244639140485e+00
3.467698488799637879e-03,4.144803546903601088e+00
9.144283181823555789e-03,3.900804193274497234e+00
9.512467481272315981e-04,3.699270721570438791e+00
1.527916549648686458e-02,3.584898790692117476e+00
3.108349747103532519e-03,3.403563111649662520e+00
9.894113094405318151e-03,3.309779002296134198e+00
1.572909729189457670e-03,3.224542762326676915e+00
2.221649797674346907e-02,3.205916655302013307e+00
9.987481682750371740e-04,3.086868726262451013e+00
7.897276223980412291e-03,2.952969220872410538e+00
2.823337757092119014e-03,2.830108009716955753e+00
1.626215749981581651e-02,2.746795073306606660e+00
2.453268095960455496e-03,2.610513322111961187e+00
9.552149834709427675e-03,2.485972073382017644e+00
5.872296104534286548e-03,2.361324763773156032e+00
4.323360031275963640e-03,2.251471999317531836e+00
3.305420708215797091e-03,2.181163042089733661e+00
1.140969245206005685e-02,2.191010297428423126e+00
1.108863039929117340e-02,2.253557106488325967e+00
3.002735953914642021e-03,2.130012725162566234e+00
6.777356459008506556e-03,2.140639016757812652e+00
1.729118612627042386e-03,2.038344322582440693e+00
3.496130732640650909e-03,1.953137523246454510e+00
8.365129073056592687e-03,1.855415142822039343e+00
1.450218021151979337e-03,1.806906960189403888e+00
7.719981994870422914e-03,1.764012376010922534e+00
7.612614619961123423e-03,1.704324012449788928e+00
8.078820660046599419e-03,1.651586036688794223e+00
4.459568787640404847e-03,1.581249380462353304e+00
1.360216180465320885e-03,1.495408527039460589e+00
4.382507843081283501e-03,1.448628450400569090e+00
9.045129211362506116e-04,1.433314442330396732e+00
2.746102948317424852e-03,1.455811520694410666e+00
4.686938836782628300e-03,1.541183465191376056e+00
9.701926951981262523e-03,1.593928559985350990e+00
4.957197405006437234e-03,1.511409580355350446e+00
5.089438328172856026e-03,1.501580184183997302e+00
6.351994996442939141e-03,1.517555202045747453e+00
6.485644578336891876e-03,1.547932382996304534e+00
4.708608066662997582e-03,1.598468398151512426e+00
1.632236178390657948e-03,1.546171318498825720e+00
7.711911863075577266e-03,1.585386326725816808e+00
1.870013877896634091e-03,1.462827477411307253e+00
1.740501630897166524e-03,1.430663831690196064e+00
5.540634114747168375e-03,1.402949899676697143e+00
2.365637135305632011e-03,1.374403945343174227e+00
6.136866743170607888e-03,1.393893830152759916e+00
1.366539561851561058e-02,1.386794311529431889e+00
2.989302614658637027e-03,1.470363078166213366e+00
3.550803034388979890e-03,1.512306886448709697e+00
8.346716967862178541e-04,1.535697321489008838e+00
4.154584899437873367e-03,1.564394508148845064e+00
6.421141868161912587e-04,1.521378277859700701e+00
2.618154812125636846e-03,1.559934754578045091e+00
7.629062488252769418e-04,1.497295690926493617e+00
2.295404026931272337e-03,1.489048314276579132e+00
7.096444781232201689e-03,1.476407892099597330e+00
7.912395973315937414e-03,1.492369565176493218e+00
1.019772328129526714e-02,1.410524529122437754e+00
5.639162769879160937e-03,1.391699775968689101e+00
2.611470730049453900e-03,1.409056199316593538e+00
3.585821505839779239e-03,1.432391399498844420e+00
7.117544667927426863e-04,1.404709509274479684e+00
5.436257778063111230e-03,1.420179986596273203e+00
9.928757742008451070e-03,1.498887505375699813e+00
1.917469518306114812e-03,1.444234578466862873e+00
6.753409377415361264e-03,1.536143136051501212e+00
1.286682571088889433e-03,1.427729732692050391e+00
7.186866834058241831e-03,1.444331238946194862e+00
1.758170653109260989e-03,1.373823998257867052e+00
8.934891241256679925e-03,1.379298667314956539e+00
7.556902915895707907e-04,1.300707782394860290e+00
1.764965981653938282e-02,1.278283736169646190e+00
1.016333364026921577e-03,1.258018355643086617e+00
1.088102287622890775e-02,1.337569536667227998e+00
1.314810020972818558e-03,1.264660148392433570e+00
4.190836316976408529e-03,1.246153842098665976e+00
6.265856132061932773e-03,1.252902096762993356e+00
3.048973289219056651e-03,1.213927631874795132e+00
4.066094669198445921e-03,1.201607111642000181e+00
3.931237486615481169e-03,1.181928959500071930e+00
1.415679472866250045e-03,1.182443919829293089e+00
2.948299672490696955e-03,1.196931418903471434e+00
8.695201513497133328e-03,1.233449186492883820e+00
2.458904029802083582e-03,1.158057852189722015e+00
4.618065716444106489e-03,1.198672232957568085e+00
7.806346304375302338e-03,1.270032334308451860e+00
1.819912192272277879e-03,1.131703312183176546e+00
2.783566188618738155e-03,1.135953888286253211e+00
1.382751646723075255e-03,1.145191932081130570e+00
3.114073845454187750e-03,1.136739745498206666e+00
4.995172375861186773e-03,1.112785427634232827e+00
4.302140693880363194e-03,1.218434646370341934e+00
1.527806295546710671e-02,1.160453126925827805e+00
1.639992786405203599e-03,1.159398963785991166e+00
7.457444372150618186e-03,1.113427494777136539e+00
1.344504663016564015e-03,1.107041868011896746e+00
5.421155133759253224e-03,1.244590797302327356e+00
8.543611313404692389e-03,1.166148439484973043e+00
3.668622536520758232e-04,1.129779560429970964e+00
3.187450747394407632e-04,1.164389064894290282e+00
2.439708414772047071e-03,1.199512521183825342e+00
1.807920022034142926e-03,1.239720708969894725e+00
3.929353347186635356e-03,1.216734934946277491e+00
8.751643887648009488e-04,1.176829072880505089e+00
6.562914242055973343e-04,1.143857003040458009e+00
4.481649092301707819e-04,1.130992843031922046e+00
3.685571060420589871e-03,1.119203215566362486e+00
2.742791997136378307e-03,1.143940148134840129e+00
2.615433881697332239e-03,1.183662765833431330e+00
3.879771483933671522e-03,1.162124584152719464e+00
3.044200736660203268e-03,1.286752161170042319e+00
2.728959579800007470e-03,1.161953612205512520e+00
3.091474814870058237e-04,1.144689292668017222e+00
2.825559076791129502e-03,1.161398871499712993e+00
1.407863006424544356e-03,1.119474523679510058e+00
2.556219353478151029e-03,1.128317280551610624e+00
4.698646341916915686e-03,1.476301715784501978e+00
3.418724601585016983e-04,1.122692475994194528e+00
2.675015899205895279e-03,1.123588428619948010e+00
7.308255156534681097e-04,1.117927041031728130e+00
8.712386546644991341e-04,1.156954662585591764e+00
6.698798093876064856e-04,1.115696845230915057e+00
1.282945799619446140e-03,1.195406399880054593e+00
2.732454510484878373e-03,1.103588100202562705e+00
2.248779426833266443e-03,1.088732322642105732e+00
1.545856498717165187e-03,1.170522022210896740e+00
1.771792911261685583e-03,1.072938596997574878e+00
9.534028431623563227e-03,1.314089307683295127e+00
3.265494767702724929e-04,1.089523338003584252e+00
2.398763565254030910e-04,1.063367479767189483e+00
6.753247955797158850e-03,1.842367387480250418e+00
1.361009120322636667e-03,1.130580401755608477e+00
7.900834874917307682e-03,1.136423117685193551e+00
9.444718868510491991e-04,1.047016624986753408e+00
2.230978544985320812e-04,1.027159028375606020e+00
5.922599030514045897e-03,1.073285459076805060e+00
1.577320341869865644e-03,1.061461898533463843e+00
1.262243435662459040e-04,1.038006641248323758e+00
2.930531338550333709e-03,1.174668839142310350e+00
1.950724931320770537e-03,1.125510051559420077e+00
2.485790311729679813e-04,1.064730925031887265e+00
8.505050907740178273e-03,1.367172807989657679e+00
7.310444304406835602e-04,1.071767218239338959e+00
6.329030746938284040e-03,1.155347352272691808e+00
4.007852569780594025e-04,1.077299418949664522e+00
4.149407241068362134e-04,1.066693081833205214e+00
3.976172994047276824e-03,1.133228296953964875e+00
1.812911344619143068e-03,1.091661807528976791e+00
3.088099377812082800e-03,1.112804201509335567e+00
3.823967174861606696e-03,1.134652053989719578e+00
1.432351490418117034e-03,1.103203283143678659e+00
3.252608154720924264e-04,1.083608203702105754e+00
5.939316388509383125e-04,1.077873264338987225e+00
4.173362667112452858e-03,1.170451120855813043e+00
7.301634794465902125e-04,1.082715724787282285e+00
1.941897604661965834e-03,1.251666903614643500e+00
2.009460098698381738e-03,1.078006275672976022e+00
6.646460493227938611e-04,1.060988140019096138e+00
6.866003952227017803e-04,1.059439806016460039e+00
1.833480051779353120e-03,1.088400055272114253e+00
1.262521852277477064e-03,1.070744101529992998e+00
2.482111105787138117e-03,1.123928401292217494e+00
9.127672884765508990e-04,1.119250002183691972e+00
2.103210647979274293e-03,1.098135162091775419e+00
2.260462409780458672e-03,1.130282141722342759e+00
2.136072129715825031e-03,1.257961145272347148e+00
1.904630952308132997e-03,1.215458055797718151e+00
9.065035138464221359e-04,1.048059144514625673e+00
2.447413039293772942e-03,1.077667081644274827e+00
4.051083428184400290e-04,1.042564142801216898e+00
2.633792773835893185e-03,1.068385387683254306e+00
5.000854414091515307e-03,1.108087700783340290e+00
1.682126095509779273e-03,1.072417180072195997e+00
4.783054780179630226e-03,1.081921295516055759e+00
1.435000830397475252e-03,1.047103166893889048e+00
3.693119193208210631e-03,1.105510253849339541e+00
7.750743554794078992e-04,1.015908065852071829e+00
4.250472773498994820e-03,1.058327907797325107e+00
5.372430376364070205e-03,1.054906629985945976e+00
6.415092618214873234e-03,1.472875698538156808e+00
1.653958341772179862e-03,9.805581310097761794e-01
2.100895187603987226e-03,9.741883372361508364e-01
1.486620855824139550e-03,9.765903297233509139e-01
2.824448492192401221e-03,1.160258514087042725e+00
8.976963908074135981e-03,1.143052532866392745e+00
1.048457818075054782e-03,9.973471074420393601e-01
3.561896460385234001e-03,1.145963941629038363e+00
7.833484556163440322e-04,9.900004457356935683e-01
1.288083668264040004e-03,1.075816994741112698e+00
5.743039616789974260e-03,1.049696205492416157e+00
9.585314834411813893e-04,9.829645140665009828e-01
4.936328019839185443e-04,9.900047825849334071e-01
9.485145588072176406e-04,9.815514362919320890e-01
2.683820961505312391e-03,1.476461085308117260e+00
2.839027397354842649e-03,1.032214779670278526e+00
1.592715169237127974e-03,9.997736099695545553e-01
1.977507469419837079e-03,1.024388213041676821e+00
5.708963710574482125e-03,1.621512017055218413e+00
5.647407941408858541e-04,1.120475373595049673e+00
7.820926628932897695e-03,1.417946593816798995e+00
7.080268559078267644e-04,1.111050886265921189e+00
5.697834096323892367e-04,1.068380611718084294e+00
1.337660165542429438e-03,1.066748646381820764e+00
3.010741968909355464e-03,1.091636228817613130e+00
1.655451561853176889e-03,1.049684234939623151e+00
3.531457519098275648e-03,1.103882348708055572e+00
2.011407232435692000e-03,1.181161308847702651e+00
1.722761203014695720e-03,1.063001782890225400e+00
1.198468456096216626e-03,1.042318745540095071e+00
5.267499679370327929e-04,1.018426702261181038e+00
2.203555114324073482e-03,1.049759390160454942e+00
3.579119615782670911e-03,1.054293005052501897e+00
3.095125285406075295e-03,1.130228586610848351e+00
2.779878814832135742e-03,1.067346493429607079e+00
1.298559987055077341e-03,1.147182412196470214e+00
9.880548882826264197e-04,1.019746589642494872e+00
1.488204762667479216e-03,1.077828909480820885e+00
1.702332874951303172e-04,1.047203180636399278e+00
7.874711540315610346e-04,1.041818461208603219e+00
3.701774583602940728e-04,1.030443014113530564e+00
1.024605865567563591e-02,1.258616487717738597e+00
1.118244271912259427e-03,1.030766100277644259e+00
1.065248296515070026e-02,1.306888789266603679e+00
6.976808590234681367e-04,1.033973016621318353e+00
4.666084636661377402e-04,1.013211732612693705e+00
1.010657112279008882e-03,1.062810020147904044e+00
2.378084702931135969e-03,9.941050630741793404e-01
4.379220792435007878e-03,1.041801170728500647e+00
1.566583802959722882e-03,1.018467114837947607e+00
1.673410983450463385e-03,1.029316926847501534e+00
1.939020615666671140e-03,1.003353214662528359e+00
2.220529244782021207e-03,1.002416747874793845e+00
1.975090501512275377e-03,1.063439465892541236e+00
4.556989770075619596e-03,1.180060603837560507e+00
3.234517352847731189e-03,9.829872815298809074e-01
1.388524740949072201e-03,9.889485190592615105e-01
2.030442369162022056e-03,9.421146057372374871e-01
9.274097750996194295e-03,1.178360614008168161e+00
9.493485155478967232e-04,1.048620660914685532e+00
1.270417366626482459e-03,8.862959837048363099e-01
8.568923509107057067e-04,8.990081151516060576e-01
7.139157635931194781e-04,9.322918164894528070e-01
1.631826900310014757e-03,1.038140015733729049e+00
5.514533849181736495e-03,1.382608796028109932e+00
8.611417397911937457e-04,9.779556123448173155e-01
2.560168619359070360e-03,1.006326314812015843e+00
3.650250210992660692e-03,1.115170634440156405e+00
9.283289269806654790e-04,1.003671862040065088e+00
2.440945990824673530e-03,9.390632702307233348e-01
8.502503792563623035e-04,9.183508145601106953e-01
1.462481680786051732e-03,9.167487320992939726e-01
3.404531659718423257e-03,1.657402662273102179e+00
1.183684022217958544e-03,9.222412678202887015e-01
2.660280311328881188e-04,8.949686704046154739e-01
8.937187366413118028e-04,9.145488171488596052e-01
1.323996358829398513e-03,9.987535562383530463e-01
7.230361513995934609e-03,1.378638716221511462e+00
8.113838355336309375e-04,9.373151790140006323e-01
2.249191940158985163e-03,9.375210720276226928e-01
2.156603399788580705e-03,1.054168344570569182e+00
4.682310981316816292e-03,1.079752184356166822e+00
7.606531617121603962e-04,9.296573949316243590e-01
3.374222377838093784e-03,1.533069587905558917e+00
6.141584592046361868e-04,9.694802588729092285e-01
6.201187856492124117e-03,1.095426649282276843e+00
6.123589340960105230e-04,9.134449870563589036e-01
2.158443046637605577e-04,8.809567647329575868e-01
3.598654476984293384e-03,1.175860541499236911e+00
2.439305545533376350e-04,9.218911959980343740e-01
2.421909994140142904e-03,9.852653499796021341e-01
1.370246804509878081e-03,1.005110862584164710e+00
6.150464980029054672e-04,9.348360738906336120e-01
2.398859662304206851e-03,9.441812490461075624e-01
2.020547372356689894e-03,9.395584352320125454e-01
7.537788664713207781e-04,9.016598331179368486e-01
4.564826174137465642e-04,8.754239404173125294e-01
3.081915735726780997e-04,8.678264515735032436e-01
2.530021749097503565e-03,9.663842589555671214e-01
6.381373829803681143e-04,8.836983509831110029e-01
1.612643395167796031e-03,8.512584732999801673e-01
2.984503280470043787e-03,1.002921569554679371e+00
9.972385009925526823e-04,8.245335538315543555e-01
7.429581022030566813e-03,1.066309657367924268e+00
5.569696854220339494e-04,8.844979014006261187e-01
3.429649382835034833e-03,1.222492042592920436e+00
3.254418424202863182e-03,9.315898631679759845e-01
5.829303056314673499e-04,8.614485171584645995e-01
1.248262849400513666e-03,8.815161295437509148e-01
1.166779803061561427e-03,8.452838521351705436e-01
1.161951084199485751e-03,8.978547589647790650e-01
1.969321255629078674e-03,9.274009967612448779e-01
5.899195694269763297e-04,8.390160524268962527e-01
1.224458641361197758e-03,8.157089587680095288e-01
9.467895195564361406e-04,7.854785928181790000e-01
3.283238077644041759e-03,8.425881870569748022e-01
1.528514018090451469e-04,7.858380380156387846e-01
1.404606919234247615e-03,8.096446024161851884e-01
3.692893373546447290e-04,8.150838270898754789e-01
2.467865684848761110e-03,8.996759005228323058e-01
4.879677495647809053e-03,9.687707479181105752e-01
1.815405791276991166e-03,8.952025432262271654e-01
1.270193637386365666e-03,8.783054032508849085e-01
8.807594899684285158e-04,9.334435747088634105e-01
7.602990534349215058e-04,9.023609845684746888e-01
1.547206755646291171e-03,9.350094645706186203e-01
4.982292780176822596e-03,1.235082798566269124e+00
6.680493322343755225e-04,8.933537485151057389e-01
1.709850760273992913e-04,8.034999156225055561e-01
1.524825802805928774e-03,8.974370253500826289e-01
1.593889928003904000e-03,7.973622752467968144e-01
3.040631672563608341e-03,8.171104659077100818e-01
1.553969645541590115e-03,8.248914333489747452e-01
1.900880114874844637e-03,1.121603041459638073e+00
4.569159109548157701e-04,8.639859363205854015e-01
1.865110746589697735e-03,7.630018091683673509e-01
2.036686140535584914e-04,6.964649539234555320e-01
1.732136980423177978e-03,7.018116392476869692e-01
6.164877064948116360e-04,7.218140337638178083e-01
4.182824227617471663e-03,9.144829759300601157e-01
1.897661588063708545e-03,8.036075569146695630e-01
1.217435912263503889e-03,7.638620821317739784e-01
8.424486938777561241e-04,8.052876104552186831e-01
6.304515129937748180e-04,7.573691493683931686e-01
1.096484693629884866e-03,7.710479890305099726e-01
2.206055642899281723e-03,6.916787320315070930e-01
1.540703854420649071e-03,6.624891924547372524e-01
2.325655792421077797e-03,7.686563991946994134e-01
1.324756284710483555e-03,7.021839195557972868e-01
1.287111355762007164e-03,6.842730446855045390e-01
1.057751851417642122e-03,6.851507561650722611e-01
3.686023905453452310e-03,8.214542447260113622e-01
1.807679673542377224e-03,7.372669489856769065e-01
1.038121324277125040e-03,7.421431469398422909e-01
1.732682608404966960e-03,7.534088841586871199e-01
4.130669611399165678e-03,1.020910486385169458e+00
4.316135472626290992e-03,8.769233627242998264e-01
3.348953688280660763e-03,1.259267491918629078e+00
7.839510950811934232e-04,7.211448788552594635e-01
1.357152421731330121e-03,8.341346079861925444e-01
1.592474938601132336e-03,7.125604679438376499e-01
4.467054922644288044e-03,8.566412163516918810e-01
5.203937733391494078e-04,7.307102570002247388e-01
1.561070230981003544e-03,9.064844885035585609e-01
2.254246319348165214e-03,8.953516603485065506e-01
4.334877555400315583e-04,7.726590816951979246e-01
2.462212768944731320e-03,7.726208958434597207e-01
4.624060682752810492e-04,6.662546596327869608e-01
4.114192643326068655e-03,7.292552746802156705e-01
9.856134118847038449e-04,8.665267789543545929e-01
1.647542393317861890e-03,6.497178848851750121e-01
1.189485366391912794e-03,7.097250448027457859e-01
3.921738921378886515e-03,1.171494947295916411e+00
2.286667717165666736e-03,8.430927835942813031e-01
1.958579455925571391e-03,7.464439482683870031e-01
3.847397059797207346e-03,8.441607436709338552e-01
2.684543997001537056e-03,8.139406722526112414e-01
1.541186877388110244e-03,7.972767194158434378e-01
1.055994616751196108e-03,9.824201219163221088e-01
1.290704905542826861e-03,8.648893744820422835e-01
8.742514965350458699e-04,8.390779936073360368e-01
1.051608084697799438e-03,8.311448190448266216e-01
1.662759764568439791e-03,8.326746366953912126e-01
2.029102097905981575e-03,8.816575201878941170e-01
1.288645316999364630e-03,1.030062290785135781e+00
2.603189943945867762e-03,1.068408456370921966e+00
3.056866769385421681e-04,8.223538123541738187e-01
2.905308646750564671e-03,1.645645185685603584e+00
4.814054548990909601e-04,8.083789056893744274e-01
1.717929112588771406e-03,8.790181435387216524e-01
2.498697750630655967e-04,7.231248279950707181e-01
1.170700352672388467e-03,8.259345220020877232e-01
1.511844289882389395e-03,7.380147878764481417e-01
1.013527671995097549e-03,8.395745525914625196e-01
3.658860093059611122e-03,1.219481802755137512e+00
2.367498414040050507e-03,7.738948401486235307e-01
6.812265415496597705e-04,7.133478496506860944e-01
2.184626739470632573e-03,8.074675836579611188e-01
1.228324915068489988e-03,7.949551106042621607e-01
5.567398792561167181e-03,1.216761742926227852e+00
9.038540172101150027e-04,7.147910354508115738e-01
9.463261841078125921e-04,6.875819416149836494e-01
2.337556011477832322e-03,9.133821530623849050e-01
2.949218066375796331e-03,1.009868500598476881e+00
9.552176558267080030e-04,7.444195449172689161e-01
2.951522777286814600e-03,1.074814711577690263e+00
4.631689707480940617e-03,8.080647129095805958e-01
1.908260655031471069e-03,8.478096702797021100e-01
1.184018832162423611e-03,6.918433331673966569e-01
9.281140543295119836e-04,7.441354105142921060e-01
6.536057096303528801e-04,7.843435486468008921e-01
1.990723692662395555e-03,7.711587383030399367e-01
5.464698962196922654e-04,7.337413604947295998e-01
7.652740764377449463e-04,7.212417974624296679e-01
5.688733118970409766e-04,7.175883029722476270e-01
1.783659222700211293e-03,7.367413480110114321e-01
2.671324849077091716e-03,1.268457108133336453e+00
7.291608339118194450e-04,7.855087674511357365e-01
5.396865859392431389e-04,7.300906878427154689e-01
1.957134472854215983e-03,7.439012218448781688e-01
3.226449134091895080e-04,7.549208682122169334e-01
1.067439457547275780e-03,7.021956688440442740e-01
1.040902089562836114e-03,6.837398063129994652e-01
5.632044344965723851e-04,6.731394733710195366e-01
1.890402111111739612e-03,7.453361596767853481e-01
4.221208654051454979e-04,6.632938305217715991e-01
1.420745222389674552e-03,7.662777725662823780e-01
7.883787718897340485e-04,6.869680206057641181e-01
6.902592865239007757e-04,6.634248403175033726e-01
2.263758794612417795e-03,1.095756777115955538e+00
6.836735393280519296e-04,7.316627200243199791e-01
1.750865855084747470e-03,7.911060133027757457e-01
4.286351190074861217e-04,7.328670426721440867e-01
2.504616670562856418e-03,8.779389433152797739e-01
1.689717160636893846e-03,8.376958735729332917e-01
9.379741182389118815e-04,8.012768560189017508e-01
1.129871436370810320e-03,8.144741238952583062e-01
1.583952082109321095e-03,1.150435710806708700e+00


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_6_nPts_501/State_pointwise.csv <==
0.000000000000000000e+00
1.086883368464491850e-04
2.026237883557269193e-04
2.961895255438606878e-04
3.939580738340775490e-04
4.958936124239421428e-04
6.007328547227297477e-04
7.069399687321675785e-04
8.136471905514919278e-04
9.200510379720472365e-04
1.025514126641202672e-03
1.129081876120152650e-03
1.230339835900318146e-03
1.328085479120444390e-03
1.422758767066545360e-03
1.513727730575231689e-03
1.601262499521860505e-03
1.686315480886380058e-03
1.769288476206276606e-03
1.851048539553978856e-03
1.931895738225608561e-03
2.012025773325043509e-03
2.091470115808014008e-03
2.170199110907211626e-03
2.247132019996045393e-03
2.322166989721097252e-03
2.393721085627409373e-03
2.462151968255943402e-03
2.526544647968975710e-03
2.587289615252008623e-03
2.644209219184401327e-03
2.697756698238462647e-03
2.748870011167303673e-03
2.797602532222609462e-03
2.845464188943158668e-03
2.892470640578292951e-03
2.938755589707797711e-03
2.985517293979222941e-03
3.031902122197394078e-03
3.077909413197854605e-03
3.123063472247222805e-03
3.166558948540343366e-03
3.208729077339267377e-03
3.247037264603624962e-03
3.282613121416533275e-03
3.314114868252726609e-03
3.342067740547793875e-03
3.365490168139695371e-03
3.384958070704158217e-03
3.401220842898178276e-03
3.414233861033011408e-03
3.425128075904781966e-03
3.434527115914187689e-03
3.443292672781428365e-03
3.452042652629661035e-03
3.461273220462190991e-03
3.472315024299232888e-03
3.484213723392359796e-03
3.498741468834554169e-03
3.515014353581813467e-03
3.533036029712999238e-03
3.552995736710640173e-03
3.574015840788646869e-03
3.596317332074550066e-03
3.618413771071304907e-03
3.640909076031428881e-03
3.662226503514443010e-03
3.682434333102335700e-03
3.701123539019413045e-03
3.717946517010073393e-03
3.732524856911556554e-03
3.743975101349938939e-03
3.752947281986607209e-03
3.758776137647412696e-03
3.762105926120806743e-03
3.762533148341073996e-03
3.760336395717711611e-03
3.755785837444625130e-03
3.748912186868347263e-03
3.740367398570976221e-03
3.730178064756284328e-03
3.719317337311567329e-03
3.706980103845625152e-03
3.694649210464140410e-03
3.682407260711784147e-03
3.670035471561972074e-03
3.658466624555378743e-03
3.647356760793529773e-03
3.637486275661627744e-03
3.628534078819800612e-03
3.621004454899656722e-03
3.614759225844199619e-03
3.610104477226983022e-03
3.607008719884063908e-03
3.605470167095337075e-03
3.605043175419764268e-03
3.605735163711543123e-03
3.608378367558451316e-03
3.612100682324426160e-03
3.616838033456915014e-03
3.622693828422507423e-03
3.628996506752191209e-03
3.636425453770630867e-03
3.644514226030848292e-03
3.652570673796651235e-03
3.661351371747390004e-03
3.670559032794340482e-03
3.679769865017945563e-03
3.688917246156053764e-03
3.698280450009860942e-03
3.707295906128615925e-03
3.716684935967107251e-03
3.725716742907669854e-03
3.734465944023823702e-03
3.743337693704495983e-03
3.751745109579540660e-03
3.760138151866487810e-03
3.768572758319654881e-03
3.776703696058980597e-03
3.784501905664039434e-03
3.792848027533546329e-03
3.800790846423929281e-03
3.808643935100830547e-03
3.816436915241583350e-03
3.824391692307749224e-03
3.832445256903405095e-03
3.840846125277908030e-03
3.849081610405646892e-03
3.857427968651516714e-03
3.866117281530745409e-03
3.874977441961524605e-03
3.883914247785447138e-03
3.893267047422099836e-03
3.902379898125585278e-03
3.911986805633982378e-03
3.921709448374666174e-03
3.931488863223697727e-03
3.941468666758818351e-03
3.951276231095146585e-03
3.961342480386931264e-03
3.971467908817971626e-03
3.981540346753242865e-03
3.991417084366344348e-03
4.001283834389579575e-03
4.011061235810076120e-03
4.020401293666653331e-03
4.029768926105625759e-03
4.038650210104521854e-03
4.047462239756272062e-03
4.056004660083378788e-03
4.064056943849814196e-03
4.071499848600890203e-03
4.078550790889257094e-03
4.085413729384312909e-03
4.091799155079067773e-03
4.097283867101397803e-03
4.102504099487536138e-03
4.107129961613886771e-03
4.111296908467121369e-03
4.114892175588580336e-03
4.117790970288859320e-03
4.120338873201068175e-03
4.122395787741539586e-03
4.123933559300296814e-03
4.124917495520130650e-03
4.125426268947518516e-03
4.125653099640524957e-03
4.125427396346581510e-03
4.124814647768815234e-03
4.123757137019401497e-03
4.122194226490627500e-03
4.120778095714427991e-03
4.119086053079756837e-03
4.117051789185199873e-03
4.114964450453784117e-03
4.112874966735957649e-03
4.110714224823341922e-03
4.108293723801725861e-03
4.106259530147315928e-03
4.104065976296977780e-03
4.102240869967133108e-03
4.100716923745695297e-03
4.099188960299704476e-03
4.098068701403168035e-03
4.097053758030932968e-03
4.096677651428848321e-03
4.096760206430127838e-03
4.097122909102024479e-03
4.098185082505478860e-03
4.099533248264286556e-03
4.101709638181239015e-03
4.104304670520919629e-03
4.107268342595560284e-03
4.111029464425097757e-03
4.115541997636418259e-03
4.121000303903610273e-03
4.126647096495350553e-03
4.133276759249460142e-03
4.140493552948321110e-03
4.148618933401904130e-03
4.157380215061845519e-03
4.166625798898149213e-03
4.176801967573418040e-03
4.187641489151960883e-03
4.199236647419279933e-03
4.211681285428037214e-03
4.224474886524109962e-03
4.238191412004876923e-03
4.252691096837235563e-03
4.267716446582747736e-03
4.283249748763040543e-03
4.299513234543139717e-03
4.316015012404639251e-03
4.333575788456833777e-03
4.351229312791637938e-03
4.369798587413598057e-03
4.388796380269344155e-03
4.407497991549380600e-03
4.427444789824930282e-03
4.447556285453346803e-03
4.467706530044024404e-03
4.488247199980976987e-03
4.509292273086940028e-03
4.530598775308591897e-03
4.551447504582695203e-03
4.573146359277080464e-03
4.594738908348716677e-03
4.616580370232714614e-03
4.638072767882084335e-03
4.659572192314609396e-03
4.681435082777074541e-03
4.703064517738830830e-03
4.724579080791047048e-03
4.745978470917178171e-03
4.767143300603793321e-03
4.787954383740800068e-03
4.808769510184829343e-03
4.829350556974532083e-03
4.849459483138307547e-03
4.869454347316892751e-03
4.888620421674039207e-03
4.907911882931936809e-03
4.926971626583842578e-03
4.945084912651553921e-03
4.962848276929276992e-03
4.980262170094618135e-03
4.997207784515289575e-03
5.013566246971468132e-03
5.029576260595525206e-03
5.044761183795820614e-03
5.059717181313594381e-03
5.073967459735762020e-03
5.087750393896306456e-03
5.100946656212190788e-03
5.113556051116852075e-03
5.125459084767469697e-03
5.136655421094316054e-03
5.147859914177432827e-03
5.157999229733256641e-03
5.167668924863089153e-03
5.176630065228726707e-03
5.185239755336912282e-03
5.193139864913209891e-03
5.200568284635664895e-03
5.207286165153091062e-03
5.213531547437089131e-03
5.219423345159457384e-03
5.224484559174014109e-03
5.229192003459504079e-03
5.233188228371155049e-03
5.236831162794164385e-03
5.240240641716464864e-03
5.242821493773197616e-03
5.245170954033984145e-03
5.247171350060142458e-03
5.248466984582256245e-03
5.249537104192070203e-03
5.250265256326658303e-03
5.250416426224147060e-03
5.250232978789570737e-03
5.250196306655352529e-03
5.249238757682350709e-03
5.248439166961160751e-03
5.247089017855532944e-03
5.245791962849910561e-03
5.243721889110375400e-03
5.241961124315075438e-03
5.239685598332322058e-03
5.237383611342627532e-03
5.234590901779467842e-03
5.232036484297708512e-03
5.229020157520247736e-03
5.225915736729813688e-03
5.222740934404779267e-03
5.219634035694031837e-03
5.215900340603818464e-03
5.212634817890471339e-03
5.209026682023054633e-03
5.205458927107109446e-03
5.201600850778032026e-03
5.197600475681962706e-03
5.193965193472704911e-03
5.190012138153399235e-03
5.185894785982858579e-03
5.181887727598866178e-03
5.177671446481735273e-03
5.173524442399601853e-03
5.169131118477832132e-03
5.164654740910989972e-03
5.160737394519943066e-03
5.155996594968348390e-03
5.151316809970829524e-03
5.146749993394150735e-03
5.142469169172825261e-03
5.137576513497998931e-03
5.132964005493789728e-03
5.127856484776538437e-03
5.123149382250336004e-03
5.118070758090231820e-03
5.112803792031828110e-03
5.107771227327972952e-03
5.102682194863872311e-03
5.097365563472511241e-03
5.091889571885221955e-03
5.086680678375588016e-03
5.081092816467402962e-03
5.075791324233080992e-03
5.070130059143695966e-03
5.064534928507002931e-03
5.059074413768627210e-03
5.053457196461330625e-03
5.047867549617057747e-03
5.042249340151627734e-03
5.036901624251854948e-03
5.031286072357810113e-03
5.025933242214120078e-03
5.020894515783802525e-03
5.015857463719242126e-03
5.010743413473961461e-03
5.006183103852923644e-03
5.001727852307902289e-03
4.997636964712115493e-03
4.993564860432453401e-03
4.990232378606074271e-03
4.987156237243883794e-03
4.984320190648761084e-03
4.982173338733852930e-03
4.980317866042027752e-03
4.979415392024511000e-03
4.978920960661437078e-03
4.978869031862509509e-03
4.979519026233281132e-03
4.981228604807541593e-03
4.983622248373564823e-03
4.986900311908848415e-03
4.990645701320461924e-03
4.995491548920427682e-03
5.001449773720634262e-03
5.008272324234508410e-03
5.016038561474922552e-03
5.024920400578225532e-03
5.035060551370817983e-03
5.046094346329521585e-03
5.058102081980986320e-03
5.071368089908268040e-03
5.085549742258943517e-03
5.101457096771677691e-03
5.117837814385350903e-03
5.135547053830791242e-03
5.154208437238572138e-03
5.174477907354591011e-03
5.195062441442854784e-03
5.217129125267727652e-03
5.240134810173713298e-03
5.263966623935134592e-03
5.288705938055748845e-03
5.314388602402964068e-03
5.340646891437872412e-03
5.367543814556396953e-03
5.395095884876077719e-03
5.422915852850929141e-03
5.451405401452613653e-03
5.480085234450093878e-03
5.508789967181959568e-03
5.537787077647737810e-03
5.566468124411083629e-03
5.595373216165433483e-03
5.623337136955952609e-03
5.651065978442337823e-03
5.678393004814763501e-03
5.704766761841506550e-03
5.730441208982028911e-03
5.754575815491991264e-03
5.778091779690797125e-03
5.800232990619047513e-03
5.820827651959792348e-03
5.839822718474385610e-03
5.857038640093348292e-03
5.872910935032837898e-03
5.886582032264886521e-03
5.898518375236472266e-03
5.908159787912481420e-03
5.916297040051476941e-03
5.921634631291361472e-03
5.924951891921992342e-03
5.926167252263025986e-03
5.925521360332641763e-03
5.922649169407989689e-03
5.917638695061455678e-03
5.910849351881797276e-03
5.901955001164305159e-03
5.891841650230933425e-03
5.879574593532721494e-03
5.866556895070873523e-03
5.852155970868855306e-03
5.836902727726522855e-03
5.821379543121452116e-03
5.805249681960722441e-03
5.789089555139570464e-03
5.773531814850629829e-03
5.758047289304624172e-03
5.744037137340507471e-03
5.731005044229187106e-03
5.719878092083297005e-03
5.710600372768492861e-03
5.703379591517343528e-03
5.698660834873248149e-03
5.696880767164014259e-03
5.698204468876255646e-03
5.701630054352868626e-03
5.709014877663509679e-03
5.718874442119936674e-03
5.732092205096073201e-03
5.748212111727823981e-03
5.766389673375282854e-03
5.787153125103694506e-03
5.809718931593765845e-03
5.833518069074061785e-03
5.857708200712963276e-03
5.881987626664253455e-03
5.905539310352647675e-03
5.928168001958278310e-03
5.947777113365804169e-03
5.964720620365016046e-03
5.977498244208900857e-03
5.985410717410433179e-03
5.988220287822532129e-03
5.984953935293635396e-03
5.975115494820437689e-03
5.957967850990231184e-03
5.933483777109671564e-03
5.901993319094467338e-03
5.862961572596248061e-03
5.817506044909714902e-03
5.765354178536075125e-03
5.706883728116007859e-03
5.643672310259306713e-03
5.575790735978136681e-03
5.504580784797763471e-03
5.430939403557433209e-03
5.355019000506500149e-03
5.278751316884378042e-03
5.201391982732062047e-03
5.124489576388890910e-03
5.047448712571567242e-03
4.970526976027511701e-03
4.893122155556928199e-03
4.814623711421828212e-03
4.734181519346014611e-03
4.649868419277281006e-03
4.561690641608717733e-03
4.467816157915582842e-03
4.366003590382305788e-03
4.256132566705650433e-03
4.136739712794157420e-03
4.008084367193021080e-03
3.868974404334424300e-03
3.721052363318100298e-03
3.564718120721344086e-03
3.400337159433441947e-03
3.231515412908225748e-03
3.058042596255639012e-03
2.884610589243385981e-03
2.709906045614163261e-03
2.537889887522348786e-03
2.367266243758825439e-03
2.199764916358537548e-03
2.033923682550620171e-03
1.866917442101490021e-03
1.699438721975865541e-03
1.527772665841031774e-03
1.353317200844361690e-03
1.174434105376931381e-03
9.958734842808736332e-04
8.205845869767580680e-04
6.529816537294841350e-04
5.011123239790360451e-04
3.660014657370369573e-04
2.481989898671099759e-04
1.337111117812178618e-04
0.000000000000000000e+00


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_7_nPts_501/Control.csv <==
0.000000000000000000e+00
2.369341583251953125e+02
4.165788574218750000e+02
5.818641357421875000e+02
7.179733886718750000e+02
8.214939575195312500e+02
8.976787719726562500e+02
9.529304809570312500e+02
9.901332397460937500e+02
1.011057067871093750e+03
1.016759216308593750e+03
1.009903015136718750e+03
9.926367187500000000e+02
9.640029907226562500e+02
9.271119995117187500e+02
8.862896118164062500e+02
8.436906127929687500e+02
7.940493774414062500e+02
7.447037963867187500e+02
6.964312133789062500e+02
6.442853393554687500e+02
5.912122192382812500e+02
5.408046875000000000e+02
4.923620605468750000e+02
4.441549377441406250e+02
3.964679870605468750e+02
3.510028076171875000e+02
3.085335693359375000e+02
2.691122131347656250e+02
2.326263580322265625e+02
1.989532012939453125e+02
1.679789276123046875e+02
1.395966339111328125e+02
1.137044830322265625e+02
9.020494079589843750e+01
6.900386047363281250e+01
5.001145935058593750e+01
3.313798522949218750e+01
1.829151725769042969e+01
5.376050949096679688e+00
-5.712236404418945312e+00
-1.508503913879394531e+01
-2.286210823059082031e+01
-2.917265510559082031e+01
-3.414787292480468750e+01
-3.792332458496093750e+01
-4.063331604003906250e+01
-4.240959167480468750e+01
-4.337663269042968750e+01
-4.365327453613281250e+01
-4.334806823730468750e+01
-4.255952453613281250e+01
-4.137770080566406250e+01
-3.988163757324218750e+01
-3.814195251464843750e+01
-3.622044372558593750e+01
-3.416944885253906250e+01
-3.203511047363281250e+01
-2.985710334777832031e+01
-2.766755867004394531e+01
-2.549427986145019531e+01
-2.336067390441894531e+01
-2.128428840637207031e+01
-1.928108406066894531e+01
-1.736128425598144531e+01
-1.553425788879394531e+01
-1.380604743957519531e+01
-1.218132209777832031e+01
-1.066163825988769531e+01
-9.247697830200195312e+00
-7.939500808715820312e+00
-6.734178543090820312e+00
-5.630907058715820312e+00
-4.624834060668945312e+00
-3.713670492172241211e+00
-2.892472982406616211e+00
-2.156266927719116211e+00
-1.501085042953491211e+00
-9.222581386566162109e-01
-4.145371913909912109e-01
2.766251564025878906e-02
4.076979160308837891e-01
7.313063144683837891e-01
1.003340005874633789e+00
1.227613687515258789e+00
1.408582925796508789e+00
1.551313638687133789e+00
1.658460855484008789e+00
1.734571695327758789e+00
1.782545328140258789e+00
1.806928873062133789e+00
1.809400796890258789e+00
1.793897867202758789e+00
1.762068033218383789e+00
1.717848062515258789e+00
1.662184000015258789e+00
1.597395181655883789e+00
1.526350259780883789e+00
1.449598550796508789e+00
1.369337320327758789e+00
1.286360025405883789e+00
1.202894449234008789e+00
1.118879556655883789e+00
1.036451578140258789e+00
9.557325839996337891e-01
8.770582675933837891e-01
8.017714023590087891e-01
7.299940586090087891e-01
6.618483066558837891e-01
5.982801914215087891e-01
5.391676425933837891e-01
4.845411777496337891e-01
4.346144199371337891e-01
3.899061679840087891e-01
3.494093418121337891e-01
3.136427402496337891e-01
2.825758457183837891e-01
2.559034824371337891e-01
2.337782382965087891e-01
2.152540683746337891e-01
2.009108066558837891e-01
1.903212070465087891e-01
1.828444004058837891e-01
1.790907382965087891e-01
1.781446933746337891e-01
1.796400547027587891e-01
1.839125156402587891e-01
1.903517246246337891e-01
1.989576816558837891e-01
2.095167636871337891e-01
2.213881015777587891e-01
2.346937656402587891e-01
2.493422031402587891e-01
2.644789218902587891e-01
2.807142734527587891e-01
2.975904941558837891e-01
3.147413730621337891e-01
3.321669101715087891e-01
3.499281406402587891e-01
3.675978183746337891e-01
3.850843906402587891e-01
4.026625156402587891e-01
4.199049472808837891e-01
4.363844394683837891e-01
4.525282382965087891e-01
4.683363437652587891e-01
4.830763339996337891e-01
4.975721836090087891e-01
5.113966464996337891e-01
5.242445468902587891e-01
5.367872714996337891e-01
5.482313632965087891e-01
5.586683750152587891e-01
5.684950351715087891e-01
5.776808261871337891e-01
5.861341953277587891e-01
5.933363437652587891e-01
6.003553867340087891e-01
6.062452793121337891e-01
6.111586093902587891e-01
6.156752109527587891e-01
6.191542148590087891e-01
6.222059726715087891e-01
6.245863437652587891e-01
6.261427402496337891e-01
6.273329257965087891e-01
6.273634433746337891e-01
6.271803379058837891e-01
6.264784336090087891e-01
6.252272129058837891e-01
6.234266757965087891e-01
6.209852695465087891e-01
6.182997226715087891e-01
6.153395175933837891e-01
6.117994785308837891e-01
6.081678867340087891e-01
6.038343906402587891e-01
5.992872714996337891e-01
5.945875644683837891e-01
5.894911289215087891e-01
5.843946933746337891e-01
5.788710117340087891e-01
5.731947422027587891e-01
5.671827793121337891e-01
5.611708164215087891e-01
5.549147129058837891e-01
5.486891269683837891e-01
5.421583652496337891e-01
5.355055332183837891e-01
5.289747714996337891e-01
5.222303867340087891e-01
5.155775547027587891e-01
5.084669589996337891e-01
5.015394687652587891e-01
4.949171543121337891e-01
4.879591464996337891e-01
4.810621738433837891e-01
4.740431308746337891e-01
4.671461582183837891e-01
4.601576328277587891e-01
4.531996250152587891e-01
4.461195468902587891e-01
4.394972324371337891e-01
4.326002597808837891e-01
4.259474277496337891e-01
4.189589023590087891e-01
4.122145175933837891e-01
4.059278964996337891e-01
3.991835117340087891e-01
3.928053379058837891e-01
3.860609531402587891e-01
3.796827793121337891e-01
3.735487461090087891e-01
3.673231601715087891e-01
3.608534336090087891e-01
3.548719882965087891e-01
3.488295078277587891e-01
3.429090976715087891e-01
3.370192050933837891e-01
3.312819004058837891e-01
3.256666660308837891e-01
3.201124668121337891e-01
3.144667148590087891e-01
3.092482089996337891e-01
3.041517734527587891e-01
2.992079257965087891e-01
2.942030429840087891e-01
2.892897129058837891e-01
2.845900058746337891e-01
2.799513339996337891e-01
2.754347324371337891e-01
2.711927890777587891e-01
2.670118808746337891e-01
2.627699375152587891e-01
2.588331699371337891e-01
2.552626132965087891e-01
2.516310214996337891e-01
2.479994297027587891e-01
2.448866367340087891e-01
2.417738437652587891e-01
2.386305332183837891e-01
2.359449863433837891e-01
2.334120273590087891e-01
2.307875156402587891e-01
2.287123203277587891e-01
2.267591953277587891e-01
2.249281406402587891e-01
2.230970859527587891e-01
2.217543125152587891e-01
2.205946445465087891e-01
2.194349765777587891e-01
2.183973789215087891e-01
2.176649570465087891e-01
2.172071933746337891e-01
2.169020175933837891e-01
2.170240879058837891e-01
2.174208164215087891e-01
2.175734043121337891e-01
2.181227207183837891e-01
2.189772129058837891e-01
2.200148105621337891e-01
2.213270664215087891e-01
2.227613925933837891e-01
2.242262363433837891e-01
2.262403964996337891e-01
2.282240390777587891e-01
2.305433750152587891e-01
2.333815097808837891e-01
2.358839511871337891e-01
2.386000156402587891e-01
2.419264316558837891e-01
2.453138828277587891e-01
2.487623691558837891e-01
2.522718906402587891e-01
2.559340000152587891e-01
2.598097324371337891e-01
2.641127109527587891e-01
2.685377597808837891e-01
2.727797031402587891e-01
2.771437168121337891e-01
2.822401523590087891e-01
2.870314121246337891e-01
2.916395664215087891e-01
2.967665195465087891e-01
3.018019199371337891e-01
3.070204257965087891e-01
3.118422031402587891e-01
3.172743320465087891e-01
3.226149082183837891e-01
3.278944492340087891e-01
3.331739902496337891e-01
3.382704257965087891e-01
3.434584140777587891e-01
3.482191562652587891e-01
3.534071445465087891e-01
3.585340976715087891e-01
3.633863925933837891e-01
3.679640293121337891e-01
3.726027011871337891e-01
3.768751621246337891e-01
3.809340000152587891e-01
3.849623203277587891e-01
3.886854648590087891e-01
3.920118808746337891e-01
3.953077793121337891e-01
3.981153964996337891e-01
4.006178379058837891e-01
4.028151035308837891e-01
4.044020175933837891e-01
4.058058261871337891e-01
4.066603183746337891e-01
4.072401523590087891e-01
4.071180820465087891e-01
4.067823886871337891e-01
4.058058261871337891e-01
4.043104648590087891e-01
4.022352695465087891e-01
3.994886875152587891e-01
3.964979648590087891e-01
3.926222324371337891e-01
3.885939121246337891e-01
3.833143711090087891e-01
3.774549961090087891e-01
3.712904453277587891e-01
3.643934726715087891e-01
3.564894199371337891e-01
3.481886386871337891e-01
3.393080234527587891e-01
3.296339511871337891e-01
3.196852207183837891e-01
3.083021640777587891e-01
2.968885898590087891e-01
2.845900058746337891e-01
2.716810703277587891e-01
2.583448886871337891e-01
2.441236972808837891e-01
2.293837070465087891e-01
2.141859531402587891e-01
1.985304355621337891e-01
1.822950839996337891e-01
1.657240390777587891e-01
1.487257480621337891e-01
1.314527988433837891e-01
1.137831211090087891e-01
9.568619728088378906e-02
7.765030860900878906e-02
5.979752540588378906e-02
4.167008399963378906e-02
2.357316017150878906e-02
5.171060562133789062e-03
-1.246809959411621094e-02
-2.992415428161621094e-02
-4.686141014099121094e-02
-6.340193748474121094e-02
-7.939314842224121094e-02
-9.462141990661621094e-02
-1.087815761566162109e-01
-1.224839687347412109e-01
-1.345994472503662109e-01
-1.457078456878662109e-01
-1.556870937347412109e-01
-1.638047695159912109e-01
-1.711289882659912109e-01
-1.757981777191162109e-01
-1.788804531097412109e-01
-1.801621913909912109e-01
-1.791245937347412109e-01
-1.755845546722412109e-01
-1.697251796722412109e-01
-1.614854335784912109e-01
-1.502549648284912109e-01
-1.362168788909912109e-01
-1.195847988128662109e-01
-9.941267967224121094e-02
-7.631087303161621094e-02
-4.960799217224121094e-02
-2.003645896911621094e-02
1.365494728088378906e-02
5.042862892150878906e-02
9.120011329650878906e-02
1.352064609527587891e-01
1.830885410308837891e-01
2.345106601715087891e-01
2.899916172027587891e-01
3.487684726715087891e-01
4.107191562652587891e-01
4.761183261871337891e-01
5.448133945465087891e-01
6.164381504058837891e-01
6.907179355621337891e-01
7.671949863433837891e-01
8.462355136871337891e-01
9.267408847808837891e-01
1.008589029312133789e+00
1.091139078140258789e+00
1.173658609390258789e+00
1.255506753921508789e+00
1.336195230484008789e+00
1.414808511734008789e+00
1.490614175796508789e+00
1.562055826187133789e+00
1.628278970718383789e+00
1.688307046890258789e+00
1.740309000015258789e+00
1.783247232437133789e+00
1.815382242202758789e+00
1.835310220718383789e+00
1.840620279312133789e+00
1.829908609390258789e+00
1.800794839859008789e+00
1.750746011734008789e+00
1.677534341812133789e+00
1.578718423843383789e+00
1.451032876968383789e+00
1.291914224624633789e+00
1.098676919937133789e+00
8.672010898590087891e-01
5.944044589996337891e-01
2.769606113433837891e-01
-8.857893943786621094e-02
-5.065476894378662109e-01
-9.809129238128662109e-01
-1.515580892562866211e+00
-2.114183187484741211e+00
-2.781297445297241211e+00
-3.520890951156616211e+00
-4.336473464965820312e+00
-5.232439041137695312e+00
-6.212236404418945312e+00
-7.279191970825195312e+00
-8.435960769653320312e+00
-9.684923171997070312e+00
-1.102781867980957031e+01
-1.246595954895019531e+01
-1.399769783020019531e+01
-1.562281990051269531e+01
-1.733790779113769531e+01
-1.913783454895019531e+01
-2.101555061340332031e+01
-2.296199226379394531e+01
-2.496406745910644531e+01
-2.700624275207519531e+01
-2.906865119934082031e+01
-3.112736701965332031e+01
-3.315260314941406250e+01
-3.510929870605468750e+01
-3.695664978027343750e+01
-3.864604187011718750e+01
-4.012110900878906250e+01
-4.131733703613281250e+01
-4.216087341308593750e+01
-4.256886291503906250e+01
-4.244679260253906250e+01
-4.169160461425781250e+01
-4.018898010253906250e+01
-3.781382751464843750e+01
-3.443318176269531250e+01
-2.990361213684082031e+01
-2.407451057434082031e+01
-1.679176521301269531e+01
-7.897356033325195312e+00
2.767805337905883789e+00
1.535832023620605469e+01
3.002052116394042969e+01
4.689253234863281250e+01
6.609590148925781250e+01
8.773249816894531250e+01
1.118834075927734375e+02
1.386025238037109375e+02
1.679176483154296875e+02
1.998221282958984375e+02
2.342833099365234375e+02
2.712347412109375000e+02
3.105767822265625000e+02
3.521835937500000000e+02
3.958927307128906250e+02
4.415196533203125000e+02
4.888465576171875000e+02
5.376324462890625000e+02
5.876228637695312500e+02
6.385527954101562500e+02
6.901951293945312500e+02
7.423088989257812500e+02
7.939187622070312500e+02
8.419484863281250000e+02
8.855093383789062500e+02
9.271747436523437500e+02
9.643239135742187500e+02
9.897814941406250000e+02
1.006146423339843750e+03
1.014182983398437500e+03
1.011022399902343750e+03
9.921951293945312500e+02
9.567817993164062500e+02
9.024198608398437500e+02
8.242941894531250000e+02
7.172669067382812500e+02
5.841863403320312500e+02
4.266030578613281250e+02
2.550213623046875000e+02
0.000000000000000000e+00


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_7_nPts_501/F_exact_alpha_7.csv <==
0
232.01653989477
427.204641632714
588.699708716188
719.569690370533
822.789160515634
901.218299242233
957.586301421579
994.478755261914
1014.32855447711
1019.4099306156
1011.83521644559
993.553976605859
966.354167571915
931.86501497616
891.561322132303
846.768948972918
798.671225285467
748.316085938141
696.623738572435
644.394695888362
592.31802507487
540.979686083403
490.870848271486
442.396091440942
395.881412464925
351.581972557496
309.689532819607
270.339537037434
233.617810862394
199.566855523182
168.191722169899
139.465459893422
113.334136466545
89.7214359851555
68.5328419160074
49.6594176500737
32.9811995833292
18.3702200643322
5.69317932217931
-5.18621322159224
-14.4052069916199
-22.1002658955378
-28.4055896456082
-33.4518789703651
-37.3653232772373
-40.2667898810264
-42.2711946295508
-43.4870346044635
-44.0160645231653
-43.9530994909077
-43.3859278275838
-42.395318801114
-41.0551112210861
-39.4323699671992
-37.587598634128
-35.5749975567518
-33.4427575282917
-31.2333805314662
-28.9840197635862
-26.7268321462006
-24.4893373653816
-22.2947782879654
-20.1624783409871
-18.1081921259199
-16.1444461666191
-14.2808672611497
-12.524496424495
-10.8800868734869
-9.35038491945012
-7.93639300055391
-6.63761440744724
-5.45227953526177
-4.37755373542236
-3.40972704485937
-2.54438624110723
-1.77656981229521
-1.1009065440138
-0.511738513202975
-0.00322934517707866
0.43054136383266
0.795496527315737
1.09749200720917
1.34225806490204
1.53535088914107
1.68211328528759
1.78764363798408
1.85677229320859
1.89404454460539
1.90370945168983
1.88971376297857
1.85570026435746
1.8050099212513
1.74068723169243
1.66548825559081
1.58189083287172
1.49210654923887
1.39809405278943
1.30157336727197
1.20404088822191
1.10678478637081
1.01090057849525
0.91730665918279
0.826759617818134
0.739869193437835
0.657112746000418
0.57884914612778
0.505332006569836
0.436722197620274
0.373099605571629
0.31447410815685
0.260795753902886
0.211964143544391
0.167837021239633
0.128238091423373
0.0929640838492186
0.0617910948403398
0.0344802371027015
0.0107826337747397
-0.00955620519771388
-0.0267925846576557
-0.0411813631871567
-0.0529731884898075
-0.0624121885017039
-0.0697340781889019
-0.0751646430213478
-0.078918561449323
-0.0811985302881196
-0.0821946586857102
-0.0820840982580762
-0.0810308789845862
-0.0791859225235354
-0.0766872067026904
-0.0736600570329796
-0.0702175431611004
-0.0664609601983833
-0.0624803768219316
-0.0583552339261977
-0.0541549793980407
-0.0499397262877938
-0.0457609232471229
-0.0416620275977105
-0.0376791727810288
-0.0338418232182314
-0.0301734107813474
-0.026691948144498
-0.0234106152496792
-0.020338315989442
-0.0174802029828357
-0.0148381690059949
-0.0124113042398488
-0.0101963190199127
-0.00818793222246178
-0.00637922580307469
-0.00476196632307375
-0.00332689456217477
-0.00206398452697382
-0.000962673329839835
-1.20635362421028e-05
0.000798900334820802
0.00148127941840745
0.00204601045442176
0.00250379631528903
0.00286501536356014
0.0031396479294013
0.00333721824939128
0.00346675027132157
0.00353673580229953
0.00355511355717214
0.00352925774913947
0.00346597495266762
0.00337150805891026
0.00325154623448125
0.00311123988444991
0.00295521970889306
0.00278761902843069
0.00261209863723772
0.0024318735215377
0.00224974085713862
0.00206810877086654
0.00188902541758163
0.00171420798670099
0.00154507130974981
0.00138275579342771
0.00122815445107222
0.00108193884933345
0.000944583826485965
0.000816390874267871
0.000697510106649597
0.000587960766707764
0.000487650247039078
0.000396391620128152
0.000313919693018947
0.000239905615770142
0.000173970085735724
0.000115695199934727
6.46350158824504e-05
2.03248874660655e-05
-1.77103530335638e-05
-4.99492926486191e-05
-7.68678393221757e-05
-9.89340509858407e-05
-0.000116603816109785
-0.000130317310951066
-0.00014049616065255
-0.000147541233839912
-0.000151831003315492
-0.00015372040875373
-0.000153540160872836
-0.000151596430310907
-0.00014817086830104
-0.000143520910157592
-0.000137880316501287
-0.000131459911019062
-0.000124448477337296
-0.000117013781252676
-0.00010930368808809
-0.000101447348301187
-9.35564276555416e-05
-8.57263612575527e-05
-7.80376135590865e-05
-7.05569290226621e-05
-6.33385605415039e-05
-5.64254649025898e-05
-4.98504565803507e-05
-4.36373129571661e-05
-3.78018256908656e-05
-3.23527943968188e-05
-2.72929600914494e-05
-2.26198769643416e-05
-1.83267220171309e-05
-1.44030429389172e-05
-1.08354452899369e-05
-7.60822064754039e-06
-4.70391784083364e-06
-2.10385977210044e-06
2.11391396589475e-07
2.26161771565464e-06
4.06657448021129e-06
5.64566166698154e-06
7.01763462381429e-06
8.20035091553656e-06
9.21055033202999e-06
1.00636652071877e-05
1.0773658375443e-05
1.13528863010165e-05
1.18119851494788e-05
1.21597778276301e-05
1.24032002923912e-05
1.25472457190034e-05
1.25949254202745e-05
1.25472457190034e-05
1.24032002923912e-05
1.21597778276301e-05
1.18119851494788e-05
1.13528863010165e-05
1.0773658375443e-05
1.00636652071877e-05
9.21055033202999e-06
8.20035091553656e-06
7.01763462381429e-06
5.64566166698154e-06
4.06657448021129e-06
2.26161771565464e-06
2.11391396589475e-07
-2.10385977210044e-06
-4.70391784083364e-06
-7.60822064754039e-06
-1.08354452899369e-05
-1.44030429389172e-05
-1.83267220171309e-05
-2.26198769643416e-05
-2.72929600914494e-05
-3.23527943968188e-05
-3.78018256908656e-05
-4.36373129571661e-05
-4.98504565803507e-05
-5.64254649025898e-05
-6.33385605415039e-05
-7.05569290226621e-05
-7.80376135590865e-05
-8.57263612575527e-05
-9.35564276555416e-05
-0.000101447348301187
-0.00010930368808809
-0.000117013781252676
-0.000124448477337296
-0.000131459911019062
-0.000137880316501287
-0.000143520910157592
-0.00014817086830104
-0.000151596430310907
-0.000153540160872836
-0.00015372040875373
-0.000151831003315492
-0.000147541233839912
-0.00014049616065255
-0.000130317310951066
-0.000116603816109785
-9.89340509858407e-05
-7.68678393221757e-05
-4.99492926486191e-05
-1.77103530335638e-05
2.03248874660655e-05
6.46350158824504e-05
0.000115695199934727
0.000173970085735724
0.000239905615770142
0.000313919693018947
0.000396391620128152
0.000487650247039078
0.000587960766707764
0.000697510106649597
0.000816390874267871
0.000944583826485965
0.00108193884933345
0.00122815445107222
0.00138275579342771
0.00154507130974981
0.00171420798670099
0.00188902541758163
0.00206810877086654
0.00224974085713862
0.0024318735215377
0.00261209863723772
0.00278761902843069
0.00295521970889306
0.00311123988444991
0.00325154623448125
0.00337150805891026
0.00346597495266762
0.00352925774913947
0.00355511355717214
0.00353673580229953
0.00346675027132157
0.00333721824939128
0.0031396479294013
0.00286501536356014
0.00250379631528903
0.00204601045442176
0.00148127941840745
0.000798900334820802
-1.20635362421028e-05
-0.000962673329839835
-0.00206398452697382
-0.00332689456217477
-0.00476196632307375
-0.00637922580307469
-0.00818793222246178
-0.0101963190199127
-0.0124113042398488
-0.0148381690059949
-0.0174802029828357
-0.020338315989442
-0.0234106152496792
-0.026691948144498
-0.0301734107813474
-0.0338418232182314
-0.0376791727810288
-0.0416620275977105
-0.0457609232471229
-0.0499397262877938
-0.0541549793980407
-0.0583552339261977
-0.0624803768219316
-0.0664609601983833
-0.0702175431611004
-0.0736600570329796
-0.0766872067026904
-0.0791859225235354
-0.0810308789845862
-0.0820840982580762
-0.0821946586857102
-0.0811985302881196
-0.078918561449323
-0.0751646430213478
-0.0697340781889019
-0.0624121885017039
-0.0529731884898075
-0.0411813631871567
-0.0267925846576557
-0.00955620519771388
0.0107826337747397
0.0344802371027015
0.0617910948403398
0.0929640838492186
0.128238091423373
0.167837021239633
0.211964143544391
0.260795753902886
0.31447410815685
0.373099605571629
0.436722197620274
0.505332006569836
0.57884914612778
0.657112746000418
0.739869193437835
0.826759617818134
0.91730665918279
1.01090057849525
1.10678478637081
1.20404088822191
1.30157336727197
1.39809405278943
1.49210654923887
1.58189083287172
1.66548825559081
1.74068723169243
1.8050099212513
1.85570026435746
1.88971376297857
1.90370945168983
1.89404454460539
1.85677229320859
1.78764363798408
1.68211328528759
1.53535088914107
1.34225806490204
1.09749200720917
0.795496527315737
0.43054136383266
-0.00322934517707866
-0.511738513202975
-1.1009065440138
-1.77656981229521
-2.54438624110723
-3.40972704485937
-4.37755373542236
-5.45227953526177
-6.63761440744724
-7.93639300055391
-9.35038491945012
-10.8800868734869
-12.524496424495
-14.2808672611497
-16.1444461666191
-18.1081921259199
-20.1624783409871
-22.2947782879654
-24.4893373653816
-26.7268321462006
-28.9840197635862
-31.2333805314662
-33.4427575282917
-35.5749975567518
-37.587598634128
-39.4323699671992
-41.0551112210861
-42.395318801114
-43.3859278275838
-43.9530994909077
-44.0160645231653
-43.4870346044635
-42.2711946295508
-40.2667898810264
-37.3653232772373
-33.4518789703651
-28.4055896456082
-22.1002658955378
-14.4052069916199
-5.18621322159224
5.69317932217931
18.3702200643322
32.9811995833292
49.6594176500737
68.5328419160074
89.7214359851555
113.334136466545
139.465459893422
168.191722169899
199.566855523182
233.617810862394
270.339537037434
309.689532819607
351.581972557496
395.881412464925
442.396091440942
490.870848271486
540.979686083403
592.31802507487
644.394695888362
696.623738572435
748.316085938141
798.671225285467
846.768948972918
891.561322132303
931.86501497616
966.354167571915
993.553976605859
1011.83521644559
1019.4099306156
1014.32855447711
994.478755261914
957.586301421579
901.218299242233
822.789160515634
719.569690370533
588.699708716188
427.204641632714
232.01653989477
3.34095588761524e-52


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_7_nPts_501/State.csv <==
0.000000000000000000e+00
7.930742949247360229e-02
1.576490700244903564e-01
2.343155145645141602e-01
3.086498379707336426e-01
3.801107406616210938e-01
4.482825696468353271e-01
5.128576159477233887e-01
5.736142992973327637e-01
6.304036378860473633e-01
6.831411719322204590e-01
7.318033576011657715e-01
7.764173746109008789e-01
8.170564174652099609e-01
8.538312315940856934e-01
8.868815898895263672e-01
9.163689017295837402e-01
9.424734115600585938e-01
9.653849601745605469e-01
9.853057265281677246e-01
1.002439618110656738e+00
1.016995072364807129e+00
1.029179573059082031e+00
1.039199948310852051e+00
1.047256112098693848e+00
1.053542613983154297e+00
1.058243751525878906e+00
1.061538338661193848e+00
1.063591599464416504e+00
1.064560651779174805e+00
1.064591407775878906e+00
1.063820600509643555e+00
1.062373757362365723e+00
1.060367345809936523e+00
1.057907938957214355e+00
1.055093646049499512e+00
1.052010059356689453e+00
1.048733949661254883e+00
1.045331835746765137e+00
1.041859865188598633e+00
1.038368105888366699e+00
1.034899711608886719e+00
1.031492471694946289e+00
1.028178095817565918e+00
1.024985313415527344e+00
1.021933674812316895e+00
1.019039273262023926e+00
1.016312718391418457e+00
1.013760447502136230e+00
1.011386036872863770e+00
1.009189963340759277e+00
1.007172226905822754e+00
1.005329847335815430e+00
1.003657817840576172e+00
1.002151250839233398e+00
1.000801920890808105e+00
9.996020197868347168e-01
9.985424280166625977e-01
9.976140260696411133e-01
9.968056082725524902e-01
9.961079359054565430e-01
9.955111145973205566e-01
9.950056672096252441e-01
9.945828318595886230e-01
9.942342042922973633e-01
9.939525127410888672e-01
9.937301874160766602e-01
9.935615658760070801e-01
9.934405088424682617e-01
9.933606982231140137e-01
9.933189749717712402e-01
9.933103919029235840e-01
9.933301806449890137e-01
9.933749437332153320e-01
9.934403300285339355e-01
9.935232996940612793e-01
9.936211109161376953e-01
9.937298893928527832e-01
9.938467144966125488e-01
9.939692020416259766e-01
9.940952062606811523e-01
9.942218065261840820e-01
9.943472743034362793e-01
9.944695234298706055e-01
9.945874214172363281e-01
9.946995973587036133e-01
9.948048591613769531e-01
9.949017763137817383e-01
9.949907064437866211e-01
9.950706958770751953e-01
9.951412677764892578e-01
9.952030777931213379e-01
9.952560067176818848e-01
9.953005313873291016e-01
9.953368902206420898e-01
9.953652024269104004e-01
9.953868985176086426e-01
9.954026937484741211e-01
9.954121708869934082e-01
9.954167604446411133e-01
9.954170584678649902e-01
9.954133033752441406e-01
9.954068064689636230e-01
9.953969717025756836e-01
9.953853487968444824e-01
9.953718781471252441e-01
9.953575730323791504e-01
9.953416585922241211e-01
9.953252673149108887e-01
9.953075051307678223e-01
9.952899217605590820e-01
9.952719807624816895e-01
9.952538013458251953e-01
9.952350258827209473e-01
9.952163696289062500e-01
9.951970577239990234e-01
9.951778650283813477e-01
9.951584339141845703e-01
9.951388835906982422e-01
9.951185584068298340e-01
9.950982332229614258e-01
9.950770735740661621e-01
9.950553178787231445e-01
9.950336813926696777e-01
9.950110316276550293e-01
9.949887990951538086e-01
9.949653744697570801e-01
9.949410557746887207e-01
9.949169754981994629e-01
9.948925375938415527e-01
9.948676228523254395e-01
9.948422312736511230e-01
9.948166012763977051e-01
9.947909712791442871e-01
9.947650432586669922e-01
9.947389960289001465e-01
9.947136044502258301e-01
9.946876168251037598e-01
9.946626424789428711e-01
9.946371316909790039e-01
9.946125745773315430e-01
9.945877194404602051e-01
9.945641756057739258e-01
9.945410490036010742e-01
9.945187568664550781e-01
9.944964647293090820e-01
9.944755434989929199e-01
9.944549798965454102e-01
9.944353699684143066e-01
9.944164156913757324e-01
9.943988323211669922e-01
9.943822026252746582e-01
9.943660497665405273e-01
9.943506717681884766e-01
9.943366646766662598e-01
9.943231940269470215e-01
9.943115711212158203e-01
9.942997694015502930e-01
9.942896962165832520e-01
9.942800998687744141e-01
9.942712187767028809e-01
9.942629337310791016e-01
9.942563772201538086e-01
9.942495822906494141e-01
9.942439794540405273e-01
9.942389130592346191e-01
9.942348599433898926e-01
9.942311644554138184e-01
9.942277073860168457e-01
9.942247271537780762e-01
9.942221045494079590e-01
9.942200779914855957e-01
9.942186474800109863e-01
9.942170381546020508e-01
9.942157268524169922e-01
9.942139387130737305e-01
9.942131042480468750e-01
9.942123889923095703e-01
9.942112565040588379e-01
9.942105412483215332e-01
9.942091107368469238e-01
9.942080378532409668e-01
9.942064285278320312e-01
9.942044615745544434e-01
9.942032694816589355e-01
9.942007660865783691e-01
9.941976666450500488e-01
9.941955804824829102e-01
9.941923022270202637e-01
9.941889047622680664e-01
9.941846728324890137e-01
9.941804409027099609e-01
9.941757321357727051e-01
9.941704273223876953e-01
9.941647648811340332e-01
9.941584467887878418e-01
9.941521286964416504e-01
9.941446185111999512e-01
9.941371083259582520e-01
9.941290020942687988e-01
9.941210150718688965e-01
9.941120743751525879e-01
9.941025972366333008e-01
9.940931797027587891e-01
9.940832257270812988e-01
9.940729141235351562e-01
9.940623641014099121e-01
9.940510392189025879e-01
9.940404295921325684e-01
9.940285682678222656e-01
9.940173625946044922e-01
9.940053224563598633e-01
9.939934015274047852e-01
9.939815402030944824e-01
9.939695596694946289e-01
9.939570426940917969e-01
9.939450025558471680e-01
9.939333200454711914e-01
9.939213991165161133e-01
9.939091205596923828e-01
9.938974380493164062e-01
9.938862919807434082e-01
9.938747286796569824e-01
9.938638806343078613e-01
9.938530325889587402e-01
9.938421845436096191e-01
9.938325881958007812e-01
9.938232302665710449e-01
9.938138723373413086e-01
9.938047528266906738e-01
9.937961101531982422e-01
9.937885403633117676e-01
9.937812089920043945e-01
9.937744736671447754e-01
9.937682151794433594e-01
9.937627911567687988e-01
9.937577247619628906e-01
9.937536716461181641e-01
9.937498569488525391e-01
9.937466382980346680e-01
9.937440752983093262e-01
9.937424063682556152e-01
9.937413930892944336e-01
9.937408566474914551e-01
9.937410950660705566e-01
9.937415122985839844e-01
9.937434792518615723e-01
9.937453269958496094e-01
9.937481284141540527e-01
9.937521219253540039e-01
9.937552213668823242e-01
9.937605857849121094e-01
9.937650561332702637e-01
9.937708377838134766e-01
9.937779307365417480e-01
9.937838912010192871e-01
9.937911033630371094e-01
9.937995672225952148e-01
9.938071370124816895e-01
9.938156008720397949e-01
9.938247799873352051e-01
9.938344359397888184e-01
9.938444495201110840e-01
9.938550591468811035e-01
9.938649535179138184e-01
9.938755631446838379e-01
9.938864111900329590e-01
9.938975572586059570e-01
9.939088821411132812e-01
9.939200878143310547e-01
9.939312934875488281e-01
9.939432740211486816e-01
9.939548373222351074e-01
9.939662218093872070e-01
9.939777255058288574e-01
9.939891695976257324e-01
9.940002560615539551e-01
9.940118193626403809e-01
9.940227866172790527e-01
9.940338134765625000e-01
9.940444827079772949e-01
9.940554499626159668e-01
9.940656423568725586e-01
9.940759539604187012e-01
9.940854907035827637e-01
9.940952658653259277e-01
9.941040277481079102e-01
9.941126108169555664e-01
9.941211342811584473e-01
9.941288232803344727e-01
9.941368699073791504e-01
9.941443800926208496e-01
9.941514134407043457e-01
9.941579699516296387e-01
9.941644072532653809e-01
9.941701889038085938e-01
9.941750764846801758e-01
9.941801428794860840e-01
9.941839575767517090e-01
9.941884279251098633e-01
9.941924214363098145e-01
9.941951632499694824e-01
9.941986203193664551e-01
9.942009449005126953e-01
9.942033886909484863e-01
9.942051768302917480e-01
9.942058920860290527e-01
9.942066073417663574e-01
9.942077994346618652e-01
9.942081570625305176e-01
9.942084550857543945e-01
9.942080378532409668e-01
9.942082762718200684e-01
9.942076802253723145e-01
9.942066073417663574e-01
9.942060708999633789e-01
9.942049980163574219e-01
9.942038655281066895e-01
9.942024350166320801e-01
9.942014813423156738e-01
9.942000508308410645e-01
9.941988587379455566e-01
9.941974878311157227e-01
9.941965341567993164e-01
9.941956400871276855e-01
9.941949844360351562e-01
9.941942691802978516e-01
9.941942095756530762e-01
9.941935539245605469e-01
9.941933155059814453e-01
9.941941499710083008e-01
9.941950440406799316e-01
9.941962361335754395e-01
9.941980242729187012e-01
9.941999912261962891e-01
9.942024350166320801e-01
9.942061305046081543e-01
9.942092895507812500e-01
9.942139387130737305e-01
9.942187070846557617e-01
9.942242503166198730e-01
9.942305684089660645e-01
9.942377209663391113e-01
9.942459464073181152e-01
9.942539930343627930e-01
9.942636489868164062e-01
9.942734241485595703e-01
9.942846298217773438e-01
9.942967891693115234e-01
9.943092465400695801e-01
9.943227171897888184e-01
9.943376779556274414e-01
9.943528771400451660e-01
9.943693280220031738e-01
9.943862557411193848e-01
9.944046735763549805e-01
9.944239258766174316e-01
9.944440722465515137e-01
9.944652318954467773e-01
9.944875240325927734e-01
9.945100545883178711e-01
9.945338368415832520e-01
9.945583343505859375e-01
9.945839047431945801e-01
9.946098923683166504e-01
9.946365356445312500e-01
9.946643114089965820e-01
9.946922063827514648e-01
9.947211742401123047e-01
9.947500824928283691e-01
9.947801232337951660e-01
9.948098063468933105e-01
9.948400259017944336e-01
9.948701262474060059e-01
9.949005246162414551e-01
9.949308633804321289e-01
9.949609637260437012e-01
9.949909448623657227e-01
9.950203299522399902e-01
9.950491189956665039e-01
9.950769543647766113e-01
9.951039552688598633e-01
9.951298832893371582e-01
9.951544404029846191e-01
9.951775074005126953e-01
9.951990246772766113e-01
9.952182769775390625e-01
9.952362179756164551e-01
9.952510595321655273e-01
9.952634572982788086e-01
9.952734708786010742e-01
9.952801465988159180e-01
9.952836632728576660e-01
9.952837228775024414e-01
9.952797293663024902e-01
9.952719807624816895e-01
9.952592849731445312e-01
9.952427148818969727e-01
9.952210783958435059e-01
9.951944947242736816e-01
9.951624274253845215e-01
9.951255917549133301e-01
9.950823783874511719e-01
9.950334429740905762e-01
9.949784874916076660e-01
9.949173927307128906e-01
9.948503971099853516e-01
9.947770833969116211e-01
9.946972727775573730e-01
9.946110248565673828e-01
9.945185780525207520e-01
9.944202899932861328e-01
9.943161010742187500e-01
9.942063689231872559e-01
9.940918087959289551e-01
9.939720630645751953e-01
9.938489198684692383e-01
9.937222003936767578e-01
9.935935139656066895e-01
9.934633970260620117e-01
9.933332800865173340e-01
9.932041764259338379e-01
9.930783510208129883e-01
9.929572343826293945e-01
9.928427934646606445e-01
9.927384257316589355e-01
9.926450848579406738e-01
9.925671219825744629e-01
9.925075769424438477e-01
9.924701452255249023e-01
9.924582839012145996e-01
9.924772381782531738e-01
9.925322532653808594e-01
9.926280975341796875e-01
9.927704930305480957e-01
9.929662346839904785e-01
9.932219386100769043e-01
9.935442209243774414e-01
9.939419627189636230e-01
9.944224357604980469e-01
9.949939250946044922e-01
9.956653714179992676e-01
9.964455366134643555e-01
9.973435401916503906e-01
9.983678460121154785e-01
9.995273947715759277e-01
1.000830411911010742e+00
1.002284288406372070e+00
1.003896236419677734e+00
1.005672454833984375e+00
1.007616639137268066e+00
1.009732007980346680e+00
1.012019276618957520e+00
1.014477491378784180e+00
1.017102479934692383e+00
1.019887566566467285e+00
1.022821545600891113e+00
1.025890707969665527e+00
1.029077887535095215e+00
1.032357811927795410e+00
1.035702347755432129e+00
1.039077162742614746e+00
1.042440295219421387e+00
1.045741796493530273e+00
1.048925757408142090e+00
1.051924943923950195e+00
1.054663658142089844e+00
1.057055592536926270e+00
1.059005022048950195e+00
1.060404419898986816e+00
1.061135172843933105e+00
1.061070084571838379e+00
1.060069322586059570e+00
1.057985305786132812e+00
1.054662108421325684e+00
1.049931526184082031e+00
1.043621301651000977e+00
1.035550117492675781e+00
1.025528430938720703e+00
1.013362050056457520e+00
9.988504052162170410e-01
9.817871451377868652e-01
9.619673490524291992e-01
9.391801357269287109e-01
9.132254123687744141e-01
8.839046955108642578e-01
8.510349392890930176e-01
8.144527077674865723e-01
7.740169763565063477e-01
7.296237945556640625e-01
6.811982393264770508e-01
6.287147402763366699e-01
5.721863508224487305e-01
5.116873979568481445e-01
4.473526477813720703e-01
3.793963789939880371e-01
3.081356883049011230e-01
2.339894026517868042e-01
1.574940979480743408e-01
7.926978915929794312e-02
0.000000000000000000e+00


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_7_nPts_501/U_exact_alpha_7.csv <==
0
0.0793659757479557
0.15781616086796
0.234568757297695
0.308976761688072
0.380515702238503
0.448771747399457
0.513430270674943
0.574264938042891
0.631127368624707
0.683937405093147
0.73267401781894
0.777366855823859
0.818088448130311
0.854947050971567
0.888080129448703
0.917648456487105
0.943830807255459
0.96681922346503
0.986814819071499
1.00402409676452
1.01865574316495
1.03091786977488
1.04101566636399
1.04914943355718
1.05551296184536
1.06029222501472
1.06366435702263
1.06579688259181
1.06684717320175
1.06696210168801
1.06627787027902
1.06491998857551
1.0630033796806
1.06063259439633
1.0579021150931
1.05489673251591
1.05169198040005
1.04835461431815
1.04494312266051
1.04150825905414
1.03809358684802
1.03473602752982
1.03146640608893
1.02830998740407
1.02528699870917
1.02241313408099
1.019700037699
1.01715576335323
1.01478520832508
1.01259052034068
1.01057147680251
1.00872583594552
1.00704965994389
1.0055376103187
1.00418321626848
1.00297911676976
1.00191727747647
1.00098918359015
1.00018600998131
0.999498769919866
0.998918443822559
0.998436089451925
0.998042935006946
0.997730456533684
0.997490441057311
0.997315036797685
0.997196791781221
0.997128682104296
0.997104131039757
0.997117020109855
0.997161693177575
0.997232954535212
0.997326061895233
0.997436715114918
0.997561041413849
0.997695577772666
0.997837251133201
0.997983356954603
0.99813153661772
0.998279754111054
0.998426272376308
0.9985696296399
0.998708616009018
0.998842250566713
0.998969759160239
0.999090553040158
0.999204208474661
0.999310447433845
0.999409119412251
0.999500184434641
0.999583697269546
0.999659792857395
0.999728672944863
0.999790593904193
0.999845855705542
0.999894792001628
0.999937761276944
0.999975139008384
1.00000731078015
1.00003466629302
1.0000575942065
1.00007647775154
1.00009169105187
1.00010359609266
1.0001125402767
1.00011885451039
1.0001228517638
1.00012482605205
1.00012505178795
1.00012378345873
1.00012125558319
1.00011768290835
1.00011326080822
1.00010816585015
1.00010255649774
1.00009657392173
1.00009034289381
1.00008397274042
1.00007755833688
1.00007118112404
1.0000649101324
1.00005880300068
1.00005290697757
1.00004725989768
1.00004189112385
1.00003682244991
1.00003206895911
1.0000276398347
1.00002353912024
1.00001976642818
1.00001631759594
1.00001318528968
1.00001035955631
1.0000078283249
1.00000557785917
1.00000359316279
1.00000185833989
1.00000035691305
0.999999072101274
0.999997987060684
0.999997085090545
0.999996349807308
0.999995765289363
0.999995316195115
0.999994987856906
0.999994766353272
0.999994638561838
0.999994592195119
0.999994615821284
0.999994698871888
0.999994831638368
0.999995005259018
0.999995211697979
0.999995443717675
0.999995694845979
0.999995959339258
0.999996232142346
0.999996508846364
0.999996785645185
0.999997059291263
0.999997327051437
0.999997586663211
0.999997836291983
0.999998074489547
0.999998300154199
0.999998512492648
0.999998710983936
0.999998895345474
0.999999065501293
0.999999221552547
0.999999363750286
0.999999492470483
0.999999608191268
0.999999711472322
0.99999980293635
0.999999883252535
0.999999953121886
1.00000001326437
1.00000006440772
1.00000010727778
1.00000014259031
1.00000017104412
1.00000019331535
1.00000021005299
1.00000022187522
1.00000022936673
1.00000023307685
1.0000002335183
1.0000002311666
1.00000022645997
1.00000021979972
1.00000021155098
1.00000020204374
1.00000019157418
1.00000018040619
1.00000016877301
1.00000015687904
1.00000014490168
1.00000013299323
1.00000012128281
1.00000010987823
1.00000009886793
1.00000008832273
1.00000007829762
1.00000006883344
1.00000005995852
1.00000005169012
1.00000004403591
1.00000003699527
1.00000003056053
1.00000002471806
1.00000001944934
1.00000001473189
1.00000001054008
1.00000000684593
1.00000000361973
1.00000000083071
0.999999998447458
0.999999996438455
0.999999994772406
0.999999993418577
0.999999992347063
0.999999991529005
0.999999990936762
0.999999990544041
0.999999990325996
0.999999990259287
0.999999990322119
0.999999990494251
0.99999999075699
0.999999991093159
0.999999991487059
0.999999991924414
0.99999999239231
0.999999992879123
0.999999993374446
0.999999993869012
0.999999994354614
0.999999994824024
0.99999999527092
0.99999999568981
0.999999996075955
0.99999999642531
0.999999996734459
0.999999997000556
0.999999997221282
0.999999997394797
0.999999997519707
0.999999997595038
0.999999997620212
0.999999997595038
0.999999997519707
0.999999997394797
0.999999997221282
0.999999997000556
0.999999996734459
0.99999999642531
0.999999996075955
0.99999999568981
0.99999999527092
0.999999994824024
0.999999994354614
0.999999993869012
0.999999993374446
0.999999992879123
0.99999999239231
0.999999991924414
0.999999991487059
0.999999991093159
0.99999999075699
0.999999990494251
0.999999990322119
0.999999990259287
0.999999990325996
0.999999990544041
0.999999990936762
0.999999991529005
0.999999992347063
0.999999993418577
0.999999994772406
0.999999996438455
0.999999998447458
1.00000000083071
1.00000000361973
1.00000000684593
1.00000001054008
1.00000001473189
1.00000001944934
1.00000002471806
1.00000003056053
1.00000003699527
1.00000004403591
1.00000005169012
1.00000005995852
1.00000006883344
1.00000007829762
1.00000008832273
1.00000009886793
1.00000010987823
1.00000012128281
1.00000013299323
1.00000014490168
1.00000015687904
1.00000016877301
1.00000018040619
1.00000019157418
1.00000020204374
1.00000021155098
1.00000021979972
1.00000022645997
1.0000002311666
1.0000002335183
1.00000023307685
1.00000022936673
1.00000022187522
1.00000021005299
1.00000019331535
1.00000017104412
1.00000014259031
1.00000010727778
1.00000006440772
1.00000001326437
0.999999953121886
0.999999883252535
0.99999980293635
0.999999711472322
0.999999608191268
0.999999492470483
0.999999363750286
0.999999221552547
0.999999065501293
0.999998895345474
0.999998710983936
0.999998512492648
0.999998300154199
0.999998074489547
0.999997836291983
0.999997586663211
0.999997327051437
0.999997059291263
0.999996785645185
0.999996508846364
0.999996232142346
0.999995959339258
0.999995694845979
0.999995443717675
0.999995211697979
0.999995005259018
0.999994831638368
0.999994698871888
0.999994615821284
0.999994592195119
0.999994638561838
0.999994766353272
0.999994987856906
0.999995316195115
0.999995765289363
0.999996349807308
0.999997085090545
0.999997987060684
0.999999072101274
1.00000035691305
1.00000185833989
1.00000359316279
1.00000557785917
1.0000078283249
1.00001035955631
1.00001318528968
1.00001631759594
1.00001976642818
1.00002353912024
1.0000276398347
1.00003206895911
1.00003682244991
1.00004189112385
1.00004725989768
1.00005290697757
1.00005880300068
1.0000649101324
1.00007118112404
1.00007755833688
1.00008397274042
1.00009034289381
1.00009657392173
1.00010255649774
1.00010816585015
1.00011326080822
1.00011768290835
1.00012125558319
1.00012378345873
1.00012505178795
1.00012482605205
1.0001228517638
1.00011885451039
1.0001125402767
1.00010359609266
1.00009169105187
1.00007647775154
1.0000575942065
1.00003466629302
1.00000731078015
0.999975139008384
0.999937761276944
0.999894792001628
0.999845855705542
0.999790593904193
0.999728672944863
0.999659792857395
0.999583697269546
0.999500184434641
0.999409119412251
0.999310447433845
0.999204208474661
0.999090553040158
0.998969759160239
0.998842250566713
0.998708616009018
0.9985696296399
0.998426272376308
0.998279754111054
0.99813153661772
0.997983356954603
0.997837251133201
0.997695577772666
0.997561041413849
0.997436715114918
0.997326061895233
0.997232954535212
0.997161693177575
0.997117020109855
0.997104131039757
0.997128682104296
0.997196791781221
0.997315036797685
0.997490441057311
0.997730456533684
0.998042935006946
0.998436089451925
0.998918443822559
0.999498769919866
1.00018600998131
1.00098918359015
1.00191727747647
1.00297911676976
1.00418321626848
1.0055376103187
1.00704965994389
1.00872583594552
1.01057147680251
1.01259052034068
1.01478520832508
1.01715576335323
1.019700037699
1.02241313408099
1.02528699870917
1.02830998740407
1.03146640608893
1.03473602752982
1.03809358684802
1.04150825905414
1.04494312266051
1.04835461431815
1.05169198040005
1.05489673251591
1.0579021150931
1.06063259439633
1.0630033796806
1.06491998857551
1.06627787027902
1.06696210168801
1.06684717320175
1.06579688259181
1.06366435702263
1.06029222501472
1.05551296184536
1.04914943355718
1.04101566636399
1.03091786977488
1.01865574316495
1.00402409676452
0.986814819071499
0.96681922346503
0.943830807255459
0.917648456487105
0.888080129448703
0.854947050971567
0.818088448130311
0.777366855823859
0.73267401781894
0.683937405093147
0.631127368624707
0.574264938042891
0.513430270674943
0.448771747399457
0.380515702238503
0.308976761688072
0.234568757297695
0.15781616086796
0.0793659757479557
-1.62471326552951e-55


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_8_nPts_501/Control_pointwise.csv <==
0.000000000000000000e+00
2.594488734717970146e+01
1.604090583293736927e+01
2.761075797612284077e+01
4.020006226711029740e+01
4.362460570570920027e+01
2.240188140091458990e+01
2.934511914477297978e+00
2.018872771866972471e+01
2.810381752707689884e+01
2.387896502319244973e+01
1.593337715223879059e+01
9.899654224431515104e+00
8.447147664601288852e+00
1.110118812523546694e+01
1.519950222146383112e+01
1.777713364554801956e+01
1.731407911566600433e+01
1.440777345108887175e+01
1.096478849537322731e+01
8.845078266373207043e+00
8.865108680928130980e+00
1.067153596134064486e+01
1.319030725733611575e+01
1.524648656774212441e+01
1.602358677195816483e+01
1.523014190920449096e+01
1.305829169005818358e+01
9.970453235480334797e+00
6.519520134351665774e+00
3.192326705259404207e+00
3.320647636597300334e-01
1.879268690171400635e+00
3.397409957990220164e+00
4.284289575477032486e+00
4.655640252211128427e+00
4.665139564578289821e+00
4.454785388967671622e+00
4.159848599720710638e+00
3.885399080225425905e+00
3.704557821349677482e+00
3.667949653387800879e+00
3.797697732894460998e+00
4.095161503611767451e+00
4.546570390068627177e+00
5.128457731715684531e+00
5.804809987466339471e+00
6.546633580723574930e+00
7.313607557129222059e+00
8.073470337353246151e+00
8.797122036666280565e+00
9.458392922491388077e+00
1.004036879494409007e+01
1.052358211769001883e+01
1.090191544640670429e+01
1.116999958136368853e+01
1.132887694635652132e+01
1.138205587997397572e+01
1.133546250736530681e+01
1.120230964410379748e+01
1.098986421588110751e+01
1.071554854185998806e+01
1.039014714549358764e+01
1.003034291842599934e+01
9.648881581448810252e+00
9.259372844829846017e+00
8.875255762647718427e+00
8.508290713204820221e+00
8.170169628898857894e+00
7.868547777563157375e+00
7.612727955157482462e+00
7.409097729791469078e+00
7.261804159190359265e+00
7.175018637105996078e+00
7.151171841009087871e+00
7.190641386841255311e+00
7.293250846453644520e+00
7.455472864988922588e+00
7.676424321286557273e+00
7.952105256541684319e+00
8.277704801467608675e+00
8.646308978621746633e+00
9.053445420305589408e+00
9.492955091612147456e+00
9.955397707853350653e+00
1.043593678645125067e+01
1.092728900268089731e+01
1.142194169025731831e+01
1.191193676256563982e+01
1.239235172974475674e+01
1.285501439566967896e+01
1.329475167114680367e+01
1.370787214162319501e+01
1.408826831123408851e+01
1.443048692541769462e+01
1.473429324059386580e+01
1.499493724201424349e+01
1.521326475870378836e+01
1.538656855654441813e+01
1.551337355375710736e+01
1.559584360383819757e+01
1.563572563045043395e+01
1.563329285756019971e+01
1.559045838192324673e+01
1.551205089315948271e+01
1.539985970780391078e+01
1.525662187114461510e+01
1.508923076465800506e+01
1.489765755459716345e+01
1.468919985555142205e+01
1.446596115082515865e+01
1.423271727503743733e+01
1.399376551061859786e+01
1.375242724269612538e+01
1.351191131770590381e+01
1.327683307230449294e+01
1.304942876100515470e+01
1.283324223756765470e+01
1.262892705202077970e+01
1.244116091728187534e+01
1.227074402570703526e+01
1.211808118224125863e+01
1.198565867543204355e+01
1.187414878606782942e+01
1.178288686275470809e+01
1.171428334712970809e+01
1.166620087623588553e+01
1.163929671049112358e+01
1.163296520709987725e+01
1.164574062824245537e+01
1.167753612995143975e+01
1.172596549987792969e+01
1.179102516174316406e+01
1.187057685852050781e+01
1.196341940760613376e+01
1.206877034902574586e+01
1.218239784240722656e+01
1.230467796325683594e+01
1.243403768539443988e+01
1.256817054748535156e+01
1.270575523376464844e+01
1.284497261047363281e+01
1.298471260070800781e+01
1.312264060974121094e+01
1.325905036926269531e+01
1.339079093933105469e+01
1.351817512512207031e+01
1.363823890686035156e+01
1.375147438049316406e+01
1.385662269592285156e+01
1.395362281799316406e+01
1.403957557678222656e+01
1.411684608459472656e+01
1.418227577209472656e+01
1.423682594299316406e+01
1.428030586242675781e+01
1.431215095520019531e+01
1.433163642883300781e+01
1.434063148498535156e+01
1.433655738830566406e+01
1.432175636291503906e+01
1.429546546936035156e+01
1.425701332092285156e+01
1.420797157287597656e+01
1.414898109436035156e+01
1.408051490783691406e+01
1.400137519836425781e+01
1.391262245178222656e+01
1.381583595275878906e+01
1.371128273010253906e+01
1.359922218322753906e+01
1.347918891906738281e+01
1.335361671447753906e+01
1.322199440002441406e+01
1.308561897277832031e+01
1.294359016418457031e+01
1.279776191711425781e+01
1.264840888977050781e+01
1.249610328674316406e+01
1.234257698059082031e+01
1.218567848205566406e+01
1.202886390686035156e+01
1.186983680725097656e+01
1.171252632141113281e+01
1.155397224426269531e+01
1.139663124084472656e+01
1.124025154113769531e+01
1.108571052551269531e+01
1.093229866027832031e+01
1.078107643127441406e+01
1.063395118713378906e+01
1.048879432678222656e+01
1.034736061096191406e+01
1.020899391174316406e+01
1.007460975646972834e+01
9.944467544555665839e+00
9.817712783813478339e+00
9.696496963500978339e+00
9.578691482543948865e+00
9.465883255004886365e+00
9.357286453247073865e+00
9.253305435180667615e+00
9.155038833618169392e+00
9.060235977172856892e+00
8.972200393676763142e+00
8.888666152954106892e+00
8.809183120727544392e+00
8.735628128051763142e+00
8.666238784790044392e+00
8.603013992309573865e+00
8.543298721313478339e+00
8.487634658813476562e+00
8.438364028930660510e+00
8.391824722290031957e+00
8.350580215454090904e+00
8.313249588012679325e+00
8.280038833618140970e+00
8.251382827758758864e+00
8.226854324340781233e+00
8.205003738403270575e+00
8.187250137329041166e+00
8.173028945922778732e+00
8.161539077758705574e+00
8.154161453246974389e+00
8.149003982543836955e+00
8.146570205688357547e+00
8.146371841430537941e+00
8.149354934692251362e+00
8.154260635375843336e+00
8.161157608032098665e+00
8.170083999633673599e+00
8.180627822875882416e+00
8.192148208618103666e+00
8.205438613891587352e+00
8.220178604126024524e+00
8.235429763794074987e+00
8.252367019653551239e+00
8.269693374634144334e+00
8.286859512329606048e+00
8.304666519165715854e+00
8.322694778443258556e+00
8.341089248658326127e+00
8.359979629517948041e+00
8.376924514772118968e+00
8.394540786745052330e+00
8.412195205690645494e+00
8.428537368776856553e+00
8.444330215456792743e+00
8.459512710574186301e+00
8.473718643191514133e+00
8.485895156863437094e+00
8.498224258425889133e+00
8.508646011355436301e+00
8.518304824831792743e+00
8.525842666628419053e+00
8.531831741335176744e+00
8.537347793580989830e+00
8.539819717408837718e+00
8.541666030885135541e+00
8.541040420533326127e+00
8.539094924927633556e+00
8.534944534302434604e+00
8.530366897583512298e+00
8.522531509399769334e+00
8.512628555298082489e+00
8.501703262329231237e+00
8.488878250122118274e+00
8.473283767700181102e+00
8.456583023071228666e+00
8.437570571899319916e+00
8.417566299438361099e+00
8.394479751586786165e+00
8.370126724243030836e+00
8.343591690063345112e+00
8.315729141235225441e+00
8.285875320434451297e+00
8.254846572875868205e+00
8.220941543579005639e+00
8.187067031860268074e+00
8.150667190551684982e+00
8.112787246704041166e+00
8.073732376098583075e+00
8.033105850219687483e+00
7.991792678832976726e+00
7.949380874633765970e+00
7.905298233032209687e+00
7.860803604125965904e+00
7.815385818481439095e+00
7.768625259399411398e+00
7.721536636352539062e+00
7.673845291137697977e+00
7.625986099243167615e+00
7.577783584594731003e+00
7.528505325317388142e+00
7.480180740356450642e+00
7.430948257446294392e+00
7.382440567016606892e+00
7.333375930786138142e+00
7.285150527954106003e+00
7.237245559692387253e+00
7.190362930297855115e+00
7.143381118774417615e+00
7.097742080688479227e+00
7.053087234497072977e+00
7.009294509887697089e+00
6.966524124145509589e+00
6.925127029418946201e+00
6.885339736938477451e+00
6.847558975219727451e+00
6.810937881469726562e+00
6.776300430297851562e+00
6.743700027465820312e+00
6.712747573852539062e+00
6.683885574340820312e+00
6.657773971557617188e+00
6.634138107299804688e+00
6.612665176391601562e+00
6.593900680541992188e+00
6.577783584594726562e+00
6.564462661743164062e+00
6.554075241088867188e+00
6.546430587768554688e+00
6.541887283325195312e+00
6.541582107543945312e+00
6.542322158813476562e+00
6.548246383666992188e+00
6.556314468383789062e+00
6.568643569946289062e+00
6.583902359008789062e+00
6.602815628051757812e+00
6.624849319458007812e+00
6.650793075561523438e+00
6.680315017700195312e+00
6.712720870971679688e+00
6.749670028686523438e+00
6.789209365844726562e+00
6.832765579223632812e+00
6.880540847778320312e+00
6.930513381958007812e+00
6.983892440795898438e+00
7.040746688842773438e+00
7.101900100708007812e+00
7.165155410766601562e+00
7.231279373168945312e+00
7.301065444946289062e+00
7.373659133911132812e+00
7.448320388793945312e+00
7.525793075561523438e+00
7.605485916137695312e+00
7.686300277709960938e+00
7.770784378051757812e+00
7.856397628784179688e+00
7.942876815795898438e+00
8.031084060668945312e+00
8.119970321655273438e+00
8.209264755249023438e+00
8.299314498901367188e+00
8.389871597290039062e+00
8.479440689086914062e+00
8.568880081176757812e+00
8.656721115112304688e+00
8.742593765258789062e+00
8.827622890472564876e+00
8.909902572631835938e+00
8.989763259887695312e+00
9.066779077053089608e+00
9.139296025037774385e+00
9.208818435668945312e+00
9.272920608520507812e+00
9.332265853881835938e+00
9.386261105537377247e+00
9.433872342109642872e+00
9.474769711494408497e+00
9.508002460002842327e+00
9.534097909927291781e+00
9.551319479942208091e+00
9.559826254844551841e+00
9.559100568294391920e+00
9.548196822404699802e+00
9.527222722768602381e+00
9.494376838207035263e+00
9.450510740279922217e+00
9.393815815448514073e+00
9.324525654315701573e+00
9.242254078387967198e+00
9.147560611366992944e+00
9.037389680743013187e+00
8.912949703633625376e+00
8.774313606321722858e+00
8.621125935926109207e+00
8.452159576118127404e+00
8.267733028158843922e+00
8.068517845124507204e+00
7.854113806039840995e+00
7.624146971852623800e+00
7.378463070841020155e+00
7.118509557099912399e+00
6.844114769252347408e+00
6.555812541398090332e+00
6.254503859210199579e+00
5.940411856401673241e+00
5.615521609787379909e+00
5.280413161036605629e+00
4.936260516760429873e+00
4.584330857736898857e+00
4.226972836541132317e+00
3.866209038073334714e+00
3.503383429260821469e+00
3.141484726690943585e+00
2.782588270496779259e+00
2.429982495263795172e+00
2.086740834587896387e+00
1.755585434669522549e+00
1.440042190364130725e+00
1.144260161662220554e+00
8.715873735331606253e-01
6.255959099865295858e-01
4.116712838576304101e-01
2.328475332664055597e-01
9.344943386771913107e-02
2.306614013958208087e-03
4.958489276556696246e-02
4.652113044989256152e-02
1.239077079641776047e-02
1.290870185575261619e-01
3.070971802219929492e-01
5.483731406764462690e-01
8.540440487118312607e-01
1.224468524958792104e+00
1.660038767923183167e+00
2.159817293460094323e+00
2.719535927206101711e+00
3.336904085914849993e+00
4.006282990350205964e+00
4.720565020155042646e+00
5.471929683819104717e+00
6.251667645596759471e+00
7.047800880462132156e+00
7.847662862046322907e+00
8.640015628651980251e+00
9.409170017272709075e+00
1.014113620507791858e+01
1.081948750889118571e+01
1.143141520156821400e+01
1.196303508081697053e+01
1.240242908575821978e+01
1.273965348351607929e+01
1.296670879615681571e+01
1.308043456032494944e+01
1.308296376904900526e+01
1.297958663627565556e+01
1.278167651411105865e+01
1.250687537939484706e+01
1.217846761087494301e+01
1.182676166288137765e+01
1.148458547066832125e+01
1.119358906110439378e+01
1.099349624520417379e+01
1.092923207089189752e+01
1.103955051970554990e+01
1.136202089508014623e+01
1.192374823183675403e+01
1.273946323900293720e+01
1.381048302080360912e+01
1.511586130530094607e+01
1.661279357252362843e+01
1.823929140653171999e+01
1.990667967234568891e+01
2.151144032103077564e+01
2.293995366895745747e+01
2.407672389288512704e+01
2.481803479728895923e+01
2.508895685973450895e+01
2.485554955750041017e+01
2.413519164792441529e+01
2.299788234425277267e+01
2.155521783899615684e+01
1.993337476475861081e+01
1.822776008396269987e+01
1.646197872141561902e+01
1.451759263206429296e+01
1.213787263743927269e+01
8.910982652426753248e+00
4.407478501521495673e+00
1.720554055704269558e+00
9.424477807401331120e+00
1.794469398461046694e+01
2.497205000835128885e+01
3.628490813068151510e+01
5.451687324598879059e+01
6.040240252319244973e+01
4.577691323020189884e+01
3.159448943741972471e+01
4.734478496052270202e+01
6.766067046341458990e+01
8.828866820570920027e+01
5.243980836086029740e+01
8.833341422612284077e+01
1.043208130594998693e+02
7.442962855811720146e+01
0.000000000000000000e+00


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_8_nPts_501/Error.csv <==
7.250880824576958483e-01,5.945758976630409052e+02
2.740797045603835524e-01,5.940314984893316250e+02
2.294050414443946084e-01,5.928281216617883729e+02
2.214797517563482365e-01,5.912874009434475511e+02
2.117606005776787592e-01,5.893594311868911291e+02
1.936952106395432860e-01,5.869940303819480505e+02
1.610781208604067094e-01,5.835195618357817011e+02
1.436592660991871384e-01,5.793277996955405342e+02
1.287815582294251915e-01,5.749332165023463403e+02
1.075432715133755601e-01,5.689509209742559506e+02
8.129246278620898269e-02,5.602948606695790659e+02
6.427212324523282061e-02,5.506101432706911964e+02
5.026709148207837013e-02,5.397434577375963727e+02
3.907019090147834800e-02,5.275208594233131407e+02
3.106049748321536991e-02,5.145638895632713457e+02
2.623758259071720667e-02,5.013025739107112599e+02
2.231158670556934037e-02,4.872891723664466781e+02
2.107433699318878029e-02,4.730839140949804005e+02
2.890467544618781706e-02,4.595553315733635031e+02
2.195130833450979410e-02,4.492216101531356003e+02
2.344602341838516318e-02,4.457189212772435667e+02
2.635214703438445299e-02,4.525922657368935234e+02
2.564411388544238571e-02,4.612027894477889163e+02
2.734860492395962961e-02,4.562858389530379668e+02
2.938912104341860274e-02,4.378681806296696095e+02
2.833006508431030676e-02,4.141582672653793793e+02
3.252223482196530541e-02,3.892433292200277037e+02
3.003415455983015833e-02,3.662719412363758806e+02
3.082843221182452603e-02,3.469295952361036370e+02
3.134886000263749362e-02,3.318471999884521892e+02
3.189871118611960210e-02,3.237496256142211450e+02
3.103678180116561588e-02,3.234063179767371707e+02
3.146679048299096115e-02,3.354399225256622685e+02
3.249565098331072543e-02,3.554552093129440209e+02
2.836195654270567620e-02,3.824718557389683156e+02
2.732245363461896503e-02,4.147054027099342761e+02
2.617777485963930506e-02,4.390342021320663548e+02
2.387474108512913779e-02,4.396989954819161426e+02
2.221425100406221667e-02,4.123878623897419402e+02
2.138651534412829708e-02,3.663977217241585436e+02
2.870270855453876599e-02,3.155028488983708144e+02
1.846389857224965333e-02,2.746231111478265348e+02
1.799883365450774195e-02,2.388874152992518702e+02
2.012181557607826965e-02,2.161463499535964843e+02
1.612678730470181593e-02,2.128141062182899077e+02
1.407746569050519377e-02,2.177470793621155281e+02
1.353632581307266831e-02,2.281667596044260051e+02
1.236892244549795718e-02,2.407025139445047444e+02
4.150665690608180969e-02,2.521833109187496120e+02
1.044216775064001415e-02,2.568759647194968352e+02
9.435075612913110255e-03,2.571923313377718046e+02
8.625114213206665562e-03,2.572940413624209555e+02
8.630844057666888988e-03,2.567047490332327584e+02
7.349144511249738020e-03,2.515551879950240561e+02
8.674513659826377579e-03,2.403205405235768808e+02
6.316383110672597889e-03,2.263177549150789503e+02
1.168961224976557654e-02,2.107272922274655116e+02
5.850778565866101427e-03,1.977594131534328596e+02
1.424532048931167506e-02,1.856499306240360170e+02
5.859241314628905670e-03,1.767141701250640153e+02
5.885636788991446475e-03,1.698217780202863594e+02
6.619147721407672019e-03,1.645820037360360004e+02
5.461625625986007287e-03,1.612108448016086015e+02
7.378196166316682708e-03,1.594959250429670305e+02
5.859901521762322409e-03,1.573391073373822735e+02
6.598478531047230131e-03,1.563716320034343710e+02
6.009763478389261795e-03,1.554295052456788255e+02
5.804866915484009453e-03,1.554301806519183060e+02
6.467964864515248977e-03,1.552693161688793566e+02
5.655688041917558695e-03,1.560384226121265669e+02
5.849423539021304450e-03,1.571780609802858635e+02
5.448187596425940922e-03,1.592976649999802135e+02
1.057157739774978143e-02,1.611905647988022281e+02
5.492952188766006896e-03,1.630362243838931136e+02
4.902865432919393217e-03,1.642729284581995728e+02
7.262971708695245728e-03,1.649338751472926390e+02
4.459810791206770056e-03,1.648027843251509239e+02
1.471778235438164079e-02,1.636595247142542178e+02
4.645128038204675638e-03,1.616115244343451423e+02
3.914681023934748864e-03,1.587498432803888875e+02
5.139753862329603067e-03,1.553318858615542695e+02
4.411837393440642095e-03,1.515410448928502660e+02
3.536391597061389752e-03,1.471359956200968213e+02
9.390859877788161267e-03,1.422818309410378959e+02
3.959062141420251549e-03,1.386494034474230546e+02
5.774471251937595556e-03,1.349815493946123013e+02
4.553320324305782339e-03,1.324273801039508101e+02
5.308593971600199940e-03,1.305368780907200232e+02
1.067176545427494724e-02,1.281227351311364941e+02
3.600151152397755659e-03,1.269710941691290031e+02
5.334816234774434306e-03,1.249417239823413581e+02
1.588679761175943589e-02,1.242870869348701461e+02
3.787878645629938999e-03,1.224271719458127308e+02
8.074866178699473609e-03,1.216585340635582924e+02
1.122630670580829389e-02,1.201001575690898449e+02
3.741615358582720593e-03,1.198033151118129496e+02
4.227461335167963762e-03,1.183727843406331459e+02
4.034980020697656773e-03,1.178511992407515834e+02
4.272095092937670639e-03,1.166433494063286389e+02
4.122085784555995849e-03,1.154638711139156300e+02
2.949602143420542322e-03,1.143320123176916496e+02
3.129981925022888578e-03,1.124615835223692670e+02
2.608633577375557479e-03,1.105899105265289535e+02
4.226556105609109368e-03,1.087600559317350672e+02
2.618561294919980950e-03,1.071242075345457181e+02
2.439480049672894651e-03,1.053723041908544360e+02
4.645379120517843796e-03,1.040056435362892415e+02
2.402353112026131728e-03,1.024688702309141632e+02
4.649574608172796046e-03,1.007672701748572877e+02
5.637122075240020430e-03,9.926554734041792472e+01
6.294162881289732878e-03,9.763588279440875795e+01
7.556594219169744664e-03,9.561091357489677023e+01
5.168973673260855370e-03,9.353658761521914755e+01
7.632266699665175153e-03,9.208371114643696842e+01
4.230180489790533703e-03,8.953617574252889710e+01
3.802418910089480891e-03,8.786742110663237781e+01
1.026581475757195119e-02,8.590606228974318981e+01
2.213366403409015425e-03,8.433761174385860215e+01
4.827044755709324932e-03,8.237826948343528954e+01
2.704168866352524292e-03,8.095119787215057272e+01
1.032417990153499353e-02,7.946898775297626116e+01
3.269987430391619286e-03,7.758759103461238738e+01
7.613937257532441862e-03,7.628555741271939894e+01
1.157075150398967009e-02,7.453272019678622939e+01
3.542341674559831670e-03,7.306841296061536184e+01
3.233096004876061334e-03,7.192898536823075517e+01
6.706344300622969594e-03,7.015959516468664958e+01
1.892993492266832698e-03,6.872779737033506819e+01
3.927631203420019548e-03,6.751642132146636754e+01
5.653931386771404895e-03,6.728077496648164413e+01
1.717096943762513438e-03,6.468568599872692459e+01
1.100603678203009549e-02,6.386227483974417396e+01
2.046534103775806551e-03,6.245201886650244916e+01
3.446862275366383531e-03,6.159916431102070078e+01
2.146103001057464779e-03,5.975420157660445852e+01
8.928468368168620758e-03,5.846233916773193329e+01
3.969264588603137710e-03,5.698487535936295245e+01
2.633470700686292142e-03,5.602423190704855216e+01
7.908905407196681683e-03,5.489289672676977005e+01
2.329120707829675577e-03,5.432250067794457493e+01
4.467518823084070702e-03,5.292249726960204015e+01
3.248619710121732149e-03,6.557036988664079047e+01
7.146177144811376516e-03,5.557524207841085939e+01
2.046642515130924454e-03,5.301832946961007309e+01
4.835256693676622669e-03,5.172399888784925537e+01
3.274929340338603428e-03,5.095932592146142071e+01
3.694264391736965403e-03,4.974925310937625511e+01
6.437346457224904679e-03,4.955920367425749617e+01
2.155421053409207859e-03,4.760082361143033580e+01
5.486609678133869301e-03,4.653558167564915493e+01
2.361836807449717735e-03,4.529183381993446034e+01
6.371600975583212138e-03,4.435115548194249868e+01
4.252525014530142769e-03,4.413806714945383192e+01
1.510451072653825992e-02,4.252697376817128827e+01
2.753462858324315192e-03,4.094231196133583950e+01
2.604750477680917164e-02,4.055558201994545442e+01
2.051145112734823524e-03,3.926581785870462937e+01
1.715379945710088097e-03,3.836230610158391841e+01
5.710432531624642406e-03,3.858688482989023072e+01
2.302905958689182783e-03,3.685107594068465175e+01
2.464252421329045546e-03,3.693314242681985604e+01
9.884577456473447876e-03,3.665009458923265129e+01
3.383230016567052943e-03,3.629314030730854057e+01
3.101399294147942024e-03,3.494701702247647290e+01
5.937837438432123568e-03,3.405248129409049085e+01
7.212653882487738560e-03,3.509615749428138542e+01
2.627412853563233525e-03,3.336034130914296014e+01
2.552720341310953968e-03,3.291314663016679276e+01
9.026336489792688433e-03,3.401299943330660369e+01
7.254786391560053525e-03,3.453410591693813103e+01
3.332563292168628892e-03,3.273346133364840682e+01
9.984819092425456857e-03,3.319885711971991782e+01
5.161482811717273481e-03,3.328892696568343723e+01
3.166648909477889906e-03,3.219363327525836382e+01
2.243894382159656101e-03,3.172446417715972800e+01
1.950377230534961273e-02,3.131543818931238832e+01
4.338316671076454002e-03,3.226424328379309969e+01
4.646024548202847167e-03,3.268775742859196498e+01
5.982734590784734470e-03,3.559916023434613663e+01
1.071100868178643563e-02,3.520999793263788291e+01
1.831292134811727743e-02,3.642338862365639329e+01
5.730556346566129458e-03,3.677679746657001658e+01
1.413234846388381968e-02,3.766856819027573522e+01
5.604875926241552689e-03,4.300986328711906026e+01
1.257796855462841278e-02,4.846767486424005256e+01
1.067967589883338925e-02,5.402263657647566930e+01
7.117464257885083509e-03,6.100071482815418733e+01
9.729074403992520742e-03,5.855523289330357528e+01
8.493165223364632782e-03,6.484250937992996455e+01
1.311251914388277852e-02,7.494334603052311650e+01
2.537550457087984004e-02,1.883641429045530629e+02
6.109975593748540046e-03,1.941681546512365060e+02
6.766616586210597896e-03,1.652514566206404254e+02
1.048148717605405095e-02,1.487210918334335474e+02
4.309120433637333124e-03,1.264785397413442638e+02
4.819541321095289349e-03,1.040757676654734070e+02
8.210569100837209269e-03,9.337773266279690176e+01
4.213870975343162774e-03,9.180456773971856421e+01
3.804237193062928735e-03,9.139516918653815480e+01
4.451387791599340990e-03,8.891328874982298203e+01
3.270066431458905788e-03,8.359278190625428806e+01
1.290260610933296852e-02,7.750278358461831374e+01
8.855180645962593133e-03,7.163533572262933546e+01
4.344587537565401496e-03,6.599141692251400571e+01
3.203554515904686976e-03,6.291631112336442300e+01
1.228922400200970627e-02,6.145560904132126723e+01
4.905366743652327631e-03,6.089775569762204555e+01
4.875651595416355920e-03,5.935400911374529898e+01
6.582717194323648401e-03,5.829617384204886577e+01
2.462196280603520283e-03,5.645041923910816450e+01
9.272595340573430364e-03,5.416963694061718826e+01
3.037043973156493878e-03,5.023122562496377697e+01
2.818945122201647023e-03,4.611205517735878345e+01
2.240810532017366557e-03,4.329644752220317372e+01
8.331753671249213233e-03,4.742237781460233492e+01
1.934460181930876006e-03,3.802713429942784984e+01
9.497648852487902346e-03,3.654060258475088574e+01
2.505230877702624339e-03,3.565279682513728687e+01
5.370945225116025880e-03,3.459570176611384795e+01
8.228553138585838547e-03,3.182189219736580910e+01
4.571271051688467757e-03,3.339014699490994786e+01
1.678039960609977723e-03,3.880065058736361294e+01
1.867533562319096015e-03,2.932531242917056602e+01
6.423207336070306354e-03,2.770433927846640643e+01
2.451793624818113249e-02,2.700682312729483670e+01
1.614670305242440389e-03,2.562721347522534288e+01
1.016371030191403702e-03,2.486742828196028654e+01
7.259923219545797932e-03,2.496578189532145586e+01
3.002759634658300550e-03,2.508113723404458995e+01
9.533150615448347451e-03,2.275912647088400220e+01
1.399495302768060572e-03,2.168768411420575148e+01
5.939225323107390035e-03,2.171424178397499460e+01
2.088188289573184031e-02,2.041745728790255399e+01
3.302323344287822881e-03,1.967669044015411828e+01
1.163079769116059058e-02,1.996932468372202152e+01
4.617087993855920926e-03,2.409024391084685490e+01
5.769000102402214135e-03,2.123775398485516774e+01
1.099702899424975962e-02,1.896863833990785508e+01
3.902502046721418368e-03,1.835186423206774009e+01
5.130293706050734551e-03,2.812115189484075373e+01
2.611799169754621102e-03,2.305068085812808221e+01
1.078638735355111691e-02,2.284313218638673604e+01
6.346923002371662736e-03,2.414153329720154062e+01
3.956129149458956565e-03,1.753156704122940468e+01
5.680820268702226755e-03,1.877445706003044990e+01
3.322682588767586313e-03,1.716416903499227331e+01
4.223286245557176730e-03,2.775761727884437846e+01
3.288386406901233107e-03,1.990303388679156882e+01
3.355145291341680731e-03,1.679844343808424156e+01
2.952304263713816622e-03,2.544858372232922505e+01
5.517603800228863473e-03,1.738715905474637680e+01
2.751049783894351543e-03,1.649210438614850460e+01
4.351255245106075246e-03,1.746283081925188796e+01
1.750380428749145206e-02,3.519210776758623638e+01
3.247928128448723632e-03,1.770022740350304602e+01
1.104528969066720032e-02,2.112553003082069836e+01
5.558916083899519828e-03,3.033133017455717706e+01
2.187706170285054486e-03,1.626665177120354500e+01
3.568095714074876780e-03,1.876100831024009707e+01
5.855513301389787817e-03,2.206972693526599372e+01
4.062956430253755746e-03,2.653302348979416081e+01
1.348156665201309320e-02,1.754141372860055270e+01
1.750176891651207718e-03,1.565643786616142386e+01
3.614830915213584905e-03,2.072024340288319877e+01
3.157500351709945606e-03,1.678220874266668972e+01
8.599049638199235748e-03,1.729975378940153163e+01
3.401936226137886998e-03,1.531216086592026393e+01
8.324598240802739621e-03,2.944125403747422354e+01
3.633038678070640327e-03,2.516872362311884359e+01
7.517605145791373018e-03,1.659133612931147894e+01
3.333728617972050480e-03,2.567419300340934285e+01
4.621644635912739406e-03,1.830969799955622079e+01
4.304522261973768062e-03,2.048275561622527263e+01
4.168700369847634299e-03,1.448947892125682735e+01
7.283375394895898886e-03,3.667736990556822008e+01
3.429665470552506392e-03,2.048479484713205423e+01
5.016039288816460245e-03,3.207317936510307987e+01
7.030917030009387579e-03,2.515719642053645089e+01
7.464539122409742135e-03,1.561061968058786853e+01
3.778628911088816825e-03,1.481820278303222693e+01
4.266999920388678084e-03,2.695865500124242331e+01
6.894673956052828519e-03,1.792396366831131260e+01
2.651484732451846096e-03,2.024878156050557365e+01
5.548791063161443923e-03,1.748374813042141795e+01
3.348194087139297163e-03,1.696128742707439940e+01
2.470576223025005951e-03,1.387702445344447533e+01
1.202861849417647495e-03,1.515681095282402246e+01
4.959411739573694328e-03,2.950542686366382128e+01
7.737960635701647896e-03,1.990691333903808058e+01
3.173293763079672574e-03,1.999642422583718115e+01
8.148771646335341984e-03,2.790147518596971565e+01
1.636034984942140620e-03,2.201920918031126462e+01
1.704303494532671869e-03,2.065369974152062937e+01
2.517379605943752350e-03,2.182043620140067830e+01
2.121186528238541182e-03,2.340361114149588317e+01
1.655028406539990485e-03,2.209110727059167090e+01
2.449522382701107767e-03,2.191832285528995428e+01
2.985442308589526372e-03,2.208081352387013041e+01
2.646479195141258813e-03,3.067100489407475905e+01
3.047866422863417229e-03,2.820389558597827673e+01
3.245544746044093203e-03,2.933447926304525311e+01
6.003404065801544280e-03,2.841827531116085837e+01
3.662385933546232278e-03,1.800813046650145282e+02
2.500052464466499553e-03,1.569763470265482965e+02
6.116866382699983999e-03,1.331005024456050307e+02
5.700315907381427009e-03,9.588051590391916079e+01
7.815303450521348533e-03,5.285410441181178243e+01
5.071150093014395628e-03,5.056460526097044550e+01
4.974191301634883940e-03,5.439722726248279372e+01
1.031951243531507335e-02,4.549912376905308520e+01
5.100766200676954722e-03,3.492864355724562841e+01
9.066337119744772091e-03,3.117367899202122672e+01
2.815148701282548915e-03,3.175401280203498899e+01
3.926794707119098463e-03,2.968813588031360595e+01
6.122509997261935295e-03,2.719938442864944861e+01
1.974723859406531893e-03,2.220934627361708635e+01
4.861392267069868794e-03,1.901582380350589574e+01
7.375280642126487950e-03,1.948748831861858832e+01
5.845591987725350970e-03,1.825615266714143559e+01
5.843767512100726119e-03,1.899862729376172155e+01
6.157670790145133854e-03,1.643756145486955802e+02
3.440941446154716348e-03,1.657295256529714607e+02
3.309421841470469583e-03,1.388127167946579164e+02
1.262568282864186264e-02,1.032341306074616227e+02
4.357230194268152043e-03,7.023097382012373657e+01
4.487686623494521916e-03,7.911964274302192734e+01
4.484944852283559089e-03,5.787194205366914446e+01
3.149719755162983838e-03,3.771491761151304445e+01
4.302927169465492648e-03,2.897044949784410761e+01
3.392764502321110424e-03,2.857000028853154561e+01
6.276682946307808597e-03,2.718584448121728769e+01
7.711565546625540057e-03,2.351118247744376788e+01
2.897303496570782268e-03,2.030826007873660188e+01
1.914289480423456017e-03,1.627381720203853277e+01
4.483295406086464790e-03,1.419806343255063652e+01
8.981737138211366017e-03,1.251893688348685352e+01
3.430819243928476692e-03,1.241547082797127466e+01
8.340209182231278148e-03,2.725225958560326944e+01
3.759417680644263748e-03,1.349723235099412832e+01
2.573774759986979625e-03,1.296289527613723891e+01
5.116534729012138689e-03,1.296328853062841624e+01
5.135776619154247720e-03,1.365987443362769582e+01
5.663043213412629132e-03,1.292357088888243233e+01
3.099540186536728793e-03,1.638883497997525041e+01
2.346230018727283977e-03,1.067381121092094531e+01
2.049091998911394420e-03,1.049027422663555242e+01
1.871766738228456848e-03,1.023527126550292188e+01
3.680076316119035903e-03,1.028375595571564460e+01
2.415222390346168438e-03,1.196641087273688164e+01
1.673333300381520464e-02,1.402180813114969737e+01
2.586006551927973879e-03,1.267614498346869567e+01
8.583704971789363550e-03,1.194593142994452961e+01
3.708314616152727679e-03,1.119739896723809025e+01
1.309903340584133010e-03,1.110132230654246932e+01
3.475036356334322649e-03,3.004608853499942711e+01
9.547133979118945608e-04,1.276102591321613211e+01
3.592148289796889913e-03,1.782345706769208249e+01
2.236443467303658294e-03,1.508407127332458941e+01
3.861993496233809883e-03,1.499285712029001694e+01
2.691351374291014661e-03,1.206348284904667523e+01
7.708668153509991294e-03,3.392753594079974988e+01
8.943567526962030792e-03,1.572012743646568111e+01
5.961432878659654599e-03,1.296825030784589572e+01
3.566869547981491636e-03,1.422449843527940061e+01
3.033189845099363690e-03,1.781541322625624346e+01
4.253493346784817560e-03,1.727098653829155239e+01
2.158887283855763940e-03,1.546361892744225308e+01
5.179740220317505944e-03,1.467747135783878605e+02
2.489687592165247803e-03,7.104600381845125412e+01
7.493369244659755721e-03,5.835641438102589262e+01
2.746867573361442150e-03,5.761897637577232700e+01
2.550997747573586528e-03,4.459096524707986475e+01
1.946836395207253607e-03,3.379567975156859205e+01
3.725774601011405413e-03,3.091865368689111193e+01
4.387156431422865877e-03,2.499329768882946468e+01
5.457255826070823122e-03,2.509742690592161907e+01
1.268403106721210927e-02,2.669301821200546243e+01
1.979965739148850830e-03,1.806747800901053225e+01
5.074133361733602042e-03,1.540116916678890391e+01
5.265387682492888438e-03,1.287018159136123963e+01
2.155955184424252543e-03,1.233188743214591732e+01
2.705033747210043322e-03,1.113081690562513337e+01
6.744089292534936365e-03,1.331676971443059365e+01
6.745085613932776634e-03,1.617724545528200863e+01
2.358090425266103768e-03,1.124376111193917360e+01
6.941317804743708103e-03,3.281946699031438897e+01
1.414749574368488619e-03,1.245499153797695691e+01
4.210487721148566814e-03,1.886510700772510063e+01
3.820703311790936765e-03,1.263241828408062695e+01
4.173812191478108377e-03,1.170226983026038603e+01
7.246629009271162054e-03,1.054783531933077789e+01
5.910844782664467258e-03,1.150513184765287633e+01
4.263169279705064478e-03,1.580563787852283042e+01
3.340212916536042763e-03,1.609184543124866096e+01
1.122575096866720813e-03,9.679531451841869583e+00
2.814801589766919351e-03,1.327381432517480242e+01
9.048010881789384993e-03,9.948422885577050678e+00
3.332777300315572198e-03,1.645408776561517783e+01
7.270828968447597953e-04,9.906847019172987601e+00
9.561623861624995308e-03,1.214927301955633254e+01
1.234807272526599903e-03,1.401833416781210850e+01
1.465138959612037432e-02,2.359845762822692805e+01
1.880948581150970788e-03,1.097036205408588216e+01
4.629462448816402433e-03,1.568494077587828173e+01
2.010829945208618408e-03,2.058644552554164164e+01
3.544656753709365515e-03,1.036810646397409919e+01
1.012854937460784446e-03,9.614759759306545917e+00
8.145858135817652876e-03,2.079752892232401962e+01
3.273550331101332620e-03,4.367591254870618656e+01
4.352141164345594768e-03,1.639222203907484854e+01
6.310430993316361141e-03,1.273480569327898415e+01
5.408229009714604629e-03,2.453619727862469801e+01
1.294757498694594326e-02,1.249862237036540513e+01
4.017751265387753401e-03,1.785006773200642272e+01
7.304486425330671516e-03,1.767033008056170829e+01
3.457260731118186152e-03,1.010668151460620479e+01
2.919589940638667429e-03,1.568492225334370005e+01
1.178346549101755118e-02,1.036051204931392000e+01
3.349000855213719267e-03,2.347034177091337526e+01
3.007002744650909450e-03,2.257333494873891055e+01
3.888343910500917985e-03,1.171286499965177086e+01
5.670910286996346319e-03,1.463169869029771597e+01
2.734998862331655504e-03,1.676002705127627834e+01
3.124190706043582753e-03,1.393523842174883853e+01
1.726624142472887608e-03,1.264729897280272652e+01
7.018039650632954853e-03,3.658248852248537020e+01
6.363265698904908667e-03,1.837643247764708576e+02
3.876248079983410626e-03,1.773077579632736729e+02
8.550237341527627821e-03,1.565937465173069256e+02
3.642337246956778209e-03,1.438917459230178792e+02
3.417361574881664678e-03,1.147447397173854569e+02
7.068009560351361763e-03,8.517824255635272834e+01
7.706668245841757393e-03,7.347739401555629968e+01
4.872458930563061154e-03,5.379310470883860518e+01
1.110231573455505195e-02,4.433573512408236894e+01
2.573481472865484041e-03,4.323809591715532719e+01
4.733824800688127971e-03,4.912020502440384462e+01
2.831530390853061793e-03,3.259550451120442460e+01
2.830080501665443136e-03,3.658478511829343915e+01
3.381142188606436200e-03,2.709660307550778668e+01
4.421766527469078549e-03,2.469925867869210734e+01
1.068435000543382571e-03,2.330976928619787714e+01
4.573820730674671084e-03,2.562941257492893499e+01
2.619139643417368792e-03,2.663827815221295481e+01
1.405403848919826310e-03,1.916543266702061032e+01
9.422227393949506946e-04,1.843456613415109047e+01
5.336079529757863094e-03,1.528369709458534054e+01
4.424935542123441257e-03,1.947435381396864074e+01
2.112051654143663922e-03,1.529566641739524435e+01
1.373951488096680903e-03,1.644756575043859570e+01
1.916906040735112454e-03,1.148527958997872211e+01
5.358651609539181147e-03,1.837259525499080226e+01
1.207915346301992234e-03,1.219815206178263622e+01
5.558213632549949268e-03,2.316159456295306995e+01
4.005004040363438662e-03,2.604941478890014750e+01
2.800844631674956516e-03,1.971757579418310868e+01
3.730500499424101342e-03,1.815254674013407055e+01
5.002274799346062562e-03,2.050322188111984190e+01
5.858222239491165349e-03,2.387918063918784739e+01
5.062627799206206522e-03,1.282280729463666802e+01
7.707273118725332245e-03,2.339212623710951533e+01
2.346774267276663731e-03,1.773364036366297114e+01
3.281640108929905625e-03,1.711525868963949293e+01
3.540752980324678514e-03,1.373313898992159565e+01
5.465901823547876168e-03,7.379876466543083779e+01
2.746143520417034054e-03,3.827184774797449052e+01
8.591600761250834523e-03,3.585145929374659346e+01
4.001656554164322206e-03,1.830600273952371282e+01
2.551258004457567386e-03,1.268369638408347555e+01
1.802996753424801349e-03,1.020190797446646869e+01
6.916809224721346891e-03,9.113457271208639909e+00
6.576033391562199557e-03,8.749140005992378732e+00
3.097111014405317699e-03,1.075412053241677590e+01
8.947875176534527547e-03,1.169137055058138941e+01
8.113022443583273744e-04,9.026843965165626926e+00
8.670214056762120050e-03,1.629766993410010301e+01
1.409096079542310328e-03,1.705731247529730510e+01
2.436232420900619026e-03,1.232253653209816946e+01
3.638232324483429633e-03,8.892417918623197082e+00
4.407167752383038713e-03,1.495837921751201627e+01
1.102857995385537679e-02,1.303566674661479396e+01
3.098020135440515948e-03,2.384500327738389558e+01
2.397150694210908612e-03,1.408754339689226498e+01
3.709147456102423503e-03,1.388187189961039536e+01
2.318710141069139745e-03,9.556962652658727464e+00
5.226187153842476278e-03,2.526177018603589275e+01
3.376491603067106363e-03,1.157106757492598703e+01
3.557111370987912653e-03,2.375768522636257529e+01
4.467260053939037072e-03,1.146772481604209659e+01
3.937215714117546332e-03,2.629469456791796134e+01
1.804344769136867086e-03,8.257343524208584640e+00
3.473163772595044396e-03,1.116437537511937705e+01
3.661816094158987494e-03,1.307586257441469435e+01
4.119569253622626381e-03,1.301164792403739057e+01
4.464304387552752579e-03,1.487564344402890448e+01
3.386710702721671025e-03,2.569736019494973789e+01
1.589660276052455318e-03,9.986064085178394834e+00
2.223730727323738714e-03,1.374971259519050903e+01
1.342600054139412571e-03,1.034608376197282276e+01
7.499651433809829612e-03,3.068102948804244079e+01


==> Plots/1D_boundary_layer/High_fid/Vary_alpha_8_nPts_501/State_pointwise.csv <==
0.000000000000000000e+00
8.988627460695119975e-04
2.279714288584533399e-03
3.667954742050061334e-03
4.855637695422410083e-03
5.641536422219761704e-03
6.081078452172650195e-03
6.344221545182215927e-03
6.542287414364578169e-03
6.669610733261555069e-03
6.666855994319265122e-03
6.516079705913280229e-03
6.268575751381622041e-03
5.986644427287357573e-03
5.679013381527653337e-03
5.323121521810580958e-03
4.950325976498248792e-03
4.625984725328713409e-03
4.384251609118372528e-03
4.197503148981596155e-03
4.037388708054479025e-03
3.910088692913760156e-03
3.846331537223690589e-03
3.865669070529875739e-03
3.954577672093506635e-03
4.077576111868097541e-03
4.195603794933333575e-03
4.281022019053892791e-03
4.321426162800179327e-03
4.318121921439654898e-03
4.283343215485402311e-03
4.233731874087709457e-03
4.187952091058377846e-03
4.163066664441661402e-03
4.172366065348320774e-03
4.224861052378514614e-03
4.322010261205377901e-03
4.461610019660611215e-03
4.636038236498052356e-03
4.833818790160648859e-03
5.042571280128527178e-03
5.249093824431838584e-03
5.440398220997622047e-03
5.605273256122700332e-03
5.734911699249778394e-03
5.822359045282610168e-03
5.864658961570512474e-03
5.859997242794179328e-03
5.810327243978008482e-03
5.718413456577309262e-03
5.589382260609454534e-03
5.430208963900895469e-03
5.246571344287076499e-03
5.047241401769042568e-03
4.837734927150449948e-03
4.626566017734035086e-03
4.420394808690275568e-03
4.224505159072577953e-03
4.043312837779922120e-03
3.881013715727021918e-03
3.740881688827357721e-03
3.623570262561770505e-03
3.529718444497120799e-03
3.458931952536659082e-03
3.408951400160731282e-03
3.377747339072811883e-03
3.361685349773324560e-03
3.355721269144851249e-03
3.356815895131148864e-03
3.359423258189053740e-03
3.358905683853663504e-03
3.350359287651372142e-03
3.329344926896737888e-03
3.292260171292582527e-03
3.234981692003202625e-03
3.155022036480659153e-03
3.051539373700506985e-03
2.922722847415570868e-03
2.768720003132330021e-03
2.590628667348937597e-03
2.389607016084482893e-03
2.168903178244363517e-03
1.930936814460437745e-03
1.679684741247911006e-03
1.418357118382118642e-03
1.151305201346985996e-03
8.819350769044831395e-04
6.133034039521589875e-04
3.509183152345940471e-04
9.504973422735929489e-05
1.509864232502877712e-04
3.844050515908747911e-04
6.056947750039398670e-04
8.115254458971321583e-04
1.003212964860722423e-03
1.180401595775038004e-03
1.343091251328587532e-03
1.491995499236509204e-03
1.627469348022714257e-03
1.749390139593742788e-03
1.860495797700423282e-03
1.960067005711607635e-03
2.049411006737500429e-03
2.129715983755886555e-03
2.201216528192162514e-03
2.264267299324274063e-03
2.319818595424294472e-03
2.367987064644694328e-03
2.409843029454350471e-03
2.445027697831392288e-03
2.474968787282705307e-03
2.499308902770280838e-03
2.518046181648969650e-03
2.531775273382663727e-03
2.540854737162590027e-03
2.545760013163089752e-03
2.546967938542366028e-03
2.543048933148384094e-03
2.536145038902759552e-03
2.525308169424533844e-03
2.511607483029365540e-03
2.495521213859319687e-03
2.476572175510227680e-03
2.454522298648953438e-03
2.430563792586326599e-03
2.404937520623207092e-03
2.377638593316078186e-03
2.349745482206344604e-03
2.319823950529098511e-03
2.289071679115295410e-03
2.257958054542541504e-03
2.226598560810089111e-03
2.194173634052276611e-03
2.162098884582519531e-03
2.130880951881408691e-03
2.099648118019104004e-03
2.068877220153808594e-03
2.038598060607910156e-03
2.009302377700805664e-03
1.981377601623535156e-03
1.953959465026855469e-03
1.927733421325683594e-03
1.903057098388671875e-03
1.879096031188964844e-03
1.856803894042968750e-03
1.836419105529785156e-03
1.816630363464355469e-03
1.798272132873535156e-03
1.781821250915527344e-03
1.766085624694824219e-03
1.752018928527832031e-03
1.738905906677246094e-03
1.727819442749023438e-03
1.717686653137207031e-03
1.708745956420898438e-03
1.700878143310546875e-03
1.693844795227050781e-03
1.688361167907714844e-03
1.683115959167480469e-03
1.679539680480957031e-03
1.676440238952636719e-03
1.673936843872070312e-03
1.672148704528808594e-03
1.670479774475097656e-03
1.670479774475097656e-03
1.670241355895996094e-03
1.670479774475097656e-03
1.670360565185546875e-03
1.670598983764648438e-03
1.670956611633300781e-03
1.671791076660156250e-03
1.671433448791503906e-03
1.672387123107910156e-03
1.672029495239257812e-03
1.672267913818359375e-03
1.671552658081054688e-03
1.670837402343750000e-03
1.668810844421386719e-03
1.666784286499023438e-03
1.664757728576660156e-03
1.661777496337890625e-03
1.657724380493164062e-03
1.653313636779785156e-03
1.648426055908203125e-03
1.642942428588867188e-03
1.635551452636718750e-03
1.627802848815917969e-03
1.620173454284667969e-03
1.610279083251953125e-03
1.600265502929687500e-03
1.589536666870117188e-03
1.578330993652343750e-03
1.565575599670410156e-03
1.551747322082519531e-03
1.537799835205078125e-03
1.522779464721679688e-03
1.506924629211425781e-03
1.490473747253417969e-03
1.472353935241699219e-03
1.454830169677734375e-03
1.435995101928710938e-03
1.415610313415527344e-03
1.395702362060546875e-03
1.374602317810058594e-03
1.352787017822265625e-03
1.330733299255371094e-03
1.308679580688476562e-03
1.285910606384277344e-03
1.262307167053222656e-03
1.238703727722167969e-03
1.214265823364257812e-03
1.190066337585449219e-03
1.165628433227539062e-03
1.140594482421875000e-03
1.116275787353515625e-03
1.091003417968750000e-03
1.066207885742187500e-03
1.041173934936523438e-03
1.017332077026367188e-03
9.921789169311523438e-04
9.676218032836914062e-04
9.431838989257812500e-04
9.198188781738281250e-04
8.955001831054687500e-04
8.722543716430664062e-04
8.496046066284179688e-04
8.264780044555664062e-04
8.051395416259765625e-04
7.840394973754882812e-04
7.629394531250000000e-04
7.423162460327148438e-04
7.221698760986328125e-04
7.028579711914062500e-04
6.847381591796875000e-04
6.661415100097656250e-04
6.487369537353515625e-04
6.325244903565563348e-04
6.161928176880993036e-04
6.004571914673961786e-04
5.856752395630993036e-04
5.723237991334118036e-04
5.586147308350719598e-04
5.464553833007812500e-04
5.338191986083984375e-04
5.223751068115234375e-04
5.121231079101562500e-04
5.021095275878906250e-04
4.925727844238281250e-04
4.838705062863990491e-04
4.756450653073951429e-04
4.677772521970435804e-04
4.605054855344459241e-04
4.533529281613990491e-04
4.466772079467773438e-04
4.411935806274414062e-04
4.354715347290039062e-04
4.303455352783203125e-04
4.252195358276367188e-04
4.205703735351562500e-04
4.161596298218883661e-04
4.115104675294078973e-04
4.075765609742321161e-04
4.028081893922008661e-04
3.986358642579235223e-04
3.948211669922985223e-04
3.906488418579101562e-04
3.856420516967773438e-04
3.815889358520507812e-04
3.769397735595703125e-04
3.714561462402343750e-04
3.657341003417968750e-04
3.604888916015625000e-04
3.535747528076171875e-04
3.473758697509765625e-04
3.399848937988281250e-04
3.322362899780273438e-04
3.240108489990234375e-04
3.143548965454101562e-04
3.043413162231445312e-04
2.940893173217773438e-04
2.825260162353515625e-04
2.701282501220703125e-04
2.567768096923828125e-04
2.435445785522460938e-04
2.284049987792968750e-04
2.123117446899414062e-04
1.956224441528320312e-04
1.769065856933593750e-04
1.580715179443359375e-04
1.381635665893554688e-04
1.171827316284179688e-04
9.465217590332031250e-05
7.164478302001953125e-05
4.661083221435546875e-05
2.098083496093750000e-05
5.662441253662109375e-06
3.278255462646484375e-05
6.198883056640625000e-05
9.179115295410156250e-05
1.230239868164062500e-04
1.546740531921386719e-04
1.876950263977050781e-04
2.219676971435546875e-04
2.567768096923828125e-04
2.921223640441894531e-04
3.295540809631347656e-04
3.667473793029785156e-04
4.051327705383300781e-04
4.438757896423339844e-04
4.837512969970703125e-04
5.235671997070312500e-04
5.645751953125000000e-04
6.055831909179687500e-04
6.471872329711914062e-04
6.891489028930664062e-04
7.309913635253906250e-04
7.733106613159179688e-04
8.152127265930175781e-04
8.569359779357910156e-04
8.995532989501953125e-04
9.403824806213378906e-04
9.818077087402343750e-04
1.022756099700927734e-03
1.062691211700439453e-03
1.101672649383544922e-03
1.140356063842773438e-03
1.178324222564697266e-03
1.214325428009033203e-03
1.249551773071289062e-03
1.283884048461914062e-03
1.316726207733154297e-03
1.347661018371582031e-03
1.376867294311523438e-03
1.404821872711181641e-03
1.431107521057128906e-03
1.455307006835937500e-03
1.476645469665527344e-03
1.496911048889160156e-03
1.513659954071044922e-03
1.529037952423095703e-03
1.541435718536376953e-03
1.551270484924316406e-03
1.558661460876464844e-03
1.563370227813720703e-03
1.565098762512207031e-03
1.564681529998779297e-03
1.560688018798828125e-03
1.553475856781005859e-03
1.544058322906494141e-03
1.531541347503662109e-03
1.515626907348632812e-03
1.497328281402587891e-03
1.475155353546142578e-03
1.450717449188232422e-03
1.423060894012451172e-03
1.392304897308349609e-03
1.359164714813232422e-03
1.322984695434570312e-03
1.283645629882812500e-03
1.242220401763916016e-03
1.197576522827148438e-03
1.150548458099365234e-03
1.102358102798461914e-03
1.050889492034912109e-03
9.973645210266113281e-04
9.419769048690795898e-04
8.851736783981323242e-04
8.263587951660156250e-04
7.671639323234558105e-04
7.057711482048034668e-04
6.427019834518432617e-04
5.799978971481323242e-04
5.162842571735382080e-04
4.519112408161163330e-04
3.880765289068222046e-04
3.233458846807479858e-04
2.592150121927261353e-04
1.960366498678922653e-04
1.330383820459246635e-04
7.051834836602210999e-05
9.192153811454772949e-06
5.052331835031509399e-05
1.091631129384040833e-04
1.662541180849075317e-04
2.217907458543777466e-04
2.755383029580116272e-04
3.266613930463790894e-04
3.765905275940895081e-04
4.244926385581493378e-04
4.696515388786792755e-04
5.133799277245998383e-04
5.541299469769001007e-04
5.940471310168504715e-04
6.311077158898115158e-04
6.663857493549585342e-04
7.007182575762271881e-04
7.329157087951898575e-04
7.639351533725857735e-04
7.941371877677738667e-04
8.235256391344591975e-04
8.519852081008139066e-04
8.814273023745045066e-04
9.113791456911712885e-04
9.413677908014506102e-04
9.727079886943101883e-04
1.006356033030897379e-03
1.041479146806523204e-03
1.080461603123694658e-03
1.122467045206576586e-03
1.168086921097710729e-03
1.218147983308881521e-03
1.273592119105160236e-03
1.334999062237329781e-03
1.402108449838124216e-03
1.475965065765194595e-03
1.557368275825865567e-03
1.646156088099814951e-03
1.742635147820692509e-03
1.847938059654552490e-03
1.961162262887228280e-03
2.083423551084706560e-03
2.214042143350525293e-03
2.353762773509515682e-03
2.500942199276323663e-03
2.656439828570000827e-03
2.820164788317924831e-03
2.989650571180391125e-03
3.165545462252339348e-03
3.346732915815664455e-03
3.531294974891352467e-03
3.718549836776219308e-03
3.907157800313143525e-03
4.094539562174759340e-03
4.280348982319992501e-03
4.461603090931021143e-03
4.637468057808291633e-03
4.806177975297032390e-03
4.964575261055870214e-03
5.112657024710642872e-03
5.247389019359616213e-03
5.368674986129917670e-03
5.476021444337675348e-03
5.568055341541366943e-03
5.644414690323174000e-03
5.706195920069490057e-03
5.754238520992771555e-03
5.789654027012147708e-03
5.814334201716064854e-03
5.831428724377474282e-03
5.843890386074690468e-03
5.855245978068523982e-03
5.867239371639243473e-03
5.885057735270038393e-03
5.910489588870859734e-03
5.946835865699995338e-03
5.995811502202741394e-03
6.057152013823952075e-03
6.131060114086039903e-03
6.215290064830014671e-03
6.305445379211960244e-03
6.395560052268933759e-03
6.479679230011470281e-03
6.548773355603998425e-03
6.593621074699740348e-03
6.603699940058049833e-03
6.569301697865626011e-03
6.481189327870673367e-03
6.332774838701649145e-03
6.117750595251436607e-03
5.833433023830991715e-03
5.478824715117625033e-03
5.055423725227825571e-03
4.568248977580680048e-03
4.023573928211732209e-03
3.430452876209244550e-03
2.800323058053777459e-03
2.149414790064696490e-03
1.499941052150788323e-03
8.768597240678133176e-04
3.168342959778414070e-04
1.503314036721548064e-04
4.929552669015180300e-04
6.962738182858529967e-04
7.557359307730493470e-04
6.928854094816472298e-04
5.346035698452489271e-04
3.123303752410322431e-04
5.037943552710366646e-05
2.305955056374209278e-04
5.147053778574717242e-04
7.825325097090551907e-04
1.015752559432536728e-03
1.192786152072189410e-03
1.303233193434727433e-03
1.340653496679888868e-03
1.286788277182093765e-03
1.062745902905226636e-03
6.656903633118771424e-04
3.996933080036013664e-04
3.521493407987741353e-04
0.000000000000000000e+00


==> Plots/2D_Sine_Sine/Vary_Alpha/Vary_alpha_0_nPts_30/Error.csv <==
4.980192482471466064e-01,9.983500480651857245e+00
2.565182149410247803e-01,9.836299896240234375e+00
1.050748303532600403e-01,6.091156482696533203e+00
4.040152952075004578e-02,2.367742776870727539e+00
3.967379033565521240e-02,1.651188969612121582e+00
4.980196710675955686e-03,5.734180212020874023e-01
3.255497664213181843e-03,5.545979142189025879e-01
1.888564554974436760e-03,4.036625921726226807e-01
2.159109804779290719e-03,2.397420853376388550e-01
2.105980878695846038e-03,2.242779880762100220e-01
1.515263109467923424e-03,2.184484004974365234e-01
7.778800791129467703e-04,1.866532415151596069e-01
3.937650471925736558e-04,1.555033773183822632e-01
6.337278755381702293e-04,1.297886222600937167e-01
7.418523891828950967e-04,1.025566160678863664e-01
5.877422518096866392e-04,8.798100054264068604e-02
7.858407916501161184e-04,6.565742939710617065e-02
2.014537749346344850e-04,8.308305591344833374e-02
1.663594855926930471e-03,7.818844914436341720e-02
2.990584180224687403e-04,7.561846077442169189e-02
4.108612483832985705e-04,1.165380328893661499e-01
2.469836967065929499e-03,8.184666931629182296e-02
3.344992292113601619e-04,5.307714641094207070e-02
2.171529340557752413e-04,5.102968215942382812e-02
2.273091522511094538e-04,9.334095567464829879e-02
1.994780031964182420e-03,8.037768304347993331e-02
5.238849553279579770e-04,4.594051465392113426e-02
2.631779643706976825e-04,4.353044927120209434e-02
2.470862818881868232e-04,1.013505458831787109e-01
2.977235475555063161e-03,9.074480086565016312e-02
9.621962672099471092e-04,4.823493584990500016e-02
5.782092921435832977e-04,4.320786148309707642e-02
1.663864677539094469e-04,4.453981295228004456e-02
1.051158105838112127e-04,5.772840231657028198e-02
1.092246500775217576e-03,4.747233912348746560e-02
7.198416860774162684e-04,4.751710221171378395e-02
4.014046280644834584e-04,6.808575987815858321e-02
4.357708385214209557e-04,5.243353173136711814e-02
2.787411503959448772e-04,5.354633927345274491e-02
1.602301344973967564e-04,5.770821869373322227e-02
4.086076805833727121e-04,5.502065271139144897e-02
5.105410818941891193e-04,7.447322458028793335e-02
4.412975977174937725e-04,5.508038029074669578e-02
2.381116937613116070e-04,4.907808825373649597e-02
1.155378631665372172e-04,6.531084328889845414e-02
1.727372291497886398e-03,5.656854808330536583e-02
1.862773060565815731e-04,4.652208834886550903e-02
2.941331767942758583e-04,4.548009857535361550e-02
1.481770159443841469e-04,4.527809098362923362e-02
3.528438683133571798e-04,5.578074976801871560e-02
8.114167139865455843e-04,4.618205130100250938e-02
3.561954654287547415e-04,5.252112075686454773e-02
3.077742003370076418e-04,4.755395278334616921e-02
7.375749992206692696e-04,5.892463028430938721e-02
7.463485235348342765e-04,5.054460093379021385e-02
1.327129430137574944e-04,4.704225063323974609e-02
1.869042898761107704e-04,4.928090050816535950e-02
1.326346537098288319e-03,4.820629954338073730e-02
3.124121867585927248e-04,4.828231036663056114e-02
1.894403540063648332e-04,5.091217905282973549e-02
1.278931158594786850e-04,6.064192205667496421e-02
8.245117496699093688e-04,4.889752715826034546e-02
3.588271792978049409e-04,5.126091837882995605e-02
1.928967685671522671e-04,4.771912097930908897e-02
3.305802238173781199e-04,4.870036989450454018e-02
6.315996870398518713e-05,4.875990003347396157e-02
2.746604732237754626e-04,5.044931918382643959e-02
1.011533095152117447e-04,7.217506319284437699e-02
5.741732311435041643e-04,5.295279994606972435e-02
1.168544040410778468e-04,5.086369067430496216e-02
5.174412217456847429e-05,4.984189569950104454e-02
4.544656621874312109e-05,5.460847914218903282e-02
5.278462776914238930e-04,5.281568318605423668e-02
2.102619182551281019e-04,5.201977118849753640e-02
5.357073314371521501e-05,5.083712935447693565e-02
8.896260405890645765e-04,4.943063855171204307e-02
8.522814023308457028e-04,5.107301846146582863e-02
1.406460360158235919e-04,5.092155188322067955e-02
6.118101009633397517e-05,4.973158985376358032e-02
8.030481985770165920e-04,5.363370105624197526e-02
2.850171294994654440e-04,5.048203468322753906e-02
9.538223093841222198e-05,5.033769458532333374e-02
1.509964349679649960e-04,5.012946948409079811e-02
1.044898162945173410e-04,5.401333793997764587e-02
2.771947765722870285e-04,5.168081447482109764e-02
6.750819156877696514e-04,5.384729057550430992e-02
1.550479792058468136e-04,5.918476358056069114e-02
5.223095649853349816e-04,5.033992603421211243e-02
1.961571833817289906e-04,5.186668410897255638e-02
6.645545363426207141e-05,6.257216632366180420e-02
7.598722004331650518e-04,5.152306705713272095e-02
1.220122503582389111e-04,5.366321653127668900e-02
1.654267834965139356e-04,5.123380199074744484e-02
6.284579285420473325e-05,5.252861604094505310e-02
6.377942045219242573e-04,5.197598412632942894e-02
4.403669736348090930e-04,5.103594437241554954e-02
3.177189209964127433e-04,5.067606642842293480e-02
7.681990973651414570e-05,5.101879313588143089e-02
5.636583082377909530e-04,5.607762932777405479e-02
1.141128814197144996e-04,5.119559913873671791e-02
4.784041666425765103e-04,5.104834213852881691e-02
1.075499603757634217e-04,6.015063822269439697e-02
5.787732661701736666e-04,5.129273980855941772e-02
8.985169552033761683e-05,5.169709399342536926e-02
4.848152821068654685e-05,5.252651125192642212e-02
5.147772608324885368e-04,5.343996733427047036e-02
1.052325314958579161e-04,5.231753364205360413e-02
4.392361370264549145e-05,5.803632363677025535e-02
2.629731316119431365e-04,5.161250010132788224e-02
1.029423510772175545e-04,5.291842296719551086e-02
6.381644197972494094e-05,5.216320976614951394e-02
7.973183528520170940e-05,5.175118148326874473e-02
4.560108209261667998e-05,5.410010367631911538e-02
8.340395288541907612e-05,5.185841396450995705e-02
4.472372238524260305e-04,5.588650330901147323e-02
9.446473268326371908e-05,5.230167508125305176e-02
3.941181639675049890e-04,5.241865292191504738e-02
5.975639578537082129e-05,5.359975248575209877e-02
9.331905312137676910e-05,5.261749401688576439e-02
2.416541683487594128e-04,5.188370496034622886e-02
1.677031104918569326e-04,5.222192034125327370e-02
1.071875740308314968e-04,5.395269021391868591e-02
9.590206173015754329e-05,5.293024703860282204e-02
2.986243634950367970e-04,5.228870734572409890e-02
5.890069296583533287e-04,5.344451963901521163e-02
1.106305935536510429e-04,5.320113897323607705e-02
1.289628416998310793e-04,5.227924883365631797e-02
7.838864257792005482e-05,5.203879252076148293e-02
1.030653584166429259e-04,5.219548568129539490e-02
9.606098319636656479e-05,5.258047208189963601e-02
1.503740204498172077e-04,5.249347537755966880e-02
1.586933794897050479e-04,5.168618261814116738e-02
2.136273542419077592e-04,5.467423424124717019e-02
1.488986454205588048e-04,5.220148712396622398e-02
4.033117511426100678e-05,5.269958823919296265e-02
2.400568046141418003e-04,5.248204246163367531e-02
1.252652873517946493e-04,5.232281610369682312e-02
5.671666804119011895e-05,5.309664458036422729e-02
2.029689785558730635e-04,5.249503254890441201e-02
5.913640416110868482e-05,5.243054404854775169e-02
3.846441104542464018e-04,5.212915316224097512e-02
4.362583567854018646e-04,5.373781174421310425e-02
8.947036258177838545e-05,5.302092432975768349e-02
4.170643296674824573e-05,5.264657363295555115e-02
4.143681871937589890e-05,5.374616011977195046e-02
1.457374601159243963e-04,5.277425423264504173e-02
1.499051431892439994e-04,5.229056254029275375e-02
9.895201219478624789e-05,5.303273350000381470e-02
7.007715612417086959e-05,5.306595191359518571e-02
4.145084312767723745e-05,5.358067527413366837e-02
4.664040534407828340e-05,5.240143835544585488e-02
3.977439337177202106e-05,5.274908244609832070e-02
1.767335779732092673e-04,5.235657095909117958e-02
2.011243050219491124e-04,5.342203006148337624e-02
4.907757102046163245e-05,5.338552221655846336e-02
1.034784290823153338e-04,5.275454744696616433e-02
6.814295920776203275e-05,5.306033790111541748e-02
3.707408322952687198e-04,5.511178076267243819e-02
4.773674299940470947e-05,5.281051248311997154e-02
9.658666385803377089e-05,5.299119651317596436e-02
7.892712892498816954e-05,5.248321592807770469e-02
5.648310252581722357e-05,5.357738211750983498e-02
5.748627518187273631e-05,5.299375951290129921e-02
7.230226037790993395e-05,5.315910652279853821e-02
4.507457197178155184e-05,5.307025834918022850e-02
1.697536354186014696e-04,5.281687900424003601e-02
3.379976551514119994e-04,5.553968250751495361e-02
4.512965824687854133e-05,5.313952267169953086e-02
5.671881444868630306e-05,5.342777445912362533e-02
4.190544495941141113e-05,5.345643684267998436e-02
4.323368557379579001e-05,5.350686237215995789e-02
1.524660328868777102e-04,5.410555005073547363e-02
5.094783409731462598e-05,5.340737476944922013e-02
4.153703412157480688e-05,5.367083102464675209e-02
8.407206041738390923e-05,5.407896265387536483e-02
1.467497204430401054e-04,5.359694361686705849e-02
1.523328828625382077e-04,5.390001833438874679e-02
1.703609013929963112e-04,5.367978662252426147e-02
6.349640898406501519e-05,5.349185317754745483e-02
5.536356184165921399e-05,5.315807089209556580e-02
1.111316523747518794e-04,5.376674607396126487e-02
4.999875818612049925e-05,5.335876345634460449e-02
4.210628321743571623e-05,5.342596024274825356e-02
6.593980651814490557e-05,5.317638441920280457e-02
1.197114324895665863e-04,5.379684641957283020e-02
6.366988964145999061e-05,5.342837795615196922e-02
4.138255098951052537e-05,5.355392023921012185e-02
1.146449139923788065e-04,5.355269089341164329e-02
5.112621147418396718e-05,5.325277522206306458e-02
1.195583827211521159e-04,5.251016095280647278e-02
2.191841194871811704e-04,5.382545292377472618e-02
8.913264900911607529e-05,5.357342585921287537e-02
4.376043216325339267e-05,5.300456285476685958e-02
3.997717794845812700e-05,5.313777923583983681e-02
3.896939233527516776e-05,5.413845926523208618e-02
9.467818017583344472e-05,5.269953235983849266e-02
7.605123391840605573e-05,5.278931558132171631e-02
4.239402551320377397e-05,5.296802520751953125e-02
4.808897574548607522e-05,5.262594297528268295e-02
4.252426151651890441e-05,5.291810631752013466e-02
4.988444197806533767e-05,5.255532637238503196e-02
3.792895222431978041e-05,5.288835242390632629e-02
7.413206185447048055e-05,5.263983085751532814e-02
4.008987161796542055e-05,5.286272242665292220e-02
5.008890730096027255e-05,5.215242505073547363e-02
5.117919499753045088e-05,5.302424728870391846e-02
3.750750693143344738e-05,5.274726077914237282e-02
3.569389446056449956e-05,5.290402472019194863e-02
3.710266173584386706e-05,5.264445766806602478e-02
3.332072446937671439e-05,5.240185558795929649e-02
4.134387927479110658e-05,5.293427035212515397e-02
7.539244688814508645e-05,5.270315334200858376e-02
3.816569733317008749e-05,5.253852903842926719e-02
1.197162055177615177e-04,5.281501263380049965e-02
8.399430225836111740e-05,5.310053005814553001e-02
3.815404488705095241e-05,5.289860442280768654e-02
5.982645234325896608e-05,5.284302309155463478e-02
7.788346556480971248e-05,5.319917201995850997e-02
3.962327900808304548e-05,5.309145525097847679e-02
4.804957643500529907e-05,5.284170433878900008e-02
3.467950591584668241e-05,5.310688540339469216e-02
4.852170968661083416e-05,5.358378961682318253e-02
1.481156359659508142e-04,5.292887985706328652e-02
3.709858719957991757e-05,5.305426567792891068e-02
3.352813655510546810e-05,5.329405143857001564e-02
3.967088923673148184e-05,5.313480272889137268e-02
4.038508996018209241e-05,5.327481403946875832e-02
3.989650213043208828e-05,5.316898971796037154e-02
7.189202005974952472e-05,5.334245041012762589e-02
3.607644248404542154e-05,5.336406454443932273e-02
3.816462049144318157e-05,5.367396026849745316e-02
4.825850191991776228e-05,5.356920883059502342e-02
5.081986819277519530e-05,5.307527631521224282e-02
3.516597280395215885e-05,5.357387661933898926e-02
7.381560135399926794e-05,5.362081900238990784e-02
3.561826088116505607e-05,5.344618111848831177e-02
5.640964809572328900e-05,5.363984405994415977e-02
6.092445619287901304e-05,5.363873392343520424e-02
3.581032797228545628e-05,5.387416854500769875e-02
4.912012082058935002e-05,5.364641919732093811e-02
4.842852285946719348e-05,5.368939787149428627e-02
3.893997927661982448e-05,5.371761694550513527e-02
5.974419400445180858e-05,5.401411280035971901e-02
5.144923488842323422e-05,5.374344065785408714e-02
3.894829933415165001e-05,5.411811172962188027e-02
4.606614311342126944e-05,5.381196364760399559e-02
5.330723070073876870e-05,5.383362621068955162e-02
4.282687223167157986e-05,5.414377897977827592e-02
4.474355955608190461e-05,5.378337949514387650e-02
3.673740502563303844e-05,5.388772115111349625e-02
4.028664625366216355e-05,5.409157276153563759e-02
5.257727025309574874e-05,5.405134707689284584e-02
1.212897259392774918e-04,5.411726981401443481e-02
3.877589551848356018e-05,5.396182090044022300e-02
3.703732363646847279e-05,5.400547757744789817e-02
4.064571839990096337e-05,5.412326753139496543e-02
3.806112363236023621e-05,5.409791320562361977e-02
4.526381235336888244e-05,5.402480438351630471e-02
4.497267582337372005e-05,5.407151579856872559e-02
4.860716944676819848e-05,5.460976809263229370e-02
9.018843411467963997e-05,5.391768366098403237e-02
4.751317101181485436e-05,5.406096950173377991e-02
3.849580389214678921e-05,5.410617589950562217e-02
3.824288069154133850e-05,5.422588810324669578e-02
5.838310607941824606e-05,5.411970987915994125e-02
4.080755752511325209e-05,5.401123315095900795e-02
4.288572381483393638e-05,5.395621061325071854e-02
3.782956991926767610e-05,5.408001691102981567e-02
3.564608050510289995e-05,5.414131656289102035e-02
3.665786061901602557e-05,5.402095988392830589e-02
5.188244176679286765e-05,5.409354716539382935e-02
3.556597221177069978e-05,5.407658591866492531e-02
4.473897206480618907e-05,5.419783666729925675e-02
6.243755342438814314e-05,5.395869538187981346e-02
3.497862417134458369e-05,5.407579243183136680e-02
3.718019070220179856e-05,5.409336090087892013e-02
6.295584171311935243e-05,5.390100926160813072e-02
4.007801544503308155e-05,5.408211797475814125e-02
3.874084723065609960e-05,5.398926511406897805e-02
3.421387009439057924e-05,5.407986044883727333e-02
4.018761683255433359e-05,5.407878011465073326e-02
3.515689604682848535e-05,5.402404069900513389e-02
3.901841773767954246e-05,5.431370064616201920e-02
6.888177449582141908e-05,5.396967381238937378e-02
3.428724812692963942e-05,5.407675728201864762e-02
4.033748700749125669e-05,5.388434976339340904e-02
3.375444066477938131e-05,5.417576432228089073e-02
3.928023215848951854e-05,5.404931679368018410e-02
3.964238567277788438e-05,5.401373654603958130e-02
3.256324635003696112e-05,5.400519445538520119e-02
3.729582749656399542e-05,5.412055552005769210e-02
5.722248170059174299e-05,5.385791882872580094e-02
3.701655077747999944e-05,5.420209094882010720e-02
4.334576806286347182e-05,5.399000272154806657e-02
3.263928374508394436e-05,5.405604466795919938e-02
3.542602280504068189e-05,5.408742278814315796e-02
3.616562389652246102e-05,5.408856272697449424e-02
3.190891220583578401e-05,5.422722920775414207e-02
5.586987754213623025e-05,5.392486974596977234e-02
3.412479418329891832e-05,5.404791608452797630e-02
3.386966272955759682e-05,5.409132316708565452e-02
3.539169483701699837e-05,5.419800430536270835e-02
5.061209230916576630e-05,5.400404706597327492e-02
3.294456473668107933e-05,5.408847332000733116e-02
3.388947152416223153e-05,5.413686856627463601e-02
4.558590808301228689e-05,5.415160208940506675e-02
3.165907037327997386e-05,5.417449399828909440e-02
3.873227615258653054e-05,5.406838655471801758e-02
3.356082015670833939e-05,5.418157204985619285e-02
3.914240369340406223e-05,5.406525731086730957e-02
3.508402369334365158e-05,5.423264205455779335e-02
3.702049434650689363e-05,5.414679273962974548e-02
3.325693614897316151e-05,5.415404587984083695e-02
3.524900603224525398e-05,5.414422228932380676e-02
3.377009488758631051e-05,5.418157577514649131e-02
3.186363755958152765e-05,5.417465418577193520e-02
3.540556281222961165e-05,5.415470898151397705e-02
3.223901512683370575e-05,5.429408699274062416e-02
3.401263893465509468e-05,5.420828983187674782e-02
3.703726542880755933e-05,5.428762361407279274e-02
4.181180702289568431e-05,5.419629812240599892e-02
3.248696884838863530e-05,5.427647754549980857e-02
3.635884058894592254e-05,5.423782020807266929e-02
5.676492583006617019e-05,5.414237827062606118e-02
3.590785490814594382e-05,5.434212833642959595e-02
3.811570059042422608e-05,5.428007990121842125e-02
3.503257539705374702e-05,5.427433177828788063e-02
3.609570921980775893e-05,5.427407100796699524e-02
3.523375198710708455e-05,5.437980964779853127e-02
4.991496825823559002e-05,5.424410849809646606e-02
3.540788384270852939e-05,5.430366098880768516e-02
3.657202614704146981e-05,5.432591214776039817e-02
3.705557901412245223e-05,5.428328365087508461e-02
3.593144356273116714e-05,5.428666621446608803e-02
3.437237683101557873e-05,5.435418337583541176e-02
3.640869181253950028e-05,5.428350716829299233e-02
3.685845513246022842e-05,5.429198965430260398e-02
3.522191036609000780e-05,5.433547124266623063e-02
3.662953531602396883e-05,5.431700125336646340e-02
5.446941213449461893e-05,5.426951125264167092e-02
3.233393726986834950e-05,5.434627458453179100e-02
3.730609023477884857e-05,5.432776361703872681e-02
3.567167732398959047e-05,5.430632457137107849e-02
3.554224167601202698e-05,5.435445904731749794e-02
4.026257374789565802e-05,5.430807918310165405e-02
3.460339212324468926e-05,5.427477136254310608e-02
3.294954512966797433e-05,5.432368814945220947e-02
3.458193532424044879e-05,5.433048307895661094e-02
3.786431625485422260e-05,5.434102937579154968e-02
4.125039413338529794e-05,5.428210645914077759e-02
3.508141162456015295e-05,5.433066934347151322e-02
3.450342046562582932e-05,5.432069301605225997e-02
3.563518839655441993e-05,5.435933545231820541e-02
3.566327359294518151e-05,5.429537221789358659e-02
3.555314469849691473e-05,5.434569716453552246e-02
3.838541306322440505e-05,5.437527969479560852e-02
3.883145836880428546e-05,5.430015176534652016e-02
3.507221481413579800e-05,5.435448512434959412e-02
3.494737757137044587e-05,5.433796718716622787e-02
3.808137262240054256e-05,5.434972792863845131e-02
3.508150984998793088e-05,5.433600395917892456e-02
3.604423181968741119e-05,5.434951558709143898e-02
3.411729630897750230e-05,5.436572432518006065e-02
3.452409509918649764e-05,5.436736345291137001e-02
3.756982550839895553e-05,5.439027398824692466e-02
3.581913188099859790e-05,5.432459712028503418e-02
3.476587517070585354e-05,5.440387502312660217e-02
3.536732037900944324e-05,5.437063798308372498e-02
3.441460648900827900e-05,5.436143279075623252e-02
3.350898623466491022e-05,5.439185351133347945e-02
3.452837700024245137e-05,5.439141392707824707e-02
3.211426519555968994e-05,5.442529171705246666e-02
3.853869566228238018e-05,5.439631640911101601e-02
3.461989399511365727e-05,5.442250892519950173e-02
3.485304114292377776e-05,5.443139374256133339e-02
3.883406316163021056e-05,5.442883074283599854e-02
3.368299439898692071e-05,5.440206080675125816e-02
3.243683022446929053e-05,5.445568636059761741e-02
3.431982622714712538e-05,5.445075407624243996e-02
3.488579386612401768e-05,5.451899021863938072e-02
4.080139842699279838e-05,5.443216860294342735e-02
3.379767440492287956e-05,5.445826426148414612e-02
3.481481689959767191e-05,5.447544530034065247e-02
3.491494499030520969e-05,5.449439585208893516e-02
3.747435403056444770e-05,5.447294190526008606e-02
3.373859726707448335e-05,5.448880791664122841e-02
3.412356454646216198e-05,5.450500175356864929e-02
3.749807729036544533e-05,5.453881621360779502e-02
3.724029011209492655e-05,5.450308322906494835e-02
3.426133480388669804e-05,5.451066792011261680e-02
3.263594408053904772e-05,5.453582480549812317e-02
3.570743137970566072e-05,5.453035980463028648e-02
3.730381649802441625e-05,5.453734844923018715e-02
3.469283910817468031e-05,5.454106256365776062e-02
3.780447150347754359e-05,5.454681068658828041e-02
3.305319478386082433e-05,5.455705150961876609e-02
3.457560887909496373e-05,5.455077812075614235e-02
3.483495675027371808e-05,5.454827100038529830e-02
3.299980016890913248e-05,5.458046495914459922e-02
3.512554030749014832e-05,5.457206070423125527e-02
3.494127304293213242e-05,5.455701425671578841e-02
3.434862446738409049e-05,5.460649356245993874e-02
3.483612817944956773e-05,5.457457527518271706e-02
3.482154352241193028e-05,5.459460243582724831e-02
3.523314808262509377e-05,5.460802838206290505e-02
3.617892798501996831e-05,5.458388850092887185e-02
3.382764407433571464e-05,5.461641773581504822e-02
3.532995469868181781e-05,5.460961908102035522e-02
3.874290632666090674e-05,5.464312061667442322e-02
3.582144563551990823e-05,5.461384728550910950e-02
3.418198684812520714e-05,5.462906509637834029e-02
3.243454557377843016e-05,5.465674027800559304e-02
3.911685053026302294e-05,5.464030057191848755e-02
3.524876228766513141e-05,5.466706305742263794e-02
3.501394166960383004e-05,5.466976016759873824e-02
3.519202073221096939e-05,5.470971390604972839e-02
3.806945096584966914e-05,5.467271804809571006e-02
3.479852966847828165e-05,5.469729006290434403e-02
3.444989124545828186e-05,5.471549555659294128e-02
3.524471321725283833e-05,5.470070242881774902e-02
3.409914279473016886e-05,5.474581569433213668e-02
3.446973278187212618e-05,5.474622920155525901e-02
3.522473343764428386e-05,5.473253503441811302e-02
3.419674249016681179e-05,5.477781966328620911e-02
3.487354479148053310e-05,5.477970466017722390e-02
3.525908323354085737e-05,5.479036644101142883e-02
3.457530328887516803e-05,5.478946864604949257e-02
3.303230187157171017e-05,5.481447279453276200e-02
3.655836917459964752e-05,5.481169000267982483e-02
3.523240229696970096e-05,5.483124405145643754e-02
3.530713001964611762e-05,5.483790859580040672e-02
3.590486448956650088e-05,5.484905466437340477e-02
3.503889456624165177e-05,5.485440790653228066e-02
3.788428148254752159e-05,5.487181991338729858e-02
3.422863301238974386e-05,5.488360673189163208e-02
3.507075598463416100e-05,5.489358678460121849e-02
3.565656516002489084e-05,5.489980056881904602e-02
3.703670154209251432e-05,5.489316582679747841e-02
3.405600728001446209e-05,5.491755902767182090e-02
3.549295070115474136e-05,5.492077767848969200e-02
3.543801358318887651e-05,5.490651354193687439e-02
3.413622107473202050e-05,5.495047941803932884e-02
3.609483246691524982e-05,5.493896082043647072e-02
3.520951213431545957e-05,5.494997650384903648e-02
3.575347727746705441e-05,5.495759472250938416e-02
3.611557258409447290e-05,5.495739355683326027e-02
3.480898885754867711e-05,5.497659370303153992e-02
3.573553112801167099e-05,5.497566238045693138e-02
3.509127418510613115e-05,5.497937649488449097e-02
3.465837653493510729e-05,5.500037223100662925e-02
3.657388879219068722e-05,5.499798059463501670e-02
3.569723776308816263e-05,5.500371754169464805e-02
3.571258639567530290e-05,5.499965697526931069e-02
3.517637378536167471e-05,5.502275004982948303e-02
3.546887819538821550e-05,5.502266809344290299e-02
3.594794907257894224e-05,5.502208322286606529e-02
3.549424582161009989e-05,5.503576621413230896e-02
3.590109554352237419e-05,5.503498017787934043e-02
3.564708094927480274e-05,5.504737421870232322e-02
3.533048584358763964e-05,5.504471436142921448e-02
3.565016595530325039e-05,5.505592375993729332e-02
3.505033964756878263e-05,5.506493896245956421e-02
3.614199158619160003e-05,5.506310984492301941e-02
3.554390787030568176e-05,5.507015436887741089e-02
3.567851308616806836e-05,5.507187545299528642e-02
3.513372212182730436e-05,5.508422851562501388e-02
3.561481207725591958e-05,5.508542433381081321e-02
3.505495624267494136e-05,5.509617552161217430e-02
3.642982846940867603e-05,5.508985742926596901e-02
3.547201777109878986e-05,5.509705096483229897e-02
3.552822454366831616e-05,5.510435253381730514e-02
3.599053889047354460e-05,5.511090159416198037e-02
3.542792182997798377e-05,5.510703474283218384e-02
3.559818651410754433e-05,5.512180179357529380e-02
3.540578472893682392e-05,5.511407554149628379e-02
3.480498344288206913e-05,5.512740090489387512e-02
3.542347621987574480e-05,5.512819066643715599e-02
3.555153671186418019e-05,5.513156577944754860e-02
3.556156298145654528e-05,5.513787642121314309e-02
3.504392589093185961e-05,5.514168739318846962e-02
3.572795685613525861e-05,5.514755472540854020e-02
3.588561230571943252e-05,5.514937266707419655e-02
3.584133810363710604e-05,5.514588952064513466e-02
3.528503657435066998e-05,5.515395104885102706e-02
3.535323776304724543e-05,5.515750497579574585e-02
3.535956057021394372e-05,5.515332520008088546e-02
3.520969403325579383e-05,5.516685917973519065e-02
3.544170613167806782e-05,5.516973137855529091e-02
3.554950671968980946e-05,5.516609549522400596e-02
3.529330570017921655e-05,5.517762899398804405e-02
3.554547947715039282e-05,5.517248064279556274e-02
3.526773070916534148e-05,5.518069863319396279e-02
3.562839992810042745e-05,5.517745390534401634e-02
3.508299778332003139e-05,5.518628284335135720e-02
3.554016439011318439e-05,5.518713966012000344e-02
3.531424226821397515e-05,5.518851429224013588e-02
3.567991007003004579e-05,5.519305914640425942e-02
3.513512638164685532e-05,5.519909039139748314e-02
3.556962474249301986e-05,5.519590526819229820e-02
3.515285425237381323e-05,5.520047247409820557e-02


==> Plots/2D_Sine_Sine/Vary_Alpha/Vary_alpha_2_nPts_30/Error.csv <==
5.189102888107299805e-01,1.036716365814208807e+01
1.615148186683654785e-01,9.849310874938966620e+00
1.102185621857642989e-01,6.346811294555664062e+00
1.814075931906700134e-02,3.156475782394408736e+00
1.949838921427726399e-02,2.134570598602294922e+00
5.338859278708694631e-03,4.238610267639160156e-01
2.722716191783546534e-03,4.487211704254150391e-01
2.675242489203810258e-03,3.357360363006591797e-01
2.581538865342736244e-03,3.049722909927368164e-01
1.726903836242854595e-03,2.669815421104431152e-01
9.276398923248055850e-04,2.144637852907181064e-01
8.620819426141682540e-04,1.468179970979690552e-01
1.192101160995662212e-03,1.024395897984504838e-01
1.054576598107815222e-03,8.450675755739212036e-02
6.021443405188621175e-04,6.570120155811309814e-02
4.927202826365827430e-04,5.373958125710486672e-02
5.411194288171827793e-04,8.237942308187483353e-02
4.234483058098705249e-04,7.250969111919404464e-02
3.026163030881435221e-04,8.177083730697631836e-02
4.441077471710739894e-04,8.009381592273713546e-02
4.543197283055635475e-04,7.980854809284211593e-02
4.758811555802823197e-04,8.239483088254928589e-02
7.098140777088704978e-04,6.696438044309616089e-02
3.263573162257672983e-04,6.354986131191253662e-02
3.355084336362780225e-04,5.975947529077529213e-02
2.886872389353811199e-04,5.378762632608413002e-02
3.799891273956746947e-04,5.567894876003264687e-02
2.979680139105769722e-04,5.245644971728325584e-02
5.198399885557590831e-04,5.047071352601051331e-02
2.318706974619997902e-04,5.026691034436226585e-02
4.658209218177946048e-04,4.973497241735458374e-02
2.606527123134583235e-04,5.958992987871170738e-02
1.717859995551408963e-04,5.381828919053077698e-02
1.897091715363786167e-04,5.833951383829117515e-02
5.598497227765619755e-04,4.984623566269875267e-02
2.101143472827969355e-04,5.039875954389572144e-02
9.430790087208149649e-04,6.236672773957252502e-02
1.263515674509108067e-03,5.659838393330572648e-02
1.850413100328295068e-04,4.916705936193466187e-02
2.456811198499055343e-04,4.923717677593231201e-02
4.775979614350946926e-04,4.691828787326813438e-02
6.996192387305197932e-04,6.691381335258483887e-02
6.658888305537401546e-04,8.025342971086502075e-02
2.403398830210791393e-04,4.679301381111145020e-02
7.419870235025875945e-05,4.855364561080932617e-02
1.521528232842684009e-03,5.172741785645484924e-02
5.621464224532244421e-04,4.986662045121192932e-02
2.187666395911946622e-04,4.969770088791847923e-02
4.214236978441475196e-04,5.771517008543014526e-02
8.070707553997638010e-04,5.251804739236830971e-02
8.325961243826901373e-05,5.232786387205124595e-02
4.976916825398802757e-04,4.886655136942863464e-02
8.519460097886621952e-04,5.905897915363313155e-02
1.837357121985405955e-04,5.086181685328482888e-02
2.251009136671199310e-04,4.922331124544144371e-02
6.384858279488979686e-04,4.915605112910271385e-02
6.434066017391162841e-05,5.068553611636161110e-02
1.119090244174003818e-03,4.999561980366707542e-02
1.261285040527582602e-03,6.036481633782386086e-02
8.828513091430066661e-05,5.371507257223128579e-02
1.147683797171340206e-04,4.987179487943650680e-02
5.953517393209041249e-04,4.987210407853125832e-02
1.170287941931747036e-04,5.282275378704072433e-02
7.954304601298649204e-05,5.260992795228958130e-02
2.029018214670941776e-04,5.512665957212447426e-02
2.396149648120627620e-04,5.746851861476898887e-02
2.975557581521572309e-04,5.205704271793365479e-02
3.751619078684597665e-04,5.050006881356239319e-02
4.724226600956172835e-04,5.217132717370987632e-02
6.414687231881543994e-05,5.333393439650536277e-02
9.427756885997952115e-04,5.246710404753686385e-02
1.183317741379142024e-03,6.206646934151648781e-02
9.135158616118134152e-04,5.537566170096396706e-02
2.573498059064150399e-04,5.519294366240502098e-02
1.738280989229679379e-04,5.162198096513747475e-02
1.424373331246897578e-04,5.236894264817236466e-02
6.364953151205551894e-05,5.110624805092810891e-02
3.343867138028143752e-04,6.875453144311903519e-02
9.137024171650407530e-04,5.245734378695487976e-02
8.097075624391441998e-05,5.386149138212205367e-02
1.160494721261785383e-04,5.138045921921730735e-02
1.838371390476822582e-04,6.779920309782028198e-02
7.381893810816112433e-04,5.056571215391159752e-02
2.179236325901000608e-04,5.176576599478721619e-02
5.515198790817520157e-05,5.063553154468534989e-02
5.637456706608644263e-05,5.134157463908195496e-02
1.344655640423298316e-03,5.037257075309754112e-02
6.059307634131980212e-05,5.262714251875878074e-02
1.853836583904923093e-04,5.102878063917160728e-02
1.321009913226590374e-04,5.207418277859686417e-02
1.356871071038767695e-04,5.790975317358971336e-02
3.888612554874270070e-04,5.189715325832366943e-02
1.233567454619333961e-04,5.351225659251214462e-02
1.605067373020574179e-04,5.127056315541268783e-02
8.565803000237788665e-05,5.160844698548316956e-02
1.583630073582752455e-04,5.567258968949317238e-02
6.327285518636925653e-05,5.094601213932036660e-02
1.353633269900454987e-04,5.315345153212546608e-02
2.522450813557951558e-04,5.108601972460747459e-02
2.874870551750064438e-04,5.669818446040154197e-02
6.416140968212857842e-05,5.228821933269500732e-02
1.536303607281297716e-04,5.189220607280731895e-02
1.228405890287831155e-04,5.171281844377517700e-02
1.182540800073185157e-04,5.163342133164405129e-02
2.515662636142223531e-04,5.425224080681800148e-02
1.752347161527723074e-04,5.317020416259766319e-02
2.559321292210368676e-04,5.506834015250205300e-02
7.254874799400573429e-05,5.216812342405318520e-02
3.767097950913012028e-04,5.475264042615889809e-02
3.177345497533681719e-04,5.193642526865004799e-02
1.256409450434147227e-04,5.287788808345794678e-02
1.093234095606021583e-04,5.145050585269928672e-02
6.948479858692732723e-05,5.155277252197266319e-02
1.174263379652983492e-04,5.296450853347778320e-02
2.831326564773916114e-04,5.151163041591643593e-02
1.723231835057957876e-04,5.145210027694701455e-02
1.427656097803265669e-04,5.147410929203033447e-02
1.922271039802581343e-04,5.052606761455536583e-02
1.424937509000301903e-04,5.277815833687782288e-02
1.558927906444297054e-04,5.244975164532662132e-02
5.033838169765655288e-05,5.052769929170607827e-02
1.052228981279767237e-04,6.078271567821503379e-02
2.745677484199406343e-04,5.006110668182373047e-02
7.134822226362308320e-05,5.129535496234893799e-02
6.241164373932402241e-05,5.377216637134552002e-02
8.716677257325502960e-05,5.030590668320655823e-02
7.355807611020277845e-05,5.194325372576712868e-02
5.850083543919027936e-04,5.073815956711769104e-02
1.140420208685100214e-04,5.095704272389411232e-02
1.244191953446716341e-04,5.099639296531677940e-02
4.747991042677314174e-04,5.021823942661284707e-02
1.976623607333748177e-04,5.265536904335021973e-02
1.686281757429242676e-04,5.069833248853683472e-02
5.974260420771317049e-05,5.130558460950852828e-02
9.102890908252451909e-05,5.269920080900191567e-02
5.187135684536766598e-05,5.140146985650061867e-02
3.372222417965532433e-04,5.201141163706778786e-02
7.483755325665692034e-05,5.084538459777832031e-02
1.231400819960981336e-04,5.360833182930946350e-02
4.664405787480061704e-05,5.158668383955954811e-02
8.160504512488846076e-05,5.127115175127983093e-02
2.017735241679476067e-04,5.115750059485436180e-02
1.730446092551573298e-04,5.210954323410989242e-02
1.708190975477918983e-04,5.337445810437202454e-02
1.390693068969995054e-04,5.096632614731789329e-02
4.185191573924388399e-05,5.177403613924980857e-02
4.470978819881566546e-05,5.233278870582579179e-02
1.999601518036798727e-04,5.140093713998795250e-02
4.485952013055794619e-05,5.208357796072959900e-02
4.094713949598370627e-05,5.367959290742874146e-02
7.443649519700555638e-05,5.114015936851502159e-02
6.321493128780279649e-05,5.230604857206343911e-02
1.911174331326038458e-04,5.104525014758109352e-02
1.689671626081690734e-04,5.338247492909431458e-02
4.997863288735973565e-05,5.153913795948029952e-02
4.170987522229550643e-04,5.244087800383568504e-02
1.741236919770017808e-04,5.258659273386001587e-02
3.965769792557692663e-05,5.200476571917534568e-02
1.108280484913849154e-04,5.197470635175705650e-02
4.759173316415397280e-05,5.160801857709885337e-02
3.978216773248276249e-05,5.200761184096336365e-02
7.525371620431545107e-05,5.140965804457665184e-02
2.275150472996756705e-04,5.168098583817481301e-02
9.293267794419077308e-05,5.206233263015746376e-02
5.911596235819165004e-05,5.197038501501083374e-02
4.286478360882028937e-05,5.205827578902243874e-02
8.684154454385854978e-05,5.208462104201316833e-02
4.990832167095505379e-05,5.138671398162841103e-02
3.630694409366695989e-04,5.199989303946494362e-02
4.036238897242583334e-05,5.183662101626395485e-02
5.884769780095664614e-05,5.175017938017845154e-02
4.640769839170392943e-05,5.242868885397911766e-02
8.637591963633896276e-05,5.153312906622887352e-02
8.663182961754500866e-05,5.257361754775047302e-02
2.502089773770419575e-04,5.231637507677076859e-02
1.254194212378934297e-04,5.147539451718329689e-02
4.759908188134430484e-05,5.199613422155379555e-02
4.266135510988536885e-05,5.210306867957114479e-02
9.180747292703020303e-05,5.366761609911917946e-02
1.082290109479799325e-04,5.157864466309547424e-02
5.950030026724562727e-05,5.188712850213051536e-02
4.596805956680327654e-05,5.209578201174736717e-02
7.307517807930714708e-05,5.238256603479386070e-02
6.201746145961803468e-05,5.151978135108949142e-02
6.911546370247374880e-05,5.247249826788902977e-02
7.510180876124643464e-05,5.203725770115851662e-02
1.400793407810852474e-04,5.164054036140442588e-02
1.209461479447781633e-04,5.270244553685188293e-02
4.762339085573334587e-05,5.184705182909965515e-02
4.944758256897330962e-05,5.203149840235709450e-02
4.957973578711973673e-05,5.218410864472388527e-02
5.189657167647969318e-05,5.238819494843482277e-02
1.194795331684871695e-04,5.176344141364096901e-02
5.188991781324151566e-05,5.237938836216925881e-02
9.131867409450940113e-05,5.183503031730651162e-02
5.412294922280128708e-05,5.224322527647019127e-02
1.643471186980605125e-04,5.181640014052391746e-02
6.394853699021041393e-05,5.211300402879715660e-02
5.195152334636080673e-05,5.231529846787453392e-02
4.948400237481113864e-05,5.167901515960694053e-02
7.692435610806566747e-05,5.231233313679694436e-02
6.598832260351626710e-05,5.188075453042984703e-02
5.699866960640062661e-05,5.249858275055884621e-02
8.044693822739651260e-05,5.198433995246886513e-02
6.741969991708179769e-05,5.181201919913293319e-02
8.927729504648600114e-05,5.251629650592803261e-02
5.007014988223091445e-05,5.217158794403076866e-02
1.206835295306519623e-04,5.283731594681740501e-02
1.109367658500560035e-04,5.184350907802581787e-02
5.202616375754584642e-05,5.197029560804367065e-02
5.053513450548050755e-05,5.209212750196456215e-02
4.980805897503162651e-05,5.258997157216071389e-02
8.233202970586721195e-05,5.200752615928650596e-02
6.009917342453265055e-05,5.184932425618171692e-02
5.742269786424004897e-05,5.198890343308448792e-02
1.494962343713269722e-04,5.218338221311570602e-02
4.852154961554329502e-05,5.192525684833525224e-02
5.192461685510348188e-05,5.291597172617912292e-02
9.992984996642921460e-05,5.183507129549980857e-02
5.083084761281501842e-05,5.189500004053116539e-02
5.190875526750456879e-05,5.189581960439681313e-02
8.594746759627013043e-05,5.199766531586647034e-02
7.242272840812800960e-05,5.180832371115685203e-02
4.667260509449986571e-05,5.180826783180237510e-02
9.737207437865444209e-05,5.215088650584220192e-02
4.772471220348959618e-05,5.226216465234757164e-02
7.941134390421213075e-05,5.151116847991944053e-02
4.708786582341418348e-05,5.184689909219742515e-02
1.210368136526086114e-04,5.190169066190718911e-02
7.354153058258809824e-05,5.171765759587286515e-02
5.730007978854702956e-05,5.189241096377372742e-02
1.631446502869947932e-04,5.175244063138962486e-02
5.745704402215778150e-05,5.182121321558951638e-02
6.265483534662050279e-05,5.172048136591911316e-02
4.278053893358443270e-05,5.188864842057228782e-02
7.114503387128928843e-05,5.174487084150313637e-02
4.458119292394258082e-05,5.190227180719376304e-02
5.410058292909529401e-05,5.184463039040565491e-02
5.615330883301793174e-05,5.148451402783394554e-02
4.043440276291224768e-05,5.208550766110420921e-02
4.146396895521319047e-05,5.189403519034384987e-02
4.076730328961274163e-05,5.142958089709281227e-02
4.860075932811013677e-05,5.196470767259597778e-02
3.912163447239435532e-05,5.184247344732284546e-02
4.003570938948539847e-05,5.194680020213127136e-02
4.735960465040986510e-05,5.169890448451042175e-02
4.894969606539235197e-05,5.193391069769858620e-02
3.801748243859040467e-05,5.164602771401405334e-02
3.812390059465542436e-05,5.187804624438285828e-02
3.932867548428477212e-05,5.184961855411529541e-02
7.360910240095112813e-05,5.194555968046188354e-02
4.041666034027004107e-05,5.195755511522291703e-02
3.710439705173482271e-05,5.207472294569015503e-02
5.258704914012921126e-05,5.184443295001982949e-02
5.582266021519897335e-05,5.193711817264556885e-02
3.713986006914635272e-05,5.176892131567002037e-02
4.079619611729870467e-05,5.190941691398621299e-02
4.043695662403479218e-05,5.188738554716109536e-02
6.246156408451493489e-05,5.186492577195166848e-02
4.205405639368108727e-05,5.199380964040755532e-02
4.424129292601720176e-05,5.191940069198608398e-02
4.588754381984474985e-05,5.196664109826089339e-02
3.663115421659311109e-05,5.170858651399613815e-02
3.699183798744340511e-05,5.216934159398079612e-02
5.475286525324917652e-05,5.198082327842711708e-02
3.976142761530353264e-05,5.204315856099128723e-02
3.761450352612879464e-05,5.202257260680199363e-02
5.698361928807571530e-05,5.181091278791428306e-02
3.950876998715099962e-05,5.220651254057884216e-02
4.596525832312184302e-05,5.224644392728804154e-02
6.342231790767986668e-05,5.200172588229177995e-02
3.866905171889812432e-05,5.215447023510932228e-02
4.151845860178584403e-05,5.181248113512992165e-02
3.918308721040372143e-05,5.223961547017097473e-02
3.804109655902720988e-05,5.215223506093024514e-02
4.025307862320916220e-05,5.186057463288308578e-02
3.859544449369420381e-05,5.233540758490561745e-02
3.856890180031769655e-05,5.222804471850394509e-02
3.873675450449809432e-05,5.231572687625884316e-02
4.815177453565411947e-05,5.214201658964157104e-02
3.925611235899848693e-05,5.231756716966629722e-02
4.000865010311825708e-05,5.225569754838944175e-02
7.739716238575062972e-05,5.244177579879761436e-02
4.022620487376117571e-05,5.226707831025124290e-02
4.143784099142068490e-05,5.204665288329125145e-02
3.985332659794948317e-05,5.242279917001723549e-02
4.011828787042760037e-05,5.233873426914215782e-02
4.095265103387649765e-05,5.227811262011528709e-02
4.563565016724172642e-05,5.233554542064666748e-02
4.338114740676245906e-05,5.256843566894531944e-02
4.677581819123591891e-05,5.235185846686363914e-02
4.241471833665853196e-05,5.239256843924521706e-02
4.658952457248233936e-05,5.249386653304099343e-02
4.083311068825425750e-05,5.240711942315100930e-02
5.536897879210300066e-05,5.239131301641464233e-02
4.077338962815702639e-05,5.247501283884047768e-02
4.659393380279649386e-05,5.241541191935539939e-02
5.101741044200021433e-05,5.255310237407685020e-02
4.413919305079616606e-05,5.239325389266014793e-02
4.332460230216379868e-05,5.239375308156012101e-02
4.176047514192759313e-05,5.253373458981513283e-02
4.529015131993217224e-05,5.244207754731177590e-02
4.426230225362816996e-05,5.240963771939276955e-02
4.451859058463013985e-05,5.241130292415617509e-02
4.236949826008636842e-05,5.246979370713233254e-02
4.873735088040116834e-05,5.221211537718773582e-02
4.148363223066554829e-05,5.267676711082457802e-02
4.298697604099289260e-05,5.249027535319329696e-02
4.228670513839457521e-05,5.245590582489968040e-02
4.082683517481199042e-05,5.246451124548912048e-02
4.175917274551468140e-05,5.227796360850333474e-02
4.093601091881280595e-05,5.253047123551368019e-02
4.079459176864471624e-05,5.247099697589873574e-02
5.579731805482879281e-05,5.272967740893363259e-02
4.736912887892682442e-05,5.237019062042235634e-02
4.044493834953756496e-05,5.246214196085929871e-02
4.391025140648709780e-05,5.246801301836966774e-02
4.318482024245892735e-05,5.247322469949722290e-02
4.302459637983704156e-05,5.246089398860930703e-02
4.167536462773566895e-05,5.252922698855400085e-02
4.446402090252379126e-05,5.238000303506850502e-02
4.117299977224318140e-05,5.247073993086815574e-02
4.001431807409971952e-05,5.247989669442177513e-02
4.039443956571631811e-05,5.248678475618362427e-02
4.227108001941812308e-05,5.237419158220291138e-02
4.001054185209793122e-05,5.251599103212355873e-02
4.001155321020632305e-05,5.245321989059448242e-02
4.073090531164782970e-05,5.250113457441329262e-02
4.464160520001317969e-05,5.249321460723877647e-02
5.345695899450220168e-05,5.255651846528052590e-02
3.879516225424593144e-05,5.244082584977149963e-02
3.863903475576078349e-05,5.247047916054724953e-02
4.564589107758366249e-05,5.241794884204863808e-02
3.801739512709900059e-05,5.253763124346732399e-02
3.890158404828978532e-05,5.245191603899002769e-02
4.004087895737026902e-05,5.245012044906615517e-02
3.814271985902448946e-05,5.245027691125870445e-02
3.735716381925158203e-05,5.235517770051956177e-02
3.771235060412436724e-05,5.253934487700463035e-02
3.765099609154275872e-05,5.244962871074676514e-02
4.184554563835265285e-05,5.247120186686514420e-02
3.942388138966635547e-05,5.242855846881867149e-02
3.671333251986651257e-05,5.246989801526068947e-02
3.731295146280898289e-05,5.243756994605064392e-02
3.726037539308888667e-05,5.242301151156426170e-02
3.660783841041850096e-05,5.245367065072059631e-02
3.804530933848580175e-05,5.240890011191367409e-02
3.631813888205216690e-05,5.249183997511862321e-02
3.916558489436281675e-05,5.243880301713944175e-02
3.746691072592511095e-05,5.252717435359955528e-02
4.348365837358868935e-05,5.238407850265502236e-02
3.662863309727983042e-05,5.245589837431906960e-02
3.743043635040524332e-05,5.241758003830909035e-02
4.071295552421361208e-05,5.251944065093993447e-02
4.059277489432131024e-05,5.241183191537857056e-02
3.983205169788559729e-05,5.239712074398995834e-02
3.543300044839269735e-05,5.243036523461341164e-02
3.841824582195837388e-05,5.238939449191093445e-02
3.707995347212996671e-05,5.244195088744163513e-02
3.591974746086634696e-05,5.242080241441727378e-02
3.682591705000956626e-05,5.237321183085440895e-02
3.571868728613483636e-05,5.241509154438973167e-02
3.979761095251888714e-05,5.242290720343590477e-02
3.801891944021919235e-05,5.242399498820304177e-02
4.125963459955524990e-05,5.237630754709243081e-02
3.544494393281639978e-05,5.237259715795516274e-02
3.549857865436931902e-05,5.243779718875885010e-02
3.821417703875338488e-05,5.236237868666649559e-02
3.698977161548098379e-05,5.236416682600976424e-02
3.528557135723530569e-05,5.236698314547539451e-02
3.533775816322301598e-05,5.239538103342056968e-02
3.495779674267394298e-05,5.245542526245117188e-02
3.819576886598950759e-05,5.233529210090636513e-02
3.642049341578968547e-05,5.238279327750205300e-02
3.590361666283572941e-05,5.238394439220428467e-02
3.760153776966034688e-05,5.239405483007431030e-02
3.649305654107590967e-05,5.238006636500359275e-02
3.420331995585001327e-05,5.240919068455696106e-02
3.614812158048152246e-05,5.240834131836891868e-02
3.550726614776068791e-05,5.244256183505057595e-02
3.572486457414927131e-05,5.238978192210197449e-02
3.551508780219590799e-05,5.240979045629501343e-02
3.436145561863668263e-05,5.239918455481529930e-02
3.568126703612505034e-05,5.244395881891251304e-02
3.459838990238496526e-05,5.243733152747153542e-02
3.519289020914586431e-05,5.239891633391381004e-02
3.469056900939903476e-05,5.243829637765885093e-02
3.441624357947146350e-05,5.243896320462226868e-02
3.432295488892120393e-05,5.246491730213164589e-02
3.542788545018992640e-05,5.245932564139365456e-02
3.596452006604522467e-05,5.247717723250389793e-02
3.734863275894892485e-05,5.244435369968415694e-02
3.468763679848053917e-05,5.249620601534842751e-02
3.584250589483418248e-05,5.247185751795768738e-02
3.722861220012421636e-05,5.253329128026961586e-02
3.577161623979915948e-05,5.247862637042997880e-02
3.661318987724373287e-05,5.247971042990684509e-02
3.481922976789066738e-05,5.251689627766610580e-02
3.565594306564887815e-05,5.250531435012818077e-02
3.596747410483657636e-05,5.252381414175033569e-02
3.777089295908808708e-05,5.251510441303253868e-02
3.541458863765004008e-05,5.252891033887863853e-02
3.531551556079647757e-05,5.252461507916451194e-02
3.499235390336255459e-05,5.254768207669257424e-02
3.620515781221912666e-05,5.253841355443000793e-02
3.687528078444304115e-05,5.256821960210801559e-02
3.816030584857801146e-05,5.253602936863898537e-02
3.539273529895578595e-05,5.255580320954322121e-02
3.575322625692933120e-05,5.255285650491713090e-02
3.691111487569284709e-05,5.256740003824234703e-02
4.029368210467506537e-05,5.257418379187583923e-02
3.553002170519905335e-05,5.255523324012755654e-02
3.541644036886282943e-05,5.258573219180107811e-02
3.658951391116718001e-05,5.255925282835959694e-02
3.663044481072573499e-05,5.256541818380356529e-02
3.692126483656468718e-05,5.257154256105423668e-02
3.580998964025638998e-05,5.254541710019112327e-02
3.545699291862548075e-05,5.259849876165390709e-02
3.568738611647857860e-05,5.256839469075202942e-02
3.600208947318605401e-05,5.258469283580780029e-02
3.552633279468864880e-05,5.258425697684287331e-02
3.772636409848925741e-05,5.257717147469521263e-02
3.527091757860035382e-05,5.259917676448822715e-02
3.668931458378214052e-05,5.257803201675414345e-02
3.615083551267161288e-05,5.258876830339431069e-02
3.498861042317000301e-05,5.256997793912886185e-02
3.599695628508926793e-05,5.259552597999573448e-02
3.559439574019052088e-05,5.258904397487640381e-02
3.594958616304209963e-05,5.259454622864722512e-02
3.592530265450475567e-05,5.258898064494132996e-02
3.693933831527828493e-05,5.257833003997802040e-02
3.542890044627708466e-05,5.259585008025170066e-02
3.618992195697498591e-05,5.258688330650330284e-02
3.720002496265806258e-05,5.259890109300612709e-02
3.620754068833777174e-05,5.257263407111168602e-02
3.547432061168364503e-05,5.259151756763458946e-02
3.577736060833561151e-05,5.258759483695031600e-02
3.625132740125994115e-05,5.258493870496748490e-02
3.625492536230011419e-05,5.257917568087577820e-02
3.530054891598408194e-05,5.258653685450553894e-02
3.580770862754432314e-05,5.257810652256011269e-02
3.718864900292831390e-05,5.257122218608856201e-02
3.521735925460233607e-05,5.258716270327567360e-02
3.565754013834521174e-05,5.256570130586623452e-02
3.498496153042654423e-05,5.256868898868560097e-02
3.563780774129551919e-05,5.255697667598724365e-02
3.570366970961916855e-05,5.256848782300949097e-02
3.593181463656944984e-05,5.254833772778512435e-02
3.532761547830888494e-05,5.255816504359245300e-02
3.560010736691764132e-05,5.253804475069045327e-02
3.480160376057030126e-05,5.255920439958573082e-02
3.566534360288639636e-05,5.254263430833815834e-02
3.509893213049507276e-05,5.254418402910231850e-02
3.577596362447366796e-05,5.253433436155318520e-02
3.529274181346407668e-05,5.253925547003745339e-02
3.428443596931173720e-05,5.253466218709945679e-02
3.597514296416191892e-05,5.251858010888099670e-02
3.477555583231151104e-05,5.252611637115477822e-02
3.505532004055567086e-05,5.251911655068397522e-02
3.405852476134893568e-05,5.251635238528253036e-02
3.567651583580303600e-05,5.250710248947144249e-02
3.487336653051898561e-05,5.250399187207222679e-02
3.477187783573752099e-05,5.250058323144912720e-02
3.515763819450509818e-05,5.249261111021041176e-02
3.480063969618639485e-05,5.249850079417228699e-02
3.506034772726705128e-05,5.248328670859337547e-02
3.461757296463476664e-05,5.247916653752327659e-02
3.446092887315897101e-05,5.248398333787918091e-02
3.477801874396388502e-05,5.246302112936972878e-02
3.461868618614969605e-05,5.246386304497719505e-02
3.434438622207378121e-05,5.246692895889282227e-02
3.493181793601250783e-05,5.245665088295935891e-02
3.468154318397862666e-05,5.244784802198409340e-02
3.440119689912535250e-05,5.244771391153336265e-02
3.496410499792544679e-05,5.244311317801474831e-02
3.451154771028089254e-05,5.243485793471336365e-02
3.429626667639239267e-05,5.242914333939551613e-02
3.434733662288637324e-05,5.243359506130219200e-02
3.399880733923057942e-05,5.242378637194634178e-02
3.436221595620733769e-05,5.242580175399780967e-02
3.425231989240275866e-05,5.242139473557472923e-02
3.440256114117802545e-05,5.240927636623382568e-02
3.403415757929908960e-05,5.240995436906814575e-02
3.404283052077514881e-05,5.240614339709280534e-02
3.453132012509739534e-05,5.240797996520995400e-02
3.411124271224252880e-05,5.240308120846749046e-02
3.357440800755282016e-05,5.240274593234062195e-02
3.414914681343363091e-05,5.239563435316084428e-02
3.429004209465345198e-05,5.239154398441314003e-02
3.390751226106659933e-05,5.239240825176239708e-02
3.356490924488750370e-05,5.239631235599518516e-02
3.417249899939636616e-05,5.238117277622223594e-02
3.396529427845960313e-05,5.238411575555801392e-02
3.378641849849374457e-05,5.238349363207817772e-02
3.391674181330019778e-05,5.238226428627969222e-02
3.385660238564011724e-05,5.237827077507972023e-02
3.366138844285162336e-05,5.237507075071335533e-02
3.380617999937384643e-05,5.237234383821488121e-02
3.377740358700975776e-05,5.237366259098054366e-02
3.354789805598554963e-05,5.237547680735588074e-02


==> Plots/2D_Sine_Sine/Vary_Alpha/Vary_alpha_4_nPts_30/Control.csv <==
1.396739669144153595e-02,-2.076071500778198242e-02,-5.127279832959175110e-02,-7.806214690208435059e-02,-1.017450541257858276e-01,-1.229282021522521973e-01,-1.421055793762207031e-01,-1.596063673496246338e-01,-1.755833029747009277e-01,-1.900297850370407104e-01,-2.028101533651351929e-01,-2.137023955583572388e-01,-2.224379181861877441e-01,-2.287385910749435425e-01,-2.323596328496932983e-01,-2.331179231405258179e-01,-2.309094816446304321e-01,-2.257266044616699219e-01,-2.176539450883865356e-01,-2.068596780300140381e-01,-1.935692578554153442e-01,-1.780326068401336670e-01,-1.604951769113540649e-01,-1.411592215299606323e-01,-1.201655790209770203e-01,-9.759692102670669556e-02,-7.348939776420593262e-02,-4.786527529358863831e-02,-2.075933478772640228e-02,7.759044412523508072e-03
-1.984781958162784576e-02,-2.525651156902313232e-01,-4.855756759643554688e-01,-7.152414321899414062e-01,-9.380354285240173340e-01,-1.150651097297668457e+00,-1.350084543228149414e+00,-1.533685803413391113e+00,-1.699181079864501953e+00,-1.844658493995666504e+00,-1.968524694442749023e+00,-2.069458723068237305e+00,-2.146374940872192383e+00,-2.198408603668212891e+00,-2.224926471710205078e+00,-2.225541114807128906e+00,-2.200134277343750000e+00,-2.148870944976806641e+00,-2.072211265563964844e+00,-1.970934271812438965e+00,-1.846151232719421387e+00,-1.699332833290100098e+00,-1.532336711883544922e+00,-1.347411990165710449e+00,-1.147188425064086914e+00,-9.346292614936828613e-01,-7.129418253898620605e-01,-4.854521453380584717e-01,-2.554493546485900879e-01,-2.600795589387416840e-02
-5.001549422740936279e-02,-4.845417141914367676e-01,-9.238908886909484863e-01,-1.360222816467285156e+00,-1.785796165466308594e+00,-2.193326234817504883e+00,-2.576254606246948242e+00,-2.928908348083496094e+00,-3.246556758880615234e+00,-3.525366783142089844e+00,-3.762277841567993164e+00,-3.954866409301757812e+00,-4.101228713989257812e+00,-4.199909687042236328e+00,-4.249880313873291016e+00,-4.250542163848876953e+00,-4.201749801635742188e+00,-4.103823661804199219e+00,-3.957586526870727539e+00,-3.764415502548217773e+00,-3.526295423507690430e+00,-3.245916366577148438e+00,-2.926755666732788086e+00,-2.573130369186401367e+00,-2.190191984176635742e+00,-1.783831238746643066e+00,-1.360481739044189453e+00,-9.268395304679870605e-01,-4.895133078098297119e-01,-5.464837700128555298e-02
-7.742504775524139404e-02,-7.136084437370300293e-01,-1.359077453613281250e+00,-2.001800298690795898e+00,-2.629830598831176758e+00,-3.231916189193725586e+00,-3.797953844070434570e+00,-4.319265365600585938e+00,-4.788679599761962891e+00,-5.200459003448486328e+00,-5.550098419189453125e+00,-5.834090232849121094e+00,-6.049725055694580078e+00,-6.194970130920410156e+00,-6.268408298492431641e+00,-6.269225120544433594e+00,-6.197238922119140625e+00,-6.052915573120117188e+00,-5.837419509887695312e+00,-5.552705287933349609e+00,-5.201611995697021484e+00,-4.788023471832275391e+00,-4.317019939422607422e+00,-3.794963359832763672e+00,-3.229513168334960938e+00,-2.629474163055419922e+00,-2.004501104354858398e+00,-1.364651679992675781e+00,-7.198538184165954590e-01,-7.932460308074951172e-02
-1.027580946683883667e-01,-9.365189075469970703e-01,-1.783878564834594727e+00,-2.628701925277709961e+00,-3.454928398132324219e+00,-4.247423648834228516e+00,-4.992619037628173828e+00,-5.678901195526123047e+00,-6.296721935272216797e+00,-6.838496685028076172e+00,-7.298320770263671875e+00,-7.671642303466796875e+00,-7.954984188079833984e+00,-8.145748138427734375e+00,-8.242147445678710938e+00,-8.243156433105468750e+00,-8.148556709289550781e+00,-7.958939552307128906e+00,-7.675801277160644531e+00,-7.301641464233398438e+00,-6.840115547180175781e+00,-6.296267509460449219e+00,-5.676722526550292969e+00,-4.989835262298583984e+00,-4.245709896087646484e+00,-3.455996036529541016e+00,-2.633494377136230469e+00,-1.791553735733032227e+00,-9.433520436286926270e-01,-1.011158302426338196e-01
-1.263973563909530640e-01,-1.149979352951049805e+00,-2.191248416900634766e+00,-3.230129480361938477e+00,-4.246614456176757812e+00,-5.221838474273681641e+00,-6.138916015625000000e+00,-6.983420848846435547e+00,-7.743531703948974609e+00,-8.409905433654785156e+00,-8.975317001342773438e+00,-9.434219360351562500e+00,-9.782409667968750000e+00,-1.001677322387695312e+01,-1.013516139984130859e+01,-1.013635540008544922e+01,-1.002009296417236328e+01,-9.787087440490722656e+00,-9.439136505126953125e+00,-8.979255676269531250e+00,-8.411875724792480469e+00,-7.743130207061767578e+00,-6.981121063232421875e+00,-6.136103630065917969e+00,-5.220516681671142578e+00,-4.248732566833496094e+00,-3.236567497253417969e+00,-2.200526237487792969e+00,-1.156902074813842773e+00,-1.208126693964004517e-01
-1.484183073043823242e-01,-1.350770831108093262e+00,-2.574606180191040039e+00,-3.796144485473632812e+00,-4.991656303405761719e+00,-6.138778209686279297e+00,-7.217497825622558594e+00,-8.210747718811035156e+00,-9.104584693908691406e+00,-9.888021469116210938e+00,-1.055259418487548828e+01,-1.109185028076171875e+01,-1.150091361999511719e+01,-1.177618503570556641e+01,-1.191519451141357422e+01,-1.191653442382812500e+01,-1.177990913391113281e+01,-1.150614166259765625e+01,-1.109730148315429688e+01,-1.055688381195068359e+01,-9.890033721923828125e+00,-9.103905677795410156e+00,-8.207979202270507812e+00,-7.214283943176269531e+00,-6.137445926666259766e+00,-4.994395256042480469e+00,-3.803775072097778320e+00,-2.585054636001586914e+00,-1.357459187507629395e+00,-1.388221085071563721e-01
-1.686497628688812256e-01,-1.535875558853149414e+00,-2.928034782409667969e+00,-4.317930698394775391e+00,-5.678412437438964844e+00,-6.983883857727050781e+00,-8.211460113525390625e+00,-9.341643333435058594e+00,-1.035854530334472656e+01,-1.124967098236083984e+01,-1.200543975830078125e+01,-1.261857128143310547e+01,-1.308357906341552734e+01,-1.339643287658691406e+01,-1.355436801910400391e+01,-1.355580902099609375e+01,-1.340042877197265625e+01,-1.308914279937744141e+01,-1.262428092956542969e+01,-1.200975704193115234e+01,-1.125137996673583984e+01,-1.035722351074218750e+01,-9.338031768798828125e+00,-8.207461357116699219e+00,-6.982143402099609375e+00,-5.681353092193603516e+00,-4.326335906982421875e+00,-2.939283847808837891e+00,-1.542120695114135742e+00,-1.551812142133712769e-01
-1.867722123861312866e-01,-1.702598929405212402e+00,-3.246421098709106445e+00,-4.787968635559082031e+00,-6.297002315521240234e+00,-7.745022296905517578e+00,-9.106556892395019531e+00,-1.035993194580078125e+01,-1.148750209808349609e+01,-1.247544384002685547e+01,-1.331317138671875000e+01,-1.399267196655273438e+01,-1.450792217254638672e+01,-1.485451126098632812e+01,-1.502941894531250000e+01,-1.503092193603515625e+01,-1.485865402221679688e+01,-1.451362705230712891e+01,-1.399838638305664062e+01,-1.331723403930664062e+01,-1.247655200958251953e+01,-1.148524379730224609e+01,-1.035517978668212891e+01,-9.101469993591308594e+00,-7.742545604705810547e+00,-6.299785137176513672e+00,-4.796769618988037109e+00,-3.258141040802001953e+00,-1.708241462707519531e+00,-1.696592569351196289e-01
-2.024283111095428467e-01,-1.848668217658996582e+00,-3.525545358657836914e+00,-5.200093269348144531e+00,-6.839369297027587891e+00,-8.412328720092773438e+00,-9.891233444213867188e+00,-1.125250816345214844e+01,-1.247698402404785156e+01,-1.354966354370117188e+01,-1.445910549163818359e+01,-1.519665622711181641e+01,-1.575584602355957031e+01,-1.613192558288574219e+01,-1.632164764404296875e+01,-1.632317924499511719e+01,-1.613611793518066406e+01,-1.576155090332031250e+01,-1.520220947265625000e+01,-1.446272659301757812e+01,-1.354998493194580078e+01,-1.247361087799072266e+01,-1.124644565582275391e+01,-9.884875297546386719e+00,-8.408891677856445312e+00,-6.841715335845947266e+00,-5.208962917327880859e+00,-3.537417411804199219e+00,-1.853544354438781738e+00,-1.818993687629699707e-01
-2.153197228908538818e-01,-1.972289085388183594e+00,-3.762094020843505859e+00,-5.549482345581054688e+00,-7.299223423004150391e+00,-8.978111267089843750e+00,-1.055649852752685547e+01,-1.200919151306152344e+01,-1.331573772430419922e+01,-1.446016883850097656e+01,-1.543030357360839844e+01,-1.621697616577148438e+01,-1.681333160400390625e+01,-1.721434974670410156e+01,-1.741659927368164062e+01,-1.741814041137695312e+01,-1.721854591369628906e+01,-1.681896018981933594e+01,-1.622228240966796875e+01,-1.543341064453125000e+01,-1.445964813232421875e+01,-1.331122112274169922e+01,-1.200179672241210938e+01,-1.054882240295410156e+01,-8.973613739013671875e+00,-7.300941944122314453e+00,-5.558145999908447266e+00,-3.773819446563720703e+00,-1.976221323013305664e+00,-1.915773451328277588e-01
-2.252710014581680298e-01,-2.072153091430664062e+00,-3.953614234924316406e+00,-5.832550048828125000e+00,-7.671873092651367188e+00,-9.436635017395019531e+00,-1.109562873840332031e+01,-1.262237453460693359e+01,-1.399537563323974609e+01,-1.519787883758544922e+01,-1.621713256835937500e+01,-1.704354286193847656e+01,-1.766995620727539062e+01,-1.809114265441894531e+01,-1.830351829528808594e+01,-1.830506134033203125e+01,-1.809532165527343750e+01,-1.767550086975097656e+01,-1.704860687255859375e+01,-1.621976280212402344e+01,-1.519659900665283203e+01,-1.398983097076416016e+01,-1.261377334594726562e+01,-1.108673191070556641e+01,-9.431095123291015625e+00,-7.672873020172119141e+00,-5.840798377990722656e+00,-3.964928627014160156e+00,-2.074973821640014648e+00,-1.985111832618713379e-01
-2.322575449943542480e-01,-2.147404909133911133e+00,-4.098414897918701172e+00,-6.046778202056884766e+00,-7.954006671905517578e+00,-9.783826828002929688e+00,-1.150386428833007812e+01,-1.308665657043457031e+01,-1.450993442535400391e+01,-1.575635719299316406e+01,-1.681273460388183594e+01,-1.766918563842773438e+01,-1.831831359863281250e+01,-1.875473594665527344e+01,-1.897476959228515625e+01,-1.897631835937500000e+01,-1.875892257690429688e+01,-1.832381057739257812e+01,-1.767408561706542969e+01,-1.681502342224121094e+01,-1.575450801849365234e+01,-1.450359344482421875e+01,-1.307710552215576172e+01,-1.149397563934326172e+01,-9.777393341064453125e+00,-7.954308986663818359e+00,-6.054502964019775391e+00,-4.109135150909423828e+00,-2.149012804031372070e+00,-2.027382999658584595e-01
-2.363896220922470093e-01,-2.197566032409667969e+00,-4.195428848266601562e+00,-6.190525531768798828e+00,-8.143424034118652344e+00,-1.001697063446044922e+01,-1.177800369262695312e+01,-1.339840316772460938e+01,-1.485539722442626953e+01,-1.613124847412109375e+01,-1.721249389648437500e+01,-1.808905601501464844e+01,-1.875339508056640625e+01,-1.920002174377441406e+01,-1.942518806457519531e+01,-1.942675209045410156e+01,-1.920425033569335938e+01,-1.875892257690429688e+01,-1.809392356872558594e+01,-1.721463584899902344e+01,-1.612909126281738281e+01,-1.484858798980712891e+01,-1.338825607299804688e+01,-1.176745891571044922e+01,-1.000990295410156250e+01,-8.143170356750488281e+00,-6.197735786437988281e+00,-4.205492496490478516e+00,-2.197987079620361328e+00,-2.045085281133651733e-01
-2.378657311201095581e-01,-2.222435235977172852e+00,-4.244062900543212891e+00,-6.262819766998291016e+00,-8.238798141479492188e+00,-1.013439273834228516e+01,-1.191606426239013672e+01,-1.355536079406738281e+01,-1.502926063537597656e+01,-1.631984329223632812e+01,-1.741352844238281250e+01,-1.830013465881347656e+01,-1.897206878662109375e+01,-1.942380332946777344e+01,-1.965154266357421875e+01,-1.965313720703125000e+01,-1.942810821533203125e+01,-1.897770881652832031e+01,-1.830510330200195312e+01,-1.741572952270507812e+01,-1.631768035888671875e+01,-1.502235317230224609e+01,-1.354503154754638672e+01,-1.190527820587158203e+01,-1.012705516815185547e+01,-8.238238334655761719e+00,-6.269653320312500000e+00,-4.253558158874511719e+00,-2.221866369247436523e+00,-2.042178958654403687e-01
-2.369074225425720215e-01,-2.222000122070312500e+00,-4.244081974029541016e+00,-6.263211250305175781e+00,-8.239476203918457031e+00,-1.013527202606201172e+01,-1.191705417633056641e+01,-1.355638790130615234e+01,-1.503025245666503906e+01,-1.632076644897460938e+01,-1.741435813903808594e+01,-1.830087089538574219e+01,-1.897273635864257812e+01,-1.942442703247070312e+01,-1.965216636657714844e+01,-1.965379905700683594e+01,-1.942884254455566406e+01,-1.897855377197265625e+01,-1.830607223510742188e+01,-1.741681671142578125e+01,-1.631887435913085938e+01,-1.502361774444580078e+01,-1.354630184173583984e+01,-1.190646934509277344e+01,-1.012806510925292969e+01,-8.238945007324218750e+00,-6.269918441772460938e+00,-4.253241539001464844e+00,-2.220824718475341797e+00,-2.023117691278457642e-01
-2.336867600679397583e-01,-2.196351766586303711e+00,-4.195507049560546875e+00,-6.191670417785644531e+00,-8.145385742187500000e+00,-1.001948738098144531e+01,-1.178082561492919922e+01,-1.340130329132080078e+01,-1.485818481445312500e+01,-1.613379669189453125e+01,-1.721475219726562500e+01,-1.809101676940917969e+01,-1.875512695312500000e+01,-1.920162200927734375e+01,-1.942677116394042969e+01,-1.942844200134277344e+01,-1.920615768432617188e+01,-1.876114654541015625e+01,-1.809651947021484375e+01,-1.721761703491210938e+01,-1.613240432739257812e+01,-1.485213565826416016e+01,-1.339185714721679688e+01,-1.177087116241455078e+01,-1.001282978057861328e+01,-8.145249366760253906e+00,-6.198571681976318359e+00,-4.204674243927001953e+00,-2.195092439651489258e+00,-1.991349458694458008e-01
-2.282750457525253296e-01,-2.145648479461669922e+00,-4.098602294921875000e+00,-6.048570156097412109e+00,-7.957018852233886719e+00,-9.787655830383300781e+00,-1.150810909271240234e+01,-1.309094619750976562e+01,-1.451396751403808594e+01,-1.575993537902832031e+01,-1.681577110290527344e+01,-1.767168235778808594e+01,-1.832038497924804688e+01,-1.875654411315917969e+01,-1.897651863098144531e+01,-1.897821998596191406e+01,-1.876117706298828125e+01,-1.832658958435058594e+01,-1.767749404907226562e+01,-1.681909751892089844e+01,-1.575918960571289062e+01,-1.450873661041259766e+01,-1.308243751525878906e+01,-1.149913501739501953e+01,-9.781908035278320312e+00,-7.957618713378906250e+00,-6.055994033813476562e+00,-4.108149528503417969e+00,-2.144891262054443359e+00,-1.948454231023788452e-01
-2.206227630376815796e-01,-2.070132017135620117e+00,-3.953914642333984375e+00,-5.834774494171142578e+00,-7.675553321838378906e+00,-9.441251754760742188e+00,-1.110066318511962891e+01,-1.262733364105224609e+01,-1.399986553192138672e+01,-1.520163059234619141e+01,-1.622002410888671875e+01,-1.704560661315917969e+01,-1.767133903503417969e+01,-1.809208679199218750e+01,-1.830431938171386719e+01,-1.830602836608886719e+01,-1.809675598144531250e+01,-1.767764854431152344e+01,-1.705164909362792969e+01,-1.622377395629882812e+01,-1.520154953002929688e+01,-1.399554634094238281e+01,-1.261994171142578125e+01,-1.109289932250976562e+01,-9.436663627624511719e+00,-7.677139282226562500e+00,-5.842969417572021484e+00,-3.964161157608032227e+00,-2.070418834686279297e+00,-1.893518865108489990e-01
-2.105887681245803833e-01,-1.970199704170227051e+00,-3.762401819229125977e+00,-5.551803588867187500e+00,-7.303060531616210938e+00,-8.982885360717773438e+00,-1.056159114837646484e+01,-1.201402378082275391e+01,-1.331982421875000000e+01,-1.446318054199218750e+01,-1.543210411071777344e+01,-1.621760177612304688e+01,-1.681298255920410156e+01,-1.721334075927734375e+01,-1.741531944274902344e+01,-1.741700172424316406e+01,-1.721794700622558594e+01,-1.681925392150878906e+01,-1.622371673583984375e+01,-1.543613719940185547e+01,-1.446366786956787109e+01,-1.331638336181640625e+01,-1.200776672363281250e+01,-1.055510425567626953e+01,-8.979551315307617188e+00,-7.305729389190673828e+00,-5.560874938964843750e+00,-3.773524761199951172e+00,-1.971926450729370117e+00,-1.823456287384033203e-01
-1.980047374963760376e-01,-1.846522331237792969e+00,-3.525592565536499023e+00,-5.202049732208251953e+00,-6.842777729034423828e+00,-8.416595458984375000e+00,-9.895691871643066406e+00,-1.125649833679199219e+01,-1.247994804382324219e+01,-1.355121994018554688e+01,-1.445907974243164062e+01,-1.519510269165039062e+01,-1.575299835205078125e+01,-1.612817382812500000e+01,-1.631746864318847656e+01,-1.631907844543457031e+01,-1.613259124755859375e+01,-1.575904655456542969e+01,-1.520106601715087891e+01,-1.446316242218017578e+01,-1.355205631256103516e+01,-1.247720336914062500e+01,-1.125125122070312500e+01,-9.890390396118164062e+00,-8.414437294006347656e+00,-6.846445083618164062e+00,-5.211918830871582031e+00,-3.537572383880615234e+00,-1.849862933158874512e+00,-1.733952164649963379e-01
-1.827600151300430298e-01,-1.700183153152465820e+00,-3.245789766311645508e+00,-4.789034366607666016e+00,-6.299422264099121094e+00,-7.748239040374755859e+00,-9.109883308410644531e+00,-1.036265468597412109e+01,-1.148899841308593750e+01,-1.247526359558105469e+01,-1.331110763549804688e+01,-1.398876190185546875e+01,-1.450243473052978516e+01,-1.484788227081298828e+01,-1.502218055725097656e+01,-1.502367115020751953e+01,-1.485197257995605469e+01,-1.450803089141845703e+01,-1.399429321289062500e+01,-1.331492519378662109e+01,-1.247614192962646484e+01,-1.148666191101074219e+01,-1.035815334320068359e+01,-9.105521202087402344e+00,-7.747013092041015625e+00,-6.303829669952392578e+00,-4.799432754516601562e+00,-3.258398294448852539e+00,-1.705067396163940430e+00,-1.620860248804092407e-01
-1.648825556039810181e-01,-1.532803535461425781e+00,-2.926239967346191406e+00,-4.317623138427734375e+00,-5.679437637329101562e+00,-6.985780715942382812e+00,-8.213551521301269531e+00,-9.343173980712890625e+00,-1.035881042480468750e+01,-1.124815750122070312e+01,-1.200187778472900391e+01,-1.261296558380126953e+01,-1.307618808746337891e+01,-1.338770675659179688e+01,-1.354488182067871094e+01,-1.354620170593261719e+01,-1.339132118225097656e+01,-1.308110809326171875e+01,-1.261777210235595703e+01,-1.200509929656982422e+01,-1.124872016906738281e+01,-1.035652732849121094e+01,-9.339060783386230469e+00,-8.209775924682617188e+00,-6.985116481781005859e+00,-5.684190750122070312e+00,-4.328128814697265625e+00,-2.939065456390380859e+00,-1.538935661315917969e+00,-1.481500566005706787e-01
-1.445916891098022461e-01,-1.346621513366699219e+00,-2.571236371994018555e+00,-3.794161558151245117e+00,-4.991176128387451172e+00,-6.139482975006103516e+00,-7.218751430511474609e+00,-8.211757659912109375e+00,-9.104573249816894531e+00,-9.886371612548828125e+00,-1.054894924163818359e+01,-1.108614444732666016e+01,-1.149335670471191406e+01,-1.176720142364501953e+01,-1.190534591674804688e+01,-1.190645503997802734e+01,-1.177021884918212891e+01,-1.149740123748779297e+01,-1.108996677398681641e+01,-1.055126285552978516e+01,-9.886277198791503906e+00,-9.101981163024902344e+00,-8.207666397094726562e+00,-7.215176105499267578e+00,-6.138964653015136719e+00,-4.995810985565185547e+00,-3.804263830184936523e+00,-2.583754062652587891e+00,-1.353542804718017578e+00,-1.315640360116958618e-01
-1.222991868853569031e-01,-1.144492387771606445e+00,-2.186117887496948242e+00,-3.226464748382568359e+00,-4.244874000549316406e+00,-5.221900939941406250e+00,-6.140214920043945312e+00,-6.985133171081542969e+00,-7.744791030883789062e+00,-8.409978866577148438e+00,-8.973717689514160156e+00,-9.430772781372070312e+00,-9.777235031127929688e+00,-1.001020812988281250e+01,-1.012770462036132812e+01,-1.012857627868652344e+01,-1.001254844665527344e+01,-9.780269622802734375e+00,-9.433432579040527344e+00,-8.974906921386718750e+00,-8.408978462219238281e+00,-7.741616725921630859e+00,-6.980760097503662109e+00,-6.136506080627441406e+00,-5.221149921417236328e+00,-4.248950481414794922e+00,-3.235657691955566406e+00,-2.197773218154907227e+00,-1.151662349700927734e+00,-1.125745028257369995e-01
-9.857740998268127441e-02,-9.298033118247985840e-01,-1.777135729789733887e+00,-2.623639583587646484e+00,-3.452427387237548828e+00,-4.247608184814453125e+00,-4.995021820068359375e+00,-5.682685375213623047e+00,-6.300928592681884766e+00,-6.842255592346191406e+00,-7.301001548767089844e+00,-7.672920227050781250e+00,-7.954833984375000000e+00,-8.144392967224121094e+00,-8.239958763122558594e+00,-8.240587234497070312e+00,-8.146039009094238281e+00,-7.956839561462402344e+00,-7.674374580383300781e+00,-7.301010608673095703e+00,-6.840273857116699219e+00,-6.297068119049072266e+00,-5.677898406982421875e+00,-4.991001129150390625e+00,-4.246382713317871094e+00,-3.455626964569091797e+00,-2.631513357162475586e+00,-1.787435173988342285e+00,-9.366845488548278809e-01,-9.166032820940017700e-02
-7.407878339290618896e-02,-7.063019871711730957e-01,-1.351185917854309082e+00,-1.995721101760864258e+00,-2.626940488815307617e+00,-3.232646942138671875e+00,-3.801980495452880859e+00,-4.325767040252685547e+00,-4.796621322631835938e+00,-5.208842277526855469e+00,-5.558141231536865234e+00,-5.841308116912841797e+00,-6.055943012237548828e+00,-6.200257778167724609e+00,-6.272996425628662109e+00,-6.273410320281982422e+00,-6.201298236846923828e+00,-6.057047367095947266e+00,-5.841719150543212891e+00,-5.557144165039062500e+00,-5.206050872802734375e+00,-4.792230129241943359e+00,-4.320683479309082031e+00,-3.797709941864013672e+00,-3.230933427810668945e+00,-2.629147052764892578e+00,-2.002039432525634766e+00,-1.359766244888305664e+00,-7.124188542366027832e-01,-6.943006813526153564e-02
-4.944715648889541626e-02,-4.778700172901153564e-01,-9.154419302940368652e-01,-1.353167057037353516e+00,-1.782084345817565918e+00,-2.193770408630371094e+00,-2.580740213394165039e+00,-2.936691522598266602e+00,-3.256583690643310547e+00,-3.536561250686645508e+00,-3.773749589920043945e+00,-3.966013431549072266e+00,-4.111753940582275391e+00,-4.209764003753662109e+00,-4.259173870086669922e+00,-4.259442329406738281e+00,-4.210395812988281250e+00,-4.112269401550292969e+00,-3.965783119201660156e+00,-3.772205352783203125e+00,-3.533444643020629883e+00,-3.252140045166015625e+00,-2.931749820709228516e+00,-2.576589345932006836e+00,-2.191839933395385742e+00,-1.783438444137573242e+00,-1.357912302017211914e+00,-9.221035838127136230e-01,-4.828293621540069580e-01,-4.648860916495323181e-02
-2.522236853837966919e-02,-2.482605278491973877e-01,-4.769258201122283936e-01,-7.062601447105407715e-01,-9.313311576843261719e-01,-1.147513031959533691e+00,-1.350712180137634277e+00,-1.537524342536926270e+00,-1.705275058746337891e+00,-1.851970791816711426e+00,-1.976174473762512207e+00,-2.076840639114379883e+00,-2.153185844421386719e+00,-2.204593420028686523e+00,-2.230582237243652344e+00,-2.230816841125488281e+00,-2.205138683319091797e+00,-2.153620719909667969e+00,-2.076625585556030273e+00,-1.974843025207519531e+00,-1.849343657493591309e+00,-1.701596975326538086e+00,-1.533502101898193359e+00,-1.347371935844421387e+00,-1.145924806594848633e+00,-9.322249293327331543e-01,-7.096132636070251465e-01,-4.815980195999145508e-01,-2.517026662826538086e-01,-2.327347360551357269e-02
-1.770836766809225082e-03,-2.085023932158946991e-02,-4.207566380500793457e-02,-6.449376791715621948e-02,-8.716496080160140991e-02,-1.092261597514152527e-01,-1.299532651901245117e-01,-1.488136202096939087e-01,-1.654864400625228882e-01,-1.798373311758041382e-01,-1.918644160032272339e-01,-2.016122043132781982e-01,-2.091141492128372192e-01,-2.143425047397613525e-01,-2.172018289566040039e-01,-2.175486981868743896e-01,-2.152366191148757935e-01,-2.101594656705856323e-01,-2.023093700408935547e-01,-1.917888820171356201e-01,-1.788198649883270264e-01,-1.637044996023178101e-01,-1.467860341072082520e-01,-1.283845305442810059e-01,-1.087742075324058533e-01,-8.816609531641006470e-02,-6.674474477767944336e-02,-4.471197351813316345e-02,-2.232747338712215424e-02,8.833542233332991600e-05


==> Plots/2D_Sine_Sine/Vary_Alpha/Vary_alpha_4_nPts_30/Error.csv <==
5.046963095664978027e-01,9.859606742858886719e+00
1.420842558145523071e-01,9.921541213989257812e+00
3.294293582439422607e-02,6.470216751098633701e+00
1.866912841796875000e-02,3.902577161788940874e+00
1.222798693925142462e-02,2.512783527374267578e+00
6.266912445425987244e-03,1.821278691291809082e+00
3.241431899368761669e-03,1.145981788635253906e+00
2.553902333602307926e-03,6.500165462493896484e-01
2.035330748185515837e-03,5.040100216865539551e-01
1.464297529309988239e-03,4.326155483722686768e-01
1.013116212561726570e-03,4.184745252132415771e-01
6.882104207761583544e-04,3.701738417148590088e-01
4.828167147934437882e-04,2.638656198978424072e-01
3.990390687249602514e-04,1.776364296674728671e-01
3.764659049920737201e-04,1.434850394725799561e-01
3.702921094372868538e-04,1.449523568153381348e-01
3.272491449024530976e-04,1.313894838094711581e-01
3.009279898833484542e-04,1.336422413587570190e-01
2.948697365354747122e-04,1.228381618857383589e-01
2.439918316667900574e-04,1.023537069559097151e-01
2.115788520313800465e-04,1.017405390739440918e-01
1.828591921366752007e-04,1.079189330339431485e-01
1.595665380591527170e-04,8.929425477981568771e-02
9.787261951714754105e-04,8.364661782979965210e-02
2.795185719151047684e-04,7.515008747577668624e-02
5.721604684367774833e-04,6.805974990129472213e-02
7.156480569392440535e-04,7.003796100616456466e-02
4.950980073772370815e-04,6.013147905468940041e-02
8.179040742106734622e-04,5.830259621143341064e-02
4.740984295494853908e-04,5.923445150256156921e-02
6.099455058574674345e-04,5.401981994509695573e-02
4.941024235449733518e-04,5.103089660406113365e-02
1.836528303101658171e-03,6.040240824222563309e-02
2.610025112517179143e-04,5.205763131380080483e-02
1.904013770399614898e-04,8.808480948209763961e-02
4.112935275770723278e-04,5.453178659081457658e-02
1.795255520846694437e-04,5.545589700341225364e-02
3.866370534524319930e-04,5.973442271351813576e-02
2.164171542972326712e-03,5.446865782141685486e-02
2.778663765639064528e-04,5.453707277774811485e-02
8.499463729094707150e-05,5.090156942605972290e-02
2.194838016293942386e-04,7.186816632747651534e-02
1.050346036208794063e-04,7.159113883972167969e-02
2.806410193443299641e-03,5.114242807030677795e-02
1.255558017874137651e-04,5.201905220746994019e-02
7.423664646921682088e-05,5.124325305223464966e-02
1.283490128116683256e-04,4.378883913159370422e-02
3.201290965080261773e-04,4.795082286000252464e-02
9.567851520841934461e-05,4.386794939637184143e-02
6.383869331330063127e-04,4.660843685269355774e-02
1.324455370195209167e-04,4.527920484542845986e-02
7.485253154300154340e-04,4.554883390665054321e-02
1.210519403684883361e-04,5.179461464285849831e-02
2.235240972368046912e-04,6.313459575176239014e-02
2.127921761712061276e-04,4.596649482846260765e-02
1.141368338721805134e-04,4.673958942294120095e-02
1.894202141556890174e-04,4.712384194135665200e-02
1.539198914542794011e-03,7.403482496738435226e-02
2.223235205747188764e-04,4.408737644553185203e-02
1.250553410500288226e-03,7.022183388471603394e-02
2.486817247699947249e-04,5.444548279047011635e-02
6.886580376885832440e-04,5.382543802261351845e-02
3.040245501324535500e-04,4.490732774138450623e-02
1.751965464791281927e-04,4.557090625166893699e-02
8.154048700816926088e-04,4.522027075290680626e-02
3.799035039264707131e-04,5.290063470602036216e-02
2.892779011745004762e-04,4.949637502431868813e-02
2.952681097667666458e-04,5.036877840757368607e-02
1.165307476185262420e-03,4.709511622786522606e-02
2.041587140411139348e-04,4.793186485767363808e-02
7.500157516915357929e-05,4.831019043922423623e-02
1.984826958505438404e-04,4.811361804604530334e-02
5.692743070540014314e-05,4.983792454004289108e-02
5.596010014414786208e-04,6.172476708889006874e-02
7.224033470265567303e-05,4.967851936817168496e-02
5.038747331127525460e-04,4.816693440079688332e-02
1.249845809070393714e-04,4.831696301698685386e-02
1.533683534944429452e-04,4.654258117079735496e-02
1.400652690790593082e-04,4.701545834541320801e-02
2.659289166331289030e-04,4.550928249955176613e-02
2.635735727380960638e-04,5.144988372921943665e-02
6.666727131232616033e-04,4.707534611225128174e-02
7.158621883718291464e-05,4.511729627847671509e-02
6.607175455428661000e-04,4.576557874679565430e-02
5.496868834597994660e-05,4.416539892554283836e-02
7.758930441923442755e-04,4.605361074209212563e-02
1.082169255823827602e-04,4.581282287836075523e-02
5.061964839114808901e-05,4.417258501052857139e-02
3.508356458041817492e-04,4.839485138654710250e-02
3.869987849611790072e-04,4.375384002923966148e-02
1.944286632351578637e-04,4.688273370265960693e-02
2.605679328553376956e-04,5.908705294132231972e-02
2.533103397581727397e-04,4.339715465903282166e-02
1.115864943130874092e-04,4.482865333557129600e-02
2.830395242199302804e-04,4.481317847967147827e-02
2.700144250411538101e-04,4.805514588952064514e-02
3.985211660619826209e-04,4.831806942820549705e-02
5.073514694231560961e-05,4.579567909240722656e-02
5.863753540324981919e-05,4.572611674666405418e-02
4.889265983365479520e-05,4.972828552126885154e-02
1.970809680642559582e-04,4.663872718811035156e-02
1.588510349392889575e-04,4.740691557526588440e-02
6.887703784741466698e-05,4.667023941874504089e-02
5.434235936263573439e-05,4.863757640123367310e-02
2.701638732105495172e-04,4.991625994443892739e-02
6.924562330823387610e-05,4.888178408145903847e-02
4.087233683094383912e-04,4.743815585970878601e-02
4.926660403725689784e-05,5.183335021138189835e-02
1.800818863557652181e-04,4.709038510918617249e-02
5.767119728261607616e-05,4.762096330523490212e-02
1.110909652197733115e-04,4.822266846895217896e-02
1.630638435017316449e-04,4.884178936481474442e-02
1.468820264562963897e-04,4.593821987509728172e-02
5.380862421588973566e-05,4.725500941276550293e-02
3.513891424518078566e-04,4.623231291770935752e-02
5.510224582394586369e-05,4.800425842404365540e-02
1.843923237174748019e-04,4.687481001019477150e-02
4.973669274477291515e-05,4.638367518782614968e-02
2.576300757937133854e-04,4.526467621326447227e-02
4.627132148016247561e-05,4.854698106646537781e-02
4.660407430492340976e-04,4.674350842833519676e-02
5.085188968223518268e-05,4.704195633530616760e-02
4.856424857280214401e-05,5.245560407638549111e-02
2.355073957005517592e-04,4.761505126953124306e-02
7.792787801008667456e-05,4.731729254126549461e-02
1.485993561800568212e-04,4.764768853783606789e-02
1.664647861616686800e-04,4.915620014071465232e-02
1.178442107629962401e-04,4.799415916204453209e-02
2.126510371454061704e-04,4.827681183815002441e-02
4.120711528230457956e-04,4.912485927343367836e-02
5.963444345979949967e-05,4.809554293751715920e-02
1.583873818162828142e-04,4.896955192089080117e-02
7.889911648817359046e-05,4.768607392907143333e-02
7.833430572645738721e-05,4.943727329373360374e-02
1.626480952836572853e-04,5.536792054772377014e-02
4.713125235866753214e-05,4.701388999819756248e-02
1.556109200464561040e-04,4.871427267789840698e-02
4.702775913756342775e-05,4.830360412597655556e-02
5.852674439665863461e-05,5.027571320533751748e-02
9.136409062193706632e-05,4.846931621432304382e-02
8.236433495767418636e-05,4.733483120799064636e-02
6.460669101215904412e-05,4.786806926131248474e-02
1.687985495664178783e-04,4.689549282193183205e-02
5.973114093649197029e-05,5.190823227167128129e-02
2.005872956942768260e-04,4.742955416440964439e-02
6.078650403651408851e-05,4.795603081583977439e-02
4.229866681271231309e-05,4.920012503862380288e-02
8.140609861584381624e-05,4.733067378401756981e-02
4.200397233944385566e-05,4.777975007891655662e-02
1.822265621740370176e-04,4.778825864195824363e-02
5.760600834037173877e-05,4.797530546784400940e-02
2.154461253667251360e-04,4.800353944301605225e-02
5.145056638866659591e-05,4.806390032172202370e-02
2.000664535444229299e-04,4.912902042269706032e-02
4.217882087687034500e-05,4.759337007999420860e-02
4.326272755861283704e-05,4.872159659862518311e-02
4.611828626366328785e-05,4.887335374951363998e-02
9.537182631902389903e-05,4.795161634683609009e-02
8.988356421468786221e-05,4.903769493103026650e-02
1.172559277620166676e-04,4.779192805290221474e-02
9.384126315126194195e-05,4.890074953436852195e-02
2.209632511949168282e-04,4.804480820894241333e-02
5.331187639967535028e-05,4.883272573351860046e-02
6.170091364765539765e-05,4.787001758813858726e-02
4.734286630991844290e-05,4.948947951197623513e-02
4.715277100331147962e-05,4.881667345762252808e-02
8.154596434906119648e-05,4.927827417850493691e-02
4.374657873995602131e-05,4.877808690071105263e-02
4.266659379936754026e-05,4.798385128378868103e-02
7.975599146448078482e-05,4.980747774243354103e-02
5.133736704010519793e-05,4.882109537720679543e-02
9.514160774415353480e-05,4.815330356359481812e-02
2.722565550357101179e-04,4.916891083121299050e-02
5.456855797092429616e-05,4.879243299365042946e-02
1.076924236258490925e-04,4.853166267275810242e-02
6.080451930756677957e-05,4.864142835140228271e-02
1.696439285296947035e-04,4.896398633718491988e-02
4.512209488893859766e-05,4.840572178363800049e-02
8.372920274268829007e-05,4.900023713707925277e-02
4.688171247835271738e-05,4.828392714262008667e-02
4.278292544768193229e-05,4.894423484802245400e-02
1.191886185551994091e-04,5.014028027653693459e-02
4.343136606621554629e-05,4.886183515191078880e-02
4.291320146876390009e-05,4.892902821302413247e-02
4.647073365049433978e-05,4.896594956517219543e-02
5.486800728249360213e-05,4.969701543450355530e-02
1.387374941259621490e-04,4.905603826045989990e-02
4.949034700985065237e-05,4.984644055366515419e-02
7.318728603422647175e-05,4.948405176401139000e-02
5.688564488082194193e-05,4.944400489330292442e-02
7.223813736345613542e-05,4.896443709731101296e-02
8.736675954423840749e-05,4.972346872091293335e-02
5.345229874365029009e-05,5.030531808733939431e-02
5.659197995555584402e-05,4.973714426159859398e-02
1.515617768745868314e-04,4.944133758544922569e-02
4.707100742962209338e-05,4.949980601668358543e-02
1.131371900555678661e-04,4.965083673596382141e-02
4.365999484434721144e-05,5.005297809839247269e-02
5.591075023403391920e-05,5.005360394716262817e-02
4.254795567248947241e-05,5.009604245424269936e-02
4.272725345799698748e-05,4.986533895134926536e-02
5.752057768404481085e-05,4.954220354557038047e-02
4.292782614356835456e-05,5.037749558687210777e-02
1.821153709897770122e-04,5.012299865484236977e-02
5.021683682571164586e-05,4.994231089949607155e-02
4.394664210849442943e-05,5.002979189157486656e-02
4.708808410214263609e-05,5.096555873751641014e-02
5.881173274246979845e-05,4.972774907946586609e-02
5.384389442042444916e-05,5.030168220400810242e-02
5.378519563237209214e-05,5.142105743288994529e-02
9.106150537263596597e-05,4.991832375526427529e-02
5.584350947174245662e-05,5.006298795342445374e-02
5.291956767905503511e-05,5.020635575056076744e-02
5.015009810449554161e-05,5.044839531183243492e-02
4.305397305870429359e-05,5.075653269886969826e-02
5.165525362826887181e-05,5.016386136412621238e-02
5.810900620417666705e-05,5.085239186882973411e-02
4.263512164470742373e-05,4.995862394571303627e-02
5.730525663238950751e-05,5.046130716800689697e-02
5.326914470060727813e-05,5.048085376620291970e-02
1.171113253803922913e-04,5.067316815257071755e-02
4.417230229591952807e-05,5.052011832594872909e-02
6.551592377945783465e-05,5.038590356707572937e-02
7.559978257631877604e-05,5.054699257016181252e-02
4.283109592506664722e-05,5.038642138242720864e-02
4.269840792403556406e-05,5.086173862218856118e-02
4.443074431037532336e-05,5.033561214804650047e-02
4.778927177540026605e-05,5.074960365891457298e-02
5.537530159926974639e-05,5.071711540222167275e-02
4.868638643529265441e-05,5.042755603790282509e-02
4.525271651800723239e-05,5.071223527193069458e-02
4.426626401254908606e-05,5.089196562767029502e-02
4.239627014612781732e-05,5.071629583835602501e-02
4.594787606038154527e-05,5.087655782699584961e-02
4.382757106213829056e-05,5.062518268823625045e-02
4.445388913154604761e-05,5.070285126566887596e-02
4.800004535354674540e-05,5.038958415389060280e-02
4.443274156074037605e-05,5.073564872145653465e-02
6.144755025161435661e-05,5.062672868371009133e-02
4.439882832230070776e-05,5.054425075650215149e-02
4.392184928292411974e-05,5.107704922556876442e-02
4.300658838474195113e-05,5.055195465683937767e-02
4.850039840675889090e-05,5.046284571290016174e-02
4.813535633729774845e-05,5.048742145299911499e-02
4.618323509930632331e-05,5.062853917479515076e-02
4.367388828541152179e-05,5.035908892750740051e-02
4.654979784390885042e-05,5.062238126993180015e-02
4.548605647869405420e-05,5.017954111099243164e-02
5.065874938736673785e-05,5.079322308301925659e-02
4.525061012827789241e-05,5.059638991951943138e-02
4.811078179045584393e-05,5.092765390872955322e-02
4.296436236472799019e-05,5.055452138185500405e-02
4.273271042620765893e-05,5.090976506471635299e-02
4.280794746591709554e-05,5.055591464042664268e-02
4.277682455722240561e-05,5.078775063157082298e-02
4.280458233552052215e-05,5.065569654107094505e-02
4.743756653624584050e-05,5.092080309987067482e-02
4.341083695180714130e-05,5.108103528618811867e-02
4.373714546090921217e-05,5.084680393338203430e-02
4.414276918396354399e-05,5.075929313898087242e-02
4.391402399051005869e-05,5.124513059854507446e-02
5.969197809463361445e-05,5.110244825482368469e-02
4.314292164053769952e-05,5.104819685220718384e-02
4.298836938687602906e-05,5.103410035371781089e-02
4.473284934647381306e-05,5.101257190108299949e-02
4.301378430682237177e-05,5.113963782787322998e-02
4.308009010856036434e-05,5.127503722906112671e-02
4.325093323132021860e-05,5.094695836305617592e-02
4.630045077647084540e-05,5.128385871648787064e-02
4.424383223522457211e-05,5.106161162257195213e-02
5.144832539372144774e-05,5.093332007527352073e-02
4.337297286838291043e-05,5.118266120553015969e-02
4.647472087526695295e-05,5.105153098702430725e-02
4.359483136795461855e-05,5.100216716527938843e-02
4.463090226636271587e-05,5.107186734676361084e-02
4.349418304627759212e-05,5.106859281659126282e-02
4.406783409649504178e-05,5.072113499045372703e-02
4.412299676914697343e-05,5.126366019248961708e-02
4.374752097646708517e-05,5.107673630118369362e-02
4.505120159592476079e-05,5.103845521807669899e-02
4.909638300887306982e-05,5.122282356023788452e-02
4.359823287813924253e-05,5.098063871264457009e-02
4.429830369190311567e-05,5.107800662517546914e-02
4.370053648017348892e-05,5.125698819756507874e-02
4.687569526140578769e-05,5.104838311672210693e-02
4.422553320182487369e-05,5.138825252652167580e-02
4.393865674501281569e-05,5.108748003840445778e-02
4.678467303165234625e-05,5.118628591299058395e-02
5.042988050263376399e-05,5.134299024939536354e-02
4.347444701124912635e-05,5.121469870209693909e-02
4.742136661661788821e-05,5.138561502099036477e-02
4.347198409959671849e-05,5.129758641123770280e-02
4.796978100785050878e-05,5.119173228740692833e-02
4.334510231274182147e-05,5.127184838056563637e-02
6.534809654112902553e-05,5.129438638687133095e-02
4.347132198745380747e-05,5.128673836588860252e-02
4.325274494476615705e-05,5.137681588530539772e-02
4.658956822822799058e-05,5.122617632150650718e-02
4.326449561631310394e-05,5.134895443916320801e-02
4.531918239081276410e-05,5.135008692741394737e-02
4.332025491748938507e-05,5.135759338736534119e-02
4.515466935117733074e-05,5.132967606186866066e-02
4.314730176702139729e-05,5.129133537411688371e-02
4.343411274021493441e-05,5.143286660313606262e-02
4.466680911718871107e-05,5.126972123980522156e-02
4.327789793023840271e-05,5.136669054627417824e-02
4.311274824431168763e-05,5.124953016638755798e-02
4.307697963668034158e-05,5.124383047223091125e-02
4.436036761035208674e-05,5.128988623619080284e-02
4.319169966038318521e-05,5.139357969164848328e-02
4.384334897622463377e-05,5.122120305895805359e-02
4.309478390496224165e-05,5.121966078877449036e-02
4.545170304481874814e-05,5.120223388075828552e-02
4.405732761370014736e-05,5.125714465975761414e-02
4.868226096732541919e-05,5.130160599946975708e-02
4.348359288997018880e-05,5.113510042428970337e-02
4.375295975478364662e-05,5.121426284313201904e-02
4.312860619393177330e-05,5.125315114855765602e-02
4.376650758786130359e-05,5.126156285405158303e-02
4.311678276280873201e-05,5.123909562826157310e-02
4.350858216639610855e-05,5.124158039689064720e-02
4.346513742348179899e-05,5.126894265413284302e-02
4.376561264507468449e-05,5.117017403244972229e-02
4.309315045247786425e-05,5.121427401900290749e-02
4.308881398173983125e-05,5.125386640429496765e-02
4.407897358760241082e-05,5.119747295975685814e-02
4.316313061281108044e-05,5.119181051850318215e-02
4.307676135795194318e-05,5.132365971803665855e-02
4.315650221542455934e-05,5.126582458615303733e-02
4.379342135507614776e-05,5.143818259239196083e-02
4.394911957206207922e-05,5.116717144846915505e-02
4.363453263067638331e-05,5.129596963524817727e-02
4.432226705830542878e-05,5.127828195691108704e-02
4.429729597177359870e-05,5.128569900989532471e-02
4.307952985982412643e-05,5.134624987840653160e-02
4.318568244343623519e-05,5.125153064727782509e-02
4.368456939118915661e-05,5.134114623069762490e-02
4.500891373027115383e-05,5.131914094090461731e-02
4.314195393817501313e-05,5.131397396326065757e-02
4.307090421207251197e-05,5.130577459931372902e-02
4.299411739339121364e-05,5.133875459432601929e-02
4.346781133790501817e-05,5.134296417236327431e-02
4.305239053792322902e-05,5.137103796005249717e-02
4.299054489820267668e-05,5.133789032697676225e-02
4.596848884830254724e-05,5.130210146307944558e-02
4.294882819522172890e-05,5.141007527709007263e-02
4.320373773225581103e-05,5.133492127060890892e-02
4.304450703784822740e-05,5.126225203275679848e-02
4.335445555625482038e-05,5.142173543572427230e-02
4.304634057916697452e-05,5.136071145534516075e-02
4.300765795051117511e-05,5.134768038988112709e-02
4.302538582123813303e-05,5.129418894648551941e-02
4.339458246249706231e-05,5.139949172735214927e-02
4.299395732232368805e-05,5.137033760547638633e-02
4.316534250392576509e-05,5.140982195734977722e-02
4.417320087668482551e-05,5.131036043167114258e-02
4.292076118872504344e-05,5.136153101921080849e-02
4.311803786549714477e-05,5.136603489518165588e-02
4.325331246946005658e-05,5.131227150559425354e-02
4.294474638300013134e-05,5.139975994825362465e-02
4.299484862713144585e-05,5.137108638882637718e-02
4.302331581129694528e-05,5.136604607105255127e-02
4.288022682885642758e-05,5.135068669915199974e-02
4.288789932616057722e-05,5.134887248277663491e-02
4.303138121031224728e-05,5.139516294002532265e-02
4.286360854166562586e-05,5.135546997189521096e-02
4.337097561801785096e-05,5.136262252926827171e-02
4.285339673515411942e-05,5.135467275977135398e-02
4.285151953808961266e-05,5.139014869928360679e-02
4.292373341741038994e-05,5.131400376558303833e-02
4.282908776076510549e-05,5.140249058604239724e-02
4.334327968535943464e-05,5.137110501527786255e-02
4.287006595404818654e-05,5.135147273540497520e-02
4.350742892711423337e-05,5.139392241835594871e-02
4.285256000002849510e-05,5.135678499937058189e-02
4.282070221961477942e-05,5.134498700499535301e-02
4.289643766242076726e-05,5.138504132628440857e-02
4.281302608433176847e-05,5.135812982916831276e-02
4.281365181668660857e-05,5.136575922369956276e-02
4.370271926745774395e-05,5.134573206305503845e-02
4.280243956600313158e-05,5.138982087373732827e-02
4.280449866200799970e-05,5.135011300444603660e-02
4.316210106480868026e-05,5.129663273692131736e-02
4.278215419617482885e-05,5.139473453164099953e-02
4.278954656911079855e-05,5.137044936418533325e-02
4.281202200218105859e-05,5.135392397642134926e-02
4.277795233065258371e-05,5.132642015814781189e-02
4.282668305677362464e-05,5.137951299548148415e-02
4.279200220480557868e-05,5.134578794240950150e-02
4.275558603694663807e-05,5.134022608399391174e-02
4.274894308764488183e-05,5.136230960488320091e-02
4.333434844738803126e-05,5.133824422955513694e-02
4.273452941561119801e-05,5.134184658527374268e-02
4.272527439752596347e-05,5.135385692119597001e-02
4.301000444684178992e-05,5.134936049580573342e-02
4.274146704119632191e-05,5.133365467190741799e-02
4.273435843060721727e-05,5.132210627198219993e-02
4.270511999493461439e-05,5.136218667030333779e-02
4.270551653462462127e-05,5.134488269686698220e-02
4.268249176675455137e-05,5.132981389760969682e-02
4.283171801944267345e-05,5.135013535618782043e-02
4.265579627826811238e-05,5.129933729767799377e-02
4.263997107045722955e-05,5.136705935001373291e-02
4.272270234650933608e-05,5.134226381778717735e-02
4.264044036972334438e-05,5.136607587337494590e-02
4.262810762156730348e-05,5.130615457892417214e-02
4.261898720869795843e-05,5.132905021309852600e-02
4.259327761246825485e-05,5.132271349430083535e-02
4.274903403711503879e-05,5.133206397294998169e-02
4.256299143889915535e-05,5.129553005099297264e-02
4.259214983903802931e-05,5.135831981897354820e-02
4.255487510818056762e-05,5.132660642266273499e-02
4.283227463020008395e-05,5.132807418704032204e-02
4.252815051586369900e-05,5.132889375090598366e-02
4.274632738088259644e-05,5.132637172937393882e-02
4.260494097252375700e-05,5.132514983415603638e-02
4.249581252224745399e-05,5.131842568516730568e-02
4.247526157996617935e-05,5.133267492055893638e-02
4.250735219102355568e-05,5.133102089166640541e-02
4.245379022904673761e-05,5.133840441703797081e-02
4.244317824486642398e-05,5.132646858692169883e-02
4.244092633598487487e-05,5.134306475520133972e-02
4.243928560754284940e-05,5.131381750106810830e-02
4.253985753166492014e-05,5.132956057786940834e-02
4.241143687977457589e-05,5.132652446627617576e-02
4.241584974806757136e-05,5.134221166372299194e-02
4.280348002794200047e-05,5.132060870528219743e-02
4.237303437548688189e-05,5.134038627147674561e-02
4.238094334141352638e-05,5.132135376334191756e-02
4.244017691235060720e-05,5.132237449288368919e-02
4.238019755575803870e-05,5.133569240570066972e-02
4.275408718967812306e-05,5.132846534252166054e-02
4.232908759149721400e-05,5.133524164557456970e-02
4.250184429110959172e-05,5.132368579506875472e-02
4.231069760862738572e-05,5.133545026183128357e-02
4.232584979035894303e-05,5.133400112390518188e-02
4.229569458402694627e-05,5.132121220231056907e-02
4.229931073496120221e-05,5.134700611233711243e-02
4.228029865771533414e-05,5.131703987717628479e-02
4.228056423016821118e-05,5.132458359003067710e-02
4.226798046147448094e-05,5.132442712783813477e-02
4.226724922773430972e-05,5.133474990725516579e-02
4.225793963996690781e-05,5.132760107517241738e-02
4.227564568282103673e-05,5.131897330284118652e-02
4.224362419336103581e-05,5.133688077330589294e-02
4.231837010593153536e-05,5.134478956460953453e-02
4.222369170747700064e-05,5.133317038416863182e-02
4.222150164423507044e-05,5.132920667529106834e-02
4.230306876706888051e-05,5.134524405002593300e-02
4.221511335344983772e-05,5.133613571524620750e-02
4.219519178150220350e-05,5.134718492627144554e-02
4.217968307784759186e-05,5.135993659496307373e-02
4.218011963530444286e-05,5.134819075465203025e-02
4.218571484670975669e-05,5.135153234004974365e-02
4.221037306706419044e-05,5.135672912001609802e-02
4.218388858134860343e-05,5.136480182409286499e-02
4.216921297484079546e-05,5.136251077055929704e-02
4.216793240630067207e-05,5.137349292635917664e-02
4.218913818476723677e-05,5.137809738516806862e-02
4.213877764414063231e-05,5.136973410844803550e-02
4.229585101711564444e-05,5.137781798839569092e-02
4.212042767903767526e-05,5.138221010565757058e-02
4.212456042296251789e-05,5.140533298254013755e-02
4.218713729642328212e-05,5.138117074966429276e-02
4.211192936054432257e-05,5.138925090432166359e-02
4.210891711409205741e-05,5.139266327023506165e-02
4.211071427562271328e-05,5.139992013573645158e-02
4.210194674669763581e-05,5.140122026205062172e-02
4.210742554278112270e-05,5.139611288905143044e-02
4.214109139866194941e-05,5.140649527311325073e-02
4.209659527987241745e-05,5.140497535467148521e-02
4.212187559460291132e-05,5.141375958919525146e-02
4.211902705719697206e-05,5.140652880072593689e-02
4.208662357996215874e-05,5.141519010066985390e-02
4.207987876725381070e-05,5.141543969511986473e-02
4.213810098008252680e-05,5.141336098313330910e-02
4.207021629554216156e-05,5.142000690102577209e-02
4.207461097394116223e-05,5.142551660537720420e-02
4.209709732094782999e-05,5.142549797892569108e-02
4.207120218779891052e-05,5.142169445753098228e-02
4.206156154396015814e-05,5.143499746918677590e-02
4.206581797916438768e-05,5.142552405595778725e-02
4.206548692309296266e-05,5.143465846776961586e-02
4.205510413157752969e-05,5.143516510725020668e-02
4.205950608593412421e-05,5.144120752811431191e-02
4.206654921290463344e-05,5.143255367875099876e-02
4.215124499751258304e-05,5.144417658448219993e-02
4.206101584713905372e-05,5.144655331969260476e-02
4.205892037134617567e-05,5.144130066037177346e-02
4.220071787131016226e-05,5.144722387194633484e-02
4.205948062008245424e-05,5.145280063152312539e-02
4.205128425383007661e-05,5.144762620329856873e-02
4.207066376693544061e-05,5.144833400845526955e-02
4.206237645121293313e-05,5.145237594842910767e-02
4.207659003441219979e-05,5.145624652504921653e-02
4.206929952488280833e-05,5.145895481109618447e-02
4.206281664664858445e-05,5.145899951457977295e-02
4.206343510304579004e-05,5.145911872386933067e-02
4.205789809930139645e-05,5.146116018295287392e-02
4.206587618682531470e-05,5.146719515323638222e-02


==> Plots/2D_Sine_Sine/Vary_Alpha/Vary_alpha_4_nPts_30/State.csv <==
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,1.170964725315570831e-02,2.326725609600543976e-02,3.454880416393280029e-02,4.542743787169456482e-02,5.577700212597846985e-02,6.547539681196212769e-02,7.440733909606933594e-02,8.246660977602005005e-02,8.955775201320648193e-02,9.559748321771621704e-02,1.005152687430381775e-01,1.042542681097984314e-01,1.067714542150497437e-01,1.080378144979476929e-01,1.080388724803924561e-01,1.067743003368377686e-01,1.042583137750625610e-01,1.005196273326873779e-01,9.560126811265945435e-02,8.956044167280197144e-02,8.246804028749465942e-02,7.440799474716186523e-02,6.547615677118301392e-02,5.577879026532173157e-02,4.543085023760795593e-02,3.455356881022453308e-02,2.327205613255500793e-02,1.171262469142675400e-02,0.000000000000000000e+00
0.000000000000000000e+00,2.326813340187072754e-02,4.623482376337051392e-02,6.865349411964416504e-02,9.027174115180969238e-02,1.108387783169746399e-01,1.301118880510330200e-01,1.478617787361145020e-01,1.638774275779724121e-01,1.779690831899642944e-01,1.899712979793548584e-01,1.997438818216323853e-01,2.071739733219146729e-01,2.121759802103042603e-01,2.146924436092376709e-01,2.146944105625152588e-01,2.121813297271728516e-01,2.071816176176071167e-01,1.997521817684173584e-01,1.899783909320831299e-01,1.779741197824478149e-01,1.638801544904708862e-01,1.478632241487503052e-01,1.301137506961822510e-01,1.108429729938507080e-01,9.027939289808273315e-02,6.866387277841567993e-02,4.624523967504501343e-02,2.327459864318370819e-02,0.000000000000000000e+00
0.000000000000000000e+00,3.455061465501785278e-02,6.865460425615310669e-02,1.019454598426818848e-01,1.340481638908386230e-01,1.645900309085845947e-01,1.932103931903839111e-01,2.195688784122467041e-01,2.433517724275588989e-01,2.642776370048522949e-01,2.821003198623657227e-01,2.966121733188629150e-01,3.076453506946563721e-01,3.150728940963745117e-01,3.188095688819885254e-01,3.188123703002929688e-01,3.150806427001953125e-01,3.076561987400054932e-01,2.966237366199493408e-01,2.821102738380432129e-01,2.642843425273895264e-01,2.433553487062454224e-01,2.195706963539123535e-01,1.932131797075271606e-01,1.645964384078979492e-01,1.340599507093429565e-01,1.019614711403846741e-01,6.867065280675888062e-02,3.456059843301773071e-02,0.000000000000000000e+00
0.000000000000000000e+00,4.542987793684005737e-02,9.027367830276489258e-02,1.340490430593490601e-01,1.762625277042388916e-01,2.164237648248672485e-01,2.540584802627563477e-01,2.887185811996459961e-01,3.199919164180755615e-01,3.475081622600555420e-01,3.709437549114227295e-01,3.900256454944610596e-01,4.045332372188568115e-01,4.142996370792388916e-01,4.192127585411071777e-01,4.192163050174713135e-01,4.143091440200805664e-01,4.045466482639312744e-01,3.900397419929504395e-01,3.709555566310882568e-01,3.475157916545867920e-01,3.199955224990844727e-01,2.887200415134429932e-01,2.540613114833831787e-01,2.164317071437835693e-01,1.762776523828506470e-01,1.340698748826980591e-01,9.029459953308105469e-02,4.544293507933616638e-02,0.000000000000000000e+00
0.000000000000000000e+00,5.577969923615455627e-02,1.108410581946372986e-01,1.645914316177368164e-01,2.164245098829269409e-01,2.657379209995269775e-01,3.119488954544067383e-01,3.545074760913848877e-01,3.929071128368377686e-01,4.266932308673858643e-01,4.554686248302459717e-01,4.788980185985565186e-01,4.967108964920043945e-01,5.087022185325622559e-01,5.147345662117004395e-01,5.147386789321899414e-01,5.087133049964904785e-01,4.967263042926788330e-01,4.789139032363891602e-01,4.554814100265502930e-01,4.267006814479827881e-01,3.929095268249511719e-01,3.545072376728057861e-01,3.119505643844604492e-01,2.657458782196044922e-01,2.164414823055267334e-01,1.646156013011932373e-01,1.108656078577041626e-01,5.579499527812004089e-02,0.000000000000000000e+00
0.000000000000000000e+00,6.547795236110687256e-02,1.301140487194061279e-01,1.932120472192764282e-01,2.540597617626190186e-01,3.119498789310455322e-01,3.661977350711822510e-01,4.161577820777893066e-01,4.612352848052978516e-01,5.008967518806457520e-01,5.346757769584655762e-01,5.621790885925292969e-01,5.830888748168945312e-01,5.971649885177612305e-01,6.042458415031433105e-01,6.042504310607910156e-01,5.971770286560058594e-01,5.831055045127868652e-01,5.621960163116455078e-01,5.346885919570922852e-01,5.009030699729919434e-01,4.612355232238769531e-01,4.161548316478729248e-01,3.661968111991882324e-01,3.119562566280364990e-01,2.540768682956695557e-01,1.932377219200134277e-01,1.301406323909759521e-01,6.549449265003204346e-02,0.000000000000000000e+00
0.000000000000000000e+00,7.440932840108871460e-02,1.478633284568786621e-01,2.195702642202377319e-01,2.887203097343444824e-01,3.545092344284057617e-01,4.161591529846191406e-01,4.729356467723846436e-01,5.241631269454956055e-01,5.692350864410400391e-01,6.076222658157348633e-01,6.388767957687377930e-01,6.626385450363159180e-01,6.786341667175292969e-01,6.866804957389831543e-01,6.866853833198547363e-01,6.786469817161560059e-01,6.626559495925903320e-01,6.388938426971435547e-01,6.076341271400451660e-01,5.692394971847534180e-01,5.241601467132568359e-01,4.729286432266235352e-01,4.161541759967803955e-01,3.545126318931579590e-01,2.887357473373413086e-01,2.195956408977508545e-01,1.478902846574783325e-01,7.442602515220642090e-02,0.000000000000000000e+00
0.000000000000000000e+00,8.246766030788421631e-02,1.638777852058410645e-01,2.433524578809738159e-01,3.199936747550964355e-01,3.929096460342407227e-01,4.612379670143127441e-01,5.241646766662597656e-01,5.809410810470581055e-01,6.308946609497070312e-01,6.734386682510375977e-01,7.080780863761901855e-01,7.344125509262084961e-01,7.521399259567260742e-01,7.610571980476379395e-01,7.610622048377990723e-01,7.521530389785766602e-01,7.344301939010620117e-01,7.080948352813720703e-01,6.734493970870971680e-01,6.308961510658264160e-01,5.809338688850402832e-01,5.241528153419494629e-01,4.612279534339904785e-01,3.929086625576019287e-01,3.200058043003082275e-01,2.433758080005645752e-01,1.639035642147064209e-01,8.248348534107208252e-02,0.000000000000000000e+00
0.000000000000000000e+00,8.955756574869155884e-02,1.779677569866180420e-01,2.642767727375030518e-01,3.475089371204376221e-01,4.266957342624664307e-01,5.008999705314636230e-01,5.692377090454101562e-01,6.308957934379577637e-01,6.851440668106079102e-01,7.313455343246459961e-01,7.689622640609741211e-01,7.975600361824035645e-01,8.168107867240905762e-01,8.264942169189453125e-01,8.264994025230407715e-01,8.168242573738098145e-01,7.975776791572570801e-01,7.689783573150634766e-01,7.313542366027832031e-01,6.851426959037780762e-01,6.308845877647399902e-01,5.692207217216491699e-01,5.008844733238220215e-01,4.266896545886993408e-01,3.475169241428375244e-01,2.642968595027923584e-01,1.779911220073699951e-01,8.957165479660034180e-02,0.000000000000000000e+00
0.000000000000000000e+00,9.559578448534011841e-02,1.899677515029907227e-01,2.820974588394165039e-01,3.709431588649749756e-01,4.554704129695892334e-01,5.346789360046386719e-01,6.076248884201049805e-01,6.734402775764465332e-01,7.313458323478698730e-01,7.806617021560668945e-01,8.208136558532714844e-01,8.513388037681579590e-01,8.718867897987365723e-01,8.822224140167236328e-01,8.822275400161743164e-01,8.719002604484558105e-01,8.513560891151428223e-01,8.208289742469787598e-01,7.806687951087951660e-01,7.313413619995117188e-01,6.734245419502258301e-01,6.076025962829589844e-01,5.346577167510986328e-01,4.554587602615356445e-01,3.709460794925689697e-01,2.821133732795715332e-01,1.899877339601516724e-01,9.560754895210266113e-02,0.000000000000000000e+00
0.000000000000000000e+00,1.005120724439620972e-01,1.997381746768951416e-01,2.966069579124450684e-01,3.900231122970581055e-01,4.788983762264251709e-01,5.621811747550964355e-01,6.388790011405944824e-01,7.080788612365722656e-01,7.689619660377502441e-01,8.208130002021789551e-01,8.630288839340209961e-01,8.951226472854614258e-01,9.167265295982360840e-01,9.275930523872375488e-01,9.275984168052673340e-01,9.167398810386657715e-01,8.951396942138671875e-01,8.630431294441223145e-01,8.208184242248535156e-01,7.689545154571533203e-01,7.080593705177307129e-01,6.388520598411560059e-01,5.621548891067504883e-01,4.788815379142761230e-01,3.900210261344909668e-01,2.966185212135314941e-01,1.997544020414352417e-01,1.005211994051933289e-01,0.000000000000000000e+00
0.000000000000000000e+00,1.042497754096984863e-01,2.071661800146102905e-01,3.076379597187042236e-01,4.045287072658538818e-01,4.967094659805297852e-01,5.830895900726318359e-01,6.626392602920532227e-01,7.344120144844055176e-01,7.975579500198364258e-01,8.513361215591430664e-01,8.951206207275390625e-01,9.284065961837768555e-01,9.508128762245178223e-01,9.620829224586486816e-01,9.620882272720336914e-01,9.508262872695922852e-01,9.284236431121826172e-01,8.951342701911926270e-01,8.513399362564086914e-01,7.975485324859619141e-01,7.343895435333251953e-01,6.626086235046386719e-01,5.830590128898620605e-01,4.966881275177001953e-01,4.045222401618957520e-01,3.076453506946563721e-01,2.071787118911743164e-01,1.042562574148178101e-01,0.000000000000000000e+00
0.000000000000000000e+00,1.067660823464393616e-01,2.121667861938476562e-01,3.150639832019805908e-01,4.142936170101165771e-01,5.086996555328369141e-01,5.971642732620239258e-01,6.786336302757263184e-01,7.521378993988037109e-01,8.168067932128906250e-01,8.718816041946411133e-01,9.167212843894958496e-01,9.508096575736999512e-01,9.737556576728820801e-01,9.852972030639648438e-01,9.853025674819946289e-01,9.737690091133117676e-01,9.508265256881713867e-01,9.167345166206359863e-01,8.718847036361694336e-01,8.167958259582519531e-01,7.521134614944458008e-01,6.786004304885864258e-01,5.971309542655944824e-01,5.086750388145446777e-01,4.142838418483734131e-01,3.150680065155029297e-01,2.121762335300445557e-01,1.067702621221542358e-01,0.000000000000000000e+00
0.000000000000000000e+00,1.080322265625000000e-01,2.146828770637512207e-01,3.188002705574035645e-01,4.192065298557281494e-01,5.147318243980407715e-01,6.042450666427612305e-01,6.866795420646667480e-01,7.610542774200439453e-01,8.264886140823364258e-01,8.822150230407714844e-01,9.275852441787719727e-01,9.620764851570129395e-01,9.852933883666992188e-01,9.969713091850280762e-01,9.969767928123474121e-01,9.853069782257080078e-01,9.620931744575500488e-01,9.275982379913330078e-01,8.822177648544311523e-01,8.264773488044738770e-01,7.610290646553039551e-01,6.866453289985656738e-01,6.042103767395019531e-01,5.147056579589843750e-01,4.191950559616088867e-01,3.188023269176483154e-01,2.146902382373809814e-01,1.080347821116447449e-01,0.000000000000000000e+00
0.000000000000000000e+00,1.080336272716522217e-01,2.146855145692825317e-01,3.188039958477020264e-01,4.192111194133758545e-01,5.147370696067810059e-01,6.042506098747253418e-01,6.866853833198547363e-01,7.610595226287841797e-01,8.264935016632080078e-01,8.822190165519714355e-01,9.275882840156555176e-01,9.620785117149353027e-01,9.852952361106872559e-01,9.969727993011474609e-01,9.969778656959533691e-01,9.853087067604064941e-01,9.620954394340515137e-01,9.276015162467956543e-01,8.822220563888549805e-01,8.264827132225036621e-01,7.610352635383605957e-01,6.866520643234252930e-01,6.042168140411376953e-01,5.147114396095275879e-01,4.191999137401580811e-01,3.188058733940124512e-01,2.146922498941421509e-01,1.080354899168014526e-01,0.000000000000000000e+00
0.000000000000000000e+00,1.067700088024139404e-01,2.121741324663162231e-01,3.150742650032043457e-01,4.143063724040985107e-01,5.087141990661621094e-01,5.971800088882446289e-01,6.786492466926574707e-01,7.521522641181945801e-01,8.168193697929382324e-01,8.718917369842529297e-01,9.167288541793823242e-01,9.508149623870849609e-01,9.737590551376342773e-01,9.852995276451110840e-01,9.853047728538513184e-01,9.737725853919982910e-01,9.508319497108459473e-01,9.167428612709045410e-01,8.718959093093872070e-01,8.168102502822875977e-01,7.521299719810485840e-01,6.786184310913085938e-01,5.971488356590270996e-01,5.086915493011474609e-01,4.142974615097045898e-01,3.150777816772460938e-01,2.121818363666534424e-01,1.067722290754318237e-01,0.000000000000000000e+00
0.000000000000000000e+00,1.042553260922431946e-01,2.071765363216400146e-01,3.076527118682861328e-01,4.045470058917999268e-01,4.967306256294250488e-01,5.831119418144226074e-01,6.626614928245544434e-01,7.344323396682739258e-01,7.975751757621765137e-01,8.513491153717041016e-01,8.951292037963867188e-01,9.284113645553588867e-01,9.508144855499267578e-01,9.620828628540039062e-01,9.620881676673889160e-01,9.508280158042907715e-01,9.284286499023437500e-01,8.951436877250671387e-01,8.513549566268920898e-01,7.975682616233825684e-01,7.344133853912353516e-01,6.626347899436950684e-01,5.830854773521423340e-01,4.967124760150909424e-01,4.045423865318298340e-01,3.076598048210144043e-01,2.071868926286697388e-01,1.042589768767356873e-01,0.000000000000000000e+00
0.000000000000000000e+00,1.005179211497306824e-01,1.997493803501129150e-01,2.966232001781463623e-01,3.900437355041503906e-01,4.789222180843353271e-01,5.622063279151916504e-01,6.389035582542419434e-01,7.081007957458496094e-01,7.689793109893798828e-01,8.208246827125549316e-01,8.630346059799194336e-01,8.951227664947509766e-01,9.167223572731018066e-01,9.275866746902465820e-01,9.275918006896972656e-01,9.167358279228210449e-01,8.951402306556701660e-01,8.630499839782714844e-01,8.208320736885070801e-01,7.689753174781799316e-01,7.080859541893005371e-01,6.388820409774780273e-01,5.621857643127441406e-01,4.789102375507354736e-01,3.900449275970458984e-01,2.966353893280029297e-01,1.997636258602142334e-01,1.005240380764007568e-01,0.000000000000000000e+00
0.000000000000000000e+00,9.560050815343856812e-02,1.899773478507995605e-01,2.821120321750640869e-01,3.709623515605926514e-01,4.554928243160247803e-01,5.347026586532592773e-01,6.076475977897644043e-01,6.734595894813537598e-01,7.313593626022338867e-01,7.806680798530578613e-01,8.208126425743103027e-01,8.513308763504028320e-01,8.718734383583068848e-01,8.822060823440551758e-01,8.822110891342163086e-01,8.718866705894470215e-01,8.513480424880981445e-01,8.208284974098205566e-01,7.806770801544189453e-01,7.313582301139831543e-01,6.734486818313598633e-01,6.076316237449645996e-01,5.346884727478027344e-01,4.554876387119293213e-01,3.709700703620910645e-01,2.821300923824310303e-01,1.899964511394500732e-01,9.560974687337875366e-02,0.000000000000000000e+00
0.000000000000000000e+00,8.955992758274078369e-02,1.779737025499343872e-01,2.642871141433715820e-01,3.475238680839538574e-01,4.267138242721557617e-01,5.009192824363708496e-01,5.692557096481323242e-01,6.309096217155456543e-01,6.851512193679809570e-01,7.313445210456848145e-01,7.689526081085205078e-01,7.975422739982604980e-01,8.167870640754699707e-01,8.264667987823486328e-01,8.264715671539306641e-01,8.167995810508728027e-01,7.975591421127319336e-01,7.689683437347412109e-01,7.313542962074279785e-01,6.851523518562316895e-01,6.309026479721069336e-01,5.692448616027832031e-01,5.009111762046813965e-01,4.267151355743408203e-01,3.475379943847656250e-01,2.643110156059265137e-01,1.779976934194564819e-01,8.957254886627197266e-02,0.000000000000000000e+00
0.000000000000000000e+00,8.246693015098571777e-02,1.638788431882858276e-01,2.433571964502334595e-01,3.200027346611022949e-01,3.929222226142883301e-01,4.612521231174468994e-01,5.241774916648864746e-01,5.809493064880371094e-01,6.308960914611816406e-01,6.734314560890197754e-01,7.080615758895874023e-01,7.343873977661132812e-01,7.521079778671264648e-01,7.610209584236145020e-01,7.610256075859069824e-01,7.521196007728576660e-01,7.344027161598205566e-01,7.080761194229125977e-01,6.734409928321838379e-01,6.308981776237487793e-01,5.809448361396789551e-01,5.241703987121582031e-01,4.612485766410827637e-01,3.929286897182464600e-01,3.200219869613647461e-01,2.433858364820480347e-01,1.639070808887481689e-01,8.248262852430343628e-02,0.000000000000000000e+00
0.000000000000000000e+00,7.440525293350219727e-02,1.478593200445175171e-01,2.195693999528884888e-01,2.887240052223205566e-01,3.545169234275817871e-01,4.161688983440399170e-01,4.729446172714233398e-01,5.241684317588806152e-01,5.692338347434997559e-01,6.076123118400573730e-01,6.388576030731201172e-01,6.626104712486267090e-01,6.785989999771118164e-01,6.866409778594970703e-01,6.866447925567626953e-01,6.786092519760131836e-01,6.626238822937011719e-01,6.388702988624572754e-01,6.076205372810363770e-01,5.692355632781982422e-01,5.241649150848388672e-01,4.729396998882293701e-01,4.161683022975921631e-01,3.545264005661010742e-01,2.887461781501770020e-01,2.196008265018463135e-01,1.478902846574783325e-01,7.442324608564376831e-02,0.000000000000000000e+00
0.000000000000000000e+00,6.547090411186218262e-02,1.301057934761047363e-01,1.932067424058914185e-01,2.540594935417175293e-01,3.119545280933380127e-01,3.662058115005493164e-01,4.161663949489593506e-01,4.612413644790649414e-01,5.008970499038696289e-01,5.346686244010925293e-01,5.621632933616638184e-01,5.830649137496948242e-01,5.971339941024780273e-01,6.042102575302124023e-01,6.042134165763854980e-01,5.971420407295227051e-01,5.830753445625305176e-01,5.621730089187622070e-01,5.346741676330566406e-01,5.008971691131591797e-01,4.612370729446411133e-01,4.161614775657653809e-01,3.662057816982269287e-01,3.119646608829498291e-01,2.540820837020874023e-01,1.932384222745895386e-01,1.301373243331909180e-01,6.548996269702911377e-02,0.000000000000000000e+00
0.000000000000000000e+00,5.577052757143974304e-02,1.108300238847732544e-01,1.645836085081100464e-01,2.164226621389389038e-01,2.657424211502075195e-01,3.119582831859588623e-01,3.545189499855041504e-01,3.929178416728973389e-01,4.266999363899230957e-01,4.554694294929504395e-01,4.788916707038879395e-01,4.966970980167388916e-01,5.086822509765625000e-01,5.147101879119873047e-01,5.147125124931335449e-01,5.086882114410400391e-01,4.967046380043029785e-01,4.788978695869445801e-01,4.554716944694519043e-01,4.266973435878753662e-01,3.929114937782287598e-01,3.545126020908355713e-01,3.119568228721618652e-01,2.657506763935089111e-01,2.164428681135177612e-01,1.646128892898559570e-01,1.108598113059997559e-01,5.578925088047981262e-02,0.000000000000000000e+00
0.000000000000000000e+00,4.541972279548645020e-02,9.026151150465011597e-02,1.340405941009521484e-01,1.762609481811523438e-01,2.164297550916671753e-01,2.540707886219024658e-01,2.887348532676696777e-01,3.200092017650604248e-01,3.475235998630523682e-01,3.709551393985748291e-01,3.900315165519714355e-01,4.045332074165344238e-01,4.142944216728210449e-01,4.192037582397460938e-01,4.192053377628326416e-01,4.142982959747314453e-01,4.045377075672149658e-01,3.900343477725982666e-01,3.709541857242584229e-01,3.475182354450225830e-01,3.200007379055023193e-01,2.887264490127563477e-01,2.540667951107025146e-01,2.164346724748611450e-01,1.762767732143402100e-01,1.340651065111160278e-01,9.028740972280502319e-02,4.543660953640937805e-02,0.000000000000000000e+00
0.000000000000000000e+00,3.454061225056648254e-02,6.864280998706817627e-02,1.019375696778297424e-01,1.340473741292953491e-01,1.645971834659576416e-01,1.932246387004852295e-01,2.195880860090255737e-01,2.433734983205795288e-01,2.642993032932281494e-01,2.821198701858520508e-01,2.966281771659851074e-01,3.076571524143218994e-01,3.150808215141296387e-01,3.188144266605377197e-01,3.188153505325317383e-01,3.150830566883087158e-01,3.076592981815338135e-01,2.966284453868865967e-01,2.821166813373565674e-01,2.642922997474670410e-01,2.433638125658035278e-01,2.195782959461212158e-01,1.932185590267181396e-01,1.645984500646591187e-01,1.340579092502593994e-01,1.019558459520339966e-01,6.866312772035598755e-02,3.455443307757377625e-02,0.000000000000000000e+00
0.000000000000000000e+00,2.325950190424919128e-02,4.622462391853332520e-02,6.864658743143081665e-02,9.027089923620223999e-02,1.108448505401611328e-01,1.301243007183074951e-01,1.478790044784545898e-01,1.638975292444229126e-01,1.779901981353759766e-01,1.899916082620620728e-01,1.997623443603515625e-01,2.071899473667144775e-01,2.121894508600234985e-01,2.147037684917449951e-01,2.147043347358703613e-01,2.121905535459518433e-01,2.071907222270965576e-01,1.997614800930023193e-01,1.899880021810531616e-01,1.779835820198059082e-01,1.638887524604797363e-01,1.478700190782546997e-01,1.301177889108657837e-01,1.108436211943626404e-01,9.027655422687530518e-02,6.865824013948440552e-02,4.623842239379882812e-02,2.326929569244384766e-02,0.000000000000000000e+00
0.000000000000000000e+00,1.170396059751510620e-02,2.326028235256671906e-02,3.454361110925674438e-02,4.542573541402816772e-02,5.577937886118888855e-02,6.548158824443817139e-02,7.441654801368713379e-02,8.247773349285125732e-02,8.956979215145111084e-02,9.560941159725189209e-02,1.005265116691589355e-01,1.042644381523132324e-01,1.067804247140884399e-01,1.080457791686058044e-01,1.080460324883460999e-01,1.067809835076332092e-01,1.042647361755371094e-01,1.005258932709693909e-01,9.560727328062057495e-02,8.956589549779891968e-02,8.247253298759460449e-02,7.441103458404541016e-02,6.547729671001434326e-02,5.577780306339263916e-02,4.542786628007888794e-02,3.454912453889846802e-02,2.326726540923118591e-02,1.170913130044937134e-02,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> Plots/2D_Sine_Sine/Vary_Alpha/Vary_alpha_6_nPts_30/Error.csv <==
4.881804287433624268e-01,9.527273178100587714e+00
1.419192850589751920e-01,9.924251556396486151e+00
4.143239185214041970e-02,7.400202274322508877e+00
1.413580961525440736e-02,4.852920055389404297e+00
1.024192199110984282e-02,3.144179821014404297e+00
7.404132746160032967e-03,2.030974388122558594e+00
5.240652244538070506e-03,1.280375957489013672e+00
3.955159801989792910e-03,1.152909159660339355e+00
3.285198006778956761e-03,9.782462716102600098e-01
2.868548966944217248e-03,8.593742251396179199e-01
2.533534308895468278e-03,7.846601605415344238e-01
2.213150495663284388e-03,7.047349810600280762e-01
1.889473525807261250e-03,6.386211514472961426e-01
1.565996091812848394e-03,5.654845237731933594e-01
1.252387766726315022e-03,5.001630783081054688e-01
9.606114472262558069e-04,4.178212881088256836e-01
7.038868498057126999e-04,3.624260723590850830e-01
4.960998776368794657e-04,2.878174781799316406e-01
3.493627591524273157e-04,2.325059026479721069e-01
3.559582983143629270e-04,1.865573674440383634e-01
2.100287470966577964e-03,1.523885726928710938e-01
3.676518390420824831e-04,1.217244192957877974e-01
3.217954072169962256e-04,1.029198914766311646e-01
3.730168682523070140e-04,9.357292950153350830e-02
4.611668700817973506e-04,8.851584792137145996e-02
9.778530802577736162e-04,9.045672416687010331e-02
3.636362380348147588e-04,9.842738509178163009e-02
3.539957397151737863e-04,1.189816519618034502e-01
9.822213323786852576e-04,1.070897430181503157e-01
9.274690528400243413e-04,1.114505454897880554e-01
1.183038810268044255e-03,1.013688966631889482e-01
4.727946943603457647e-04,9.289899468421937423e-02
2.985023602377623862e-04,9.462685137987135453e-02
6.252897437661886215e-04,8.493738621473313766e-02
3.932967083528638970e-04,8.401773124933244186e-02
2.475751098245382309e-04,8.126704394817353683e-02
8.214219124056402121e-04,8.196350187063218551e-02
1.392504782415926023e-03,8.053382486104966598e-02
1.618983078515158459e-04,7.973785698413847489e-02
4.049091367051005906e-04,8.758167922496797042e-02
2.557341067586095767e-04,8.039660751819609208e-02
1.339899754384532029e-04,6.717828661203385787e-02
2.968624467030167580e-04,6.476869434118270874e-02
4.814071871805935014e-04,6.298780441284179688e-02
2.583099703770129789e-04,6.171490997076035240e-02
5.959105328656733036e-04,6.888671964406968551e-02
6.775946239940818872e-04,7.789473235607145829e-02
1.345969387330115275e-03,5.888513848185538552e-02
1.560752134537325394e-04,5.622749030590055985e-02
1.025896170176565430e-03,5.304126068949698708e-02
2.170822554035114159e-04,6.311149150133134322e-02
5.733036086894573950e-04,5.126277357339859703e-02
7.349952938966453075e-04,5.540491640567780235e-02
6.085503846406936646e-04,5.184954404830931923e-02
5.215626442804933679e-04,5.384021624922751686e-02
1.282803423237054456e-04,5.911576747894287109e-02
5.680405301973223686e-04,4.790484532713889382e-02
4.811880062334237314e-04,4.723185673356056213e-02
1.668862765654922182e-03,4.710564389824867942e-02
2.598724968265740437e-04,6.298507004976272583e-02
1.429074909538030624e-03,4.571432247757911682e-02
1.899744383990766244e-04,4.601715505123139122e-02
3.091528487857433342e-04,5.128207430243492820e-02
2.086913154926149411e-04,5.033944174647331238e-02
3.981961635872723298e-04,4.432210326194762490e-02
2.478157985024155813e-04,4.594544693827629783e-02
9.462388115935030852e-04,4.482793807983397744e-02
1.370930694974959981e-04,4.809769615530967019e-02
1.057828078046441078e-03,4.029396176338195801e-02
1.946512347785755721e-04,4.280201345682144859e-02
3.083265619352458823e-04,4.090164974331855080e-02
2.273197314934806391e-04,4.320752248167992332e-02
1.408276148140430450e-04,3.695192933082580566e-02
1.058188936440273577e-04,3.626664355397225120e-02
2.753613807726652514e-04,4.345504567027091980e-02
8.734792936593291433e-05,4.163069278001785972e-02
4.731838125735520774e-04,3.547014668583869934e-02
2.128242631442845410e-04,4.229672625660895607e-02
3.232670133002102917e-04,4.178708791732788086e-02
2.998488198500125516e-04,3.462640568614006042e-02
3.622201620601117069e-04,4.491202905774115822e-02
1.445630914531647617e-04,3.411297500133513710e-02
7.404203061014413834e-04,3.375399857759475708e-02
8.210014493670321327e-05,3.482181206345557473e-02
1.013028449960984832e-04,3.867992758750915527e-02
1.503863022662698952e-04,3.529004380106925964e-02
6.075945566408337247e-04,3.472641482949256897e-02
8.642062311992055993e-05,3.473343327641487122e-02
5.650680977851151336e-04,3.471781313419342041e-02
1.586194703122601726e-04,4.564923420548439026e-02
6.998400785960253801e-04,3.792885690927504799e-02
1.691620564088224009e-04,4.097482562065124512e-02
2.973951050080358440e-04,3.728032857179641030e-02
9.698641224531452762e-05,3.570212796330452659e-02
7.602140976814558563e-05,3.929789364337921143e-02
1.005902013275772740e-04,3.644400089979171753e-02
7.345913036260756581e-05,3.626271709799766541e-02
9.181284258374942974e-05,3.554715588688850403e-02
2.193821710534393516e-04,4.529230296611786583e-02
4.544013063423335010e-04,3.537466377019881508e-02
2.495808003004639257e-04,4.601013660430907509e-02
1.845725491875783693e-04,3.683503344655036926e-02
4.293811798561365497e-04,3.432231023907662132e-02
2.107507752953097766e-04,3.430528938770293496e-02
1.944774267030879855e-04,3.424818441271782615e-02
8.610713848611334506e-05,4.113932326436042786e-02
7.699408160988246855e-05,3.419300168752669594e-02
5.016413633711634982e-04,3.466930612921715477e-02
6.748766463715584441e-05,3.482516109943389893e-02
6.764383579138663681e-05,3.801376745104790428e-02
2.539161650929600542e-04,3.535158932209014199e-02
1.021624557324685021e-04,3.775028511881828308e-02
1.934035972226412188e-04,3.608616441488266685e-02
6.306180148385467314e-04,4.155978187918662331e-02
1.084854593500495228e-04,3.766075149178505638e-02
2.340621722396463427e-04,3.662442415952681801e-02
3.410283243283630502e-04,3.929573670029640198e-02
3.049001097679136015e-04,3.712530061602591774e-02
2.999165153596549684e-04,3.735483437776565552e-02
1.731369848130271923e-04,4.142666235566139915e-02
5.245573120191692222e-04,3.729411214590072632e-02
6.268167635425922544e-05,3.730288892984390953e-02
8.869338489603247153e-05,3.689073771238327026e-02
6.151301931822676552e-05,3.984131291508674622e-02
5.683464114554228567e-04,3.796863555908203819e-02
7.634096255060279909e-05,3.668271005153656006e-02
4.780652525369076295e-04,3.621610999107360840e-02
9.814328223001215947e-05,3.616435080766677163e-02
9.115518332691859113e-05,3.563167899847031334e-02
8.419014193350450560e-05,3.599470481276512146e-02
1.505029649706557664e-04,3.523634001612663269e-02
1.129976371885278280e-04,3.632376343011856773e-02
1.595874055055902492e-04,3.609576448798178933e-02
2.191690291510895979e-04,3.466979786753654480e-02
2.768034173641356014e-04,3.430395945906638405e-02
1.431018026778474721e-04,3.517898544669151306e-02
8.628097566543152389e-05,3.516511619091033242e-02
1.239340490428731388e-04,3.825360909104347923e-02
5.618815703201109036e-05,3.380183130502700806e-02
8.494359644828362898e-05,4.064760729670524597e-02
2.309272531419993531e-04,3.325401991605757973e-02
2.322160144103692879e-04,3.366630151867867210e-02
7.664121949346736073e-05,3.354170545935631492e-02
1.135525599238461933e-04,3.485138341784477928e-02
8.778108167462057691e-05,3.285232931375503540e-02
1.319735893048346043e-04,3.274713456630706093e-02
8.268444071291014552e-05,3.296502307057381370e-02
7.437638851115481421e-05,3.319388628005980751e-02
1.754524128045885400e-04,3.273703530430793762e-02
1.578317460371180827e-04,3.250105679035187461e-02
1.721746230032293904e-04,3.594864159822463989e-02
1.245639577973633191e-04,3.328465297818183899e-02
1.173172277049162307e-04,3.285302594304084778e-02
3.100267495028676229e-04,3.308313712477684715e-02
7.799924787832426755e-05,3.333649039268493652e-02
1.738683786243200573e-04,3.385532274842262268e-02
5.278815660858528181e-05,3.319023549556731484e-02
1.088482094928622381e-04,3.275898844003678062e-02
1.464751985622569105e-04,3.461554273962973854e-02
2.085923770209773291e-04,3.349255025386810303e-02
6.143350037746130065e-05,3.595899417996405861e-02
1.179472528747283058e-04,3.296881169080734947e-02
1.943789102369918606e-04,3.375731408596038818e-02
5.711010817321952095e-05,3.354879468679427407e-02
1.693329249974339116e-04,3.429006785154341957e-02
1.445493253413586453e-04,3.423190861940383217e-02
1.503415551269426671e-04,3.546910732984542847e-02
2.974542439915237643e-04,3.471807390451431274e-02
6.178236799314614045e-05,3.546440973877906799e-02
5.161312219570395623e-05,3.554553166031838157e-02
1.542554091429336504e-04,3.534350544214248657e-02
1.575473434058948538e-04,3.601569309830664894e-02
7.239980914164338601e-05,3.624615818262100914e-02
6.412210495909677311e-05,3.521817550063133240e-02
7.698910485487427222e-05,3.503542393445969322e-02
1.408804237144068426e-04,3.471490368247032166e-02
1.536044583190232515e-04,3.671506419777870178e-02
6.594631122425197200e-05,3.669461980462073586e-02
9.465330367675045672e-05,3.504784405231475136e-02
5.047351078246716747e-05,3.520677983760833740e-02
5.184608380659484728e-05,3.555730357766150734e-02
5.648831211146893824e-05,3.476880863308907249e-02
7.479192572645848450e-05,3.438436985015869141e-02
1.376862783217802373e-04,3.499129042029381492e-02
4.844017894356509500e-05,3.537814691662789085e-02
4.709735367214303801e-05,3.466257452964782021e-02
4.588832598528826102e-05,3.459733724594116211e-02
8.079309918684883551e-05,3.503477573394774697e-02
2.360834187129514327e-04,3.405637666583060524e-02
6.259200745262206956e-05,3.365018963813781738e-02
4.748495848616583780e-05,3.363386914134025574e-02
7.236334204208100382e-05,3.584788367152214050e-02
2.685079816728831422e-04,3.332609683275223472e-02
5.406710988609120250e-05,3.387665376067161560e-02
8.930155308917166158e-05,3.339941054582596519e-02
6.146710802568121389e-05,3.330682590603828430e-02
6.934177508810531008e-05,3.340072184801100991e-02
1.186178415082395077e-04,3.432941436767578125e-02
4.740985968965106390e-05,3.336095809936523438e-02
7.010197441559283570e-05,3.450937941670417092e-02
9.016357944346965715e-05,3.277586027979850075e-02
7.349552470259371130e-05,3.305548056960105896e-02
4.355931741883979603e-05,3.328434750437736511e-02
7.328142964979637755e-05,3.373103588819503090e-02
4.349285154603424399e-05,3.304714336991310814e-02
5.413711551227610221e-05,3.343378752470016479e-02
1.569471642142160914e-04,3.391128778457641602e-02
5.092517676530409945e-05,3.319087624549865723e-02
1.147984949056990716e-04,3.399883583188056946e-02
6.118810415500779045e-05,3.351450711488723755e-02
8.311017882078880611e-05,3.324399515986441872e-02
5.899935058550909162e-05,3.358012065291404724e-02
8.557210821891200812e-05,3.299972414970397255e-02
4.270071440259925343e-05,3.399522602558136680e-02
4.242748764227145098e-05,3.389187529683113792e-02
4.488643389777277002e-05,3.370308503508567116e-02
9.469278302276508375e-05,3.357233107089996338e-02
4.612901102518664166e-05,3.357972577214240334e-02
5.281301855575298046e-05,3.318900614976882241e-02
9.128949022851887076e-05,3.412675485014914772e-02
4.954523683409203859e-05,3.382423147559166648e-02
4.701505531556907704e-05,3.356352075934410789e-02
5.147694901097563179e-05,3.367325291037559509e-02
5.861238969373513350e-05,3.327602893114089272e-02
5.246303771855306895e-05,3.414863348007201455e-02
4.691689537139610811e-05,3.367631509900093773e-02
6.771926564397284928e-05,3.387246280908585289e-02
4.658527905121442945e-05,3.300105780363082886e-02
4.829957470064984127e-05,3.319211676716805198e-02
6.163684156490493906e-05,3.294264152646064758e-02
6.320750253507863390e-05,3.303013741970061562e-02
4.988963701180185785e-05,3.298118710517883301e-02
4.142093530390410938e-05,3.358753770589828491e-02
6.769892934244122016e-05,3.252166137099266746e-02
4.445982267498041420e-05,3.294171765446662209e-02
1.293783861910924587e-04,3.288657218217849731e-02
4.424038343131540173e-05,3.296279534697532654e-02
4.672443174058570780e-05,3.267378732562065125e-02
4.440951670403592288e-05,3.230388835072517395e-02
7.275171810761088672e-05,3.297643363475799561e-02
5.841253368998872961e-05,3.335557878017426231e-02
5.099689951748585158e-05,3.253708779811859825e-02
5.345055615180173381e-05,3.283909335732459328e-02
4.240288035362026908e-05,3.370107710361480713e-02
4.182468910585158251e-05,3.238605335354804993e-02
4.335768971941431814e-05,3.262323141098022461e-02
4.400366015033794397e-05,3.263854607939720154e-02
8.806173718767243354e-05,3.265673667192459106e-02
4.189648461760951036e-05,3.286268934607505798e-02
4.192553751636298544e-05,3.261779993772506714e-02
4.085678301635201006e-05,3.278095275163651207e-02
4.440721386345104061e-05,3.246300667524337769e-02
4.012626231997273862e-05,3.282765299081802368e-02
4.009059921372683211e-05,3.228590637445449135e-02
4.084228930878454312e-05,3.290927037596702576e-02
4.025065209134483203e-05,3.268457949161530235e-02
5.646363570122046226e-05,3.224778547883034446e-02
4.056504621985366398e-05,3.255853801965713501e-02
1.006094826152547787e-04,3.223295509815216064e-02
3.983273199992251666e-05,3.254209831357001564e-02
3.981595364166423678e-05,3.276005387306212685e-02
5.279684046399776907e-05,3.229600936174392700e-02
4.019115658593360672e-05,3.236655145883560875e-02
3.967849625041708350e-05,3.213265538215637207e-02
3.963417111663144419e-05,3.239841014146804810e-02
8.488834282616160136e-05,3.277343511581420205e-02
4.019026891910472377e-05,3.206999972462654808e-02
3.956070941057984801e-05,3.198065981268882751e-02
3.951472172047940166e-05,3.217758238315582969e-02
3.947590448660773986e-05,3.183279186487198570e-02
7.030169217614458366e-05,3.254261612892150879e-02
4.020056803710760719e-05,3.241521120071410439e-02
3.941019531339409000e-05,3.238533437252043984e-02
3.936840585083702749e-05,3.227811679244041443e-02
3.933446350856687536e-05,3.190160170197487571e-02
1.714887039270251447e-04,3.228909894824028015e-02
3.929843660444024613e-05,3.239129111170769432e-02
3.928891965188082645e-05,3.231921792030335167e-02
3.923670738004149362e-05,3.226991370320319436e-02
3.920839299098591914e-05,3.218487277626991272e-02
3.917746653314682572e-05,3.214727714657782814e-02
3.914313856512308798e-05,3.203073516488075256e-02
6.042622408131138168e-05,3.239604830741881630e-02
3.915801789844412019e-05,3.221193701028823159e-02
3.909261795342900537e-05,3.213890641927719116e-02
3.906586061930285937e-05,3.216482698917388916e-02
3.903737160726449706e-05,3.249616175889968872e-02
3.900637602782808244e-05,3.188931941986083290e-02
3.897458736901173538e-05,3.203991428017616272e-02
4.908969640382562170e-05,3.219776600599289634e-02
3.912051761290058494e-05,3.182510286569595337e-02
3.893648681696503677e-05,3.196677938103675842e-02
3.890998777933419428e-05,3.193985670804978111e-02
3.888836363330480726e-05,3.196098655462265709e-02
3.886454214807599783e-05,3.179430589079856873e-02
8.671776595292615621e-05,3.170762956142425537e-02
3.971912155975587666e-05,3.183694183826446533e-02
3.879922223859463902e-05,3.183791413903235695e-02
3.877572817145850172e-05,3.177066892385482094e-02
3.875574839184993371e-05,3.146091848611832359e-02
3.872433444485070354e-05,3.189189732074737549e-02
4.909041672362946651e-05,3.175684437155724266e-02
3.935163113055750050e-05,3.158890083432196877e-02
3.866630504489878363e-05,3.165408596396446922e-02
3.865166945615784689e-05,3.175907954573630593e-02
3.863334859488534658e-05,3.158907964825630188e-02
3.860984361381273380e-05,3.180603310465812683e-02
4.092270683031531221e-05,3.156856074929238060e-02
3.858470518025571651e-05,3.155452385544776917e-02
3.855265822494402528e-05,3.156766295433044434e-02
4.051543510286138139e-05,3.182083368301392295e-02
3.851272413157858632e-05,3.164535388350486755e-02
3.979124812758524986e-05,3.150762245059013367e-02
3.864247992169111289e-05,3.174542635679244301e-02
3.964601273764856160e-05,3.163811936974525452e-02
3.869195279548875988e-05,3.158574178814888694e-02
4.932630326948130674e-05,3.181731700897217491e-02
3.840160570689474994e-05,3.158034384250640869e-02
3.836681935354137286e-05,3.163615986704827049e-02
4.079634527442980221e-05,3.162589296698570251e-02
3.833842129097318784e-05,3.164293244481086037e-02
4.642447311198342254e-05,3.153109177947044373e-02
3.846767867798914285e-05,3.175575658679008484e-02
4.164295387454332276e-05,3.155592083930969932e-02
4.116659692954268644e-05,3.139898553490638039e-02
3.828562694252470001e-05,3.163758665323257446e-02
3.817819379037244753e-05,3.165713697671890953e-02
4.027576505905017257e-05,3.162496909499168396e-02
3.951954204239881851e-05,3.159110993146897056e-02
3.949898018618114293e-05,3.143374621868132851e-02
3.983392161899246275e-05,3.160880133509635925e-02
4.672867362387476319e-05,3.161432221531868675e-02
3.816486059804449706e-05,3.154090046882629395e-02
4.023349538329056718e-05,3.145051375031471946e-02
3.830243804259224371e-05,3.153432533144950867e-02
4.454216832527892157e-05,3.145310655236244896e-02
3.802291394094935872e-05,3.143332153558731079e-02
3.799433034146207301e-05,3.145186230540275574e-02
3.840534554910846055e-05,3.149931505322456360e-02
3.794535223278214985e-05,3.138398006558418968e-02
3.791992276092062621e-05,3.139889612793921730e-02
4.631237607100049204e-05,3.139803558588027954e-02
3.860276774503287265e-05,3.142763674259185097e-02
3.788712638197466053e-05,3.142615407705307007e-02
3.787286550505089490e-05,3.125998750329018333e-02
3.785431908909228714e-05,3.146228194236756065e-02
3.783473221119494601e-05,3.145458921790123680e-02
3.782599378610029139e-05,3.145325928926468589e-02
3.779821054195056586e-05,3.137570247054100037e-02
3.976335938205013222e-05,3.137724101543426514e-02
3.779162943828849629e-05,3.141207993030548096e-02
3.776630910579116508e-05,3.146326169371604919e-02
3.776130324695262721e-05,3.142464905977249146e-02
3.774503784370605240e-05,3.146754205226898887e-02
3.772529453271997245e-05,3.138509765267372825e-02
3.769894101424143396e-05,3.140803799033164978e-02
3.771359843085517259e-05,3.139919415116310814e-02
3.768448004848326473e-05,3.142607584595680931e-02
3.767968519241550430e-05,3.139807283878325722e-02
3.766745430766604163e-05,3.145794197916983864e-02
3.765337896766140379e-05,3.138788044452667930e-02
3.763146742130631074e-05,3.150290250778198242e-02
3.761824336834252558e-05,3.139824047684670189e-02
5.998298365739177575e-05,3.140204772353172302e-02
3.794303484028202565e-05,3.138044103980065086e-02
3.760315303225070916e-05,3.140145540237426758e-02
3.758334059966727414e-05,3.140461817383766174e-02
3.756811565835960209e-05,3.142171725630760887e-02
3.755781290237791159e-05,3.141863271594047546e-02
3.753646160475909032e-05,3.148612752556800842e-02
3.839392593363297933e-05,3.143874183297157288e-02
3.772648051381111823e-05,3.139973804354666970e-02
3.750258838408623905e-05,3.141399472951889038e-02
3.749721145140935750e-05,3.141709789633751609e-02
3.748383824131454935e-05,3.152837604284286499e-02
3.746980655705552885e-05,3.140966966748236916e-02
3.745458889170548455e-05,3.142660856246947548e-02
4.195579458610157399e-05,3.141218796372412941e-02
3.753893179236911915e-05,3.150721639394759438e-02
3.741967884707264602e-05,3.146546334028244019e-02
3.740604006452483208e-05,3.144012764096260071e-02
3.739686508197338067e-05,3.132760524749756553e-02
3.738811938092115252e-05,3.151896968483924172e-02
3.736856160685422747e-05,3.146595135331154564e-02
3.782420390052722937e-05,3.142860531806945107e-02
3.735506106750110335e-05,3.143906220793724060e-02
3.734569691005160862e-05,3.139588609337807396e-02
3.733521225512957708e-05,3.143050521612167358e-02
3.732687036972492256e-05,3.138405829668045738e-02
3.731228935066612608e-05,3.133600205183028481e-02
3.729609306901695377e-05,3.136946633458136818e-02
3.825355452136137269e-05,3.141173720359802246e-02
3.735076461452993481e-05,3.135464340448380210e-02
3.726536306203345685e-05,3.132977709174155495e-02
3.725610076799058102e-05,3.134456276893615723e-02
3.724833004525860601e-05,3.137703612446784973e-02
3.723141708178447730e-05,3.129929304122924805e-02
3.767797898035499184e-05,3.129678219556808472e-02
3.721342363860460846e-05,3.127005696296691895e-02
3.720274617080578073e-05,3.130059316754341125e-02
3.719149754033424638e-05,3.125423565506935120e-02
3.718457810464316472e-05,3.128472715616226196e-02
3.716433639056049965e-05,3.128686174750328758e-02
3.822629150818099351e-05,3.125919029116631248e-02
3.715430284501053393e-05,3.128362074494361877e-02
3.714851845870725811e-05,3.128295019268989563e-02
3.713232581503692000e-05,3.126307576894760132e-02
3.712494071805852382e-05,3.124766983091831554e-02
3.711404860951007090e-05,3.127099946141242981e-02
3.750275209313257851e-05,3.123409487307071686e-02
3.722930705407634377e-05,3.124465048313140522e-02
3.708757867570969193e-05,3.124780580401420246e-02
3.706981806317344986e-05,3.125576674938201904e-02
3.706435018102641134e-05,3.123677521944046714e-02
3.705501876538618044e-05,3.118181973695754311e-02
3.704410846694371917e-05,3.125788643956184387e-02
3.703392940224151044e-05,3.122931160032748829e-02
3.702417598105969078e-05,3.119502030313014637e-02
3.701917376019988546e-05,3.123282082378864635e-02
3.700644811033269220e-05,3.123682178556919792e-02
3.699009539559483528e-05,3.121176548302173268e-02
3.698018190334550359e-05,3.126337006688117981e-02
3.742075205082073808e-05,3.120774030685424805e-02
3.699314765981398523e-05,3.120570816099643360e-02
3.696420390042475001e-05,3.119557723402976990e-02
3.695460327435282820e-05,3.118300065398215554e-02
3.694957558764145456e-05,3.120433725416660309e-02
3.693337203003466807e-05,3.122080676257610321e-02
3.692542304634118623e-05,3.118377365171908985e-02
3.690968515002171426e-05,3.121606446802615772e-02
3.690790254040620543e-05,3.119532391428947449e-02
3.689953882712874224e-05,3.119549900293350914e-02
3.688930883072318002e-05,3.117957338690758445e-02
3.688085780595427209e-05,3.116923570632934223e-02
3.686875061248430475e-05,3.119564801454544761e-02
3.686604395625183529e-05,3.120797313749790539e-02
3.685161209432408214e-05,3.118462674319744804e-02
3.735485370270907879e-05,3.118740208446979870e-02
3.684329203679226339e-05,3.117169626057148327e-02
3.683786781039086932e-05,3.118255734443664898e-02
3.682230817503296516e-05,3.120273351669311870e-02
3.681752787088042632e-05,3.118452616035937916e-02
3.681007365230473606e-05,3.116342984139918934e-02
3.679831206682138823e-05,3.119679912924766541e-02
3.683818067656827243e-05,3.117834404110907814e-02
3.678975554066710174e-05,3.120551817119121205e-02
3.677094719023445791e-05,3.117099963128566742e-02
3.676910637295802207e-05,3.116680681705474507e-02
3.675991320051251487e-05,3.117798082530498158e-02
3.675060361274519428e-05,3.117490187287330974e-02
3.690819357871075922e-05,3.115892410278320312e-02
3.673992250696755268e-05,3.117121569812297821e-02
3.673030369100160897e-05,3.115037269890309074e-02
3.672324237413705073e-05,3.116138093173503876e-02
3.671162994578478010e-05,3.116435930132865559e-02
3.669689249363727868e-05,3.115485608577727925e-02
3.668572753667830066e-05,3.114920668303966869e-02
3.670696241897530854e-05,3.115154989063739777e-02
3.668117278721186249e-05,3.115650638937949787e-02
3.666767588583755223e-05,3.114676289260387421e-02
3.666137490654365584e-05,3.113244101405143391e-02
3.665381882456133312e-05,3.115317970514298179e-02
3.665491385618224740e-05,3.114448487758636475e-02
3.663758252514524215e-05,3.114446066319942474e-02
3.664470568764952772e-05,3.113125450909137726e-02
3.662709787022324449e-05,3.113896586000918995e-02
3.661706796265205876e-05,3.112874925136565815e-02
3.661701339296995238e-05,3.112711757421493530e-02
3.660445145214909858e-05,3.114197403192519795e-02
3.660075526568107307e-05,3.112023696303367962e-02
3.659806316136381843e-05,3.112998418509960522e-02
3.658516288851389154e-05,3.112012334167957306e-02
3.658745845314115286e-05,3.112269565463066101e-02
3.657518027466721155e-05,3.111539781093597412e-02
3.657644265331331303e-05,3.111698850989342430e-02
3.655703039839862422e-05,3.112238645553588173e-02
3.654569809441456741e-05,3.112177364528179169e-02
3.659360663732515818e-05,3.111429326236248363e-02
3.653487874544222923e-05,3.110952116549015739e-02
3.653211388154885985e-05,3.111635707318783500e-02
3.652553641586566514e-05,3.111090883612632405e-02
3.652142549981363118e-05,3.109842911362648010e-02
3.651386214187367395e-05,3.110769391059875488e-02
3.650915823527611114e-05,3.110484592616558075e-02
3.652620944194497711e-05,3.110934235155582775e-02
3.649228528956880623e-05,3.109593875706196178e-02
3.649154677987098694e-05,3.110162913799285542e-02
3.648161873570642688e-05,3.110411763191223491e-02
3.647797348094173453e-05,3.110426850616931221e-02
3.646477125585082581e-05,3.109954483807087638e-02
3.645861579570917920e-05,3.109844960272312511e-02
3.687396747409368104e-05,3.108951263129711151e-02
3.645500692073258488e-05,3.109784983098506234e-02
3.644694879767482930e-05,3.110293298959731709e-02
3.644125899882059207e-05,3.110070899128914226e-02
3.643302261480129578e-05,3.109842725098133087e-02
3.643184754764663903e-05,3.109876811504363320e-02
3.642412775661799042e-05,3.109239228069781563e-02
3.641406146925874054e-05,3.110071085393429149e-02
3.639837086666377432e-05,3.109308704733848225e-02


==> Plots/2D_Sine_Sine/Vary_Alpha/Vary_alpha_8_nPts_30/Error.csv <==
5.091567635536193848e-01,9.878272056579588067e+00
1.528323739767074585e-01,9.976718902587890625e+00
4.355565458536148765e-02,7.194533824920654297e+00
1.552315615117549723e-02,5.100530147552490234e+00
1.095393765717744654e-02,2.747966766357421875e+00
7.580984849482773000e-03,2.324344396591186523e+00
5.619228817522526655e-03,1.569144606590270996e+00
4.661084152758120623e-03,1.175094962120056152e+00
3.955836407840251055e-03,9.592884778976440430e-01
3.288778942078351541e-03,8.397563099861145020e-01
2.660532714799045649e-03,7.369766235351562500e-01
2.093773102387785044e-03,6.505708098411560059e-01
1.613749307580292659e-03,5.798163414001464844e-01
1.241178368218243339e-03,5.124430656433105469e-01
9.811258642002940178e-04,4.549751579761505127e-01
8.167833439074456692e-04,4.058167934417724609e-01
7.182049448601903700e-04,3.504597842693329413e-01
6.568098324351014875e-04,3.700053989887237549e-01
6.120225298218426920e-04,2.924759089946746826e-01
5.717984167858958244e-04,2.900263965129852295e-01
9.356039226986467838e-04,2.971048653125763495e-01
5.307230749167500842e-04,3.108893036842346191e-01
5.485776346176864885e-04,3.311829566955566406e-01
5.266190855763852596e-04,3.032369613647461493e-01
5.248264060355720736e-04,2.731197178363800049e-01
1.336199464276432774e-03,2.414398491382598877e-01
6.736099603585898876e-04,2.259437441825866422e-01
5.319927004165945269e-04,2.069136202335357388e-01
6.067221402190623499e-04,2.014482170343399048e-01
1.596975023858249621e-03,1.858316212892532071e-01
4.866851377300917018e-04,1.690149456262588501e-01
7.806557114236055720e-04,1.622306108474731445e-01
2.467602025717496330e-04,1.565046310424804688e-01
1.088004675693810420e-03,1.470869779586791992e-01
5.171645898371934891e-04,1.414976269006729126e-01
1.308021019212901159e-03,1.331869363784790039e-01
1.524087158031761429e-03,1.333746165037155151e-01
6.966092623770236969e-04,1.295666098594665527e-01
6.238599889911710132e-04,1.375958770513534546e-01
2.243012713734062152e-04,1.261895298957824707e-01
1.985100563615561399e-03,1.192332431674003324e-01
2.600086445454509692e-04,1.182392314076423645e-01
1.727526658214629347e-03,1.160529404878616055e-01
3.310928295832126791e-04,1.146533265709877014e-01
2.024327695835382288e-04,1.125044077634811401e-01
1.789597299648447470e-04,1.100132912397384366e-01
3.455797850620001554e-04,1.088349893689155301e-01
7.816351135261357915e-04,1.106706932187080245e-01
1.673382357694208188e-03,1.049514785408973555e-01
1.659014669712633979e-04,1.045712828636169295e-01
3.309365711174906926e-04,1.023996397852897783e-01
1.355733606033027172e-03,1.000104174017906328e-01
2.569321659393608028e-04,1.115146279335021695e-01
8.506007725372913752e-04,9.802536666393280029e-02
2.891445474233476139e-04,9.843783080577851730e-02
5.658647860400376536e-04,9.333816915750503540e-02
8.722741622477769852e-04,9.288871288299560547e-02
4.536894848570229249e-04,9.411890059709547562e-02
6.598834879696370255e-04,9.000603854656219482e-02
7.278721896000203218e-04,8.862368017435073853e-02
1.047236146405338807e-03,9.225761890411375565e-02
8.994190138764682685e-04,8.810005336999891801e-02
7.859735051169992577e-04,8.705897629261015458e-02
4.515088221523912387e-04,8.613858371973037720e-02
7.157155196182430875e-04,8.365404605865479903e-02
3.824059967882932859e-04,8.345976471900938554e-02
2.147838094970213013e-04,8.180461823940278487e-02
1.294119516387581825e-03,8.487118780612945557e-02
1.108670840039849823e-04,8.028727769851684570e-02
1.152366385213099691e-04,7.986630499362946944e-02
1.141125685535370870e-03,7.882329821586607499e-02
1.068789424607529830e-04,8.508918434381486373e-02
1.475316530559211969e-04,7.873736321926115556e-02
1.207895766128786179e-04,7.776153087615968185e-02
7.974389591254297171e-04,7.520486414432524247e-02
1.567601866554469412e-04,7.500729709863664108e-02
3.251571906730529936e-04,7.589626312255859375e-02
9.895939729176469828e-05,7.751809060573579269e-02
1.295382244279607317e-04,7.328799366950988770e-02
1.430299133062362888e-03,7.293268293142318726e-02
2.272102719871329178e-04,7.038128376007081466e-02
1.194236916489899375e-03,7.227852195501328902e-02
1.051387807819992846e-04,7.349045574665070968e-02
4.878553736489266699e-04,6.828189641237257523e-02
1.762624306138605150e-04,6.542281061410905318e-02
8.821053052088244394e-05,6.813318282365797562e-02
3.117639571428301119e-04,8.136346936225891113e-02
9.604266961105167866e-05,6.340656429529190063e-02
2.558453707024453444e-04,6.296721845865251022e-02
3.410373174119740725e-04,6.195458397269249656e-02
7.526463596150276877e-04,6.228095293045042558e-02
4.422512138262391090e-04,5.947304889559744401e-02
6.261338130570949208e-04,6.150204315781593323e-02
1.439684710931032625e-04,5.879715830087662437e-02
2.024475979851558805e-04,6.410978734493254227e-02
6.486075581051409245e-04,5.698556080460548401e-02
7.588914013467722315e-05,5.610015243291855552e-02
9.226779366144917231e-05,5.654590576887130737e-02
7.358524453593416647e-05,5.863913521170617538e-02
2.012096520047633214e-04,5.379165336489678123e-02
1.511401351308450374e-04,5.338545143604278564e-02
2.264465292682869325e-04,5.513460934162139893e-02
2.709106775000689245e-04,5.219271406531333923e-02
2.188978251069782809e-04,5.223148688673973083e-02
7.778822327964002433e-05,5.435404554009436173e-02
3.040689334739001774e-04,5.318192392587662437e-02
8.471192995784805580e-05,5.046911910176277161e-02
6.795656372560193595e-05,5.023323744535446167e-02
2.363327803323047270e-04,4.917664453387260437e-02
8.451139729004349219e-05,5.281054973602294922e-02
5.154223763383927129e-04,4.954280331730843284e-02
6.603978545172141358e-05,5.259833484888076782e-02
2.967882901430132173e-04,4.886798188090323708e-02
8.995308598969134419e-05,4.886638000607491233e-02
5.356980836950242519e-04,5.085252225399016640e-02
8.432413596892726691e-05,4.809352383017539284e-02
4.098208155483007431e-04,5.042095109820366600e-02
6.435810792027035895e-05,4.644590988755226135e-02
6.185386155266317455e-05,4.731241986155509949e-02
2.127689367625861818e-04,4.690438508987427452e-02
6.540635513374587354e-05,4.564556851983070374e-02
3.553000278770923615e-04,4.807632043957710266e-02
5.719121691072361714e-05,4.848530888557433388e-02
4.225840966682881117e-04,4.598869755864143372e-02
6.126135122030972079e-05,4.430001229047774575e-02
1.039877533912658691e-04,4.504063352942467430e-02
1.045543103828094358e-04,4.401012882590294578e-02
2.983162994496523250e-04,4.704432561993599632e-02
6.056628626538443296e-05,4.359145089983940125e-02
2.264902432216330550e-04,4.331556335091591575e-02
7.697310502408070997e-05,4.384906217455864647e-02
2.060994738712907651e-04,4.238894581794738770e-02
1.126604765886440602e-04,4.227087646722793579e-02
9.361145930597565394e-05,4.434663802385329506e-02
8.713624993106357079e-05,4.409584403038024902e-02
2.209876547567546910e-04,4.541248083114624717e-02
5.279328252072449436e-05,4.203609004616737366e-02
6.224985554581503975e-05,4.196882247924803994e-02
9.935046546161181550e-05,4.303335398435592651e-02
8.720412733964628797e-05,4.176785796880722046e-02
1.676348183536903154e-04,4.472927004098892906e-02
1.161682230303995311e-04,4.127009212970734336e-02
5.367476114770394833e-05,4.111704602837561867e-02
3.618223418015986139e-04,4.107070714235305786e-02
5.663906995323485271e-05,4.215909168124198914e-02
4.114748153369873220e-04,4.147780314087868431e-02
7.435304723912850022e-05,4.164960235357284546e-02
4.528807403403332287e-05,4.005964845418930748e-02
2.056724188150838831e-04,4.235663264989852905e-02
5.379183858167384838e-05,3.987443447113037109e-02
4.714035821962170980e-05,4.330598190426825783e-02
1.225209271069615808e-04,4.217264801263809898e-02
4.461416392587126657e-05,4.145879298448563316e-02
1.358164154225960103e-04,4.027721658349036477e-02
7.552605529781435025e-05,4.156553745269774697e-02
5.980727291898800568e-05,4.087691754102706909e-02
2.018475352087988907e-04,4.282839223742484352e-02
4.426053419592790983e-05,3.956824541091918945e-02
3.301653487142174352e-04,3.976662456989288330e-02
6.246808334253732455e-05,3.982840478420256874e-02
6.228952406672762199e-05,3.965833410620689392e-02
4.373877527541479603e-05,4.008506983518601158e-02
7.997778448043388398e-05,4.078572615981101990e-02
9.912998211802920160e-05,3.918537497520446777e-02
1.741473242873324589e-04,4.104169458150863647e-02
4.717197225545534357e-05,4.097246751189231179e-02
4.978126162313856184e-05,4.018703848123551109e-02
4.886692113359460777e-05,3.996688500046729348e-02
2.491667401045561921e-04,3.920215740799903870e-02
5.930603219894686881e-05,3.969347476959227822e-02
1.704353344393893263e-04,3.915033861994742653e-02
5.813248571939765052e-05,4.115317016839981773e-02
4.778686343342995778e-05,3.979948535561562278e-02
1.109102740883826532e-04,3.998378664255142212e-02
1.531757588963956183e-04,3.985637798905372620e-02
5.179087747819722376e-05,4.110065475106239319e-02
3.803630897891709074e-05,3.975688666105270386e-02
1.059422138496302204e-04,3.925232216715812683e-02
3.817808828898704187e-05,3.929711133241652748e-02
1.504957035649568385e-04,4.047495126724243858e-02
3.758257298613899134e-05,3.910645842552184365e-02
6.422308069886637004e-05,3.984348103404045105e-02
4.000488115707408974e-05,3.960298374295233986e-02
1.295504043810070374e-04,4.027881473302840493e-02
4.352692849352025851e-05,3.854896500706672668e-02
7.579000521218401463e-05,3.872491791844368675e-02
4.615569559973661871e-05,3.892012313008308411e-02
4.618877937900832430e-05,3.931352496147155068e-02
3.704358096001669765e-05,3.895814716815949180e-02
5.066967059974562717e-05,3.904172405600547791e-02
4.896406244370153681e-05,3.869828209280968406e-02
4.129887747694740920e-05,3.891155496239662864e-02
4.306771006667986512e-05,3.885296732187271118e-02
1.017142494674772431e-04,3.885405883193016746e-02
5.405242700362578712e-05,3.881501033902168274e-02
1.554688351461664384e-04,3.958473727107047341e-02
4.959208672516979955e-05,3.873046487569808266e-02
8.931446063797915521e-05,3.846160322427749634e-02
2.133929083356632427e-04,3.963508829474449158e-02
4.571416138787753880e-05,4.102216288447379372e-02
2.012137119891121441e-04,3.864341974258422158e-02
3.484987973934042184e-05,3.895373642444611290e-02
3.422170993871989577e-05,3.885514661669731834e-02
3.471791933407073670e-05,3.871547058224678733e-02
3.601401476771572775e-05,3.906299918889998696e-02
1.829122484195976907e-04,3.878736123442649147e-02
4.243802322889676147e-05,3.892235085368156433e-02
9.169748955173413860e-05,3.857643529772757790e-02
4.656053715734744615e-05,3.880639746785163879e-02
1.094034596462733095e-04,3.926700726151465676e-02
3.367082172189841895e-05,3.850554302334786155e-02
3.469963121460748666e-05,3.841632604598999023e-02
4.704351522377695551e-05,3.959791734814643860e-02
1.000251868390478329e-04,3.872259706258773804e-02
4.118070501135660843e-05,3.860761597752571106e-02
3.302712866570799188e-05,3.853347897529602051e-02
5.901363692828450011e-05,3.849870711565017700e-02
3.333201675559396772e-05,3.884277120232582092e-02
3.471466334303842350e-05,3.877204656600952842e-02
3.428459967835806310e-05,3.847291320562361977e-02
4.206618177704513073e-05,3.897303715348243713e-02
1.305427431361750039e-04,3.852601349353789589e-02
3.725753413164057515e-05,3.852894529700279236e-02
1.016277165035716512e-04,3.794708475470542908e-02
3.491415554890406401e-05,3.897245973348617554e-02
4.709148925030600617e-05,3.886970505118370056e-02
8.172395610017707404e-05,3.881676867604254982e-02
3.750325413420799105e-05,3.840424492955208519e-02
6.834008672740307720e-05,3.880278766155243614e-02
4.327390342950823633e-05,3.874407336115837791e-02
3.183509397786111995e-05,3.849325701594352722e-02
7.151749014155935156e-05,3.843182697892189720e-02
4.512667146627789193e-05,3.851582482457161644e-02
6.209949060576039283e-05,3.868888691067694924e-02
6.213480082806197079e-05,3.866737708449363708e-02
3.151392229483464903e-05,3.829447180032730103e-02
3.491861207294275814e-05,3.823349252343178489e-02
3.305929931229909712e-05,3.861897438764571450e-02
3.254488183301876216e-05,3.862690925598143837e-02
4.310058284318075262e-05,3.838834539055824280e-02
4.531434024102057924e-05,3.854506090283393166e-02
8.088770846370613036e-05,3.801555931568145058e-02
3.573185313143768772e-05,3.810732066631317139e-02
3.269429726060477847e-05,3.868226706981658242e-02
4.539343353826552629e-05,3.794847056269646385e-02
7.987340359250080855e-05,3.794580325484275124e-02
3.093036139034668832e-05,3.802917152643203735e-02
4.331835589255207642e-05,3.777842223644256592e-02
5.626297570415770465e-05,3.801457583904265664e-02
3.608438055380250244e-05,3.768033534288406372e-02
4.538338180282153189e-05,3.814962133765220642e-02
5.537983452086337588e-05,3.809219226241111755e-02
3.209899296052753925e-05,3.745893016457557678e-02
4.275289393262938343e-05,3.772191330790519020e-02
3.840390490950083190e-05,3.773408755660057068e-02
4.314479519962332465e-05,3.764948621392250061e-02
4.871225246461107649e-05,3.749155625700950623e-02
7.553403702331709592e-05,3.772280365228652954e-02
3.200300125172360376e-05,3.744093328714370728e-02
5.276557203615084291e-05,3.750912100076674721e-02
3.129726610495708205e-05,3.741268813610076210e-02
6.149634282337501645e-05,3.738059848546982505e-02
3.204196400474756956e-05,3.748224675655365684e-02
2.999602111231072045e-05,3.739223629236220620e-02
4.061460276716387407e-05,3.696874901652336814e-02
3.040898263861891560e-05,3.721433877944946983e-02
3.658856076071968132e-05,3.725383803248404763e-02
3.665165786514993420e-05,3.743935376405715942e-02
4.143503610976043074e-05,3.701570257544516823e-02
4.927285772282629528e-05,3.692535683512688377e-02
3.142766217933969742e-05,3.700888529419898987e-02
3.367119643371550874e-05,3.665210679173470237e-02
2.976594259962438182e-05,3.708587214350700378e-02
4.261437061359176582e-05,3.690617904067040184e-02
3.015108995896298099e-05,3.696874156594275734e-02
2.948975270555819977e-05,3.676651045680045388e-02
3.502044273773207583e-05,3.659924492239952087e-02
3.001242839673066680e-05,3.693250194191931984e-02
9.063095785677426238e-05,3.682356700301169655e-02
3.116895459243099122e-05,3.674383461475373008e-02
2.932158167823219503e-05,3.678707405924796364e-02
4.454070585779845715e-05,3.674747049808502197e-02
2.921262603194917467e-05,3.673067316412925720e-02
2.915654476964844559e-05,3.659882023930549622e-02
2.924499494838530368e-05,3.642662987112998962e-02
2.912697163992560045e-05,3.671135753393172524e-02
5.713275822927248751e-05,3.668162226676940224e-02
2.988166852446736259e-05,3.648609668016433716e-02
3.090955942752771757e-05,3.674494102597235939e-02
2.997154660988599401e-05,3.664916753768920898e-02
3.148593532387169248e-05,3.647850081324577332e-02
3.270584420533852144e-05,3.673306852579116127e-02
3.656022818177009172e-05,3.631302714347838662e-02
2.926670458691661670e-05,3.645845502614975669e-02
2.903679524024481122e-05,3.645190596580506065e-02
2.924616273958237334e-05,3.637072071433068016e-02
2.861291432054712352e-05,3.641907870769500732e-02
3.235575422877444462e-05,3.632952272891998291e-02
2.856825085473246872e-05,3.639111667871474526e-02
2.991722794831732797e-05,3.626950085163117149e-02
2.846594361471944235e-05,3.623048216104507446e-02
3.124054273939691484e-05,3.627199679613113403e-02
5.318688636180011385e-05,3.621960058808326721e-02
2.925727130786979740e-05,3.616336360573768616e-02
3.661168375401755625e-05,3.612829744815826416e-02
2.886302354454527863e-05,3.608431667089462974e-02
2.901789775933138010e-05,3.618277236819266579e-02
3.357546302140687676e-05,3.595751896500586769e-02
3.465913687250579624e-05,3.594344854354858398e-02
2.857785148080436343e-05,3.591492399573326111e-02
2.899119317589791999e-05,3.602273389697074196e-02
3.042402386199682612e-05,3.593363612890243530e-02
3.350281986058688299e-05,3.591388463973999717e-02
3.029486470040863887e-05,3.587421774864196777e-02
3.183220906066706911e-05,3.575809672474861839e-02
2.797628621920012954e-05,3.596923500299453735e-02
3.134844519081525505e-05,3.588574007153511741e-02
2.822666465362998911e-05,3.582750633358956077e-02
2.879474777728317813e-05,3.584343194961547158e-02
3.282679972471670672e-05,3.573430329561232827e-02
2.783305535558609122e-05,3.573769330978393555e-02
3.017651761183513836e-05,3.561541065573693016e-02
2.776585824904033746e-05,3.581532090902329185e-02
4.665822052629665896e-05,3.572512790560721657e-02
2.767850492091382091e-05,3.559257090091705322e-02
2.773065170913469046e-05,3.564006462693213723e-02
2.822206261043900792e-05,3.569221869111061096e-02
2.760119059530553493e-05,3.550400212407111428e-02
2.804347241180948574e-05,3.552825003862380981e-02
2.759442213573495435e-05,3.550364449620246887e-02
2.874524216167628765e-05,3.555753827095031738e-02
2.749474697338881478e-05,3.551587089896202087e-02
2.746081554505508732e-05,3.548501059412956238e-02
2.835908890119754794e-05,3.544671460986138084e-02
2.739689443842509932e-05,3.537089005112648704e-02
3.852814916172064841e-05,3.538363799452781677e-02
2.757131551334169101e-05,3.541833162307739952e-02
2.731337917794007469e-05,3.542311862111092308e-02
2.727777246036566116e-05,3.535105288028717041e-02
2.731601853156460618e-05,3.535792604088783958e-02
2.765215322142468597e-05,3.529249131679534218e-02
2.723346369748470797e-05,3.532912582159042358e-02
2.718864743656012822e-05,3.536687418818474510e-02
2.716330527618991041e-05,3.530006855726241372e-02
2.713020512601360340e-05,3.532036021351814964e-02
2.726939419517295605e-05,3.531367331743241050e-02
2.712130662985145707e-05,3.526182100176810524e-02
2.706683699216225946e-05,3.516156226396560669e-02
2.705312181205955080e-05,3.521285206079483032e-02
2.701660741877276112e-05,3.521442413330078819e-02
2.698257230804302137e-05,3.520283848047256470e-02
3.113133061560804195e-05,3.513787686824797890e-02
2.696324190765151584e-05,3.515563160181045532e-02
2.693208261916878887e-05,3.510740771889687278e-02
2.690597830223848873e-05,3.507480025291443565e-02
2.689874418138061735e-05,3.502924367785453796e-02
2.687041705939919434e-05,3.504619002342224121e-02
2.684676474018489096e-05,3.504935279488562844e-02
2.681997102627063339e-05,3.496788814663887024e-02
2.694768227229361507e-05,3.492931649088859558e-02
2.680669058463533831e-05,3.491735830903052590e-02
2.676018448255491528e-05,3.493513539433478615e-02
2.673806920938658782e-05,3.485945612192153931e-02
2.670255526027177207e-05,3.486597165465355613e-02
4.367490691947753458e-05,3.476928547024727562e-02
2.727504943322857673e-05,3.475034609436988137e-02
2.665395186340903356e-05,3.477124869823455811e-02
2.663629493326880715e-05,3.473697602748871543e-02
2.660653262864796613e-05,3.468608483672142723e-02
2.658085213624869896e-05,3.468124195933342674e-02
2.655257776496000927e-05,3.466718271374702454e-02
2.653516639838925816e-05,3.463903814554214478e-02
2.652362309163435955e-05,3.456463664770127037e-02
2.649670932441951877e-05,3.461511805653572776e-02
2.648116424097678539e-05,3.458770737051963806e-02
2.645668610057326541e-05,3.458636999130249717e-02
2.643319021444769408e-05,3.452087193727492592e-02
2.641115861479194327e-05,3.455041721463204124e-02
3.975995787186547436e-05,3.445881605148314736e-02
2.668222077772950245e-05,3.449025005102158287e-02
2.635255805216728963e-05,3.442433476448059082e-02
2.634125485201367262e-05,3.441200777888298035e-02
2.631449569889809597e-05,3.438758850097656250e-02
2.628900801937560805e-05,3.435388207435608604e-02
2.626193781907202845e-05,3.432449698448181152e-02
3.164223380736075342e-05,3.432356938719749451e-02
2.647222208906898445e-05,3.430541232228279114e-02
2.620304985612163150e-05,3.427826240658760765e-02
2.618957842059897427e-05,3.424286469817161560e-02
2.617453537823166021e-05,3.427464514970779419e-02
2.614498953334988519e-05,3.415866568684577942e-02
2.611722084111535414e-05,3.417240083217620156e-02
2.718377982091622934e-05,3.415265679359436729e-02
2.619178849272429265e-05,3.411896526813507774e-02
2.606872294563800435e-05,3.409602493047714233e-02
2.603914799692575566e-05,3.411688655614852905e-02
2.601773849164602432e-05,3.403288498520850441e-02
2.600126754259690642e-05,3.403250500559806130e-02
2.597911225166173144e-05,3.401730954647064209e-02
2.659155870787798342e-05,3.398057818412781456e-02
2.593985118437558074e-05,3.397198021411896446e-02
2.592359851405491206e-05,3.396009653806687095e-02
2.591384691186251289e-05,3.391306102275848389e-02
2.588519237178841774e-05,3.390864655375481346e-02
2.585936999821570109e-05,3.390011191368103027e-02
2.582980960141867738e-05,3.385000675916672447e-02
2.583852619864045218e-05,3.381989151239395835e-02
2.580682848929428919e-05,3.381531685590744019e-02
2.579987449280452661e-05,3.381332755088806846e-02
2.578129533503671262e-05,3.378754481673240662e-02
2.574970494606534189e-05,3.375774621963500283e-02
2.573435449448878114e-05,3.371299803256989219e-02
2.639631202328018505e-05,3.372607380151748657e-02
2.570182914496401156e-05,3.370463475584984520e-02
2.567578303569462828e-05,3.368108347058296204e-02
2.565778413554655558e-05,3.363218531012534401e-02
2.563633461249990896e-05,3.364852070808409951e-02
2.561688779678659343e-05,3.362458199262619712e-02
2.559549830039033498e-05,3.358339518308638832e-02
2.575978032837157562e-05,3.358390182256698608e-02
2.555061473685784436e-05,3.355919197201728127e-02
2.555449827923440798e-05,3.352665528655052185e-02
2.552313890191725031e-05,3.352038189768791199e-02
2.550684621382971379e-05,3.351232409477233193e-02
2.548711563576942140e-05,3.348300978541373513e-02
2.545751340221614323e-05,3.346770629286766052e-02
2.550513818277976052e-05,3.342874720692634583e-02
2.542512447689661249e-05,3.343122079968451760e-02
2.540878085710574958e-05,3.339821100234984658e-02
2.538244734751062638e-05,3.340347483754157326e-02
2.535150451876690781e-05,3.335956856608390808e-02
2.567059163993688808e-05,3.332616388797760704e-02
2.533036058594007723e-05,3.332381322979927757e-02
2.531583231757394292e-05,3.330828621983528137e-02
2.529215271351858296e-05,3.328749537467955849e-02
2.527650940464808520e-05,3.325933963060379028e-02
2.526042044337373905e-05,3.326269984245300987e-02
2.521972237445878372e-05,3.323796764016151428e-02
2.575916914793197743e-05,3.321216255426406860e-02
2.520213092793709852e-05,3.318486362695693970e-02
2.519287045288365334e-05,3.317026421427726746e-02
2.516851600375959820e-05,3.315021842718124390e-02
2.515495907573493705e-05,3.312528505921363831e-02
2.513581057428382337e-05,3.312172740697861412e-02
2.511630918888842518e-05,3.311531618237494728e-02
2.508458419470115480e-05,3.307964280247688293e-02
2.517161919968204065e-05,3.305065631866454384e-02
2.506012424419167705e-05,3.303280845284462669e-02
2.504194526409266687e-05,3.301605209708214500e-02
2.502703500795176421e-05,3.299243748188018799e-02
2.501255221432074566e-05,3.298344090580939553e-02
2.499250149412544274e-05,3.295769169926643372e-02
2.498141839168967172e-05,3.296388313174248436e-02
2.495835360605271703e-05,3.293585777282715538e-02
2.759566996246574615e-05,3.291282430291175842e-02
2.494719228707253933e-05,3.288688883185386658e-02
2.490310544089880518e-05,3.287680819630622170e-02
2.489291546226011758e-05,3.285845369100570679e-02
2.487855090294033967e-05,3.284023702144622803e-02
2.485965887899510224e-05,3.282123804092407227e-02
2.484091783117035911e-05,3.280395269393921592e-02
2.481872616044710983e-05,3.277998417615891197e-02
2.823024078679738737e-05,3.277262300252913735e-02
2.484581273165531456e-05,3.273987025022506020e-02
2.477310590620620008e-05,3.273954987525940635e-02
2.476842018950263546e-05,3.271761164069175720e-02
2.475382643751800060e-05,3.269878402352333763e-02
2.473773565725425429e-05,3.268116712570190430e-02
2.472203777870162644e-05,3.266418352723121643e-02
2.469124592607841573e-05,3.264714032411575317e-02
2.483752541593274948e-05,3.263060003519058921e-02
2.469015998940450563e-05,3.260773047804831765e-02
2.464484896336216818e-05,3.259694576263428428e-02
2.463091914250982079e-05,3.257660567760467529e-02
2.462272277625743977e-05,3.256243839859963157e-02
2.460065115883479402e-05,3.254678472876548073e-02
2.458603557897730307e-05,3.253175690770149231e-02
2.457019581925122236e-05,3.251455724239350059e-02
2.459425741108135744e-05,3.250020369887351296e-02
2.454282730468547140e-05,3.247073665261269310e-02
2.452544140396640044e-05,3.246045857667922974e-02
2.451660111546518113e-05,3.244101256132125161e-02
2.449439853080548346e-05,3.242331370711326599e-02
2.446983307891058989e-05,3.241065889596939781e-02
2.597333696030544963e-05,3.239106014370918968e-02
2.444196979922706091e-05,3.236932680010795593e-02
2.443002995278220624e-05,3.234685212373733521e-02
2.442192089802121914e-05,3.233337402343750000e-02
2.440711796225512230e-05,3.231728821992874839e-02
2.438548654026816514e-05,3.230135515332221985e-02
2.438046976749318228e-05,3.228595852851868370e-02
2.436301292618736964e-05,3.226916119456291893e-02
2.434734778944401239e-05,3.224739059805870750e-02
2.434176712995393709e-05,3.223235160112380981e-02
2.432300061627756127e-05,3.221419826149940491e-02
2.430446147627661512e-05,3.220407664775848389e-02
2.429808046144899320e-05,3.218315169215202332e-02
2.427814797556494448e-05,3.216577321290969849e-02
2.425909769954158501e-05,3.214786201715469360e-02
2.424415106361267920e-05,3.213307261466979980e-02

